Towards Reliable Automatic Protein Structure Alignment

A variety of methods have been proposed for structure similarity calculation, which are called structure alignment or superposition. One major shortcoming in current structure alignment algorithms is in their inherent design, which is based on local structure similarity. In this work, we propose a method to incorporate global information in obtaining optimal alignments and superpositions. Our method, when applied to optimizing the TM-score and the GDT score, produces significantly better results than current state-of-the-art protein structure alignment tools. Specifically, if the highest TM-score found by TMalign is lower than (0.6) and the highest TM-score found by one of the tested methods is higher than (0.5), there is a probability of (42%) that TMalign failed to find TM-scores higher than (0.5), while the same probability is reduced to (2%) if our method is used. This could significantly improve the accuracy of fold detection if the cutoff TM-score of (0.5) is used. In addition, existing structure alignment algorithms focus on structure similarity alone and simply ignore other important similarities, such as sequence similarity. Our approach has the capacity to incorporate multiple similarities into the scoring function. Results show that sequence similarity aids in finding high quality protein structure alignments that are more consistent with eye-examined alignments in HOMSTRAD. Even when structure similarity itself fails to find alignments with any consistency with eye-examined alignments, our method remains capable of finding alignments highly similar to, or even identical to, eye-examined alignments.

==> homstrad/score.dat <==
5_3_exonuclease-sup-c1-5_3_exonuclease-sup-c2.stat	64.53	68.64	66.52	73.50	72.57	73.04	6.52000000000001
6PF2K-sup-c1-6PF2K-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
6PGD-sup-c1-6PGD-sup-c2.stat	95.25	94.64	94.94	95.46	94.65	95.05	0.109999999999999
7kD_DNA_binding-sup-c1-7kD_DNA_binding-sup-c2.stat	98.41	98.41	98.41	96.83	96.83	96.83	-1.58
A2M_A-sup-c1-A2M_A-sup-c2.stat	94.62	95.35	94.98	99.23	99.23	99.23	4.25
A2M_B-sup-c1-A2M_B-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
AAA-sup-c1-AAA-sup-c2.stat	98.80	98.80	98.80	99.40	99.40	99.40	0.600000000000009
AAA-sup-c1-AAA-sup-c3.stat	66.94	69.46	68.17	59.68	57.59	58.61	-9.56
AAA-sup-c1-AAA-sup-c4.stat	44.92	47.75	46.29	48.31	47.30	47.80	1.51
AAA-sup-c2-AAA-sup-c3.stat	66.67	68.31	67.48	61.04	58.69	59.84	-7.64
AAA-sup-c2-AAA-sup-c4.stat	45.34	47.77	46.52	47.46	46.09	46.76	0.239999999999995
AAA-sup-c3-AAA-sup-c4.stat	68.56	70.40	69.47	64.63	61.41	62.98	-6.49
aabp-sup-c1-aabp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aabp-sup-c1-aabp-sup-c3.stat	67.43	81.22	73.68	86.70	85.91	86.30	12.62
aabp-sup-c2-aabp-sup-c3.stat	69.27	82.97	75.50	95.41	94.55	94.98	19.48
aadh-sup-c1-aadh-sup-c2.stat	86.96	87.80	87.38	93.72	93.72	93.72	6.34
aadh-sup-c1-aadh-sup-c3.stat	93.49	93.95	93.72	94.46	94.46	94.46	0.739999999999995
aadh-sup-c1-aadh-sup-c4.stat	79.95	81.73	80.83	92.75	92.75	92.75	11.92
aadh-sup-c1-aadh-sup-c5.stat	93.37	93.60	93.48	92.63	92.63	92.63	-0.850000000000009
aadh-sup-c1-aadh-sup-c6.stat	90.59	91.89	91.23	89.88	89.88	89.88	-1.35000000000001
aadh-sup-c1-aadh-sup-c7.stat	72.13	73.61	72.86	70.40	70.00	70.20	-2.66
aadh-sup-c1-aadh-sup-c8.stat	86.51	86.76	86.64	86.22	85.96	86.09	-0.549999999999997
aadh-sup-c2-aadh-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aadh-sup-c2-aadh-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aadh-sup-c2-aadh-sup-c5.stat	99.76	99.76	99.76	99.76	99.76	99.76	0
aadh-sup-c2-aadh-sup-c6.stat	91.75	91.75	91.75	91.75	91.75	91.75	0
aadh-sup-c2-aadh-sup-c7.stat	87.13	86.88	87.01	85.38	83.91	84.64	-2.37
aadh-sup-c2-aadh-sup-c8.stat	91.39	90.32	90.86	92.28	91.20	91.74	0.879999999999995
aadh-sup-c3-aadh-sup-c4.stat	100.00	100.00	100.00	99.76	99.76	99.76	-0.239999999999995
aadh-sup-c3-aadh-sup-c5.stat	99.76	99.76	99.76	99.27	99.27	99.27	-0.490000000000009
aadh-sup-c3-aadh-sup-c6.stat	93.93	93.93	93.93	91.75	91.75	91.75	-2.18000000000001
aadh-sup-c3-aadh-sup-c7.stat	88.01	87.50	87.76	85.38	83.67	84.52	-3.24000000000001
aadh-sup-c3-aadh-sup-c8.stat	91.10	89.77	90.43	91.10	89.77	90.43	0
aadh-sup-c4-aadh-sup-c5.stat	99.76	99.76	99.76	99.76	99.76	99.76	0
aadh-sup-c4-aadh-sup-c6.stat	83.25	84.69	83.97	90.29	90.73	90.51	6.54000000000001
aadh-sup-c4-aadh-sup-c7.stat	89.47	88.95	89.21	89.77	88.22	88.99	-0.219999999999999
aadh-sup-c4-aadh-sup-c8.stat	71.51	71.73	71.62	86.94	85.92	86.43	14.81
aadh-sup-c5-aadh-sup-c6.stat	96.32	96.32	96.32	97.30	97.30	97.30	0.980000000000004
aadh-sup-c5-aadh-sup-c7.stat	87.87	86.34	87.10	86.39	84.88	85.63	-1.47
aadh-sup-c5-aadh-sup-c8.stat	89.61	88.82	89.22	87.24	86.22	86.73	-2.48999999999999
aadh-sup-c6-aadh-sup-c7.stat	75.94	76.61	76.27	77.39	76.95	77.17	0.900000000000006
aadh-sup-c6-aadh-sup-c8.stat	88.20	87.68	87.94	89.09	88.56	88.82	0.879999999999995
aadh-sup-c7-aadh-sup-c8.stat	90.67	92.01	91.34	97.08	97.08	97.08	5.73999999999999
aakinase-sup-c1-aakinase-sup-c2.stat	91.15	92.98	92.05	96.39	96.39	96.39	4.34
aat-sup-c1-aat-sup-c10.stat	79.57	77.89	78.72	78.49	76.24	77.35	-1.37
aat-sup-c1-aat-sup-c2.stat	99.76	99.76	99.76	99.76	99.76	99.76	0
aat-sup-c1-aat-sup-c3.stat	98.27	98.27	98.27	98.52	98.52	98.52	0.25
aat-sup-c1-aat-sup-c4.stat	99.25	99.25	99.25	99.25	99.25	99.25	0
aat-sup-c1-aat-sup-c5.stat	98.21	97.72	97.96	97.19	96.70	96.95	-1.00999999999999
aat-sup-c1-aat-sup-c6.stat	99.24	98.74	98.99	98.98	98.48	98.73	-0.259999999999991
aat-sup-c1-aat-sup-c7.stat	98.73	98.24	98.48	98.73	98.24	98.48	0
aat-sup-c1-aat-sup-c8.stat	77.32	75.87	76.59	72.40	70.29	71.33	-5.26000000000001
aat-sup-c1-aat-sup-c9.stat	78.75	77.01	77.87	83.00	80.49	81.73	3.86
aat-sup-c10-aat-sup-c2.stat	79.51	77.63	78.56	78.98	76.50	77.72	-0.840000000000003
aat-sup-c10-aat-sup-c3.stat	81.33	80.26	80.79	78.67	77.23	77.94	-2.85000000000001
aat-sup-c10-aat-sup-c4.stat	81.74	79.58	80.65	82.56	79.95	81.23	0.579999999999998
aat-sup-c10-aat-sup-c5.stat	77.44	74.33	75.85	79.39	76.20	77.76	1.91000000000001
aat-sup-c10-aat-sup-c6.stat	85.32	81.91	83.58	83.66	80.53	82.07	-1.51000000000001
aat-sup-c10-aat-sup-c7.stat	80.61	78.02	79.29	85.32	82.13	83.70	4.41
aat-sup-c10-aat-sup-c8.stat	89.32	89.32	89.32	90.62	90.16	90.39	1.07000000000001
aat-sup-c10-aat-sup-c9.stat	93.88	93.88	93.88	94.15	94.15	94.15	0.27000000000001
aat-sup-c2-aat-sup-c3.stat	98.51	98.27	98.39	98.51	98.27	98.39	0
aat-sup-c2-aat-sup-c4.stat	99.25	99.25	99.25	99.25	99.25	99.25	0
aat-sup-c2-aat-sup-c5.stat	97.96	97.46	97.71	94.64	94.16	94.40	-3.30999999999999
aat-sup-c2-aat-sup-c6.stat	99.24	98.74	98.99	99.24	98.74	98.99	0
aat-sup-c2-aat-sup-c7.stat	98.73	98.24	98.48	99.24	98.74	98.99	0.509999999999991
aat-sup-c2-aat-sup-c8.stat	77.26	75.60	76.42	72.88	70.18	71.51	-4.91
aat-sup-c2-aat-sup-c9.stat	78.41	76.24	77.31	81.25	78.57	79.89	2.58
aat-sup-c3-aat-sup-c4.stat	99.00	99.00	99.00	98.75	98.75	98.75	-0.25
aat-sup-c3-aat-sup-c5.stat	95.43	95.43	95.43	95.43	95.43	95.43	0
aat-sup-c3-aat-sup-c6.stat	99.24	99.24	99.24	97.98	97.98	97.98	-1.25999999999999
aat-sup-c3-aat-sup-c7.stat	95.47	95.47	95.47	97.98	97.98	97.98	2.51000000000001
aat-sup-c3-aat-sup-c8.stat	70.11	69.54	69.82	75.27	73.67	74.46	4.64
aat-sup-c3-aat-sup-c9.stat	81.53	79.28	80.39	82.10	79.40	80.73	0.340000000000003
aat-sup-c4-aat-sup-c5.stat	95.41	95.17	95.29	98.47	97.97	98.22	2.92999999999999
aat-sup-c4-aat-sup-c6.stat	99.75	99.24	99.49	99.75	99.24	99.49	0
aat-sup-c4-aat-sup-c7.stat	95.94	95.45	95.70	97.72	97.22	97.47	1.77
aat-sup-c4-aat-sup-c8.stat	69.15	68.96	69.05	71.63	69.33	70.46	1.41
aat-sup-c4-aat-sup-c9.stat	84.05	81.49	82.75	78.35	75.97	77.14	-5.61
aat-sup-c5-aat-sup-c6.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
aat-sup-c5-aat-sup-c7.stat	98.73	98.73	98.73	97.96	97.96	97.96	-0.77000000000001
aat-sup-c5-aat-sup-c8.stat	74.09	72.48	73.28	71.59	69.09	70.31	-2.97
aat-sup-c5-aat-sup-c9.stat	77.52	75.14	76.31	79.54	77.09	78.30	1.98999999999999
aat-sup-c6-aat-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aat-sup-c6-aat-sup-c8.stat	76.39	74.32	75.34	74.72	71.93	73.30	-2.04000000000001
aat-sup-c6-aat-sup-c9.stat	84.15	81.11	82.60	80.40	77.50	78.93	-3.66999999999999
aat-sup-c7-aat-sup-c8.stat	67.04	65.23	66.12	70.08	67.47	68.75	2.63
aat-sup-c7-aat-sup-c9.stat	83.00	80.22	81.59	82.71	79.50	81.07	-0.52000000000001
aat-sup-c8-aat-sup-c9.stat	90.05	89.81	89.93	90.59	90.35	90.47	0.539999999999992
ABC_tran-sup-c1-ABC_tran-sup-c2.stat	97.72	98.17	97.94	98.63	98.63	98.63	0.689999999999998
ABC_tran-sup-c1-ABC_tran-sup-c3.stat	83.54	83.90	83.72	89.87	89.50	89.68	5.96000000000001
ABC_tran-sup-c1-ABC_tran-sup-c4.stat	88.19	88.56	88.37	89.87	89.12	89.50	1.13
ABC_tran-sup-c1-ABC_tran-sup-c5.stat	62.09	62.09	62.09	61.14	60.85	60.99	-1.1
ABC_tran-sup-c1-ABC_tran-sup-c6.stat	55.90	54.23	55.05	52.82	45.78	49.05	-6
ABC_tran-sup-c2-ABC_tran-sup-c3.stat	84.43	84.04	84.24	93.87	90.45	92.13	7.89
ABC_tran-sup-c2-ABC_tran-sup-c4.stat	92.59	92.59	92.59	95.37	94.50	94.93	2.34
ABC_tran-sup-c2-ABC_tran-sup-c5.stat	58.88	59.79	59.34	48.73	49.74	49.23	-10.11
ABC_tran-sup-c2-ABC_tran-sup-c6.stat	48.09	46.81	47.44	45.36	39.71	42.35	-5.09
ABC_tran-sup-c3-ABC_tran-sup-c4.stat	78.02	79.74	78.87	77.59	77.25	77.42	-1.45
ABC_tran-sup-c3-ABC_tran-sup-c5.stat	49.75	50.51	50.13	52.24	48.84	50.48	0.349999999999994
ABC_tran-sup-c3-ABC_tran-sup-c6.stat	46.84	46.60	46.72	56.32	50.47	53.23	6.51
ABC_tran-sup-c4-ABC_tran-sup-c5.stat	69.52	74.11	71.74	50.95	47.77	49.31	-22.43
ABC_tran-sup-c4-ABC_tran-sup-c6.stat	53.27	55.21	54.22	57.79	52.51	55.02	0.800000000000004
ABC_tran-sup-c5-ABC_tran-sup-c6.stat	74.41	74.70	74.56	76.38	74.62	75.49	0.929999999999993
abhydrolase_2-sup-c1-abhydrolase_2-sup-c2.stat	96.74	96.74	96.74	96.74	96.74	96.74	0
ACBP-sup-c1-ACBP-sup-c2.stat	93.02	96.39	94.67	97.67	97.67	97.67	3
ace-sup-c1-ace-sup-c2.stat	99.81	99.81	99.81	99.62	99.62	99.62	-0.189999999999998
ace-sup-c1-ace-sup-c3.stat	84.05	84.57	84.31	87.93	86.87	87.40	3.09
ace-sup-c1-ace-sup-c4.stat	85.48	84.96	85.22	87.93	86.87	87.40	2.18000000000001
ace-sup-c1-ace-sup-c5.stat	81.54	82.21	81.87	86.82	86.64	86.73	4.86
ace-sup-c1-ace-sup-c6.stat	95.88	96.07	95.98	96.47	96.28	96.38	0.399999999999991
ace-sup-c2-ace-sup-c3.stat	86.42	86.60	86.51	89.92	89.18	89.55	3.03999999999999
ace-sup-c2-ace-sup-c4.stat	86.01	85.83	85.92	84.57	83.88	84.22	-1.7
ace-sup-c2-ace-sup-c5.stat	83.10	83.78	83.44	88.39	88.21	88.30	4.86
ace-sup-c2-ace-sup-c6.stat	95.45	95.64	95.55	96.05	96.05	96.05	0.5
ace-sup-c3-ace-sup-c4.stat	95.69	98.46	97.06	100.00	100.00	100.00	2.94
ace-sup-c3-ace-sup-c5.stat	93.96	95.59	94.77	95.47	95.47	95.47	0.700000000000003
ace-sup-c3-ace-sup-c6.stat	84.84	84.13	84.49	82.53	81.16	81.84	-2.64999999999999
ace-sup-c4-ace-sup-c5.stat	93.02	93.02	93.02	94.53	94.53	94.53	1.51000000000001
ace-sup-c4-ace-sup-c6.stat	83.58	82.71	83.14	82.53	81.16	81.84	-1.3
ace-sup-c5-ace-sup-c6.stat	85.21	84.33	84.77	82.92	82.06	82.49	-2.28
Acetyltransf-sup-c1-Acetyltransf-sup-c2.stat	84.62	80.49	82.50	82.91	78.23	80.50	-2
Acetyltransf-sup-c1-Acetyltransf-sup-c3.stat	82.05	78.05	80.00	81.20	77.24	79.17	-0.829999999999998
Acetyltransf-sup-c1-Acetyltransf-sup-c4.stat	86.09	81.15	83.54	86.09	81.15	83.54	0
Acetyltransf-sup-c1-Acetyltransf-sup-c5.stat	87.60	85.48	86.53	86.78	84.00	85.37	-1.16
Acetyltransf-sup-c1-Acetyltransf-sup-c6.stat	76.61	74.22	75.40	70.16	66.41	68.24	-7.16000000000001
Acetyltransf-sup-c2-Acetyltransf-sup-c3.stat	97.45	97.45	97.45	98.73	98.73	98.73	1.28
Acetyltransf-sup-c2-Acetyltransf-sup-c4.stat	99.36	99.36	99.36	99.36	99.36	99.36	0
Acetyltransf-sup-c2-Acetyltransf-sup-c5.stat	85.19	82.73	83.94	86.67	79.59	82.98	-0.959999999999994
Acetyltransf-sup-c2-Acetyltransf-sup-c6.stat	80.15	78.99	79.56	80.15	76.76	78.42	-1.14
Acetyltransf-sup-c3-Acetyltransf-sup-c4.stat	98.11	98.73	98.42	99.37	98.75	99.06	0.640000000000001
Acetyltransf-sup-c3-Acetyltransf-sup-c5.stat	87.86	87.86	87.86	82.14	76.67	79.31	-8.55
Acetyltransf-sup-c3-Acetyltransf-sup-c6.stat	80.15	78.42	79.27	81.62	78.17	79.86	0.590000000000003
Acetyltransf-sup-c4-Acetyltransf-sup-c5.stat	90.51	87.94	89.21	91.24	83.33	87.11	-2.09999999999999
Acetyltransf-sup-c4-Acetyltransf-sup-c6.stat	79.85	78.68	79.26	79.10	75.71	77.37	-1.89
Acetyltransf-sup-c5-Acetyltransf-sup-c6.stat	79.14	78.01	78.57	81.29	79.02	80.14	1.57000000000001
Acetyltransf2-sup-c1-Acetyltransf2-sup-c2.stat	98.13	98.87	98.50	99.25	99.25	99.25	0.75
acid_phosphat-sup-c1-acid_phosphat-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
acid_phosphat-sup-c1-acid_phosphat-sup-c3.stat	73.27	75.65	74.44	79.25	78.26	78.75	4.31
acid_phosphat-sup-c2-acid_phosphat-sup-c3.stat	71.38	73.94	72.64	77.67	76.71	77.19	4.55
aconitase-sup-c1-aconitase-sup-c2.stat	90.71	90.93	90.82	90.95	90.95	90.95	0.13000000000001
ACPS-sup-c1-ACPS-sup-c2.stat	65.38	82.93	73.12	87.50	87.50	87.50	14.38
ACPS-sup-c1-ACPS-sup-c3.stat	62.24	72.62	67.03	73.47	74.23	73.85	6.81999999999999
ACPS-sup-c2-ACPS-sup-c3.stat	93.14	95.00	94.06	88.24	88.24	88.24	-5.82000000000001
ACT-sup-c1-ACT-sup-c2.stat	72.29	82.19	76.92	87.95	89.02	88.48	11.56
actin-sup-c1-actin-sup-c2.stat	77.89	77.63	77.76	76.57	74.36	75.45	-2.31
actin-sup-c1-actin-sup-c3.stat	75.42	75.42	75.42	79.73	77.67	78.69	3.27
actin-sup-c1-actin-sup-c4.stat	80.87	80.60	80.74	80.20	77.85	79.01	-1.72999999999999
actin-sup-c2-actin-sup-c3.stat	100.00	99.47	99.74	100.00	99.47	99.74	0
actin-sup-c2-actin-sup-c4.stat	98.38	98.38	98.38	97.03	97.03	97.03	-1.34999999999999
actin-sup-c3-actin-sup-c4.stat	98.92	98.65	98.78	97.56	97.30	97.43	-1.34999999999999
Activin_recp-sup-c1-Activin_recp-sup-c2.stat	63.75	70.83	67.11	65.00	65.00	65.00	-2.11
acyo-sup-c1-acyo-sup-c2.stat	96.94	100.00	98.45	100.00	100.00	100.00	1.55
adeno_fiber-sup-c1-adeno_fiber-sup-c2.stat	93.01	94.54	93.77	97.31	97.31	97.31	3.54000000000001
adeno_fiber-sup-c1-adeno_fiber-sup-c3.stat	95.51	94.44	94.97	95.51	94.44	94.97	0
adeno_fiber-sup-c2-adeno_fiber-sup-c3.stat	93.85	92.82	93.33	94.97	93.41	94.18	0.850000000000009
Adenylsucc_synt-sup-c1-Adenylsucc_synt-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Adenylsucc_synt-sup-c1-Adenylsucc_synt-sup-c3.stat	99.76	99.76	99.76	98.58	98.11	98.35	-1.41000000000001
Adenylsucc_synt-sup-c2-Adenylsucc_synt-sup-c3.stat	99.76	99.76	99.76	98.58	98.11	98.35	-1.41000000000001
ADF-sup-c1-ADF-sup-c2.stat	97.71	97.71	97.71	96.95	96.95	96.95	-0.759999999999991
ADF-sup-c1-ADF-sup-c3.stat	93.98	93.98	93.98	94.74	94.74	94.74	0.759999999999991
ADF-sup-c2-ADF-sup-c3.stat	96.18	94.74	95.45	96.95	95.49	96.21	0.759999999999991
adh-sup-c1-adh-sup-c2.stat	97.32	97.84	97.58	99.46	99.46	99.46	1.88
adh-sup-c1-adh-sup-c3.stat	99.73	99.73	99.73	99.46	99.46	99.46	-0.27000000000001
adh-sup-c1-adh-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
adh-sup-c1-adh-sup-c5.stat	99.73	99.73	99.73	99.73	99.73	99.73	0
adh-sup-c2-adh-sup-c3.stat	96.51	97.03	96.77	99.46	99.46	99.46	2.69
adh-sup-c2-adh-sup-c4.stat	97.32	97.84	97.58	99.46	99.46	99.46	1.88
adh-sup-c2-adh-sup-c5.stat	97.31	97.84	97.57	99.46	99.46	99.46	1.89
adh-sup-c3-adh-sup-c4.stat	99.73	99.73	99.73	99.73	99.73	99.73	0
adh-sup-c3-adh-sup-c5.stat	99.46	99.46	99.46	99.73	99.73	99.73	0.27000000000001
adh-sup-c4-adh-sup-c5.stat	99.73	99.73	99.73	99.73	99.73	99.73	0
adk-sup-c1-adk-sup-c2.stat	98.56	98.56	98.56	98.56	98.56	98.56	0
adk-sup-c1-adk-sup-c3.stat	99.07	99.07	99.07	98.60	98.60	98.60	-0.469999999999999
adk-sup-c1-adk-sup-c4.stat	93.72	94.17	93.95	96.62	96.62	96.62	2.67
adk-sup-c1-adk-sup-c5.stat	80.00	83.58	81.75	97.14	97.14	97.14	15.39
adk-sup-c1-adk-sup-c6.stat	85.56	85.56	85.56	96.67	93.05	94.82	9.25999999999999
adk-sup-c1-adk-sup-c7.stat	96.11	93.01	94.54	95.56	91.98	93.73	-0.810000000000002
adk-sup-c1-adk-sup-c8.stat	95.03	91.98	93.48	94.48	90.96	92.68	-0.799999999999997
adk-sup-c1-adk-sup-c9.stat	79.84	67.32	73.05	79.07	59.65	68.00	-5.05
adk-sup-c2-adk-sup-c3.stat	96.17	96.63	96.40	98.09	98.09	98.09	1.69
adk-sup-c2-adk-sup-c4.stat	95.05	94.58	94.81	96.04	95.57	95.80	0.989999999999995
adk-sup-c2-adk-sup-c5.stat	79.51	82.74	81.09	98.05	97.57	97.81	16.72
adk-sup-c2-adk-sup-c6.stat	86.86	86.36	86.61	97.14	93.41	95.24	8.63
adk-sup-c2-adk-sup-c7.stat	93.71	90.11	91.88	97.14	93.41	95.24	3.36
adk-sup-c2-adk-sup-c8.stat	94.25	91.11	92.66	97.70	93.92	95.77	3.11
adk-sup-c2-adk-sup-c9.stat	76.19	63.58	69.31	80.16	60.12	68.71	-0.600000000000009
adk-sup-c3-adk-sup-c4.stat	97.58	97.58	97.58	98.07	98.07	98.07	0.489999999999995
adk-sup-c3-adk-sup-c5.stat	86.19	88.29	87.23	98.57	98.57	98.57	11.34
adk-sup-c3-adk-sup-c6.stat	89.94	89.94	89.94	97.21	94.05	95.60	5.66
adk-sup-c3-adk-sup-c7.stat	96.65	93.51	95.05	97.21	94.05	95.60	0.549999999999997
adk-sup-c3-adk-sup-c8.stat	97.78	93.62	95.65	97.22	93.09	95.11	-0.540000000000006
adk-sup-c3-adk-sup-c9.stat	88.28	71.52	79.02	85.94	64.33	73.58	-5.44
adk-sup-c4-adk-sup-c5.stat	75.00	81.82	78.26	92.13	92.13	92.13	13.87
adk-sup-c4-adk-sup-c6.stat	81.11	81.11	81.11	96.67	93.05	94.82	13.71
adk-sup-c4-adk-sup-c7.stat	92.27	89.30	90.76	95.03	91.98	93.48	2.72
adk-sup-c4-adk-sup-c8.stat	94.41	90.86	92.60	96.65	93.01	94.79	2.19000000000001
adk-sup-c4-adk-sup-c9.stat	74.02	59.12	65.73	83.46	61.99	71.14	5.41
adk-sup-c5-adk-sup-c6.stat	90.71	89.73	90.22	95.08	92.55	93.80	3.58
adk-sup-c5-adk-sup-c7.stat	92.35	91.85	92.10	95.08	92.55	93.80	1.7
adk-sup-c5-adk-sup-c8.stat	93.79	88.77	91.21	97.18	91.49	94.25	3.04000000000001
adk-sup-c5-adk-sup-c9.stat	80.00	62.89	70.42	80.00	59.17	68.03	-2.39
adk-sup-c6-adk-sup-c7.stat	88.66	91.49	90.05	92.78	94.24	93.51	3.46000000000001
adk-sup-c6-adk-sup-c8.stat	87.63	88.59	88.11	96.77	95.24	96.00	7.89
adk-sup-c6-adk-sup-c9.stat	78.29	62.73	69.66	75.97	56.65	64.90	-4.75999999999999
adk-sup-c7-adk-sup-c8.stat	97.85	96.30	97.07	98.39	96.83	97.60	0.530000000000001
adk-sup-c7-adk-sup-c9.stat	81.40	65.62	72.66	85.27	63.22	72.61	-0.0499999999999972
adk-sup-c8-adk-sup-c9.stat	81.54	67.52	73.87	76.92	58.48	66.45	-7.42
ADP_PFK_GK-sup-c1-ADP_PFK_GK-sup-c2.stat	92.77	94.09	93.43	99.53	99.53	99.53	6.09999999999999
AFOR-sup-c1-AFOR-sup-c2.stat	98.48	98.48	98.48	97.97	97.97	97.97	-0.510000000000005
Agglutinin-sup-c1-Agglutinin-sup-c2.stat	92.81	94.16	93.48	96.40	96.40	96.40	2.92
AhpC-TSA-sup-c1-AhpC-TSA-sup-c2.stat	97.08	97.65	97.36	98.83	98.83	98.83	1.47
AhpC-TSA-sup-c1-AhpC-TSA-sup-c3.stat	88.34	88.34	88.34	93.25	92.68	92.97	4.63
AhpC-TSA-sup-c2-AhpC-TSA-sup-c3.stat	86.10	85.64	85.87	87.17	86.70	86.93	1.06
Ala_racemase_N-sup-c1-Ala_racemase_N-sup-c2.stat	81.41	82.23	81.82	81.41	81.82	81.61	-0.209999999999994
ALAD-sup-c1-ALAD-sup-c2.stat	98.04	98.04	98.04	96.73	96.73	96.73	-1.31
AlaDh_PNT-sup-c1-AlaDh_PNT-sup-c2.stat	94.28	93.15	93.71	95.48	93.79	94.63	0.920000000000002
AlaDh_PNT_D1-sup-c1-AlaDh_PNT_D1-sup-c2.stat	86.56	87.98	87.26	90.32	90.81	90.57	3.30999999999999
AlaDh_PNT_D2-sup-c1-AlaDh_PNT_D2-sup-c2.stat	97.30	95.36	96.32	95.27	93.38	94.31	-2.00999999999999
ALBUMIN-sup-c1-ALBUMIN-sup-c2.stat	71.81	73.77	72.78	87.23	87.23	87.23	14.45
ALBUMIN-sup-c1-ALBUMIN-sup-c3.stat	53.97	58.29	56.04	69.84	70.21	70.03	13.99
ALBUMIN-sup-c2-ALBUMIN-sup-c3.stat	73.54	77.65	75.54	83.07	84.86	83.96	8.41999999999999
Ald_Xan_dh_1-sup-c1-Ald_Xan_dh_1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Ald_Xan_dh_1-sup-c1-Ald_Xan_dh_1-sup-c3.stat	94.04	94.67	94.35	97.35	97.35	97.35	3
Ald_Xan_dh_1-sup-c1-Ald_Xan_dh_1-sup-c4.stat	95.97	96.62	96.30	96.64	96.64	96.64	0.340000000000003
Ald_Xan_dh_1-sup-c1-Ald_Xan_dh_1-sup-c5.stat	98.05	97.42	97.73	98.05	97.42	97.73	0
Ald_Xan_dh_1-sup-c1-Ald_Xan_dh_1-sup-c6.stat	99.35	98.71	99.03	99.35	98.71	99.03	0
Ald_Xan_dh_1-sup-c2-Ald_Xan_dh_1-sup-c3.stat	97.37	98.01	97.69	98.03	98.03	98.03	0.340000000000003
Ald_Xan_dh_1-sup-c2-Ald_Xan_dh_1-sup-c4.stat	93.55	97.32	95.39	97.42	97.42	97.42	2.03
Ald_Xan_dh_1-sup-c2-Ald_Xan_dh_1-sup-c5.stat	96.25	98.09	97.16	95.62	95.62	95.62	-1.53999999999999
Ald_Xan_dh_1-sup-c2-Ald_Xan_dh_1-sup-c6.stat	96.25	98.09	97.16	96.25	96.25	96.25	-0.909999999999997
Ald_Xan_dh_1-sup-c3-Ald_Xan_dh_1-sup-c4.stat	97.35	97.35	97.35	98.01	98.01	98.01	0.660000000000011
Ald_Xan_dh_1-sup-c3-Ald_Xan_dh_1-sup-c5.stat	96.69	97.33	97.01	96.69	96.69	96.69	-0.320000000000007
Ald_Xan_dh_1-sup-c3-Ald_Xan_dh_1-sup-c6.stat	96.69	96.69	96.69	96.69	96.69	96.69	0
Ald_Xan_dh_1-sup-c4-Ald_Xan_dh_1-sup-c5.stat	88.05	94.59	91.21	86.79	86.79	86.79	-4.41999999999999
Ald_Xan_dh_1-sup-c4-Ald_Xan_dh_1-sup-c6.stat	88.05	94.59	91.21	89.31	89.31	89.31	-1.89999999999999
Ald_Xan_dh_1-sup-c5-Ald_Xan_dh_1-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Ald_Xan_dh_2-sup-c1-Ald_Xan_dh_2-sup-c2.stat	99.75	99.75	99.75	99.75	99.75	99.75	0
Ald_Xan_dh_2-sup-c1-Ald_Xan_dh_2-sup-c3.stat	92.03	91.90	91.96	93.65	93.65	93.65	1.69000000000001
Ald_Xan_dh_2-sup-c1-Ald_Xan_dh_2-sup-c4.stat	91.80	92.31	92.05	90.30	90.42	90.36	-1.69
Ald_Xan_dh_2-sup-c1-Ald_Xan_dh_2-sup-c5.stat	93.28	92.88	93.08	90.80	90.41	90.60	-2.48
Ald_Xan_dh_2-sup-c1-Ald_Xan_dh_2-sup-c6.stat	91.65	91.39	91.52	91.07	90.54	90.80	-0.719999999999999
Ald_Xan_dh_2-sup-c2-Ald_Xan_dh_2-sup-c3.stat	94.59	94.46	94.52	94.59	94.46	94.52	0
Ald_Xan_dh_2-sup-c2-Ald_Xan_dh_2-sup-c4.stat	94.64	94.64	94.64	93.67	93.54	93.61	-1.03
Ald_Xan_dh_2-sup-c2-Ald_Xan_dh_2-sup-c5.stat	94.44	93.90	94.17	91.52	90.99	91.25	-2.92
Ald_Xan_dh_2-sup-c2-Ald_Xan_dh_2-sup-c6.stat	91.50	91.09	91.29	92.67	91.99	92.33	1.03999999999999
Ald_Xan_dh_2-sup-c3-Ald_Xan_dh_2-sup-c4.stat	97.68	97.55	97.62	98.50	98.50	98.50	0.879999999999995
Ald_Xan_dh_2-sup-c3-Ald_Xan_dh_2-sup-c5.stat	95.94	95.94	95.94	94.92	94.92	94.92	-1.02
Ald_Xan_dh_2-sup-c3-Ald_Xan_dh_2-sup-c6.stat	95.19	95.05	95.12	94.31	94.18	94.25	-0.870000000000005
Ald_Xan_dh_2-sup-c4-Ald_Xan_dh_2-sup-c5.stat	95.91	95.35	95.63	96.49	95.93	96.21	0.579999999999998
Ald_Xan_dh_2-sup-c4-Ald_Xan_dh_2-sup-c6.stat	95.59	94.90	95.25	95.74	95.04	95.39	0.140000000000001
Ald_Xan_dh_2-sup-c5-Ald_Xan_dh_2-sup-c6.stat	99.44	99.44	99.44	99.72	99.72	99.72	0.280000000000001
aldedh-sup-c1-aldedh-sup-c2.stat	98.14	98.14	98.14	97.93	97.13	97.53	-0.609999999999999
aldedh-sup-c1-aldedh-sup-c3.stat	98.14	98.14	98.14	97.72	96.92	97.32	-0.820000000000007
aldedh-sup-c1-aldedh-sup-c4.stat	92.29	92.72	92.51	89.49	89.07	89.28	-3.23
aldedh-sup-c2-aldedh-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aldedh-sup-c2-aldedh-sup-c4.stat	93.21	93.87	93.54	92.27	91.84	92.06	-1.48
aldedh-sup-c3-aldedh-sup-c4.stat	94.61	95.06	94.84	96.25	95.80	96.03	1.19
Aldolase_II-sup-c1-Aldolase_II-sup-c2.stat	97.56	97.56	97.56	96.10	96.10	96.10	-1.46000000000001
aldose-sup-c1-aldose-sup-c2.stat	94.72	94.99	94.85	96.94	97.21	97.08	2.23
aldose-sup-c1-aldose-sup-c3.stat	98.24	98.24	98.24	98.53	98.53	98.53	0.290000000000006
aldose-sup-c2-aldose-sup-c3.stat	97.64	97.64	97.64	97.64	97.64	97.64	0
aldosered-sup-c1-aldosered-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aldosered-sup-c1-aldosered-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aldosered-sup-c1-aldosered-sup-c4.stat	99.33	99.00	99.17	99.67	99.33	99.50	0.329999999999998
aldosered-sup-c1-aldosered-sup-c5.stat	100.00	100.00	100.00	98.39	98.39	98.39	-1.61
aldosered-sup-c1-aldosered-sup-c6.stat	96.63	94.85	95.73	96.63	94.85	95.73	0
aldosered-sup-c1-aldosered-sup-c7.stat	86.30	85.66	85.98	90.37	89.38	89.87	3.89
aldosered-sup-c2-aldosered-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
aldosered-sup-c2-aldosered-sup-c4.stat	99.00	98.67	98.84	99.00	98.67	98.84	0
aldosered-sup-c2-aldosered-sup-c5.stat	99.68	99.68	99.68	98.39	98.39	98.39	-1.29000000000001
aldosered-sup-c2-aldosered-sup-c6.stat	96.27	94.51	95.38	97.01	95.24	96.12	0.740000000000009
aldosered-sup-c2-aldosered-sup-c7.stat	86.35	85.71	86.03	89.30	88.32	88.81	2.78
aldosered-sup-c3-aldosered-sup-c4.stat	99.00	98.67	98.83	99.00	98.67	98.83	0
aldosered-sup-c3-aldosered-sup-c5.stat	99.36	99.36	99.36	98.39	98.39	98.39	-0.969999999999999
aldosered-sup-c3-aldosered-sup-c6.stat	96.27	94.51	95.38	96.64	94.87	95.75	0.370000000000005
aldosered-sup-c3-aldosered-sup-c7.stat	86.35	85.71	86.03	89.67	88.69	89.17	3.14
aldosered-sup-c4-aldosered-sup-c5.stat	97.64	97.32	97.48	97.31	96.98	97.14	-0.340000000000003
aldosered-sup-c4-aldosered-sup-c6.stat	97.36	95.56	96.45	97.36	95.56	96.45	0
aldosered-sup-c4-aldosered-sup-c7.stat	87.21	86.87	87.04	87.98	86.97	87.48	0.439999999999998
aldosered-sup-c5-aldosered-sup-c6.stat	96.28	94.53	95.40	95.54	93.80	94.66	-0.740000000000009
aldosered-sup-c5-aldosered-sup-c7.stat	89.13	88.49	88.81	86.96	85.71	86.33	-2.48
aldosered-sup-c6-aldosered-sup-c7.stat	85.93	85.61	85.77	88.59	87.92	88.26	2.49000000000001
alk_phosphatase-sup-c1-alk_phosphatase-sup-c2.stat	81.64	82.66	82.15	89.33	88.89	89.11	6.95999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c10.stat	72.31	69.53	70.89	77.54	73.68	75.56	4.67
alpha-amylase-sup-c1-alpha-amylase-sup-c11.stat	72.19	70.72	71.45	76.04	71.79	73.85	2.39999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c12.stat	71.01	69.36	70.18	73.96	70.03	71.94	1.75999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c13.stat	73.00	71.30	72.14	74.48	70.31	72.33	0.189999999999998
alpha-amylase-sup-c1-alpha-amylase-sup-c14.stat	72.49	71.01	71.74	74.26	70.11	72.13	0.390000000000001
alpha-amylase-sup-c1-alpha-amylase-sup-c15.stat	73.61	72.33	72.97	72.43	69.19	70.77	-2.2
alpha-amylase-sup-c1-alpha-amylase-sup-c16.stat	71.43	68.97	70.18	70.45	63.64	66.87	-3.31
alpha-amylase-sup-c1-alpha-amylase-sup-c17.stat	74.92	72.49	73.68	71.57	62.94	66.98	-6.7
alpha-amylase-sup-c1-alpha-amylase-sup-c18.stat	79.79	72.82	76.14	76.24	67.19	71.43	-4.70999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c19.stat	80.49	75.99	78.17	74.91	68.04	71.31	-6.86
alpha-amylase-sup-c1-alpha-amylase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase-sup-c1-alpha-amylase-sup-c20.stat	78.06	66.77	71.97	74.46	60.53	66.77	-5.2
alpha-amylase-sup-c1-alpha-amylase-sup-c21.stat	74.66	61.24	67.28	75.34	60.27	66.97	-0.310000000000002
alpha-amylase-sup-c1-alpha-amylase-sup-c22.stat	68.81	62.15	65.31	70.03	63.09	66.38	1.06999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c23.stat	66.13	61.38	63.66	63.87	53.23	58.06	-5.59999999999999
alpha-amylase-sup-c1-alpha-amylase-sup-c3.stat	98.13	98.13	98.13	98.67	98.67	98.67	0.540000000000006
alpha-amylase-sup-c1-alpha-amylase-sup-c4.stat	95.43	95.43	95.43	97.14	96.59	96.87	1.44
alpha-amylase-sup-c1-alpha-amylase-sup-c5.stat	79.35	80.54	79.94	79.06	79.06	79.06	-0.879999999999995
alpha-amylase-sup-c1-alpha-amylase-sup-c6.stat	71.25	70.15	70.70	69.38	65.49	67.37	-3.33
alpha-amylase-sup-c1-alpha-amylase-sup-c7.stat	70.53	70.31	70.42	70.53	66.18	68.29	-2.13
alpha-amylase-sup-c1-alpha-amylase-sup-c8.stat	64.65	61.49	63.03	62.54	55.20	58.64	-4.39
alpha-amylase-sup-c1-alpha-amylase-sup-c9.stat	71.08	68.34	69.68	75.38	71.64	73.46	3.77999999999999
alpha-amylase-sup-c10-alpha-amylase-sup-c11.stat	95.33	94.55	94.94	94.51	93.48	93.99	-0.950000000000003
alpha-amylase-sup-c10-alpha-amylase-sup-c12.stat	96.43	95.64	96.03	94.51	93.48	93.99	-2.04000000000001
alpha-amylase-sup-c10-alpha-amylase-sup-c13.stat	95.59	94.81	95.20	94.49	93.46	93.97	-1.23
alpha-amylase-sup-c10-alpha-amylase-sup-c14.stat	96.43	95.64	96.03	95.05	94.02	94.54	-1.48999999999999
alpha-amylase-sup-c10-alpha-amylase-sup-c15.stat	94.35	94.35	94.35	92.74	92.25	92.49	-1.86
alpha-amylase-sup-c10-alpha-amylase-sup-c16.stat	81.25	74.29	77.61	81.25	71.56	76.10	-1.51000000000001
alpha-amylase-sup-c10-alpha-amylase-sup-c17.stat	84.12	73.50	78.45	79.06	66.97	72.52	-5.93000000000001
alpha-amylase-sup-c10-alpha-amylase-sup-c18.stat	85.29	73.42	78.91	83.82	71.25	77.03	-1.88
alpha-amylase-sup-c10-alpha-amylase-sup-c19.stat	89.93	78.25	83.68	90.67	77.14	83.36	-0.320000000000007
alpha-amylase-sup-c10-alpha-amylase-sup-c2.stat	73.54	70.71	72.10	78.77	74.85	76.76	4.66000000000001
alpha-amylase-sup-c10-alpha-amylase-sup-c20.stat	86.89	83.86	85.35	84.26	79.57	81.85	-3.5
alpha-amylase-sup-c10-alpha-amylase-sup-c21.stat	83.39	73.94	78.38	80.83	70.28	75.19	-3.19
alpha-amylase-sup-c10-alpha-amylase-sup-c22.stat	83.23	79.82	81.49	82.62	78.32	80.42	-1.06999999999999
alpha-amylase-sup-c10-alpha-amylase-sup-c23.stat	78.64	72.57	75.48	76.16	68.72	72.25	-3.23
alpha-amylase-sup-c10-alpha-amylase-sup-c3.stat	79.80	74.02	76.80	81.76	75.15	78.32	1.52
alpha-amylase-sup-c10-alpha-amylase-sup-c4.stat	80.26	75.54	77.83	79.93	74.31	77.02	-0.810000000000002
alpha-amylase-sup-c10-alpha-amylase-sup-c5.stat	83.45	74.01	78.44	81.03	71.00	75.68	-2.75999999999999
alpha-amylase-sup-c10-alpha-amylase-sup-c6.stat	91.09	90.57	90.83	92.53	88.95	90.70	-0.129999999999995
alpha-amylase-sup-c10-alpha-amylase-sup-c7.stat	90.80	91.07	90.94	90.80	86.81	88.76	-2.17999999999999
alpha-amylase-sup-c10-alpha-amylase-sup-c8.stat	77.18	76.26	76.72	84.08	78.65	81.28	4.56
alpha-amylase-sup-c10-alpha-amylase-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase-sup-c11-alpha-amylase-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase-sup-c11-alpha-amylase-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase-sup-c11-alpha-amylase-sup-c14.stat	99.25	99.25	99.25	99.25	99.25	99.25	0
alpha-amylase-sup-c11-alpha-amylase-sup-c15.stat	98.48	98.48	98.48	98.48	98.48	98.48	0
alpha-amylase-sup-c11-alpha-amylase-sup-c16.stat	73.40	67.28	70.21	72.39	63.99	67.93	-2.27999999999999
alpha-amylase-sup-c11-alpha-amylase-sup-c17.stat	75.79	67.29	71.29	75.79	64.48	69.68	-1.61
alpha-amylase-sup-c11-alpha-amylase-sup-c18.stat	82.48	70.19	75.84	79.20	65.56	71.74	-4.10000000000001
alpha-amylase-sup-c11-alpha-amylase-sup-c19.stat	84.53	74.37	79.12	83.81	71.47	77.15	-1.97
alpha-amylase-sup-c11-alpha-amylase-sup-c2.stat	72.78	71.30	72.04	73.96	69.83	71.84	-0.200000000000003
alpha-amylase-sup-c11-alpha-amylase-sup-c20.stat	82.26	79.44	80.82	80.32	75.68	77.93	-2.88999999999999
alpha-amylase-sup-c11-alpha-amylase-sup-c21.stat	80.50	73.03	76.58	84.83	73.07	78.51	1.93000000000001
alpha-amylase-sup-c11-alpha-amylase-sup-c22.stat	81.02	77.52	79.23	80.42	76.29	78.30	-0.930000000000007
alpha-amylase-sup-c11-alpha-amylase-sup-c23.stat	68.44	66.10	67.25	69.62	63.10	66.20	-1.05
alpha-amylase-sup-c11-alpha-amylase-sup-c3.stat	76.49	73.05	74.73	79.94	73.07	76.35	1.61999999999999
alpha-amylase-sup-c11-alpha-amylase-sup-c4.stat	77.17	74.30	75.71	79.10	74.10	76.52	0.810000000000002
alpha-amylase-sup-c11-alpha-amylase-sup-c5.stat	77.52	70.43	73.80	81.21	71.60	76.10	2.3
alpha-amylase-sup-c11-alpha-amylase-sup-c6.stat	86.15	88.86	87.48	87.26	85.37	86.30	-1.18000000000001
alpha-amylase-sup-c11-alpha-amylase-sup-c7.stat	86.67	88.89	87.76	86.67	84.55	85.60	-2.16000000000001
alpha-amylase-sup-c11-alpha-amylase-sup-c8.stat	80.78	78.20	79.47	76.88	73.14	74.96	-4.51000000000001
alpha-amylase-sup-c11-alpha-amylase-sup-c9.stat	94.78	94.01	94.39	95.88	95.10	95.49	1.09999999999999
alpha-amylase-sup-c12-alpha-amylase-sup-c13.stat	99.75	99.75	99.75	99.75	99.75	99.75	0
alpha-amylase-sup-c12-alpha-amylase-sup-c14.stat	99.50	99.50	99.50	99.50	99.50	99.50	0
alpha-amylase-sup-c12-alpha-amylase-sup-c15.stat	98.48	98.48	98.48	98.23	98.23	98.23	-0.25
alpha-amylase-sup-c12-alpha-amylase-sup-c16.stat	74.07	68.32	71.08	72.73	64.48	68.35	-2.73
alpha-amylase-sup-c12-alpha-amylase-sup-c17.stat	76.84	68.87	72.64	75.79	64.48	69.68	-2.95999999999999
alpha-amylase-sup-c12-alpha-amylase-sup-c18.stat	80.29	68.32	73.83	83.58	69.18	75.70	1.87
alpha-amylase-sup-c12-alpha-amylase-sup-c19.stat	83.09	73.57	78.04	84.53	72.09	77.81	-0.230000000000004
alpha-amylase-sup-c12-alpha-amylase-sup-c2.stat	69.82	68.21	69.01	75.15	70.95	72.99	3.97999999999999
alpha-amylase-sup-c12-alpha-amylase-sup-c20.stat	83.23	80.37	81.77	80.00	75.38	77.62	-4.14999999999999
alpha-amylase-sup-c12-alpha-amylase-sup-c21.stat	83.28	75.35	79.12	85.76	73.87	79.37	0.25
alpha-amylase-sup-c12-alpha-amylase-sup-c22.stat	80.72	77.23	78.94	77.71	71.87	74.67	-4.27
alpha-amylase-sup-c12-alpha-amylase-sup-c23.stat	63.42	61.08	62.23	69.62	62.60	65.92	3.69
alpha-amylase-sup-c12-alpha-amylase-sup-c3.stat	76.18	72.54	74.31	78.68	72.13	75.26	0.950000000000003
alpha-amylase-sup-c12-alpha-amylase-sup-c4.stat	77.81	74.92	76.34	79.74	74.70	77.14	0.799999999999997
alpha-amylase-sup-c12-alpha-amylase-sup-c5.stat	80.20	73.31	76.60	81.88	72.19	76.73	0.13000000000001
alpha-amylase-sup-c12-alpha-amylase-sup-c6.stat	86.43	89.14	87.76	87.26	85.37	86.30	-1.46000000000001
alpha-amylase-sup-c12-alpha-amylase-sup-c7.stat	86.94	88.67	87.80	85.83	83.74	84.77	-3.03
alpha-amylase-sup-c12-alpha-amylase-sup-c8.stat	76.88	73.99	75.41	81.68	77.27	79.42	4.01000000000001
alpha-amylase-sup-c12-alpha-amylase-sup-c9.stat	95.33	94.55	94.94	93.41	92.39	92.90	-2.03999999999999
alpha-amylase-sup-c13-alpha-amylase-sup-c14.stat	99.00	99.00	99.00	99.25	99.25	99.25	0.25
alpha-amylase-sup-c13-alpha-amylase-sup-c15.stat	97.72	97.72	97.72	97.72	97.72	97.72	0
alpha-amylase-sup-c13-alpha-amylase-sup-c16.stat	72.73	67.29	69.90	74.07	65.87	69.73	-0.170000000000002
alpha-amylase-sup-c13-alpha-amylase-sup-c17.stat	78.25	69.69	73.72	76.49	65.07	70.32	-3.40000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c18.stat	82.48	70.19	75.84	79.93	66.36	72.52	-3.32000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c19.stat	84.89	74.92	79.60	85.97	73.77	79.40	-0.199999999999989
alpha-amylase-sup-c13-alpha-amylase-sup-c2.stat	72.70	71.22	71.95	73.89	69.75	71.76	-0.189999999999998
alpha-amylase-sup-c13-alpha-amylase-sup-c20.stat	82.90	80.31	81.59	79.03	74.70	76.80	-4.79000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c21.stat	82.97	74.65	78.59	85.76	73.87	79.37	0.780000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c22.stat	80.36	77.33	78.81	80.66	76.50	78.53	-0.280000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c23.stat	67.26	64.59	65.90	70.21	63.81	66.85	0.949999999999989
alpha-amylase-sup-c13-alpha-amylase-sup-c3.stat	76.73	73.49	75.08	79.25	72.41	75.68	0.600000000000009
alpha-amylase-sup-c13-alpha-amylase-sup-c4.stat	76.45	73.37	74.88	80.97	75.83	78.32	3.44
alpha-amylase-sup-c13-alpha-amylase-sup-c5.stat	77.85	69.67	73.53	81.21	71.81	76.22	2.69
alpha-amylase-sup-c13-alpha-amylase-sup-c6.stat	86.11	88.32	87.20	86.67	84.78	85.71	-1.49000000000001
alpha-amylase-sup-c13-alpha-amylase-sup-c7.stat	85.79	87.75	86.76	86.07	83.97	85.01	-1.75
alpha-amylase-sup-c13-alpha-amylase-sup-c8.stat	77.48	74.78	76.11	81.68	77.49	79.53	3.42
alpha-amylase-sup-c13-alpha-amylase-sup-c9.stat	93.94	93.17	93.55	93.39	92.12	92.75	-0.799999999999997
alpha-amylase-sup-c14-alpha-amylase-sup-c15.stat	98.23	98.23	98.23	97.97	97.97	97.97	-0.260000000000005
alpha-amylase-sup-c14-alpha-amylase-sup-c16.stat	74.41	69.28	71.75	74.41	65.77	69.83	-1.92
alpha-amylase-sup-c14-alpha-amylase-sup-c17.stat	77.89	69.81	73.63	76.84	64.99	70.42	-3.20999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c18.stat	82.48	70.40	75.97	79.56	66.46	72.43	-3.53999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c19.stat	84.89	74.92	79.60	84.17	71.78	77.48	-2.11999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c2.stat	71.60	70.14	70.86	73.96	69.83	71.84	0.980000000000004
alpha-amylase-sup-c14-alpha-amylase-sup-c20.stat	83.44	80.06	81.72	82.79	77.51	80.06	-1.66
alpha-amylase-sup-c14-alpha-amylase-sup-c21.stat	81.19	72.55	76.63	86.52	74.39	80.00	3.37
alpha-amylase-sup-c14-alpha-amylase-sup-c22.stat	82.07	78.49	80.24	79.94	75.79	77.81	-2.42999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c23.stat	69.64	67.05	68.32	69.94	62.83	66.20	-2.11999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c3.stat	76.49	73.05	74.73	79.00	72.21	75.45	0.719999999999999
alpha-amylase-sup-c14-alpha-amylase-sup-c4.stat	77.49	74.38	75.91	80.71	75.60	78.07	2.16
alpha-amylase-sup-c14-alpha-amylase-sup-c5.stat	80.47	72.87	76.48	81.82	71.89	76.54	0.0600000000000023
alpha-amylase-sup-c14-alpha-amylase-sup-c6.stat	86.35	88.83	87.57	87.19	84.82	85.99	-1.58
alpha-amylase-sup-c14-alpha-amylase-sup-c7.stat	87.19	88.92	88.05	86.91	84.55	85.71	-2.34
alpha-amylase-sup-c14-alpha-amylase-sup-c8.stat	78.08	76.47	77.27	80.18	76.29	78.18	0.910000000000011
alpha-amylase-sup-c14-alpha-amylase-sup-c9.stat	93.96	93.44	93.70	95.05	94.02	94.54	0.840000000000003
alpha-amylase-sup-c15-alpha-amylase-sup-c16.stat	70.53	65.34	67.83	70.53	61.74	65.84	-1.98999999999999
alpha-amylase-sup-c15-alpha-amylase-sup-c17.stat	74.14	66.15	69.92	73.45	61.92	67.19	-2.73
alpha-amylase-sup-c15-alpha-amylase-sup-c18.stat	81.49	70.46	75.58	83.99	71.95	77.50	1.92
alpha-amylase-sup-c15-alpha-amylase-sup-c19.stat	86.22	76.25	80.93	84.81	73.17	78.56	-2.37
alpha-amylase-sup-c15-alpha-amylase-sup-c2.stat	72.43	71.39	71.91	71.55	68.54	70.01	-1.89999999999999
alpha-amylase-sup-c15-alpha-amylase-sup-c20.stat	84.79	81.62	83.17	81.55	76.83	79.12	-4.05
alpha-amylase-sup-c15-alpha-amylase-sup-c21.stat	83.85	75.63	79.53	84.16	74.04	78.78	-0.75
alpha-amylase-sup-c15-alpha-amylase-sup-c22.stat	81.68	78.84	80.24	81.68	77.71	79.65	-0.589999999999989
alpha-amylase-sup-c15-alpha-amylase-sup-c23.stat	68.64	65.54	67.05	71.60	63.85	67.50	0.450000000000003
alpha-amylase-sup-c15-alpha-amylase-sup-c3.stat	77.02	73.81	75.38	76.71	71.18	73.84	-1.53999999999999
alpha-amylase-sup-c15-alpha-amylase-sup-c4.stat	78.66	75.77	77.19	78.66	74.17	76.35	-0.840000000000003
alpha-amylase-sup-c15-alpha-amylase-sup-c5.stat	79.26	72.48	75.72	80.94	71.81	76.10	0.379999999999995
alpha-amylase-sup-c15-alpha-amylase-sup-c6.stat	84.74	87.85	86.27	86.92	85.98	86.45	0.180000000000007
alpha-amylase-sup-c15-alpha-amylase-sup-c7.stat	84.51	87.36	85.91	86.96	85.79	86.37	0.460000000000008
alpha-amylase-sup-c15-alpha-amylase-sup-c8.stat	76.54	75.00	75.76	83.58	79.39	81.43	5.67
alpha-amylase-sup-c15-alpha-amylase-sup-c9.stat	93.55	93.55	93.55	93.28	93.03	93.15	-0.399999999999991
alpha-amylase-sup-c16-alpha-amylase-sup-c17.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
alpha-amylase-sup-c16-alpha-amylase-sup-c18.stat	88.27	88.56	88.42	85.67	85.11	85.39	-3.03
alpha-amylase-sup-c16-alpha-amylase-sup-c19.stat	85.89	85.09	85.49	86.52	85.45	85.98	0.490000000000009
alpha-amylase-sup-c16-alpha-amylase-sup-c2.stat	71.10	68.65	69.86	70.78	64.12	67.28	-2.58
alpha-amylase-sup-c16-alpha-amylase-sup-c20.stat	84.81	76.08	80.21	77.41	67.86	72.32	-7.89
alpha-amylase-sup-c16-alpha-amylase-sup-c21.stat	70.68	66.16	68.35	69.06	62.72	65.74	-2.61
alpha-amylase-sup-c16-alpha-amylase-sup-c22.stat	77.47	72.06	74.67	76.45	65.31	70.44	-4.23
alpha-amylase-sup-c16-alpha-amylase-sup-c23.stat	62.61	59.94	61.25	62.31	55.85	58.91	-2.34
alpha-amylase-sup-c16-alpha-amylase-sup-c3.stat	72.73	69.68	71.17	72.05	64.65	68.15	-3.02
alpha-amylase-sup-c16-alpha-amylase-sup-c4.stat	74.65	70.49	72.51	72.92	65.22	68.85	-3.66000000000001
alpha-amylase-sup-c16-alpha-amylase-sup-c5.stat	74.30	68.95	71.53	76.41	70.00	73.06	1.53
alpha-amylase-sup-c16-alpha-amylase-sup-c6.stat	82.52	75.16	78.67	83.22	73.01	77.78	-0.890000000000001
alpha-amylase-sup-c16-alpha-amylase-sup-c7.stat	77.62	70.70	74.00	77.27	67.79	72.22	-1.78
alpha-amylase-sup-c16-alpha-amylase-sup-c8.stat	73.10	67.30	70.08	72.41	61.05	66.25	-3.83
alpha-amylase-sup-c16-alpha-amylase-sup-c9.stat	80.90	73.97	77.28	79.51	70.25	74.59	-2.69
alpha-amylase-sup-c17-alpha-amylase-sup-c18.stat	88.81	86.75	87.77	89.15	86.23	87.67	-0.0999999999999943
alpha-amylase-sup-c17-alpha-amylase-sup-c19.stat	91.00	89.56	90.27	88.10	84.83	86.44	-3.83
alpha-amylase-sup-c17-alpha-amylase-sup-c2.stat	73.91	71.52	72.70	71.91	63.24	67.29	-5.41
alpha-amylase-sup-c17-alpha-amylase-sup-c20.stat	81.34	71.71	76.22	77.61	67.75	72.35	-3.87
alpha-amylase-sup-c17-alpha-amylase-sup-c21.stat	74.41	67.58	70.83	73.74	64.79	68.98	-1.84999999999999
alpha-amylase-sup-c17-alpha-amylase-sup-c22.stat	78.57	68.97	73.46	78.93	64.43	70.95	-2.50999999999999
alpha-amylase-sup-c17-alpha-amylase-sup-c23.stat	67.89	65.49	66.67	67.58	60.88	64.06	-2.61
alpha-amylase-sup-c17-alpha-amylase-sup-c3.stat	77.43	73.11	75.21	75.00	65.45	69.90	-5.30999999999999
alpha-amylase-sup-c17-alpha-amylase-sup-c4.stat	75.27	69.77	72.41	73.84	63.38	68.21	-4.2
alpha-amylase-sup-c17-alpha-amylase-sup-c5.stat	73.45	66.89	70.02	67.64	59.24	63.16	-6.86
alpha-amylase-sup-c17-alpha-amylase-sup-c6.stat	84.78	72.90	78.39	79.35	66.97	72.64	-5.75
alpha-amylase-sup-c17-alpha-amylase-sup-c7.stat	80.07	69.50	74.41	80.07	67.79	73.42	-0.989999999999995
alpha-amylase-sup-c17-alpha-amylase-sup-c8.stat	74.29	65.41	69.57	70.00	56.98	62.82	-6.74999999999999
alpha-amylase-sup-c17-alpha-amylase-sup-c9.stat	78.34	68.45	73.06	76.53	64.83	70.20	-2.86
alpha-amylase-sup-c18-alpha-amylase-sup-c19.stat	89.46	89.74	89.60	92.01	89.44	90.71	1.11
alpha-amylase-sup-c18-alpha-amylase-sup-c2.stat	79.43	72.96	76.06	76.95	67.81	72.09	-3.97
alpha-amylase-sup-c18-alpha-amylase-sup-c20.stat	84.67	74.16	79.07	81.23	68.83	74.52	-4.55
alpha-amylase-sup-c18-alpha-amylase-sup-c21.stat	76.51	66.98	71.43	73.31	62.05	67.21	-4.22000000000001
alpha-amylase-sup-c18-alpha-amylase-sup-c22.stat	78.02	66.98	72.08	75.82	63.11	68.89	-3.19
alpha-amylase-sup-c18-alpha-amylase-sup-c23.stat	77.70	69.45	73.34	75.90	65.12	70.10	-3.24000000000001
alpha-amylase-sup-c18-alpha-amylase-sup-c3.stat	79.12	70.82	74.74	80.95	70.16	75.17	0.430000000000007
alpha-amylase-sup-c18-alpha-amylase-sup-c4.stat	83.02	73.09	77.74	77.74	66.24	71.53	-6.20999999999999
alpha-amylase-sup-c18-alpha-amylase-sup-c5.stat	78.44	69.87	73.91	74.72	65.05	69.55	-4.36
alpha-amylase-sup-c18-alpha-amylase-sup-c6.stat	82.29	72.64	77.16	81.55	69.50	75.04	-2.11999999999999
alpha-amylase-sup-c18-alpha-amylase-sup-c7.stat	81.85	73.42	77.41	79.26	67.72	73.04	-4.36999999999999
alpha-amylase-sup-c18-alpha-amylase-sup-c8.stat	80.84	67.85	73.78	79.69	64.60	71.36	-2.42
alpha-amylase-sup-c18-alpha-amylase-sup-c9.stat	85.29	73.42	78.91	84.19	71.79	77.50	-1.41
alpha-amylase-sup-c19-alpha-amylase-sup-c2.stat	79.09	75.17	77.08	73.87	67.09	70.32	-6.76000000000001
alpha-amylase-sup-c19-alpha-amylase-sup-c20.stat	90.04	80.48	84.99	83.14	73.31	77.92	-7.06999999999999
alpha-amylase-sup-c19-alpha-amylase-sup-c21.stat	76.17	67.85	71.77	75.09	66.03	70.27	-1.5
alpha-amylase-sup-c19-alpha-amylase-sup-c22.stat	84.01	74.34	78.88	83.27	72.49	77.51	-1.36999999999999
alpha-amylase-sup-c19-alpha-amylase-sup-c23.stat	68.75	66.89	67.81	68.75	63.06	65.78	-2.03
alpha-amylase-sup-c19-alpha-amylase-sup-c3.stat	79.29	73.51	76.29	80.71	72.20	76.22	-0.0700000000000074
alpha-amylase-sup-c19-alpha-amylase-sup-c4.stat	81.65	75.92	78.68	74.82	67.97	71.23	-7.45
alpha-amylase-sup-c19-alpha-amylase-sup-c5.stat	80.45	72.05	76.02	80.45	71.57	75.75	-0.269999999999996
alpha-amylase-sup-c19-alpha-amylase-sup-c6.stat	84.76	76.00	80.14	86.25	73.42	79.32	-0.820000000000007
alpha-amylase-sup-c19-alpha-amylase-sup-c7.stat	85.45	76.33	80.63	84.70	72.06	77.87	-2.75999999999999
alpha-amylase-sup-c19-alpha-amylase-sup-c8.stat	84.96	73.14	78.61	84.96	71.29	77.53	-1.08
alpha-amylase-sup-c19-alpha-amylase-sup-c9.stat	89.18	77.60	82.99	85.45	72.70	78.56	-4.42999999999999
alpha-amylase-sup-c2-alpha-amylase-sup-c20.stat	74.82	64.20	69.10	76.26	62.91	68.94	-0.159999999999997
alpha-amylase-sup-c2-alpha-amylase-sup-c21.stat	74.32	60.96	66.98	71.92	57.53	63.93	-3.05
alpha-amylase-sup-c2-alpha-amylase-sup-c22.stat	68.81	62.15	65.31	69.11	61.92	65.32	0.00999999999999091
alpha-amylase-sup-c2-alpha-amylase-sup-c23.stat	66.13	61.38	63.66	64.19	53.78	58.53	-5.13
alpha-amylase-sup-c2-alpha-amylase-sup-c3.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
alpha-amylase-sup-c2-alpha-amylase-sup-c4.stat	95.71	95.71	95.71	96.86	96.31	96.58	0.870000000000005
alpha-amylase-sup-c2-alpha-amylase-sup-c5.stat	79.35	80.54	79.94	79.35	79.35	79.35	-0.590000000000003
alpha-amylase-sup-c2-alpha-amylase-sup-c6.stat	70.62	69.11	69.86	69.38	65.49	67.37	-2.48999999999999
alpha-amylase-sup-c2-alpha-amylase-sup-c7.stat	72.10	71.43	71.76	69.91	65.59	67.68	-4.08
alpha-amylase-sup-c2-alpha-amylase-sup-c8.stat	64.65	61.49	63.03	63.75	56.27	59.77	-3.26
alpha-amylase-sup-c2-alpha-amylase-sup-c9.stat	71.08	68.34	69.68	76.31	72.51	74.36	4.67999999999999
alpha-amylase-sup-c20-alpha-amylase-sup-c21.stat	79.57	76.09	77.79	76.22	71.02	73.53	-4.26000000000001
alpha-amylase-sup-c20-alpha-amylase-sup-c22.stat	77.51	74.56	76.01	72.64	64.08	68.09	-7.92
alpha-amylase-sup-c20-alpha-amylase-sup-c23.stat	69.67	70.30	69.98	68.17	66.76	67.46	-2.52000000000001
alpha-amylase-sup-c20-alpha-amylase-sup-c3.stat	79.10	67.73	72.98	75.00	60.73	67.11	-5.87
alpha-amylase-sup-c20-alpha-amylase-sup-c4.stat	81.72	72.52	76.84	76.12	63.55	69.27	-7.57000000000001
alpha-amylase-sup-c20-alpha-amylase-sup-c5.stat	80.00	67.31	73.11	78.46	65.59	71.45	-1.66
alpha-amylase-sup-c20-alpha-amylase-sup-c6.stat	85.76	85.22	85.49	89.56	86.54	88.02	2.53
alpha-amylase-sup-c20-alpha-amylase-sup-c7.stat	85.03	83.96	84.49	89.49	87.00	88.23	3.74000000000001
alpha-amylase-sup-c20-alpha-amylase-sup-c8.stat	72.27	74.35	73.30	70.59	68.66	69.61	-3.69
alpha-amylase-sup-c20-alpha-amylase-sup-c9.stat	87.54	84.23	85.85	84.59	79.88	82.17	-3.67999999999999
alpha-amylase-sup-c21-alpha-amylase-sup-c22.stat	67.29	65.54	66.40	66.22	61.33	63.68	-2.72000000000001
alpha-amylase-sup-c21-alpha-amylase-sup-c23.stat	70.34	68.60	69.46	73.73	70.16	71.90	2.44000000000001
alpha-amylase-sup-c21-alpha-amylase-sup-c3.stat	76.43	63.50	69.37	78.93	62.78	69.94	0.569999999999993
alpha-amylase-sup-c21-alpha-amylase-sup-c4.stat	74.55	62.88	68.22	77.09	62.72	69.17	0.950000000000003
alpha-amylase-sup-c21-alpha-amylase-sup-c5.stat	76.79	64.76	70.26	75.71	62.54	68.50	-1.76000000000001
alpha-amylase-sup-c21-alpha-amylase-sup-c6.stat	84.19	76.09	79.94	82.90	71.99	77.06	-2.88
alpha-amylase-sup-c21-alpha-amylase-sup-c7.stat	83.17	75.37	79.08	82.85	72.11	77.11	-1.97
alpha-amylase-sup-c21-alpha-amylase-sup-c8.stat	69.59	70.17	69.88	73.70	68.97	71.26	1.38000000000001
alpha-amylase-sup-c21-alpha-amylase-sup-c9.stat	82.11	72.60	77.06	80.51	70.00	74.89	-2.17
alpha-amylase-sup-c22-alpha-amylase-sup-c23.stat	69.23	63.93	66.48	69.53	60.88	64.92	-1.56
alpha-amylase-sup-c22-alpha-amylase-sup-c3.stat	74.27	67.06	70.48	73.94	64.67	69.00	-1.48
alpha-amylase-sup-c22-alpha-amylase-sup-c4.stat	70.16	64.85	67.40	74.43	66.18	70.06	2.66
alpha-amylase-sup-c22-alpha-amylase-sup-c5.stat	67.34	61.54	64.31	69.36	61.13	64.98	0.670000000000002
alpha-amylase-sup-c22-alpha-amylase-sup-c6.stat	85.93	83.43	84.66	85.93	82.71	84.29	-0.36999999999999
alpha-amylase-sup-c22-alpha-amylase-sup-c7.stat	86.19	83.19	84.66	84.68	81.50	83.06	-1.59999999999999
alpha-amylase-sup-c22-alpha-amylase-sup-c8.stat	79.54	78.93	79.24	76.73	75.57	76.14	-3.09999999999999
alpha-amylase-sup-c22-alpha-amylase-sup-c9.stat	82.62	78.78	80.65	82.62	78.10	80.30	-0.350000000000009
alpha-amylase-sup-c23-alpha-amylase-sup-c3.stat	69.36	64.98	67.10	65.99	55.52	60.31	-6.78999999999999
alpha-amylase-sup-c23-alpha-amylase-sup-c4.stat	67.35	63.87	65.56	67.69	59.23	63.17	-2.39
alpha-amylase-sup-c23-alpha-amylase-sup-c5.stat	68.42	61.71	64.89	65.61	58.62	61.92	-2.97
alpha-amylase-sup-c23-alpha-amylase-sup-c6.stat	78.16	72.65	75.30	77.53	68.06	72.49	-2.81
alpha-amylase-sup-c23-alpha-amylase-sup-c7.stat	78.48	72.51	75.38	78.16	68.80	73.19	-2.19
alpha-amylase-sup-c23-alpha-amylase-sup-c8.stat	65.48	65.12	65.30	63.29	60.31	61.76	-3.54
alpha-amylase-sup-c23-alpha-amylase-sup-c9.stat	75.23	69.63	72.32	79.26	71.71	75.29	2.97000000000001
alpha-amylase-sup-c3-alpha-amylase-sup-c4.stat	97.40	97.40	97.40	99.13	99.13	99.13	1.72999999999999
alpha-amylase-sup-c3-alpha-amylase-sup-c5.stat	81.46	81.71	81.58	83.89	82.14	83.01	1.43000000000001
alpha-amylase-sup-c3-alpha-amylase-sup-c6.stat	75.17	71.16	73.11	76.49	68.96	72.53	-0.579999999999998
alpha-amylase-sup-c3-alpha-amylase-sup-c7.stat	76.41	73.02	74.68	76.74	68.96	72.64	-2.04000000000001
alpha-amylase-sup-c3-alpha-amylase-sup-c8.stat	69.45	65.26	67.29	68.17	60.57	64.15	-3.14
alpha-amylase-sup-c3-alpha-amylase-sup-c9.stat	81.11	75.45	78.18	82.41	74.85	78.45	0.269999999999996
alpha-amylase-sup-c4-alpha-amylase-sup-c5.stat	83.07	80.25	81.63	83.07	79.75	81.38	-0.25
alpha-amylase-sup-c4-alpha-amylase-sup-c6.stat	75.43	71.29	73.30	74.74	67.80	71.10	-2.2
alpha-amylase-sup-c4-alpha-amylase-sup-c7.stat	77.05	73.77	75.38	73.63	66.15	69.69	-5.69
alpha-amylase-sup-c4-alpha-amylase-sup-c8.stat	68.83	64.83	66.77	71.10	64.04	67.38	0.609999999999999
alpha-amylase-sup-c4-alpha-amylase-sup-c9.stat	73.36	68.83	71.02	79.93	74.31	77.02	6
alpha-amylase-sup-c5-alpha-amylase-sup-c6.stat	71.43	67.66	69.49	72.47	64.80	68.42	-1.06999999999999
alpha-amylase-sup-c5-alpha-amylase-sup-c7.stat	70.28	66.56	68.37	73.43	65.42	69.19	0.819999999999993
alpha-amylase-sup-c5-alpha-amylase-sup-c8.stat	67.01	60.94	63.83	69.76	60.42	64.75	0.920000000000002
alpha-amylase-sup-c5-alpha-amylase-sup-c9.stat	82.76	73.39	77.80	81.38	71.30	76.01	-1.78999999999999
alpha-amylase-sup-c6-alpha-amylase-sup-c7.stat	99.47	99.47	99.47	99.74	99.74	99.74	0.269999999999996
alpha-amylase-sup-c6-alpha-amylase-sup-c8.stat	84.87	81.95	83.38	85.16	81.53	83.31	-0.0699999999999932
alpha-amylase-sup-c6-alpha-amylase-sup-c9.stat	91.09	90.06	90.57	91.09	87.57	89.30	-1.27
alpha-amylase-sup-c7-alpha-amylase-sup-c8.stat	85.16	82.47	83.80	86.35	82.20	84.23	0.430000000000007
alpha-amylase-sup-c7-alpha-amylase-sup-c9.stat	88.79	90.35	89.57	89.94	86.46	88.17	-1.39999999999999
alpha-amylase-sup-c8-alpha-amylase-sup-c9.stat	76.58	75.44	76.01	79.28	74.37	76.74	0.72999999999999
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c10.stat	81.01	79.01	80.00	81.01	79.01	80.00	0
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c11.stat	74.36	72.50	73.42	76.92	75.00	75.95	2.53
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c12.stat	81.01	79.01	80.00	79.75	77.78	78.75	-1.25
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c13.stat	79.75	77.78	78.75	72.15	70.37	71.25	-7.5
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c14.stat	78.21	76.25	77.22	79.49	77.50	78.48	1.26000000000001
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c15.stat	81.01	79.01	80.00	79.75	77.78	78.75	-1.25
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c16.stat	67.61	62.34	64.86	66.20	60.26	63.09	-1.77
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c17.stat	88.00	83.54	85.71	50.67	46.91	48.72	-36.99
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c18.stat	88.00	83.54	85.71	50.67	46.91	48.72	-36.99
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c19.stat	86.84	82.50	84.62	86.84	82.50	84.62	0
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c20.stat	81.58	78.48	80.00	84.21	80.00	82.05	2.05
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c21.stat	62.96	62.96	62.96	61.11	57.89	59.46	-3.5
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c3.stat	53.75	53.09	53.42	66.25	65.43	65.84	12.42
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c4.stat	57.50	56.79	57.14	58.75	58.02	58.39	1.25
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c5.stat	53.33	52.46	52.89	61.67	58.73	60.16	7.27
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c6.stat	60.53	60.53	60.53	61.84	61.84	61.84	1.31
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c7.stat	54.67	56.94	55.78	50.67	52.05	51.35	-4.43
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c8.stat	55.07	57.58	56.30	62.32	60.56	61.43	5.13
alpha-amylase_C-sup-c1-alpha-amylase_C-sup-c9.stat	50.65	49.37	50.00	88.31	85.00	86.62	36.62
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c11.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c14.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c16.stat	93.33	92.11	92.72	93.33	92.11	92.72	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c17.stat	88.31	86.08	87.18	93.51	86.75	90.00	2.81999999999999
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c18.stat	88.31	86.08	87.18	93.51	86.75	90.00	2.81999999999999
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c19.stat	89.47	87.18	88.31	96.05	89.02	92.41	4.09999999999999
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c2.stat	79.49	78.48	78.98	80.77	78.75	79.75	0.769999999999996
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c20.stat	89.87	88.75	89.31	91.14	86.75	88.89	-0.420000000000002
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c21.stat	66.67	62.96	64.76	66.67	62.96	64.76	0
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c3.stat	86.59	85.54	86.06	89.02	86.90	87.95	1.89
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c4.stat	86.59	85.54	86.06	95.12	92.86	93.98	7.92
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c5.stat	66.67	68.85	67.74	65.08	64.06	64.57	-3.17
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c6.stat	82.28	82.28	82.28	86.08	83.95	85.00	2.72
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c7.stat	74.36	77.33	75.82	71.79	71.79	71.79	-4.02999999999999
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c8.stat	68.06	69.01	68.53	73.61	72.60	73.10	4.56999999999999
alpha-amylase_C-sup-c10-alpha-amylase_C-sup-c9.stat	88.75	88.75	88.75	95.00	93.83	94.41	5.66
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c13.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c15.stat	98.86	98.86	98.86	100.00	100.00	100.00	1.14
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c16.stat	92.00	90.79	91.39	93.33	92.11	92.72	1.33
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c17.stat	85.53	83.33	84.42	88.16	80.72	84.28	-0.140000000000001
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c18.stat	88.16	84.81	86.45	88.16	80.72	84.28	-2.17
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c19.stat	86.67	84.42	85.53	93.33	86.42	89.74	4.20999999999999
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c2.stat	76.62	75.64	76.13	75.32	73.42	74.36	-1.77
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c20.stat	84.62	86.84	85.71	91.03	86.59	88.75	3.04000000000001
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c21.stat	68.63	66.04	67.31	66.67	62.96	64.76	-2.55
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c3.stat	85.19	83.13	84.15	87.65	84.52	86.06	1.91
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c4.stat	85.19	85.19	85.19	88.89	85.71	87.27	2.08
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c5.stat	71.43	71.43	71.43	65.08	64.06	64.57	-6.86000000000001
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c6.stat	82.05	81.01	81.53	87.18	83.95	85.53	4
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c7.stat	75.32	77.33	76.32	77.92	76.92	77.42	1.10000000000001
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c8.stat	75.00	75.00	75.00	72.22	71.23	71.72	-3.28
alpha-amylase_C-sup-c11-alpha-amylase_C-sup-c9.stat	89.87	88.75	89.31	93.67	91.36	92.50	3.19
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c16.stat	92.00	92.00	92.00	90.67	89.47	90.07	-1.93000000000001
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c17.stat	87.01	84.81	85.90	93.51	85.71	89.44	3.53999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c18.stat	90.91	87.50	89.17	93.51	85.71	89.44	0.269999999999996
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c19.stat	88.16	85.90	87.01	94.74	86.75	90.57	3.55999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c2.stat	80.77	79.75	80.25	79.49	77.50	78.48	-1.77
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c20.stat	85.00	88.31	86.62	91.25	86.90	89.02	2.39999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c21.stat	66.67	64.15	65.38	66.67	62.96	64.76	-0.61999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c3.stat	85.54	85.54	85.54	89.16	87.06	88.10	2.55999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c4.stat	89.16	89.16	89.16	91.57	89.41	90.48	1.32000000000001
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c5.stat	71.43	71.43	71.43	65.08	64.06	64.57	-6.86000000000001
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c6.stat	81.25	82.28	81.76	90.00	88.89	89.44	7.67999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c7.stat	70.51	73.33	71.90	78.21	78.21	78.21	6.30999999999999
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c8.stat	68.06	69.01	68.53	76.39	75.34	75.86	7.33
alpha-amylase_C-sup-c12-alpha-amylase_C-sup-c9.stat	91.25	91.25	91.25	87.50	87.50	87.50	-3.75
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c14.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c16.stat	90.67	89.47	90.07	92.00	90.79	91.39	1.32000000000001
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c17.stat	87.01	84.81	85.90	92.21	84.52	88.20	2.3
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c18.stat	89.61	86.25	87.90	92.21	84.52	88.20	0.299999999999997
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c19.stat	88.16	85.90	87.01	94.74	86.75	90.57	3.55999999999999
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c2.stat	78.21	77.22	77.71	78.21	76.25	77.22	-0.489999999999995
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c20.stat	85.00	88.31	86.62	91.25	86.90	89.02	2.39999999999999
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c21.stat	66.67	64.15	65.38	66.67	62.96	64.76	-0.61999999999999
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c3.stat	87.95	87.95	87.95	87.95	85.88	86.90	-1.05
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c4.stat	85.54	86.59	86.06	90.36	88.24	89.29	3.23
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c5.stat	71.43	71.43	71.43	65.08	64.06	64.57	-6.86000000000001
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c6.stat	81.25	82.28	81.76	88.75	87.65	88.20	6.44
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c7.stat	74.36	77.33	75.82	75.64	75.64	75.64	-0.179999999999993
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c8.stat	72.22	73.24	72.73	77.78	76.71	77.24	4.50999999999999
alpha-amylase_C-sup-c13-alpha-amylase_C-sup-c9.stat	90.00	90.00	90.00	97.50	96.30	96.89	6.89
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c15.stat	98.86	98.86	98.86	100.00	100.00	100.00	1.14
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c16.stat	92.00	92.00	92.00	90.67	89.47	90.07	-1.93000000000001
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c17.stat	88.16	84.81	86.45	90.79	84.15	87.34	0.890000000000001
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c18.stat	90.79	86.25	88.46	90.79	84.15	87.34	-1.11999999999999
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c19.stat	86.67	84.42	85.53	92.00	85.19	88.46	2.92999999999999
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c2.stat	76.62	75.64	76.13	77.92	75.95	76.92	0.790000000000006
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c20.stat	87.18	88.31	87.74	89.74	85.37	87.50	-0.239999999999995
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c21.stat	66.67	62.96	64.76	66.67	62.96	64.76	0
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c3.stat	85.19	83.13	84.15	87.65	84.52	86.06	1.91
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c4.stat	86.42	86.42	86.42	90.12	86.90	88.48	2.06
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c5.stat	65.08	66.13	65.60	65.08	64.06	64.57	-1.03
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c6.stat	82.05	81.01	81.53	89.74	86.42	88.05	6.52
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c7.stat	71.43	72.37	71.90	74.03	73.08	73.55	1.64999999999999
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c8.stat	70.83	71.83	71.33	76.39	75.34	75.86	4.53
alpha-amylase_C-sup-c14-alpha-amylase_C-sup-c9.stat	91.14	90.00	90.57	93.67	91.36	92.50	1.93000000000001
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c16.stat	92.00	92.00	92.00	92.00	90.79	91.39	-0.609999999999999
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c17.stat	88.31	86.08	87.18	92.21	85.54	88.75	1.56999999999999
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c18.stat	88.31	86.08	87.18	92.21	85.54	88.75	1.56999999999999
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c19.stat	88.16	85.90	87.01	93.42	86.59	89.87	2.86
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c2.stat	83.33	83.33	83.33	80.77	78.75	79.75	-3.58
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c20.stat	89.87	88.75	89.31	89.87	85.54	87.65	-1.66
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c21.stat	66.67	64.15	65.38	66.67	62.96	64.76	-0.61999999999999
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c3.stat	89.02	87.95	88.48	89.02	86.90	87.95	-0.530000000000001
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c4.stat	86.59	86.59	86.59	91.46	89.29	90.36	3.77
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c5.stat	66.67	66.67	66.67	79.37	78.12	78.74	12.07
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c6.stat	81.01	81.01	81.01	87.34	85.19	86.25	5.23999999999999
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c7.stat	71.79	74.67	73.20	76.92	76.92	76.92	3.72
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c8.stat	70.83	71.83	71.33	76.39	75.34	75.86	4.53
alpha-amylase_C-sup-c15-alpha-amylase_C-sup-c9.stat	90.00	90.00	90.00	95.00	93.83	94.41	4.41
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c17.stat	92.96	88.00	90.41	95.77	88.31	91.89	1.48
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c18.stat	92.96	88.00	90.41	95.77	88.31	91.89	1.48
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c19.stat	94.29	89.19	91.67	92.86	86.67	89.66	-2.01000000000001
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c2.stat	62.86	57.89	60.27	60.00	54.55	57.14	-3.13
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c20.stat	92.96	88.00	90.41	95.77	88.31	91.89	1.48
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c21.stat	58.70	51.92	55.10	60.87	51.85	56.00	0.899999999999999
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c3.stat	84.51	81.08	82.76	90.14	84.21	87.07	4.30999999999999
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c4.stat	90.14	85.33	87.67	90.14	84.21	87.07	-0.600000000000009
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c5.stat	83.93	78.33	81.03	75.00	68.85	71.79	-9.23999999999999
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c6.stat	70.83	67.11	68.92	86.11	79.49	82.67	13.75
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c7.stat	63.38	61.64	62.50	63.38	61.64	62.50	0
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c8.stat	76.47	73.24	74.82	80.88	76.39	78.57	3.75
alpha-amylase_C-sup-c16-alpha-amylase_C-sup-c9.stat	73.97	72.00	72.97	73.97	70.13	72.00	-0.969999999999999
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c2.stat	88.00	84.62	86.27	61.33	58.23	59.74	-26.53
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c20.stat	97.78	97.78	97.78	97.78	97.78	97.78	0
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c21.stat	60.42	55.77	58.00	60.42	53.70	56.86	-1.14
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c3.stat	82.28	81.25	81.76	81.01	80.00	80.50	-1.26000000000001
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c4.stat	82.28	83.33	82.80	81.01	80.00	80.50	-2.3
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c5.stat	77.19	72.13	74.58	85.96	80.33	83.05	8.47
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c6.stat	75.00	70.13	72.48	79.17	72.15	75.50	3.02
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c7.stat	69.57	66.67	68.09	82.61	75.00	78.62	10.53
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c8.stat	76.56	70.00	73.13	84.38	75.00	79.41	6.28
alpha-amylase_C-sup-c17-alpha-amylase_C-sup-c9.stat	73.97	71.05	72.48	86.30	80.77	83.44	10.96
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c2.stat	88.00	84.62	86.27	61.33	58.23	59.74	-26.53
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c20.stat	96.67	96.67	96.67	96.67	96.67	96.67	0
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c21.stat	56.25	52.94	54.55	60.42	53.70	56.86	2.31
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c3.stat	84.81	84.81	84.81	81.01	80.00	80.50	-4.31
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c4.stat	83.54	83.54	83.54	81.01	80.00	80.50	-3.04000000000001
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c5.stat	77.19	72.13	74.58	82.46	77.05	79.66	5.08
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c6.stat	70.83	67.11	68.92	77.78	70.89	74.17	5.25
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c7.stat	69.57	66.67	68.09	81.16	73.68	77.24	9.14999999999999
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c8.stat	76.56	70.00	73.13	96.88	84.93	90.51	17.38
alpha-amylase_C-sup-c18-alpha-amylase_C-sup-c9.stat	75.34	72.37	73.83	86.30	80.77	83.44	9.61
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c2.stat	86.84	83.54	85.16	84.21	81.01	82.58	-2.58
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c20.stat	100.00	100.00	100.00	98.89	98.89	98.89	-1.11
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c21.stat	58.33	53.85	56.00	72.92	63.64	67.96	11.96
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c3.stat	84.62	83.54	84.08	82.05	81.01	81.53	-2.55
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c4.stat	83.33	83.33	83.33	83.33	82.28	82.80	-0.530000000000001
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c5.stat	73.21	68.33	70.69	62.50	57.38	59.83	-10.86
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c6.stat	67.61	64.86	66.21	66.20	61.84	63.95	-2.25999999999999
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c7.stat	61.76	57.53	59.57	79.41	72.00	75.52	15.95
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c8.stat	76.19	69.57	72.73	87.30	77.46	82.09	9.36
alpha-amylase_C-sup-c19-alpha-amylase_C-sup-c9.stat	63.89	61.33	62.59	81.94	76.62	79.19	16.6
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c20.stat	80.26	79.22	79.74	84.21	81.01	82.58	2.84
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c21.stat	66.04	64.81	65.42	60.38	57.14	58.72	-6.7
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c3.stat	50.00	50.63	50.31	62.50	61.73	62.11	11.8
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c4.stat	53.75	54.43	54.09	62.50	61.73	62.11	8.02
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c5.stat	58.33	57.38	57.85	65.00	61.90	63.41	5.56
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c6.stat	57.33	57.33	57.33	53.33	53.33	53.33	-4
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c7.stat	54.05	56.34	55.17	48.65	50.00	49.32	-5.85
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c8.stat	13.24	13.24	13.24	58.82	57.14	57.97	44.73
alpha-amylase_C-sup-c2-alpha-amylase_C-sup-c9.stat	57.89	54.32	56.05	57.89	54.32	56.05	0
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c21.stat	57.14	53.85	55.45	69.39	61.82	65.38	9.92999999999999
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c3.stat	80.00	80.00	80.00	83.75	82.72	83.23	3.23
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c4.stat	76.25	77.22	76.73	78.75	77.78	78.26	1.53
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c5.stat	73.68	68.85	71.19	77.19	72.13	74.58	3.39
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c6.stat	54.79	53.33	54.05	78.08	72.15	75.00	20.95
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c7.stat	69.57	66.67	68.09	82.61	75.00	78.62	10.53
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c8.stat	79.69	72.86	76.12	87.50	76.71	81.75	5.63
alpha-amylase_C-sup-c20-alpha-amylase_C-sup-c9.stat	60.27	57.14	58.67	69.86	65.38	67.55	8.88
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c3.stat	78.85	77.36	78.10	73.08	70.37	71.70	-6.39999999999999
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c4.stat	73.08	71.70	72.38	73.08	70.37	71.70	-0.679999999999993
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c5.stat	80.00	68.09	73.56	82.50	67.35	74.16	0.599999999999994
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c6.stat	70.00	67.31	68.63	72.00	67.92	69.90	1.27000000000001
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c7.stat	80.00	75.47	77.67	78.00	72.22	75.00	-2.67
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c8.stat	77.08	71.15	74.00	62.50	56.60	59.41	-14.59
alpha-amylase_C-sup-c21-alpha-amylase_C-sup-c9.stat	78.43	75.47	76.92	84.31	79.63	81.90	4.98
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c5.stat	78.69	76.19	77.42	78.69	76.19	77.42	0
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c6.stat	79.49	78.48	78.98	79.49	76.54	77.99	-0.990000000000009
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c7.stat	76.00	76.00	76.00	77.33	77.33	77.33	1.33
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c8.stat	82.61	80.28	81.43	92.75	87.67	90.14	8.70999999999999
alpha-amylase_C-sup-c3-alpha-amylase_C-sup-c9.stat	89.74	87.50	88.61	92.31	88.89	90.57	1.95999999999999
alpha-amylase_C-sup-c4-alpha-amylase_C-sup-c5.stat	78.69	76.19	77.42	72.13	69.84	70.97	-6.45
alpha-amylase_C-sup-c4-alpha-amylase_C-sup-c6.stat	78.21	78.21	78.21	80.77	77.78	79.25	1.04000000000001
alpha-amylase_C-sup-c4-alpha-amylase_C-sup-c7.stat	80.00	80.00	80.00	78.67	78.67	78.67	-1.33
alpha-amylase_C-sup-c4-alpha-amylase_C-sup-c8.stat	82.61	80.28	81.43	82.61	79.17	80.85	-0.580000000000013
alpha-amylase_C-sup-c4-alpha-amylase_C-sup-c9.stat	80.77	79.75	80.25	80.77	77.78	79.25	-1
alpha-amylase_C-sup-c5-alpha-amylase_C-sup-c6.stat	58.33	55.56	56.91	61.67	58.73	60.16	3.25
alpha-amylase_C-sup-c5-alpha-amylase_C-sup-c7.stat	65.57	62.50	64.00	65.57	62.50	64.00	0
alpha-amylase_C-sup-c5-alpha-amylase_C-sup-c8.stat	70.18	68.97	69.57	77.19	74.58	75.86	6.29000000000001
alpha-amylase_C-sup-c5-alpha-amylase_C-sup-c9.stat	68.33	66.13	67.21	63.33	61.29	62.30	-4.91
alpha-amylase_C-sup-c6-alpha-amylase_C-sup-c7.stat	81.82	86.30	84.00	90.91	88.61	89.74	5.73999999999999
alpha-amylase_C-sup-c6-alpha-amylase_C-sup-c8.stat	88.73	90.00	89.36	85.92	83.56	84.72	-4.64
alpha-amylase_C-sup-c6-alpha-amylase_C-sup-c9.stat	95.06	95.06	95.06	90.12	89.02	89.57	-5.49000000000001
alpha-amylase_C-sup-c7-alpha-amylase_C-sup-c8.stat	81.94	83.10	82.52	88.89	88.89	88.89	6.37
alpha-amylase_C-sup-c7-alpha-amylase_C-sup-c9.stat	83.33	87.84	85.53	82.05	84.21	83.12	-2.41
alpha-amylase_C-sup-c8-alpha-amylase_C-sup-c9.stat	80.56	84.06	82.27	84.72	83.56	84.14	1.87
alpha-amylase_N-sup-c1-alpha-amylase_N-sup-c2.stat	94.92	95.73	95.32	97.46	97.46	97.46	2.14
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c10.stat	71.00	69.89	70.44	75.11	70.15	72.55	2.11
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c11.stat	78.01	70.44	74.03	80.05	71.46	75.51	1.48
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c12.stat	75.70	68.20	71.76	77.49	68.71	72.84	1.08
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c13.stat	74.75	68.48	71.48	75.50	66.16	70.52	-0.960000000000008
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c14.stat	74.57	68.02	71.14	80.25	70.50	75.06	3.92
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c15.stat	77.78	70.95	74.20	79.01	69.57	73.99	-0.210000000000008
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c16.stat	77.06	70.07	73.40	79.55	69.80	74.36	0.959999999999994
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c17.stat	79.40	73.06	76.10	79.40	70.95	74.94	-1.16
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c18.stat	65.99	62.20	64.04	64.72	59.58	62.04	-2.00000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c19.stat	68.88	65.06	66.91	66.33	61.03	63.57	-3.34
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c2.stat	77.59	76.46	77.02	69.70	67.54	68.61	-8.41
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c20.stat	77.23	65.71	71.00	72.62	60.05	65.74	-5.26000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c21.stat	75.62	65.58	70.25	73.75	63.44	68.21	-2.04000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c22.stat	69.55	66.81	68.15	66.82	61.38	63.98	-4.17000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c23.stat	66.43	65.81	66.12	71.36	69.72	70.53	4.41
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c3.stat	61.83	55.35	58.41	68.45	59.65	63.74	5.33000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c4.stat	62.85	56.26	59.38	63.61	55.07	59.03	-0.350000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c5.stat	63.40	56.64	59.82	65.25	55.78	60.15	0.329999999999998
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c6.stat	67.85	60.00	63.68	66.49	57.01	61.38	-2.3
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c7.stat	68.60	60.44	64.26	69.42	60.43	64.62	0.359999999999999
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c8.stat	80.00	74.88	77.36	82.78	74.66	78.51	1.15000000000001
alpha-amylase_NC-sup-c1-alpha-amylase_NC-sup-c9.stat	79.24	74.70	76.90	80.51	73.10	76.63	-0.27000000000001
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c11.stat	79.23	77.54	78.38	80.92	77.19	79.01	0.63000000000001
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c12.stat	79.95	78.07	79.00	80.43	76.73	78.54	-0.459999999999994
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c13.stat	79.33	78.04	78.68	79.81	78.14	78.97	0.289999999999992
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c14.stat	79.10	77.80	78.45	78.86	76.85	77.84	-0.609999999999999
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c15.stat	78.81	77.52	78.16	79.05	77.39	78.21	0.0499999999999972
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c16.stat	78.86	77.75	78.30	78.86	77.39	78.12	-0.179999999999993
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c17.stat	79.49	79.30	79.39	79.95	78.67	79.31	-0.0799999999999983
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c18.stat	65.66	60.81	63.14	65.93	56.47	60.84	-2.3
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c19.stat	66.67	59.90	63.10	66.67	55.79	60.75	-2.35
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c2.stat	74.88	74.70	74.79	70.10	67.82	68.94	-5.85000000000001
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c20.stat	77.85	65.95	71.41	77.53	63.97	70.10	-1.31
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c21.stat	77.14	66.03	71.16	78.10	65.95	71.51	0.350000000000009
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c22.stat	79.65	78.46	79.05	82.68	81.10	81.89	2.84
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c23.stat	65.24	63.43	64.32	64.76	60.85	62.75	-1.56999999999999
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c3.stat	57.89	53.35	55.53	59.65	52.65	55.93	0.399999999999999
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c4.stat	56.14	51.97	53.98	58.40	51.55	54.76	0.780000000000001
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c5.stat	58.44	54.48	56.39	64.68	58.45	61.41	5.02
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c6.stat	60.05	54.90	57.36	67.83	60.38	63.89	6.53
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c7.stat	64.09	58.59	61.21	67.68	59.32	63.23	2.02
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c8.stat	86.49	84.88	85.68	87.68	85.45	86.55	0.86999999999999
alpha-amylase_NC-sup-c10-alpha-amylase_NC-sup-c9.stat	84.40	83.80	84.10	86.29	84.30	85.28	1.18000000000001
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c13.stat	91.96	91.35	91.66	91.96	91.15	91.56	-0.0999999999999943
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c14.stat	92.89	92.68	92.79	91.11	90.51	90.81	-1.98
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c15.stat	93.08	92.67	92.87	92.19	91.37	91.78	-1.09
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c16.stat	93.99	93.57	93.78	92.87	92.26	92.56	-1.22
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c17.stat	92.51	92.11	92.31	92.73	92.12	92.43	0.120000000000005
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c18.stat	75.82	69.52	72.54	76.10	67.56	71.58	-0.960000000000008
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c19.stat	79.20	70.03	74.33	67.81	58.05	62.55	-11.78
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c2.stat	85.37	82.03	83.67	80.49	76.15	78.26	-5.41
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c20.stat	76.78	65.78	70.86	82.35	69.82	75.57	4.70999999999999
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c21.stat	85.35	73.02	78.71	84.39	71.43	77.37	-1.33999999999999
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c22.stat	85.35	81.25	83.25	85.86	80.95	83.33	0.0799999999999983
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c23.stat	74.23	70.46	72.30	75.51	69.81	72.55	0.25
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c3.stat	69.44	60.39	64.60	71.39	59.77	65.06	0.460000000000008
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c4.stat	69.44	60.39	64.60	71.67	60.00	65.32	0.719999999999999
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c5.stat	70.86	60.49	65.26	76.57	63.06	69.16	3.89999999999999
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c6.stat	75.00	64.93	69.60	76.44	64.41	69.91	0.310000000000002
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c7.stat	78.72	67.00	72.39	75.22	63.24	68.71	-3.68000000000001
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c8.stat	89.72	88.68	89.20	89.95	86.91	88.40	-0.799999999999997
alpha-amylase_NC-sup-c11-alpha-amylase_NC-sup-c9.stat	89.04	88.84	88.94	88.11	85.33	86.70	-2.23999999999999
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c13.stat	93.30	92.68	92.99	92.41	91.59	92.00	-0.989999999999995
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c14.stat	93.33	93.13	93.23	92.44	91.83	92.14	-1.09
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c15.stat	93.97	93.56	93.76	92.41	91.59	92.00	-1.76000000000001
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c16.stat	94.21	93.79	94.00	92.43	91.61	92.02	-1.98
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c17.stat	92.07	91.47	91.77	92.07	91.27	91.67	-0.0999999999999943
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c18.stat	82.14	74.94	78.37	79.67	70.56	74.84	-3.53
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c19.stat	82.91	72.93	77.60	83.48	71.46	77.00	-0.599999999999994
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c2.stat	83.47	80.42	81.91	81.30	76.73	78.95	-2.95999999999999
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c20.stat	79.57	68.17	73.43	81.11	68.77	74.43	1
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c21.stat	85.99	73.57	79.30	87.26	73.66	79.88	0.579999999999998
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c22.stat	83.84	79.81	81.77	84.85	80.19	82.45	0.680000000000007
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c23.stat	74.23	70.29	72.21	74.49	68.54	71.39	-0.819999999999993
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c3.stat	73.61	63.40	68.12	73.06	61.74	66.92	-1.2
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c4.stat	75.83	65.00	70.00	73.61	62.21	67.43	-2.56999999999999
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c5.stat	71.71	60.92	65.88	79.14	66.43	72.23	6.35000000000001
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c6.stat	77.87	66.91	71.98	80.17	67.88	73.52	1.53999999999999
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c7.stat	85.42	72.35	78.34	80.17	67.24	73.14	-5.2
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c8.stat	90.89	89.43	90.15	89.72	86.68	88.17	-1.98
alpha-amylase_NC-sup-c12-alpha-amylase_NC-sup-c9.stat	89.28	89.07	89.17	88.34	85.17	86.73	-2.44
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c14.stat	99.80	99.80	99.80	99.80	99.80	99.80	0
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c15.stat	99.59	99.59	99.59	99.80	99.80	99.80	0.209999999999994
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c16.stat	99.18	99.18	99.18	99.39	99.39	99.39	0.209999999999994
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c17.stat	98.76	98.76	98.76	98.55	98.55	98.55	-0.210000000000008
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c18.stat	78.90	70.24	74.32	70.14	60.81	65.14	-9.17999999999999
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c19.stat	81.07	70.17	75.23	72.88	61.28	66.58	-8.65000000000001
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c2.stat	76.86	74.10	75.46	79.26	75.25	77.20	1.74000000000001
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c20.stat	71.17	60.42	65.35	77.61	64.54	70.47	5.12
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c21.stat	80.45	66.76	72.97	85.58	69.90	76.95	3.98
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c22.stat	84.31	81.71	82.99	82.11	79.38	80.72	-2.27
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c23.stat	68.80	67.31	68.04	69.04	63.72	66.27	-1.77000000000001
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c3.stat	69.41	61.27	65.09	74.73	64.01	68.96	3.86999999999999
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c4.stat	69.15	61.18	64.92	74.73	64.01	68.96	4.03999999999999
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c5.stat	72.40	64.16	68.04	79.78	67.59	73.18	5.14
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c6.stat	74.79	65.35	69.75	81.87	69.47	75.16	5.41
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c7.stat	77.01	65.53	70.81	77.59	65.22	70.87	0.0600000000000023
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c8.stat	84.77	86.74	85.75	85.00	83.11	84.04	-1.70999999999999
alpha-amylase_NC-sup-c13-alpha-amylase_NC-sup-c9.stat	84.05	85.22	84.63	86.33	84.22	85.26	0.63000000000001
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c15.stat	99.80	99.80	99.80	99.80	99.80	99.80	0
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c16.stat	99.59	99.59	99.59	99.59	99.59	99.59	0
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c17.stat	98.55	98.55	98.55	98.34	98.34	98.34	-0.209999999999994
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c18.stat	80.60	72.13	76.13	72.40	62.80	67.26	-8.86999999999999
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c19.stat	83.66	73.51	78.26	73.52	62.00	67.27	-10.99
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c2.stat	81.65	79.12	80.37	77.13	73.23	75.13	-5.24000000000001
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c20.stat	79.45	67.45	72.96	80.06	66.58	72.70	-0.259999999999991
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c21.stat	84.62	70.40	76.86	85.58	69.90	76.95	0.0900000000000034
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c22.stat	82.84	80.29	81.54	80.64	77.59	79.09	-2.45
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c23.stat	67.57	66.11	66.83	66.34	61.09	63.60	-3.23
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c3.stat	68.78	61.03	64.68	76.98	65.69	70.89	6.20999999999999
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c4.stat	67.99	60.19	63.85	75.40	64.33	69.43	5.58000000000001
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c5.stat	71.20	62.98	66.84	80.98	68.98	74.50	7.66
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c6.stat	71.55	62.41	66.67	82.82	70.50	76.17	9.5
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c7.stat	77.30	65.93	71.16	77.87	65.46	71.13	-0.0300000000000011
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c8.stat	85.94	87.33	86.63	86.62	84.89	85.75	-0.879999999999995
alpha-amylase_NC-sup-c14-alpha-amylase_NC-sup-c9.stat	84.32	85.68	84.99	86.14	84.22	85.17	0.180000000000007
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c16.stat	99.18	99.18	99.18	99.39	99.39	99.39	0.209999999999994
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c17.stat	97.93	97.93	97.93	97.93	97.93	97.93	0
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c18.stat	80.05	71.81	75.71	72.40	62.95	67.34	-8.36999999999999
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c19.stat	83.66	73.88	78.47	73.52	62.00	67.27	-11.2
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c2.stat	80.32	77.84	79.06	77.66	73.92	75.75	-3.31
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c20.stat	79.45	67.45	72.96	78.83	65.73	71.69	-1.27
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c21.stat	82.69	68.80	75.11	85.90	70.34	77.34	2.23
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c22.stat	82.56	80.00	81.26	81.08	78.01	79.52	-1.74000000000001
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c23.stat	66.58	64.99	65.78	68.55	63.84	66.11	0.329999999999998
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c3.stat	69.50	61.36	65.17	76.39	65.45	70.50	5.33
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c4.stat	69.23	61.27	65.01	77.45	66.21	71.39	6.38
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c5.stat	71.86	63.37	67.35	80.33	68.06	73.68	6.33000000000001
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c6.stat	73.94	64.44	68.87	84.42	71.81	77.60	8.72999999999999
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c7.stat	73.85	62.53	67.72	80.75	67.87	73.75	6.03
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c8.stat	85.45	87.44	86.44	85.00	83.11	84.04	-2.39999999999999
alpha-amylase_NC-sup-c15-alpha-amylase_NC-sup-c9.stat	83.37	84.53	83.94	86.33	84.41	85.36	1.42
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c17.stat	98.55	98.55	98.55	98.34	98.34	98.34	-0.209999999999994
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c18.stat	81.42	73.04	77.00	73.50	63.74	68.27	-8.73
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c19.stat	83.66	72.97	77.95	73.52	61.85	67.18	-10.77
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c2.stat	81.28	78.15	79.69	78.88	74.49	76.62	-3.06999999999999
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c20.stat	69.94	59.69	64.41	77.91	65.30	71.05	6.64
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c21.stat	85.26	70.93	77.44	84.94	69.37	76.37	-1.06999999999999
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c22.stat	80.49	77.99	79.22	81.48	78.76	80.10	0.879999999999995
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c23.stat	67.82	65.87	66.83	68.81	63.47	66.03	-0.799999999999997
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c3.stat	69.41	61.12	65.01	75.53	64.40	69.52	4.50999999999999
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c4.stat	69.68	61.50	65.34	76.60	65.16	70.42	5.08
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c5.stat	71.66	63.53	67.35	80.93	68.75	74.34	6.99000000000001
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c6.stat	74.86	65.43	69.83	81.64	69.30	74.97	5.14
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c7.stat	73.49	62.50	67.55	78.96	65.87	71.82	4.27
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c8.stat	85.42	86.61	86.01	82.69	80.85	81.76	-4.25
alpha-amylase_NC-sup-c16-alpha-amylase_NC-sup-c9.stat	84.28	85.25	84.77	87.02	84.89	85.94	1.17
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c18.stat	75.54	68.20	71.68	68.55	59.03	63.43	-8.25000000000001
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c19.stat	68.16	59.22	63.38	69.55	58.04	63.28	-0.100000000000001
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c2.stat	82.67	79.90	81.26	76.00	71.97	73.93	-7.33
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c20.stat	80.66	69.17	74.48	80.66	68.64	74.17	-0.310000000000002
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c21.stat	86.67	72.03	78.67	85.40	69.87	76.86	-1.81
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c22.stat	80.88	78.76	79.81	80.39	77.36	78.85	-0.960000000000008
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c23.stat	68.06	66.91	67.48	68.80	63.21	65.88	-1.60000000000001
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c3.stat	70.56	62.15	66.09	76.13	65.08	70.17	4.08
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c4.stat	66.84	58.74	62.53	76.39	65.31	70.42	7.89
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c5.stat	73.10	64.35	68.45	78.80	67.44	72.68	4.23
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c6.stat	76.06	66.18	70.77	81.69	69.71	75.23	4.46000000000001
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c7.stat	79.66	68.64	73.74	78.22	65.78	71.47	-2.27
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c8.stat	84.75	86.90	85.81	86.77	85.62	86.19	0.379999999999995
alpha-amylase_NC-sup-c17-alpha-amylase_NC-sup-c9.stat	82.55	84.44	83.48	86.80	85.46	86.13	2.64999999999999
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c19.stat	99.36	99.36	99.36	99.79	99.79	99.79	0.430000000000007
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c2.stat	78.01	71.70	74.72	69.50	62.86	66.02	-8.7
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c20.stat	81.79	82.02	81.90	78.80	78.17	78.48	-3.42
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c21.stat	83.47	82.59	83.02	84.00	82.89	83.44	0.420000000000002
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c22.stat	72.33	67.52	69.84	74.79	64.54	69.29	-0.549999999999997
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c23.stat	62.34	59.38	60.83	63.34	57.21	60.12	-0.710000000000001
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c3.stat	69.60	65.09	67.27	71.47	63.51	67.25	-0.019999999999996
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c4.stat	69.33	64.68	66.92	71.20	63.42	67.09	0.170000000000002
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c5.stat	71.47	65.48	68.34	73.68	64.56	68.82	0.47999999999999
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c6.stat	72.63	67.01	69.71	71.51	63.37	67.19	-2.52
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c7.stat	70.69	63.73	67.03	70.69	62.60	66.40	-0.629999999999995
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c8.stat	76.90	68.77	72.61	77.75	67.81	72.44	-0.170000000000002
alpha-amylase_NC-sup-c18-alpha-amylase_NC-sup-c9.stat	75.56	66.75	70.88	70.22	61.12	65.36	-5.52
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c2.stat	74.18	67.02	70.42	71.22	63.83	67.32	-3.10000000000001
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c20.stat	81.74	80.39	81.06	81.18	78.53	79.83	-1.23
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c21.stat	84.70	82.89	83.78	85.25	82.32	83.76	-0.019999999999996
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c22.stat	74.58	67.01	70.59	73.73	62.14	67.44	-3.15000000000001
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c23.stat	63.61	61.43	62.50	63.61	58.00	60.68	-1.82
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c3.stat	72.48	67.68	70.00	73.02	63.81	68.11	-1.89
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c4.stat	72.21	67.43	69.74	72.21	63.10	67.34	-2.39999999999999
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c5.stat	74.79	67.52	70.97	77.90	67.07	72.08	1.11
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c6.stat	71.51	65.19	68.21	72.08	62.32	66.84	-1.36999999999999
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c7.stat	77.81	68.49	72.85	69.23	59.39	63.93	-8.91999999999999
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c8.stat	81.82	69.58	75.20	75.66	63.39	68.98	-6.22
alpha-amylase_NC-sup-c19-alpha-amylase_NC-sup-c9.stat	77.71	65.76	71.24	68.33	56.97	62.13	-9.10999999999999
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c20.stat	73.93	63.46	68.29	77.56	64.92	70.68	2.39
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c21.stat	79.94	71.18	75.30	75.73	66.86	71.02	-4.28
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c22.stat	80.36	77.78	79.05	74.74	67.20	70.77	-8.28
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c23.stat	69.87	66.84	68.32	68.27	63.84	65.98	-2.33999999999999
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c3.stat	66.08	57.14	61.29	63.72	52.81	57.75	-3.54
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c4.stat	63.72	55.10	59.10	63.13	52.97	57.60	-1.5
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c5.stat	65.95	56.43	60.82	63.80	52.13	57.38	-3.44
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c6.stat	71.47	62.80	66.86	64.11	53.87	58.54	-8.32
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c7.stat	79.05	66.58	72.28	68.89	57.41	62.63	-9.65
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c8.stat	80.90	79.22	80.05	82.23	79.08	80.62	0.570000000000007
alpha-amylase_NC-sup-c2-alpha-amylase_NC-sup-c9.stat	85.60	84.03	84.81	84.80	80.92	82.81	-2
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c21.stat	88.11	90.81	89.44	91.89	90.19	91.03	1.59
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c22.stat	65.83	55.41	60.17	63.95	52.58	57.71	-2.46
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c23.stat	74.77	67.03	70.69	73.86	62.95	67.97	-2.72
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c3.stat	66.67	58.47	62.30	64.49	54.76	59.23	-3.07
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c4.stat	68.22	60.33	64.04	64.80	55.03	59.51	-4.53000000000001
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c5.stat	67.42	57.42	62.02	72.58	60.16	65.79	3.77
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c6.stat	68.09	57.98	62.63	67.43	55.26	60.74	-1.89
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c7.stat	70.68	60.11	64.97	69.06	57.45	62.72	-2.25
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c8.stat	79.69	69.29	74.13	79.38	67.02	72.68	-1.44999999999999
alpha-amylase_NC-sup-c20-alpha-amylase_NC-sup-c9.stat	77.81	68.41	72.81	67.19	57.03	61.69	-11.12
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c22.stat	74.37	64.74	69.22	73.73	63.66	68.33	-0.890000000000001
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c23.stat	64.97	62.18	63.54	67.96	61.52	64.58	1.04
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c3.stat	74.20	65.08	69.35	69.75	59.03	63.94	-5.41
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c4.stat	73.89	65.17	69.25	69.43	58.76	63.65	-5.6
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c5.stat	75.58	63.97	69.29	75.58	62.06	68.15	-1.14
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c6.stat	76.64	65.63	70.71	71.38	59.94	65.17	-5.53999999999999
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c7.stat	77.78	65.62	71.19	74.07	61.97	67.48	-3.70999999999999
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c8.stat	84.69	72.02	77.84	83.71	68.90	75.59	-2.25
alpha-amylase_NC-sup-c21-alpha-amylase_NC-sup-c9.stat	82.41	70.47	75.98	80.13	66.13	72.46	-3.52000000000001
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c23.stat	71.67	68.84	70.23	68.77	63.53	66.05	-4.18000000000001
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c3.stat	67.95	57.41	62.23	69.86	58.49	63.67	1.44
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c4.stat	66.30	56.02	60.73	67.95	55.61	61.16	0.43
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c5.stat	70.66	60.19	65.01	72.93	60.38	66.06	1.05
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c6.stat	70.69	60.74	65.34	72.13	59.90	65.45	0.109999999999999
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c7.stat	68.41	59.15	63.44	67.54	56.69	61.64	-1.8
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c8.stat	91.40	89.00	90.18	90.66	87.65	89.13	-1.05000000000001
alpha-amylase_NC-sup-c22-alpha-amylase_NC-sup-c9.stat	90.66	88.28	89.45	90.42	87.41	88.89	-0.560000000000002
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c3.stat	57.10	51.38	54.09	56.55	46.67	51.13	-2.96
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c4.stat	56.55	51.01	53.63	58.50	48.39	52.96	-0.670000000000002
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c5.stat	61.40	55.12	58.09	62.28	51.08	56.13	-1.96
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c6.stat	60.93	55.88	58.30	58.02	49.75	53.57	-4.73
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c7.stat	68.22	57.94	62.66	63.24	52.86	57.59	-5.06999999999999
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c8.stat	77.14	73.70	75.38	78.70	71.46	74.91	-0.469999999999999
alpha-amylase_NC-sup-c23-alpha-amylase_NC-sup-c9.stat	76.88	72.91	74.84	77.40	70.45	73.76	-1.08
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c5.stat	98.08	98.08	98.08	98.50	98.50	98.50	0.420000000000002
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c6.stat	95.00	94.78	94.89	97.50	97.06	97.28	2.39
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c7.stat	82.17	82.77	82.47	81.20	81.01	81.11	-1.36
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c8.stat	69.83	60.00	64.54	70.98	59.23	64.58	0.039999999999992
alpha-amylase_NC-sup-c3-alpha-amylase_NC-sup-c9.stat	67.72	58.02	62.50	66.57	55.40	60.47	-2.03
alpha-amylase_NC-sup-c4-alpha-amylase_NC-sup-c5.stat	97.86	97.86	97.86	98.29	98.29	98.29	0.430000000000007
alpha-amylase_NC-sup-c4-alpha-amylase_NC-sup-c6.stat	96.14	96.14	96.14	97.05	96.61	96.83	0.689999999999998
alpha-amylase_NC-sup-c4-alpha-amylase_NC-sup-c7.stat	82.41	82.61	82.51	80.72	80.53	80.63	-1.88000000000001
alpha-amylase_NC-sup-c4-alpha-amylase_NC-sup-c8.stat	69.83	59.85	64.46	71.55	59.71	65.10	0.640000000000001
alpha-amylase_NC-sup-c4-alpha-amylase_NC-sup-c9.stat	70.03	60.45	64.89	63.11	52.39	57.25	-7.64
alpha-amylase_NC-sup-c5-alpha-amylase_NC-sup-c6.stat	97.94	97.94	97.94	98.85	98.85	98.85	0.909999999999997
alpha-amylase_NC-sup-c5-alpha-amylase_NC-sup-c7.stat	83.74	83.74	83.74	84.24	82.81	83.52	-0.219999999999999
alpha-amylase_NC-sup-c5-alpha-amylase_NC-sup-c8.stat	71.55	61.62	66.21	75.07	61.99	67.90	1.69000000000001
alpha-amylase_NC-sup-c5-alpha-amylase_NC-sup-c9.stat	67.94	59.23	63.29	71.76	58.80	64.64	1.35
alpha-amylase_NC-sup-c6-alpha-amylase_NC-sup-c7.stat	83.85	81.34	82.58	83.85	80.94	82.37	-0.209999999999994
alpha-amylase_NC-sup-c6-alpha-amylase_NC-sup-c8.stat	73.72	63.05	67.97	76.44	62.94	69.03	1.06
alpha-amylase_NC-sup-c6-alpha-amylase_NC-sup-c9.stat	69.39	59.95	64.33	73.64	60.15	66.21	1.88
alpha-amylase_NC-sup-c7-alpha-amylase_NC-sup-c8.stat	71.73	63.09	67.13	71.13	59.60	64.86	-2.27
alpha-amylase_NC-sup-c7-alpha-amylase_NC-sup-c9.stat	69.85	61.74	65.55	71.94	60.10	65.49	-0.0600000000000023
alpha-amylase_NC-sup-c8-alpha-amylase_NC-sup-c9.stat	99.35	99.35	99.35	99.35	99.35	99.35	0
Alpha_adaptin_C-sup-c1-Alpha_adaptin_C-sup-c2.stat	85.19	85.98	85.58	85.19	84.40	84.79	-0.789999999999992
Alpha_adaptinC12-sup-c1-Alpha_adaptinC12-sup-c2.stat	45.87	47.62	46.73	46.79	45.13	45.95	-0.779999999999994
Alpha_adaptinC2-sup-c1-Alpha_adaptinC2-sup-c2.stat	86.49	88.89	87.67	88.29	88.29	88.29	0.620000000000005
Amidase-sup-c1-Amidase-sup-c2.stat	91.85	91.85	91.85	92.10	92.10	92.10	0.25
Amidase_2-sup-c1-Amidase_2-sup-c2.stat	60.00	64.29	62.07	68.15	65.71	66.91	4.84
Amidinotransferase-sup-c1-Amidinotransferase-sup-c2.stat	90.64	90.12	90.38	95.03	94.20	94.61	4.23
Amino_oxidase-sup-c1-Amino_oxidase-sup-c2.stat	78.15	78.15	78.15	78.38	78.20	78.29	0.140000000000001
Amino_oxidase_D1-sup-c1-Amino_oxidase_D1-sup-c2.stat	77.32	77.32	77.32	73.16	72.70	72.93	-4.38999999999999
Amino_oxidase_D2-sup-c1-Amino_oxidase_D2-sup-c2.stat	79.82	81.31	80.56	87.16	87.16	87.16	6.59999999999999
aminobp-sup-c1-aminobp-sup-c2.stat	99.71	99.71	99.71	99.71	99.71	99.71	0
aminotran_4-sup-c1-aminotran_4-sup-c2.stat	98.13	98.13	98.13	99.63	99.63	99.63	1.5
aminotran_5-sup-c1-aminotran_5-sup-c2.stat	99.44	98.88	99.16	99.44	98.88	99.16	0
AMP-binding-sup-c1-AMP-binding-sup-c2.stat	76.42	82.88	79.52	82.74	82.91	82.82	3.3
ANATO-sup-c1-ANATO-sup-c2.stat	67.69	75.86	71.54	100.00	100.00	100.00	28.46
ANK-sup-c1-ANK-sup-c2.stat	93.33	92.56	92.95	95.00	93.44	94.21	1.25999999999999
ANK-sup-c1-ANK-sup-c3.stat	98.36	98.36	98.36	97.54	97.54	97.54	-0.819999999999993
ANK-sup-c2-ANK-sup-c3.stat	91.80	93.33	92.56	94.26	94.26	94.26	1.7
annexin-sup-c1-annexin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c1-annexin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c1-annexin-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c1-annexin-sup-c5.stat	88.05	89.46	88.75	99.37	99.37	99.37	10.62
annexin-sup-c1-annexin-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c2-annexin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c2-annexin-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c2-annexin-sup-c5.stat	97.78	98.10	97.94	100.00	100.00	100.00	2.06
annexin-sup-c2-annexin-sup-c6.stat	97.45	97.76	97.61	100.00	100.00	100.00	2.39
annexin-sup-c3-annexin-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c3-annexin-sup-c5.stat	87.97	89.39	88.68	99.68	99.68	99.68	11
annexin-sup-c3-annexin-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
annexin-sup-c4-annexin-sup-c5.stat	100.00	100.00	100.00	99.68	99.68	99.68	-0.319999999999993
annexin-sup-c4-annexin-sup-c6.stat	97.44	97.76	97.60	100.00	100.00	100.00	2.40000000000001
annexin-sup-c5-annexin-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Anperoxidase-sup-c1-Anperoxidase-sup-c2.stat	81.66	83.14	82.39	81.43	79.48	80.44	-1.95
Antifreeze-sup-c1-Antifreeze-sup-c2.stat	98.46	98.46	98.46	98.46	98.46	98.46	0
Antifreeze-sup-c1-Antifreeze-sup-c3.stat	96.88	96.88	96.88	96.88	96.88	96.88	0
Antifreeze-sup-c2-Antifreeze-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
AP_endonuc_2-sup-c1-AP_endonuc_2-sup-c2.stat	75.49	76.68	76.08	80.54	80.54	80.54	4.46000000000001
AP_endonuc_2-sup-c1-AP_endonuc_2-sup-c3.stat	87.14	87.50	87.32	88.80	88.80	88.80	1.48
AP_endonuc_2-sup-c2-AP_endonuc_2-sup-c3.stat	65.00	66.10	65.55	77.08	76.45	76.76	11.21
AP_endonucleas1-sup-c1-AP_endonucleas1-sup-c2.stat	89.56	89.56	89.56	88.76	88.76	88.76	-0.799999999999997
apbact-sup-c1-apbact-sup-c2.stat	93.09	93.09	93.09	91.06	91.06	91.06	-2.03
apbact-sup-c1-apbact-sup-c3.stat	73.23	72.94	73.08	74.80	73.08	73.93	0.850000000000009
apbact-sup-c2-apbact-sup-c3.stat	89.38	85.96	87.64	88.94	85.53	87.20	-0.439999999999998
APC10-sup-c1-APC10-sup-c2.stat	93.51	95.36	94.43	93.51	93.51	93.51	-0.920000000000002
Apocytochrome_F-sup-c1-Apocytochrome_F-sup-c2.stat	99.20	99.20	99.20	99.60	99.60	99.60	0.399999999999991
Arch_histone-sup-c1-Arch_histone-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Arg_repressor_C-sup-c1-Arg_repressor_C-sup-c2.stat	91.43	92.75	92.09	97.14	97.14	97.14	5.05
Arg_repressor_N-sup-c1-Arg_repressor_N-sup-c2.stat	98.41	96.88	97.64	100.00	90.00	94.74	-2.90000000000001
arginase-sup-c1-arginase-sup-c2.stat	95.25	95.58	95.42	97.63	97.30	97.46	2.03999999999999
Arginosuc_synth-sup-c1-Arginosuc_synth-sup-c2.stat	97.62	97.62	97.62	95.77	95.77	95.77	-1.85000000000001
ARID-sup-c1-ARID-sup-c2.stat	53.40	62.50	57.59	61.17	61.17	61.17	3.58
ARM-sup-c1-ARM-sup-c2.stat	99.52	99.52	99.52	99.52	99.52	99.52	0
ARM-sup-c1-ARM-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
ARM-sup-c2-ARM-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
arrestin-sup-c1-arrestin-sup-c2.stat	95.29	95.86	95.58	98.82	98.82	98.82	3.23999999999999
arrestin_C-sup-c1-arrestin_C-sup-c2.stat	98.90	98.90	98.90	99.45	99.45	99.45	0.549999999999997
arrestin_NC-sup-c1-arrestin_NC-sup-c2.stat	97.44	97.44	97.44	97.73	97.73	97.73	0.290000000000006
Arthro_defensin-sup-c1-Arthro_defensin-sup-c2.stat	81.82	90.00	85.71	81.82	79.41	80.60	-5.11
Asn_synthase-sup-c1-Asn_synthase-sup-c2.stat	87.23	90.19	88.68	85.77	84.84	85.30	-3.38000000000001
Asn_synthase_NC-sup-c1-Asn_synthase_NC-sup-c2.stat	86.00	86.99	86.49	82.62	81.51	82.06	-4.42999999999999
asp-sup-c1-asp-sup-c10.stat	91.59	91.29	91.44	92.23	91.94	92.08	0.640000000000001
asp-sup-c1-asp-sup-c11.stat	90.19	90.19	90.19	91.14	90.85	91.00	0.810000000000002
asp-sup-c1-asp-sup-c12.stat	90.16	89.87	90.02	88.57	88.29	88.43	-1.58999999999999
asp-sup-c1-asp-sup-c13.stat	91.50	90.91	91.21	90.52	89.94	90.23	-0.97999999999999
asp-sup-c1-asp-sup-c2.stat	98.44	98.44	98.44	98.44	98.44	98.44	0
asp-sup-c1-asp-sup-c3.stat	96.47	96.47	96.47	97.76	97.44	97.60	1.13
asp-sup-c1-asp-sup-c4.stat	91.53	90.94	91.23	92.51	91.91	92.21	0.97999999999999
asp-sup-c1-asp-sup-c5.stat	91.86	91.26	91.56	92.18	91.59	91.88	0.319999999999993
asp-sup-c1-asp-sup-c6.stat	92.81	92.21	92.51	93.14	92.53	92.83	0.319999999999993
asp-sup-c1-asp-sup-c7.stat	91.99	91.69	91.84	92.31	92.01	92.16	0.319999999999993
asp-sup-c1-asp-sup-c8.stat	91.29	91.00	91.14	91.94	91.64	91.79	0.650000000000006
asp-sup-c1-asp-sup-c9.stat	91.88	91.29	91.59	92.53	91.94	92.23	0.640000000000001
asp-sup-c10-asp-sup-c11.stat	93.42	93.42	93.42	93.10	92.81	92.96	-0.460000000000008
asp-sup-c10-asp-sup-c12.stat	91.19	91.19	91.19	91.51	91.22	91.37	0.180000000000007
asp-sup-c10-asp-sup-c13.stat	98.76	98.46	98.61	99.69	99.38	99.54	0.930000000000007
asp-sup-c10-asp-sup-c2.stat	92.65	92.36	92.50	92.01	91.43	91.72	-0.780000000000001
asp-sup-c10-asp-sup-c3.stat	96.55	96.86	96.70	96.55	96.55	96.55	-0.150000000000006
asp-sup-c10-asp-sup-c4.stat	98.15	97.85	98.00	98.46	98.15	98.31	0.310000000000002
asp-sup-c10-asp-sup-c5.stat	98.15	97.85	98.00	98.46	98.15	98.31	0.310000000000002
asp-sup-c10-asp-sup-c6.stat	97.79	97.48	97.64	97.48	97.17	97.32	-0.320000000000007
asp-sup-c10-asp-sup-c7.stat	96.34	96.34	96.34	96.34	96.34	96.34	0
asp-sup-c10-asp-sup-c8.stat	98.15	98.15	98.15	98.46	98.46	98.46	0.309999999999988
asp-sup-c10-asp-sup-c9.stat	98.15	97.85	98.00	98.15	97.85	98.00	0
asp-sup-c11-asp-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
asp-sup-c11-asp-sup-c13.stat	92.41	91.82	92.11	91.77	91.19	91.48	-0.629999999999995
asp-sup-c11-asp-sup-c2.stat	84.11	84.64	84.38	88.16	88.16	88.16	3.78
asp-sup-c11-asp-sup-c3.stat	95.28	94.69	94.98	94.03	93.44	93.73	-1.25
asp-sup-c11-asp-sup-c4.stat	91.48	90.91	91.19	93.38	92.79	93.08	1.89
asp-sup-c11-asp-sup-c5.stat	92.11	91.54	91.82	95.27	94.67	94.97	3.15000000000001
asp-sup-c11-asp-sup-c6.stat	92.41	91.82	92.11	93.35	92.77	93.06	0.950000000000003
asp-sup-c11-asp-sup-c7.stat	91.02	90.74	90.88	90.71	90.43	90.57	-0.310000000000002
asp-sup-c11-asp-sup-c8.stat	90.97	90.68	90.82	91.28	90.71	90.99	0.170000000000002
asp-sup-c11-asp-sup-c9.stat	89.62	89.34	89.48	90.57	90.00	90.28	0.799999999999997
asp-sup-c12-asp-sup-c13.stat	90.79	90.22	90.51	89.84	89.27	89.56	-0.950000000000003
asp-sup-c12-asp-sup-c2.stat	87.81	88.09	87.95	88.12	87.85	87.99	0.039999999999992
asp-sup-c12-asp-sup-c3.stat	91.80	91.22	91.51	93.69	93.10	93.40	1.89
asp-sup-c12-asp-sup-c4.stat	90.51	89.94	90.22	90.19	89.62	89.91	-0.310000000000002
asp-sup-c12-asp-sup-c5.stat	90.51	89.94	90.22	91.14	90.57	90.85	0.629999999999995
asp-sup-c12-asp-sup-c6.stat	91.75	91.17	91.46	90.48	89.91	90.19	-1.27
asp-sup-c12-asp-sup-c7.stat	88.51	88.24	88.37	88.82	88.54	88.68	0.310000000000002
asp-sup-c12-asp-sup-c8.stat	88.12	87.85	87.99	89.69	89.13	89.41	1.42
asp-sup-c12-asp-sup-c9.stat	88.96	88.40	88.68	88.33	87.77	88.05	-0.63000000000001
asp-sup-c13-asp-sup-c2.stat	89.71	90.00	89.86	88.10	88.10	88.10	-1.76000000000001
asp-sup-c13-asp-sup-c3.stat	96.51	96.51	96.51	95.87	95.87	95.87	-0.640000000000001
asp-sup-c13-asp-sup-c4.stat	99.69	99.69	99.69	99.69	99.69	99.69	0
asp-sup-c13-asp-sup-c5.stat	99.69	99.69	99.69	99.69	99.69	99.69	0
asp-sup-c13-asp-sup-c6.stat	99.37	99.37	99.37	100.00	100.00	100.00	0.629999999999995
asp-sup-c13-asp-sup-c7.stat	98.46	98.46	98.46	99.07	99.07	99.07	0.609999999999999
asp-sup-c13-asp-sup-c8.stat	99.07	98.76	98.91	99.07	98.76	98.91	0
asp-sup-c13-asp-sup-c9.stat	97.52	97.21	97.36	99.07	98.76	98.91	1.55
asp-sup-c2-asp-sup-c3.stat	97.15	97.15	97.15	98.42	98.42	98.42	1.27
asp-sup-c2-asp-sup-c4.stat	92.31	92.60	92.46	92.63	92.04	92.33	-0.129999999999995
asp-sup-c2-asp-sup-c5.stat	89.42	89.71	89.57	91.67	91.08	91.37	1.80000000000001
asp-sup-c2-asp-sup-c6.stat	94.19	94.50	94.35	94.19	93.89	94.04	-0.309999999999988
asp-sup-c2-asp-sup-c7.stat	91.48	90.91	91.19	92.11	91.54	91.82	0.629999999999995
asp-sup-c2-asp-sup-c8.stat	87.30	87.58	87.44	92.06	91.48	91.77	4.33
asp-sup-c2-asp-sup-c9.stat	87.82	88.10	87.96	91.03	90.45	90.73	2.77000000000001
asp-sup-c3-asp-sup-c4.stat	97.15	97.15	97.15	95.25	95.25	95.25	-1.90000000000001
asp-sup-c3-asp-sup-c5.stat	97.15	97.15	97.15	96.52	96.52	96.52	-0.63000000000001
asp-sup-c3-asp-sup-c6.stat	96.51	96.82	96.66	97.14	97.14	97.14	0.480000000000004
asp-sup-c3-asp-sup-c7.stat	96.87	96.87	96.87	96.55	96.55	96.55	-0.320000000000007
asp-sup-c3-asp-sup-c8.stat	96.20	96.20	96.20	94.94	94.94	94.94	-1.26000000000001
asp-sup-c3-asp-sup-c9.stat	96.52	96.21	96.37	95.89	95.28	95.58	-0.790000000000006
asp-sup-c4-asp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
asp-sup-c4-asp-sup-c6.stat	99.69	99.69	99.69	99.69	99.69	99.69	0
asp-sup-c4-asp-sup-c7.stat	98.77	98.77	98.77	98.47	98.47	98.47	-0.299999999999997
asp-sup-c4-asp-sup-c8.stat	98.77	98.77	98.77	98.46	98.46	98.46	-0.310000000000002
asp-sup-c4-asp-sup-c9.stat	98.46	98.15	98.31	99.38	99.08	99.23	0.920000000000002
asp-sup-c5-asp-sup-c6.stat	99.69	99.69	99.69	99.69	99.69	99.69	0
asp-sup-c5-asp-sup-c7.stat	98.16	98.16	98.16	99.39	99.39	99.39	1.23
asp-sup-c5-asp-sup-c8.stat	99.07	99.07	99.07	99.38	99.38	99.38	0.310000000000002
asp-sup-c5-asp-sup-c9.stat	99.07	98.77	98.92	99.38	99.08	99.23	0.310000000000002
asp-sup-c6-asp-sup-c7.stat	99.06	99.06	99.06	98.75	98.75	98.75	-0.310000000000002
asp-sup-c6-asp-sup-c8.stat	99.37	99.37	99.37	98.74	98.74	98.74	-0.63000000000001
asp-sup-c6-asp-sup-c9.stat	98.75	98.75	98.75	98.75	98.75	98.75	0
asp-sup-c7-asp-sup-c8.stat	96.37	96.96	96.67	98.19	98.19	98.19	1.52
asp-sup-c7-asp-sup-c9.stat	99.09	98.78	98.93	99.39	99.09	99.24	0.309999999999988
asp-sup-c8-asp-sup-c9.stat	99.69	99.39	99.54	99.69	99.39	99.54	0
Asp_Glu_race-sup-c1-Asp_Glu_race-sup-c2.stat	71.90	72.95	72.42	78.57	78.95	78.76	6.34
Asp_Glu_race_D-sup-c1-Asp_Glu_race_D-sup-c2.stat	92.23	92.23	92.23	84.47	85.29	84.88	-7.35000000000001
Asp_Glu_race_D-sup-c1-Asp_Glu_race_D-sup-c3.stat	67.31	70.71	68.97	76.92	76.92	76.92	7.95
Asp_Glu_race_D-sup-c1-Asp_Glu_race_D-sup-c4.stat	44.55	47.37	45.92	63.37	60.38	61.84	15.92
Asp_Glu_race_D-sup-c2-Asp_Glu_race_D-sup-c3.stat	83.00	83.00	83.00	74.00	73.27	73.63	-9.37
Asp_Glu_race_D-sup-c2-Asp_Glu_race_D-sup-c4.stat	53.54	58.89	56.08	61.62	59.80	60.70	4.62
Asp_Glu_race_D-sup-c3-Asp_Glu_race_D-sup-c4.stat	58.65	63.54	61.00	79.81	79.05	79.43	18.43
aspg-sup-c1-aspg-sup-c2.stat	97.04	97.76	97.40	97.04	97.04	97.04	-0.359999999999999
asprs-sup-c1-asprs-sup-c2.stat	80.47	81.99	81.22	80.23	77.88	79.04	-2.17999999999999
asprs-sup-c1-asprs-sup-c3.stat	95.21	95.21	95.21	92.92	92.92	92.92	-2.28999999999999
asprs-sup-c2-asprs-sup-c3.stat	85.82	86.03	85.92	86.06	86.27	86.17	0.25
Astacin-sup-c1-Astacin-sup-c2.stat	97.93	97.93	97.93	97.93	97.93	97.93	0
ATP-gua_Ptrans-sup-c1-ATP-gua_Ptrans-sup-c2.stat	98.35	98.62	98.49	98.08	98.08	98.08	-0.409999999999997
ATP-gua_Ptrans-sup-c1-ATP-gua_Ptrans-sup-c3.stat	86.04	87.54	86.78	88.03	88.29	88.16	1.38
ATP-gua_Ptrans-sup-c2-ATP-gua_Ptrans-sup-c3.stat	90.62	91.42	91.02	90.62	90.62	90.62	-0.399999999999991
ATP-sulfurylase-sup-c1-ATP-sulfurylase-sup-c2.stat	96.64	96.64	96.64	95.85	95.85	95.85	-0.790000000000006
ATP-synt-sup-c1-ATP-synt-sup-c2.stat	82.71	84.01	83.35	78.71	78.89	78.80	-4.55
ATP-synt-sup-c1-ATP-synt-sup-c3.stat	79.52	80.75	80.13	98.69	98.26	98.48	18.35
ATP-synt-sup-c1-ATP-synt-sup-c4.stat	81.12	82.80	81.95	80.45	80.09	80.27	-1.68000000000001
ATP-synt-sup-c2-ATP-synt-sup-c3.stat	81.00	81.55	81.27	86.88	86.88	86.88	5.61
ATP-synt-sup-c2-ATP-synt-sup-c4.stat	97.29	97.49	97.39	97.70	97.70	97.70	0.310000000000002
ATP-synt-sup-c3-ATP-synt-sup-c4.stat	91.78	91.78	91.78	88.36	88.36	88.36	-3.42
ATP-synt_DE_N-sup-c1-ATP-synt_DE_N-sup-c2.stat	95.24	98.77	96.97	98.81	98.81	98.81	1.84
ATP-synt_g-sup-c1-ATP-synt_g-sup-c2.stat	87.76	88.21	87.98	89.80	86.70	88.22	0.239999999999995
avi-sup-c1-avi-sup-c2.stat	93.91	95.58	94.74	95.65	95.65	95.65	0.910000000000011
az-sup-c1-az-sup-c10.stat	64.29	66.32	65.28	45.92	44.55	45.23	-20.05
az-sup-c1-az-sup-c11.stat	67.03	66.30	66.67	46.15	44.21	45.16	-21.51
az-sup-c1-az-sup-c12.stat	68.48	68.48	68.48	67.39	65.96	66.67	-1.81
az-sup-c1-az-sup-c13.stat	67.02	68.48	67.74	51.06	51.06	51.06	-16.68
az-sup-c1-az-sup-c14.stat	63.83	65.93	64.86	62.77	63.44	63.10	-1.76
az-sup-c1-az-sup-c15.stat	67.02	68.48	67.74	46.81	46.81	46.81	-20.93
az-sup-c1-az-sup-c16.stat	64.37	64.37	64.37	65.52	64.77	65.14	0.769999999999996
az-sup-c1-az-sup-c17.stat	67.82	67.05	67.43	72.41	71.59	72.00	4.56999999999999
az-sup-c1-az-sup-c18.stat	57.47	56.82	57.14	52.87	51.69	52.27	-4.87
az-sup-c1-az-sup-c19.stat	76.40	80.00	78.16	78.65	78.65	78.65	0.490000000000009
az-sup-c1-az-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c20.stat	77.53	79.31	78.41	82.02	82.02	82.02	3.61
az-sup-c1-az-sup-c21.stat	83.81	84.62	84.21	83.81	83.81	83.81	-0.399999999999991
az-sup-c1-az-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c24.stat	70.21	74.16	72.13	74.47	76.92	75.68	3.55000000000001
az-sup-c1-az-sup-c25.stat	68.82	68.82	68.82	46.24	45.26	45.74	-23.08
az-sup-c1-az-sup-c26.stat	68.82	68.82	68.82	47.31	46.32	46.81	-22.01
az-sup-c1-az-sup-c27.stat	68.82	68.82	68.82	49.46	48.42	48.94	-19.88
az-sup-c1-az-sup-c28.stat	68.97	68.18	68.57	64.37	63.64	64.00	-4.56999999999999
az-sup-c1-az-sup-c29.stat	87.60	87.60	87.60	87.60	86.89	87.24	-0.359999999999999
az-sup-c1-az-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c1-az-sup-c6.stat	64.21	65.59	64.89	54.74	53.61	54.17	-10.72
az-sup-c1-az-sup-c7.stat	72.09	72.09	72.09	68.60	67.82	68.21	-3.88000000000001
az-sup-c1-az-sup-c8.stat	65.59	70.11	67.78	58.06	56.84	57.45	-10.33
az-sup-c1-az-sup-c9.stat	75.51	78.72	77.08	69.39	67.33	68.34	-8.73999999999999
az-sup-c10-az-sup-c11.stat	100.00	98.97	99.48	97.92	96.91	97.41	-2.07000000000001
az-sup-c10-az-sup-c12.stat	96.91	96.91	96.91	96.91	96.91	96.91	0
az-sup-c10-az-sup-c13.stat	97.94	97.94	97.94	98.97	98.97	98.97	1.03
az-sup-c10-az-sup-c14.stat	96.91	96.91	96.91	96.91	96.91	96.91	0
az-sup-c10-az-sup-c15.stat	96.91	96.91	96.91	98.97	98.97	98.97	2.06
az-sup-c10-az-sup-c16.stat	86.81	85.87	86.34	86.81	85.87	86.34	0
az-sup-c10-az-sup-c17.stat	85.87	85.87	85.87	85.87	85.87	85.87	0
az-sup-c10-az-sup-c18.stat	84.62	83.70	84.15	86.81	85.87	86.34	2.19
az-sup-c10-az-sup-c19.stat	91.76	89.66	90.70	91.76	89.66	90.70	0
az-sup-c10-az-sup-c2.stat	56.12	58.51	57.29	44.90	43.56	44.22	-13.07
az-sup-c10-az-sup-c20.stat	90.59	88.51	89.53	90.59	88.51	89.53	0
az-sup-c10-az-sup-c21.stat	71.43	69.15	70.27	85.71	76.47	80.83	10.56
az-sup-c10-az-sup-c22.stat	65.31	68.09	66.67	47.96	47.00	47.47	-19.2
az-sup-c10-az-sup-c23.stat	64.29	66.32	65.28	64.29	63.00	63.64	-1.64
az-sup-c10-az-sup-c24.stat	96.91	96.91	96.91	95.88	95.88	95.88	-1.03
az-sup-c10-az-sup-c25.stat	96.94	96.94	96.94	98.98	98.98	98.98	2.04000000000001
az-sup-c10-az-sup-c26.stat	98.98	98.98	98.98	98.98	98.98	98.98	0
az-sup-c10-az-sup-c27.stat	96.94	96.94	96.94	96.94	96.94	96.94	0
az-sup-c10-az-sup-c28.stat	86.81	85.87	86.34	86.81	85.87	86.34	0
az-sup-c10-az-sup-c29.stat	58.59	59.79	59.18	63.64	62.38	63.00	3.82
az-sup-c10-az-sup-c3.stat	64.29	67.02	65.62	62.24	60.40	61.31	-4.31
az-sup-c10-az-sup-c4.stat	65.31	67.37	66.32	59.18	57.43	58.29	-8.02999999999999
az-sup-c10-az-sup-c5.stat	64.29	66.32	65.28	60.20	58.42	59.30	-5.98
az-sup-c10-az-sup-c6.stat	91.92	92.86	92.39	95.96	95.96	95.96	3.56999999999999
az-sup-c10-az-sup-c7.stat	98.90	98.90	98.90	98.90	98.90	98.90	0
az-sup-c10-az-sup-c8.stat	95.83	95.83	95.83	95.83	95.83	95.83	0
az-sup-c10-az-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c11-az-sup-c12.stat	100.00	98.95	99.47	100.00	98.95	99.47	0
az-sup-c11-az-sup-c13.stat	98.94	97.89	98.41	98.94	97.89	98.41	0
az-sup-c11-az-sup-c14.stat	96.81	96.81	96.81	100.00	98.95	99.47	2.66
az-sup-c11-az-sup-c15.stat	95.74	95.74	95.74	98.94	97.89	98.41	2.67
az-sup-c11-az-sup-c16.stat	88.51	86.52	87.50	88.51	86.52	87.50	0
az-sup-c11-az-sup-c17.stat	88.51	86.52	87.50	88.51	86.52	87.50	0
az-sup-c11-az-sup-c18.stat	89.66	87.64	88.64	88.51	86.52	87.50	-1.14
az-sup-c11-az-sup-c19.stat	91.46	88.24	89.82	90.24	85.06	87.57	-2.25
az-sup-c11-az-sup-c2.stat	48.35	48.35	48.35	47.25	45.26	46.24	-2.11
az-sup-c11-az-sup-c20.stat	91.46	88.24	89.82	91.46	86.21	88.76	-1.05999999999999
az-sup-c11-az-sup-c21.stat	69.66	64.58	67.03	57.30	52.58	54.84	-12.19
az-sup-c11-az-sup-c22.stat	54.95	54.35	54.64	50.55	48.94	49.73	-4.91
az-sup-c11-az-sup-c23.stat	67.03	66.30	66.67	49.45	47.87	48.65	-18.02
az-sup-c11-az-sup-c24.stat	96.81	96.81	96.81	98.94	97.89	98.41	1.59999999999999
az-sup-c11-az-sup-c25.stat	100.00	98.96	99.48	100.00	98.96	99.48	0
az-sup-c11-az-sup-c26.stat	100.00	98.96	99.48	100.00	98.96	99.48	0
az-sup-c11-az-sup-c27.stat	100.00	98.96	99.48	100.00	98.96	99.48	0
az-sup-c11-az-sup-c28.stat	88.51	86.52	87.50	88.51	86.52	87.50	0
az-sup-c11-az-sup-c29.stat	65.96	66.67	66.31	47.87	46.88	47.37	-18.94
az-sup-c11-az-sup-c3.stat	64.84	64.13	64.48	48.35	46.81	47.57	-16.91
az-sup-c11-az-sup-c4.stat	67.03	66.30	66.67	46.15	44.21	45.16	-21.51
az-sup-c11-az-sup-c5.stat	67.03	66.30	66.67	45.05	43.16	44.09	-22.58
az-sup-c11-az-sup-c6.stat	88.42	90.32	89.36	93.68	93.68	93.68	4.32000000000001
az-sup-c11-az-sup-c7.stat	100.00	98.90	99.45	100.00	98.90	99.45	0
az-sup-c11-az-sup-c8.stat	92.55	91.58	92.06	95.74	93.75	94.74	2.67999999999999
az-sup-c11-az-sup-c9.stat	87.50	86.60	87.05	94.79	93.81	94.30	7.25
az-sup-c12-az-sup-c13.stat	98.97	98.97	98.97	98.97	98.97	98.97	0
az-sup-c12-az-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c16.stat	88.64	87.64	88.14	89.77	88.76	89.27	1.13
az-sup-c12-az-sup-c17.stat	88.64	87.64	88.14	89.77	88.76	89.27	1.13
az-sup-c12-az-sup-c18.stat	88.64	87.64	88.14	88.64	87.64	88.14	0
az-sup-c12-az-sup-c19.stat	91.57	89.41	90.48	91.57	89.41	90.48	0
az-sup-c12-az-sup-c2.stat	68.48	68.48	68.48	46.74	45.26	45.99	-22.49
az-sup-c12-az-sup-c20.stat	91.57	89.41	90.48	89.16	87.06	88.10	-2.38000000000001
az-sup-c12-az-sup-c21.stat	77.27	73.91	75.56	79.55	72.92	76.09	0.530000000000001
az-sup-c12-az-sup-c22.stat	68.48	68.48	68.48	77.17	78.02	77.60	9.11999999999999
az-sup-c12-az-sup-c23.stat	68.48	68.48	68.48	64.13	63.44	63.78	-4.7
az-sup-c12-az-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c28.stat	89.77	88.76	89.27	86.36	85.39	85.88	-3.39
az-sup-c12-az-sup-c29.stat	62.77	62.77	62.77	60.64	60.00	60.32	-2.45
az-sup-c12-az-sup-c3.stat	67.39	67.39	67.39	72.83	72.04	72.43	5.04000000000001
az-sup-c12-az-sup-c4.stat	68.48	68.48	68.48	61.96	61.29	61.62	-6.86000000000001
az-sup-c12-az-sup-c5.stat	68.48	68.48	68.48	60.87	60.22	60.54	-7.94
az-sup-c12-az-sup-c6.stat	86.60	86.60	86.60	89.69	89.69	89.69	3.09
az-sup-c12-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c12-az-sup-c8.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
az-sup-c12-az-sup-c9.stat	91.75	91.75	91.75	95.88	95.88	95.88	4.13
az-sup-c13-az-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c13-az-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c13-az-sup-c16.stat	90.91	89.89	90.40	89.77	88.76	89.27	-1.13000000000001
az-sup-c13-az-sup-c17.stat	90.91	89.89	90.40	89.77	88.76	89.27	-1.13000000000001
az-sup-c13-az-sup-c18.stat	90.91	89.89	90.40	89.77	88.76	89.27	-1.13000000000001
az-sup-c13-az-sup-c19.stat	89.41	89.41	89.41	88.24	88.24	88.24	-1.17
az-sup-c13-az-sup-c2.stat	67.02	68.48	67.74	54.26	54.26	54.26	-13.48
az-sup-c13-az-sup-c20.stat	89.41	89.41	89.41	89.41	89.41	89.41	0
az-sup-c13-az-sup-c21.stat	72.22	67.71	69.89	80.00	75.00	77.42	7.53
az-sup-c13-az-sup-c22.stat	67.02	68.48	67.74	54.26	54.26	54.26	-13.48
az-sup-c13-az-sup-c23.stat	68.09	69.57	68.82	67.02	67.74	67.38	-1.44
az-sup-c13-az-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c13-az-sup-c25.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c13-az-sup-c26.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c13-az-sup-c27.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c13-az-sup-c28.stat	90.91	89.89	90.40	90.91	89.89	90.40	0
az-sup-c13-az-sup-c29.stat	62.50	64.52	63.49	58.33	58.95	58.64	-4.85
az-sup-c13-az-sup-c3.stat	65.96	67.39	66.67	65.96	66.67	66.31	-0.359999999999999
az-sup-c13-az-sup-c4.stat	67.02	68.48	67.74	64.89	65.59	65.24	-2.5
az-sup-c13-az-sup-c5.stat	67.02	68.48	67.74	60.64	61.29	60.96	-6.77999999999999
az-sup-c13-az-sup-c6.stat	92.93	92.93	92.93	95.96	95.96	95.96	3.02999999999999
az-sup-c13-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c13-az-sup-c8.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
az-sup-c13-az-sup-c9.stat	91.75	91.75	91.75	95.88	95.88	95.88	4.13
az-sup-c14-az-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c14-az-sup-c16.stat	90.91	89.89	90.40	90.91	89.89	90.40	0
az-sup-c14-az-sup-c17.stat	90.91	89.89	90.40	89.77	88.76	89.27	-1.13000000000001
az-sup-c14-az-sup-c18.stat	88.64	87.64	88.14	88.64	87.64	88.14	0
az-sup-c14-az-sup-c19.stat	89.41	89.41	89.41	89.41	89.41	89.41	0
az-sup-c14-az-sup-c2.stat	67.02	68.48	67.74	47.87	47.87	47.87	-19.87
az-sup-c14-az-sup-c20.stat	89.41	89.41	89.41	88.24	88.24	88.24	-1.17
az-sup-c14-az-sup-c21.stat	71.11	69.57	70.33	83.33	78.12	80.65	10.32
az-sup-c14-az-sup-c22.stat	64.89	67.03	65.95	69.15	69.89	69.52	3.56999999999999
az-sup-c14-az-sup-c23.stat	67.02	69.23	68.11	63.83	64.52	64.17	-3.94
az-sup-c14-az-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c14-az-sup-c25.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c14-az-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c14-az-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c14-az-sup-c28.stat	90.91	89.89	90.40	88.64	87.64	88.14	-2.26000000000001
az-sup-c14-az-sup-c29.stat	63.54	66.30	64.89	62.50	63.16	62.83	-2.06
az-sup-c14-az-sup-c3.stat	64.89	66.30	65.59	63.83	64.52	64.17	-1.42
az-sup-c14-az-sup-c4.stat	67.02	69.23	68.11	64.89	65.59	65.24	-2.87
az-sup-c14-az-sup-c5.stat	67.02	69.23	68.11	63.83	64.52	64.17	-3.94
az-sup-c14-az-sup-c6.stat	91.92	91.92	91.92	91.92	91.92	91.92	0
az-sup-c14-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c14-az-sup-c8.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
az-sup-c14-az-sup-c9.stat	95.88	95.88	95.88	95.88	95.88	95.88	0
az-sup-c15-az-sup-c16.stat	88.64	87.64	88.14	89.77	88.76	89.27	1.13
az-sup-c15-az-sup-c17.stat	90.91	89.89	90.40	89.77	88.76	89.27	-1.13000000000001
az-sup-c15-az-sup-c18.stat	88.64	87.64	88.14	88.64	87.64	88.14	0
az-sup-c15-az-sup-c19.stat	87.06	87.06	87.06	87.06	87.06	87.06	0
az-sup-c15-az-sup-c2.stat	67.02	68.48	67.74	53.19	53.19	53.19	-14.55
az-sup-c15-az-sup-c20.stat	87.06	87.06	87.06	85.88	85.88	85.88	-1.18000000000001
az-sup-c15-az-sup-c21.stat	70.00	65.62	67.74	81.11	76.04	78.49	10.75
az-sup-c15-az-sup-c22.stat	67.02	68.48	67.74	53.19	53.19	53.19	-14.55
az-sup-c15-az-sup-c23.stat	67.02	68.48	67.74	67.02	67.74	67.38	-0.359999999999999
az-sup-c15-az-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c15-az-sup-c25.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c15-az-sup-c26.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c15-az-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c15-az-sup-c28.stat	88.64	87.64	88.14	88.64	87.64	88.14	0
az-sup-c15-az-sup-c29.stat	60.42	61.70	61.05	70.83	70.10	70.47	9.42
az-sup-c15-az-sup-c3.stat	67.02	68.48	67.74	65.96	65.26	65.61	-2.13
az-sup-c15-az-sup-c4.stat	67.02	68.48	67.74	64.89	65.59	65.24	-2.5
az-sup-c15-az-sup-c5.stat	67.02	68.48	67.74	65.96	65.26	65.61	-2.13
az-sup-c15-az-sup-c6.stat	92.93	92.93	92.93	95.96	95.96	95.96	3.02999999999999
az-sup-c15-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c15-az-sup-c8.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
az-sup-c15-az-sup-c9.stat	91.75	91.75	91.75	95.88	95.88	95.88	4.13
az-sup-c16-az-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c16-az-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c16-az-sup-c19.stat	85.19	83.13	84.15	86.42	84.34	85.37	1.22
az-sup-c16-az-sup-c2.stat	63.95	63.95	63.95	47.67	46.59	47.13	-16.82
az-sup-c16-az-sup-c20.stat	86.42	86.42	86.42	85.19	83.13	84.15	-2.27
az-sup-c16-az-sup-c21.stat	72.09	68.89	70.45	68.60	64.13	66.29	-4.16
az-sup-c16-az-sup-c22.stat	63.95	63.95	63.95	62.79	62.07	62.43	-1.52
az-sup-c16-az-sup-c23.stat	65.52	65.52	65.52	66.67	65.91	66.29	0.77000000000001
az-sup-c16-az-sup-c24.stat	86.36	88.37	87.36	89.77	88.76	89.27	1.91
az-sup-c16-az-sup-c25.stat	91.01	90.00	90.50	89.89	88.89	89.39	-1.11
az-sup-c16-az-sup-c26.stat	91.01	90.00	90.50	89.89	88.89	89.39	-1.11
az-sup-c16-az-sup-c27.stat	91.01	90.00	90.50	91.01	90.00	90.50	0
az-sup-c16-az-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c16-az-sup-c29.stat	66.29	65.56	65.92	66.29	65.56	65.92	0
az-sup-c16-az-sup-c3.stat	65.12	65.12	65.12	65.12	64.37	64.74	-0.38000000000001
az-sup-c16-az-sup-c4.stat	70.11	69.32	69.71	66.67	65.91	66.29	-3.41999999999999
az-sup-c16-az-sup-c5.stat	65.52	65.52	65.52	66.67	65.91	66.29	0.77000000000001
az-sup-c16-az-sup-c6.stat	82.02	82.02	82.02	84.27	84.27	84.27	2.25
az-sup-c16-az-sup-c7.stat	87.95	86.90	87.43	90.36	87.21	88.76	1.33
az-sup-c16-az-sup-c8.stat	89.66	88.64	89.14	90.80	89.77	90.29	1.15000000000001
az-sup-c16-az-sup-c9.stat	80.22	82.02	81.11	81.32	80.43	80.87	-0.239999999999995
az-sup-c17-az-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c17-az-sup-c19.stat	85.19	85.19	85.19	83.95	81.93	82.93	-2.25999999999999
az-sup-c17-az-sup-c2.stat	53.49	52.27	52.87	48.84	47.73	48.28	-4.59
az-sup-c17-az-sup-c20.stat	86.42	86.42	86.42	86.42	84.34	85.37	-1.05
az-sup-c17-az-sup-c21.stat	70.93	67.78	69.32	67.44	63.04	65.17	-4.14999999999999
az-sup-c17-az-sup-c22.stat	52.33	51.72	52.02	58.14	56.82	57.47	5.45
az-sup-c17-az-sup-c23.stat	68.97	68.18	68.57	65.52	64.77	65.14	-3.42999999999999
az-sup-c17-az-sup-c24.stat	86.36	88.37	87.36	89.77	88.76	89.27	1.91
az-sup-c17-az-sup-c25.stat	91.01	90.00	90.50	89.89	88.89	89.39	-1.11
az-sup-c17-az-sup-c26.stat	91.01	90.00	90.50	89.89	88.89	89.39	-1.11
az-sup-c17-az-sup-c27.stat	91.01	90.00	90.50	91.01	90.00	90.50	0
az-sup-c17-az-sup-c28.stat	99.19	99.19	99.19	99.19	99.19	99.19	0
az-sup-c17-az-sup-c29.stat	68.54	67.78	68.16	66.29	65.56	65.92	-2.23999999999999
az-sup-c17-az-sup-c3.stat	66.28	65.52	65.90	59.30	57.95	58.62	-7.28000000000001
az-sup-c17-az-sup-c4.stat	68.97	68.18	68.57	68.97	68.18	68.57	0
az-sup-c17-az-sup-c5.stat	68.97	68.18	68.57	66.67	65.91	66.29	-2.27999999999999
az-sup-c17-az-sup-c6.stat	80.90	80.90	80.90	85.39	85.39	85.39	4.48999999999999
az-sup-c17-az-sup-c7.stat	90.36	89.29	89.82	86.75	83.72	85.21	-4.61
az-sup-c17-az-sup-c8.stat	87.36	86.36	86.86	85.06	83.15	84.09	-2.77
az-sup-c17-az-sup-c9.stat	79.35	82.02	80.66	80.43	80.43	80.43	-0.22999999999999
az-sup-c18-az-sup-c19.stat	83.95	80.95	82.42	87.65	85.54	86.59	4.17
az-sup-c18-az-sup-c2.stat	51.16	50.00	50.57	50.00	48.86	49.43	-1.14
az-sup-c18-az-sup-c20.stat	86.42	84.34	85.37	88.89	86.75	87.80	2.42999999999999
az-sup-c18-az-sup-c21.stat	52.33	50.56	51.43	52.33	48.39	50.28	-1.15
az-sup-c18-az-sup-c22.stat	44.19	43.18	43.68	52.33	51.14	51.72	8.04
az-sup-c18-az-sup-c23.stat	68.97	68.18	68.57	64.37	63.64	64.00	-4.56999999999999
az-sup-c18-az-sup-c24.stat	88.64	87.64	88.14	88.64	87.64	88.14	0
az-sup-c18-az-sup-c25.stat	88.76	87.78	88.27	89.89	88.89	89.39	1.12
az-sup-c18-az-sup-c26.stat	88.76	87.78	88.27	89.89	88.89	89.39	1.12
az-sup-c18-az-sup-c27.stat	88.76	87.78	88.27	89.89	88.89	89.39	1.12
az-sup-c18-az-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c18-az-sup-c29.stat	58.43	57.78	58.10	66.29	65.56	65.92	7.82
az-sup-c18-az-sup-c3.stat	58.14	57.47	57.80	55.81	55.17	55.49	-2.31
az-sup-c18-az-sup-c4.stat	68.97	68.18	68.57	49.43	48.31	48.86	-19.71
az-sup-c18-az-sup-c5.stat	70.11	69.32	69.71	66.67	65.91	66.29	-3.41999999999999
az-sup-c18-az-sup-c6.stat	79.78	80.68	80.23	85.39	85.39	85.39	5.16
az-sup-c18-az-sup-c7.stat	87.95	86.90	87.43	89.16	86.05	87.57	0.139999999999986
az-sup-c18-az-sup-c8.stat	87.36	86.36	86.86	85.06	83.15	84.09	-2.77
az-sup-c18-az-sup-c9.stat	78.02	77.17	77.60	82.42	81.52	81.97	4.37
az-sup-c19-az-sup-c2.stat	77.53	79.31	78.41	77.53	77.53	77.53	-0.879999999999995
az-sup-c19-az-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c19-az-sup-c21.stat	67.00	69.07	68.02	73.00	72.28	72.64	4.62
az-sup-c19-az-sup-c22.stat	77.53	79.31	78.41	78.65	78.65	78.65	0.240000000000009
az-sup-c19-az-sup-c23.stat	77.53	79.31	78.41	79.78	79.78	79.78	1.37
az-sup-c19-az-sup-c24.stat	88.24	88.24	88.24	88.24	88.24	88.24	0
az-sup-c19-az-sup-c25.stat	89.29	87.21	88.24	88.10	86.05	87.06	-1.17999999999999
az-sup-c19-az-sup-c26.stat	90.48	89.41	89.94	88.10	86.05	87.06	-2.88
az-sup-c19-az-sup-c27.stat	89.29	88.24	88.76	88.10	86.05	87.06	-1.7
az-sup-c19-az-sup-c28.stat	85.19	83.13	84.15	88.89	86.75	87.80	3.64999999999999
az-sup-c19-az-sup-c29.stat	59.80	63.54	61.62	63.73	63.73	63.73	2.11
az-sup-c19-az-sup-c3.stat	77.53	81.18	79.31	78.65	78.65	78.65	-0.659999999999997
az-sup-c19-az-sup-c4.stat	77.53	80.23	78.86	79.78	79.78	79.78	0.920000000000002
az-sup-c19-az-sup-c5.stat	76.40	79.07	77.71	79.78	79.78	79.78	2.07000000000001
az-sup-c19-az-sup-c6.stat	84.71	84.71	84.71	83.53	83.53	83.53	-1.17999999999999
az-sup-c19-az-sup-c7.stat	93.75	90.36	92.02	95.00	90.48	92.68	0.660000000000011
az-sup-c19-az-sup-c8.stat	89.29	87.21	88.24	88.10	85.06	86.55	-1.69
az-sup-c19-az-sup-c9.stat	89.41	87.36	88.37	85.88	83.91	84.88	-3.49000000000001
az-sup-c2-az-sup-c20.stat	79.78	81.61	80.68	79.78	79.78	79.78	-0.900000000000006
az-sup-c2-az-sup-c21.stat	82.86	83.65	83.25	83.81	83.81	83.81	0.560000000000002
az-sup-c2-az-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c2-az-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c2-az-sup-c24.stat	70.21	74.16	72.13	52.13	52.13	52.13	-20
az-sup-c2-az-sup-c25.stat	67.74	67.74	67.74	46.24	44.79	45.50	-22.24
az-sup-c2-az-sup-c26.stat	68.82	68.82	68.82	49.46	48.42	48.94	-19.88
az-sup-c2-az-sup-c27.stat	51.61	51.06	51.34	49.46	48.42	48.94	-2.40000000000001
az-sup-c2-az-sup-c28.stat	68.60	67.82	68.21	46.51	45.45	45.98	-22.23
az-sup-c2-az-sup-c29.stat	90.00	91.53	90.76	91.67	91.67	91.67	0.909999999999997
az-sup-c2-az-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c2-az-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c2-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c2-az-sup-c6.stat	49.47	50.54	50.00	51.58	50.52	51.04	1.04
az-sup-c2-az-sup-c7.stat	61.63	61.63	61.63	52.33	51.14	51.72	-9.91
az-sup-c2-az-sup-c8.stat	47.31	47.83	47.57	58.06	56.84	57.45	9.88
az-sup-c2-az-sup-c9.stat	75.51	79.57	77.49	71.43	70.00	70.71	-6.78
az-sup-c20-az-sup-c21.stat	68.00	70.10	69.04	72.00	71.29	71.64	2.59999999999999
az-sup-c20-az-sup-c22.stat	78.65	80.46	79.55	79.78	79.78	79.78	0.230000000000004
az-sup-c20-az-sup-c23.stat	78.65	80.46	79.55	78.65	78.65	78.65	-0.899999999999991
az-sup-c20-az-sup-c24.stat	88.24	88.24	88.24	87.06	87.06	87.06	-1.17999999999999
az-sup-c20-az-sup-c25.stat	89.29	87.21	88.24	89.29	87.21	88.24	0
az-sup-c20-az-sup-c26.stat	89.29	88.24	88.76	89.29	87.21	88.24	-0.52000000000001
az-sup-c20-az-sup-c27.stat	89.29	88.24	88.76	88.10	86.05	87.06	-1.7
az-sup-c20-az-sup-c28.stat	86.42	86.42	86.42	85.19	83.13	84.15	-2.27
az-sup-c20-az-sup-c29.stat	59.80	64.21	61.93	63.73	63.73	63.73	1.8
az-sup-c20-az-sup-c3.stat	78.65	80.46	79.55	80.90	80.90	80.90	1.35000000000001
az-sup-c20-az-sup-c4.stat	78.65	79.55	79.10	82.02	82.02	82.02	2.92
az-sup-c20-az-sup-c5.stat	77.53	82.14	79.77	80.90	80.90	80.90	1.13000000000001
az-sup-c20-az-sup-c6.stat	83.53	83.53	83.53	84.71	84.71	84.71	1.17999999999999
az-sup-c20-az-sup-c7.stat	93.75	90.36	92.02	92.50	88.10	90.24	-1.78
az-sup-c20-az-sup-c8.stat	89.29	87.21	88.24	90.48	87.36	88.89	0.650000000000006
az-sup-c20-az-sup-c9.stat	85.88	84.88	85.38	85.88	83.91	84.88	-0.5
az-sup-c21-az-sup-c22.stat	81.90	82.69	82.30	84.76	84.76	84.76	2.46000000000001
az-sup-c21-az-sup-c23.stat	83.81	84.62	84.21	84.76	84.76	84.76	0.550000000000011
az-sup-c21-az-sup-c24.stat	81.11	76.04	78.49	83.33	78.12	80.65	2.16000000000001
az-sup-c21-az-sup-c25.stat	73.03	69.89	71.43	71.91	65.98	68.82	-2.61000000000001
az-sup-c21-az-sup-c26.stat	71.91	68.82	70.33	73.03	67.01	69.89	-0.439999999999998
az-sup-c21-az-sup-c27.stat	73.03	67.01	69.89	84.27	77.32	80.65	10.76
az-sup-c21-az-sup-c28.stat	70.93	67.78	69.32	66.28	61.96	64.04	-5.27999999999999
az-sup-c21-az-sup-c29.stat	75.00	76.27	75.63	76.67	76.67	76.67	1.04000000000001
az-sup-c21-az-sup-c3.stat	82.86	83.65	83.25	82.86	82.86	82.86	-0.390000000000001
az-sup-c21-az-sup-c4.stat	84.76	85.58	85.17	83.81	83.81	83.81	-1.36
az-sup-c21-az-sup-c5.stat	83.81	84.62	84.21	84.76	84.76	84.76	0.550000000000011
az-sup-c21-az-sup-c6.stat	72.22	67.01	69.52	82.22	74.75	78.31	8.79000000000001
az-sup-c21-az-sup-c7.stat	75.58	72.22	73.86	84.88	81.11	82.95	9.09
az-sup-c21-az-sup-c8.stat	80.90	78.26	79.56	86.52	81.05	83.70	4.14
az-sup-c21-az-sup-c9.stat	80.22	73.74	76.84	81.32	72.55	76.68	-0.159999999999997
az-sup-c22-az-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c22-az-sup-c24.stat	71.28	75.28	73.22	74.47	76.92	75.68	2.46000000000001
az-sup-c22-az-sup-c25.stat	65.59	65.59	65.59	48.39	47.37	47.87	-17.72
az-sup-c22-az-sup-c26.stat	66.67	66.67	66.67	51.61	50.53	51.06	-15.61
az-sup-c22-az-sup-c27.stat	66.67	66.67	66.67	51.61	50.53	51.06	-15.61
az-sup-c22-az-sup-c28.stat	66.28	65.52	65.90	63.95	62.50	63.22	-2.68000000000001
az-sup-c22-az-sup-c29.stat	87.50	87.50	87.50	87.50	86.78	87.14	-0.359999999999999
az-sup-c22-az-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c22-az-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c22-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c22-az-sup-c6.stat	62.11	66.29	64.13	55.79	55.21	55.50	-8.63
az-sup-c22-az-sup-c7.stat	68.60	68.60	68.60	69.77	68.97	69.36	0.760000000000005
az-sup-c22-az-sup-c8.stat	48.39	48.91	48.65	56.99	55.79	56.38	7.73
az-sup-c22-az-sup-c9.stat	73.47	76.60	75.00	73.47	72.73	73.10	-1.90000000000001
az-sup-c23-az-sup-c24.stat	71.28	75.28	73.22	74.47	76.92	75.68	2.46000000000001
az-sup-c23-az-sup-c25.stat	68.82	68.82	68.82	48.39	47.37	47.87	-20.95
az-sup-c23-az-sup-c26.stat	68.82	68.82	68.82	65.59	64.89	65.24	-3.58
az-sup-c23-az-sup-c27.stat	69.89	69.89	69.89	63.44	63.44	63.44	-6.45
az-sup-c23-az-sup-c28.stat	70.11	69.32	69.71	66.67	65.91	66.29	-3.41999999999999
az-sup-c23-az-sup-c29.stat	88.43	88.43	88.43	90.08	89.34	89.71	1.27999999999999
az-sup-c23-az-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c23-az-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c23-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c23-az-sup-c6.stat	64.21	65.59	64.89	67.37	67.37	67.37	2.48
az-sup-c23-az-sup-c7.stat	72.09	72.09	72.09	72.09	72.09	72.09	0
az-sup-c23-az-sup-c8.stat	65.59	70.11	67.78	65.59	67.03	66.30	-1.48
az-sup-c23-az-sup-c9.stat	75.51	77.89	76.68	74.49	73.00	73.74	-2.94000000000001
az-sup-c24-az-sup-c25.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c24-az-sup-c26.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c24-az-sup-c27.stat	100.00	100.00	100.00	98.97	98.97	98.97	-1.03
az-sup-c24-az-sup-c28.stat	90.91	89.89	90.40	88.64	87.64	88.14	-2.26000000000001
az-sup-c24-az-sup-c29.stat	63.54	64.89	64.21	71.88	71.88	71.88	7.67
az-sup-c24-az-sup-c3.stat	71.28	75.28	73.22	75.53	78.02	76.76	3.54000000000001
az-sup-c24-az-sup-c4.stat	70.21	74.16	72.13	72.34	74.73	73.51	1.38000000000001
az-sup-c24-az-sup-c5.stat	70.21	74.16	72.13	68.09	70.33	69.19	-2.94
az-sup-c24-az-sup-c6.stat	92.93	92.93	92.93	95.96	95.96	95.96	3.02999999999999
az-sup-c24-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c24-az-sup-c8.stat	96.88	96.88	96.88	97.92	97.92	97.92	1.04000000000001
az-sup-c24-az-sup-c9.stat	96.91	96.91	96.91	95.88	95.88	95.88	-1.03
az-sup-c25-az-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c25-az-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c25-az-sup-c28.stat	91.01	90.00	90.50	91.01	90.00	90.50	0
az-sup-c25-az-sup-c29.stat	63.16	63.16	63.16	43.16	42.27	42.71	-20.45
az-sup-c25-az-sup-c3.stat	68.82	68.82	68.82	47.31	46.32	46.81	-22.01
az-sup-c25-az-sup-c4.stat	69.89	69.89	69.89	45.16	43.75	44.44	-25.45
az-sup-c25-az-sup-c5.stat	68.82	68.82	68.82	46.24	45.26	45.74	-23.08
az-sup-c25-az-sup-c6.stat	92.78	92.78	92.78	94.85	94.85	94.85	2.06999999999999
az-sup-c25-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c25-az-sup-c8.stat	97.89	97.89	97.89	96.84	96.84	96.84	-1.05
az-sup-c25-az-sup-c9.stat	90.82	90.82	90.82	90.82	90.82	90.82	0
az-sup-c26-az-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c26-az-sup-c28.stat	91.01	90.00	90.50	91.01	90.00	90.50	0
az-sup-c26-az-sup-c29.stat	63.16	63.16	63.16	48.42	47.92	48.17	-14.99
az-sup-c26-az-sup-c3.stat	66.67	66.67	66.67	47.31	46.32	46.81	-19.86
az-sup-c26-az-sup-c4.stat	69.89	69.89	69.89	48.39	47.37	47.87	-22.02
az-sup-c26-az-sup-c5.stat	68.82	68.82	68.82	46.24	45.26	45.74	-23.08
az-sup-c26-az-sup-c6.stat	92.78	92.78	92.78	95.88	95.88	95.88	3.09999999999999
az-sup-c26-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c26-az-sup-c8.stat	97.89	97.89	97.89	98.95	98.95	98.95	1.06
az-sup-c26-az-sup-c9.stat	90.82	90.82	90.82	90.82	90.82	90.82	0
az-sup-c27-az-sup-c28.stat	91.01	90.00	90.50	91.01	90.00	90.50	0
az-sup-c27-az-sup-c29.stat	63.16	63.83	63.49	43.16	42.27	42.71	-20.78
az-sup-c27-az-sup-c3.stat	68.82	68.82	68.82	47.31	46.32	46.81	-22.01
az-sup-c27-az-sup-c4.stat	68.82	68.82	68.82	47.31	46.32	46.81	-22.01
az-sup-c27-az-sup-c5.stat	68.82	68.82	68.82	47.31	46.32	46.81	-22.01
az-sup-c27-az-sup-c6.stat	92.78	92.78	92.78	95.88	95.88	95.88	3.09999999999999
az-sup-c27-az-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c27-az-sup-c8.stat	97.89	97.89	97.89	100.00	100.00	100.00	2.11
az-sup-c27-az-sup-c9.stat	94.90	94.90	94.90	94.90	94.90	94.90	0
az-sup-c28-az-sup-c29.stat	66.29	65.56	65.92	67.42	66.67	67.04	1.12
az-sup-c28-az-sup-c3.stat	68.60	67.82	68.21	63.95	63.22	63.58	-4.63
az-sup-c28-az-sup-c4.stat	70.11	69.32	69.71	63.22	62.50	62.86	-6.84999999999999
az-sup-c28-az-sup-c5.stat	68.97	68.18	68.57	62.07	61.36	61.71	-6.85999999999999
az-sup-c28-az-sup-c6.stat	82.02	82.02	82.02	85.39	85.39	85.39	3.37
az-sup-c28-az-sup-c7.stat	90.36	89.29	89.82	87.95	84.88	86.39	-3.42999999999999
az-sup-c28-az-sup-c8.stat	88.51	87.50	88.00	86.21	84.27	85.23	-2.77
az-sup-c28-az-sup-c9.stat	82.42	84.27	83.33	82.42	81.52	81.97	-1.36
az-sup-c29-az-sup-c3.stat	86.67	86.67	86.67	87.50	86.78	87.14	0.469999999999999
az-sup-c29-az-sup-c4.stat	89.26	89.26	89.26	87.60	86.89	87.24	-2.02000000000001
az-sup-c29-az-sup-c5.stat	87.60	88.33	87.97	88.43	87.70	88.07	0.0999999999999943
az-sup-c29-az-sup-c6.stat	62.63	67.39	64.92	63.64	64.95	64.29	-0.629999999999995
az-sup-c29-az-sup-c7.stat	65.91	65.91	65.91	67.05	66.29	66.67	0.760000000000005
az-sup-c29-az-sup-c8.stat	62.11	64.84	63.44	58.95	58.33	58.64	-4.8
az-sup-c29-az-sup-c9.stat	66.67	68.04	67.35	65.66	64.36	65.00	-2.34999999999999
az-sup-c3-az-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c3-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c3-az-sup-c6.stat	65.26	65.96	65.61	67.37	67.37	67.37	1.76000000000001
az-sup-c3-az-sup-c7.stat	68.60	68.60	68.60	69.77	68.97	69.36	0.760000000000005
az-sup-c3-az-sup-c8.stat	64.52	68.97	66.67	56.99	55.79	56.38	-10.29
az-sup-c3-az-sup-c9.stat	73.47	74.23	73.85	72.45	71.00	71.72	-2.13
az-sup-c4-az-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c4-az-sup-c6.stat	65.26	66.67	65.96	67.37	67.37	67.37	1.41000000000001
az-sup-c4-az-sup-c7.stat	70.93	70.93	70.93	68.60	67.82	68.21	-2.72000000000001
az-sup-c4-az-sup-c8.stat	65.59	69.32	67.40	68.82	68.09	68.45	1.05
az-sup-c4-az-sup-c9.stat	75.51	78.72	77.08	74.49	73.00	73.74	-3.34
az-sup-c5-az-sup-c6.stat	66.32	67.74	67.02	69.47	69.47	69.47	2.45
az-sup-c5-az-sup-c7.stat	70.93	70.93	70.93	69.77	68.97	69.36	-1.57000000000001
az-sup-c5-az-sup-c8.stat	65.59	70.11	67.78	69.89	69.15	69.52	1.73999999999999
az-sup-c5-az-sup-c9.stat	75.51	77.89	76.68	58.16	56.44	57.29	-19.39
az-sup-c6-az-sup-c7.stat	98.88	98.88	98.88	98.88	98.88	98.88	0
az-sup-c6-az-sup-c8.stat	95.83	95.83	95.83	94.79	94.79	94.79	-1.03999999999999
az-sup-c6-az-sup-c9.stat	79.80	81.44	80.61	90.91	90.91	90.91	10.3
az-sup-c7-az-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
az-sup-c7-az-sup-c9.stat	92.31	92.31	92.31	96.70	96.70	96.70	4.39
az-sup-c8-az-sup-c9.stat	92.71	93.68	93.19	88.54	86.73	87.63	-5.56
B-sup-c1-B-sup-c2.stat	100.00	100.00	100.00	98.04	98.04	98.04	-1.95999999999999
B-sup-c1-B-sup-c3.stat	83.72	85.71	84.71	90.70	90.70	90.70	5.99000000000001
B-sup-c2-B-sup-c3.stat	87.50	87.50	87.50	90.00	90.00	90.00	2.5
B_lectin-sup-c1-B_lectin-sup-c2.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
B_lectin-sup-c1-B_lectin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
B_lectin-sup-c2-B_lectin-sup-c3.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
Bac_DNA_binding-sup-c1-Bac_DNA_binding-sup-c2.stat	88.73	92.65	90.65	98.59	98.59	98.59	7.94
Bac_DNA_binding-sup-c1-Bac_DNA_binding-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Bac_DNA_binding-sup-c1-Bac_DNA_binding-sup-c4.stat	98.59	98.59	98.59	98.59	98.59	98.59	0
Bac_DNA_binding-sup-c2-Bac_DNA_binding-sup-c3.stat	78.95	96.15	86.71	94.74	94.74	94.74	8.03
Bac_DNA_binding-sup-c2-Bac_DNA_binding-sup-c4.stat	58.06	62.07	60.00	92.47	92.47	92.47	32.47
Bac_DNA_binding-sup-c3-Bac_DNA_binding-sup-c4.stat	98.92	100.00	99.46	100.00	100.00	100.00	0.540000000000006
Bac_globin-sup-c1-Bac_globin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
bac_lipase-sup-c1-bac_lipase-sup-c2.stat	91.43	94.74	93.05	99.68	99.68	99.68	6.63000000000001
bac_luciferase-sup-c1-bac_luciferase-sup-c2.stat	98.12	98.43	98.27	100.00	100.00	100.00	1.73
bac_luciferase-sup-c1-bac_luciferase-sup-c3.stat	77.83	80.75	79.26	88.69	88.29	88.49	9.22999999999999
bac_luciferase-sup-c1-bac_luciferase-sup-c4.stat	81.28	83.57	82.41	86.76	86.76	86.76	4.35000000000001
bac_luciferase-sup-c2-bac_luciferase-sup-c3.stat	88.84	88.84	88.84	87.91	87.91	87.91	-0.930000000000007
bac_luciferase-sup-c2-bac_luciferase-sup-c4.stat	86.79	87.62	87.20	85.85	85.85	85.85	-1.35000000000001
bac_luciferase-sup-c3-bac_luciferase-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Bac_rhodopsin-sup-c1-Bac_rhodopsin-sup-c2.stat	96.36	95.93	96.15	96.82	95.95	96.38	0.22999999999999
Bac_rhodopsin-sup-c1-Bac_rhodopsin-sup-c3.stat	97.67	97.67	97.67	97.21	97.21	97.21	-0.460000000000008
Bac_rhodopsin-sup-c2-Bac_rhodopsin-sup-c3.stat	99.06	99.06	99.06	98.11	98.11	98.11	-0.950000000000003
Bacterial_PQQ-sup-c1-Bacterial_PQQ-sup-c2.stat	99.30	99.30	99.30	99.30	99.30	99.30	0
Bacterial_PQQ-sup-c1-Bacterial_PQQ-sup-c3.stat	95.39	95.04	95.21	95.39	93.49	94.43	-0.779999999999987
Bacterial_PQQ-sup-c2-Bacterial_PQQ-sup-c3.stat	94.41	93.89	94.15	94.97	93.92	94.44	0.289999999999992
Bacteriofer-sup-c1-Bacteriofer-sup-c2.stat	99.36	100.00	99.68	98.73	98.73	98.73	-0.950000000000003
BAG-sup-c1-BAG-sup-c2.stat	97.32	97.32	97.32	98.21	98.21	98.21	0.890000000000001
Band_41_M-sup-c1-Band_41_M-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Band_41_M-sup-c1-Band_41_M-sup-c3.stat	93.14	94.06	93.60	97.06	97.06	97.06	3.46000000000001
Band_41_M-sup-c2-Band_41_M-sup-c3.stat	92.08	93.00	92.54	94.06	95.00	94.53	1.98999999999999
Band_41_N-sup-c1-Band_41_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Band_41_N-sup-c1-Band_41_N-sup-c3.stat	90.91	93.33	92.11	96.10	96.10	96.10	3.98999999999999
Band_41_N-sup-c2-Band_41_N-sup-c3.stat	89.74	90.91	90.32	97.44	97.44	97.44	7.12
Band_41_NME-sup-c1-Band_41_NME-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Band_41_NME-sup-c1-Band_41_NME-sup-c3.stat	94.38	94.38	94.38	95.51	95.15	95.33	0.950000000000003
Band_41_NME-sup-c2-Band_41_NME-sup-c3.stat	96.69	96.69	96.69	96.69	96.69	96.69	0
BChl_A-sup-c1-BChl_A-sup-c2.stat	99.71	99.71	99.71	99.71	99.71	99.71	0
Bcl-2-sup-c1-Bcl-2-sup-c2.stat	90.91	91.55	91.23	97.20	97.20	97.20	5.97
Bcl-2-sup-c1-Bcl-2-sup-c3.stat	76.13	78.67	77.38	81.29	81.29	81.29	3.91000000000001
Bcl-2-sup-c2-Bcl-2-sup-c3.stat	80.29	83.33	81.78	86.86	86.23	86.55	4.77
Bet_v_I-sup-c1-Bet_v_I-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Beta_elim_lyase-sup-c1-Beta_elim_lyase-sup-c2.stat	98.82	98.82	98.82	98.82	98.82	98.82	0
Binary_toxA-sup-c1-Binary_toxA-sup-c2.stat	90.43	90.43	90.43	93.09	93.09	93.09	2.66
Binary_toxA-sup-c1-Binary_toxA-sup-c3.stat	95.81	94.33	95.06	96.34	93.88	95.09	0.0300000000000011
Binary_toxA-sup-c2-Binary_toxA-sup-c3.stat	88.46	86.56	87.50	87.91	85.56	86.72	-0.780000000000001
biopterin_H-sup-c1-biopterin_H-sup-c2.stat	99.66	99.66	99.66	99.66	99.66	99.66	0
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c2.stat	85.92	87.14	86.52	87.32	88.57	87.94	1.42
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c3.stat	90.14	91.43	90.78	91.55	92.86	92.20	1.42
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c4.stat	87.32	88.57	87.94	87.32	88.57	87.94	0
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c5.stat	81.94	84.29	83.10	84.72	85.92	85.31	2.21000000000001
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c6.stat	79.17	80.28	79.72	79.17	79.17	79.17	-0.549999999999997
biotin_lipoyl-sup-c1-biotin_lipoyl-sup-c7.stat	72.97	77.14	75.00	74.32	75.34	74.83	-0.170000000000002
biotin_lipoyl-sup-c2-biotin_lipoyl-sup-c3.stat	92.31	93.51	92.90	100.00	98.73	99.36	6.45999999999999
biotin_lipoyl-sup-c2-biotin_lipoyl-sup-c4.stat	83.12	85.33	84.21	85.71	86.84	86.27	2.06
biotin_lipoyl-sup-c2-biotin_lipoyl-sup-c5.stat	83.54	89.19	86.27	88.61	89.74	89.17	2.90000000000001
biotin_lipoyl-sup-c2-biotin_lipoyl-sup-c6.stat	75.64	79.73	77.63	97.44	97.44	97.44	19.81
biotin_lipoyl-sup-c2-biotin_lipoyl-sup-c7.stat	88.75	93.42	91.03	98.75	98.75	98.75	7.72
biotin_lipoyl-sup-c3-biotin_lipoyl-sup-c4.stat	93.42	94.67	94.04	97.37	97.37	97.37	3.33
biotin_lipoyl-sup-c3-biotin_lipoyl-sup-c5.stat	84.62	86.84	85.71	98.72	97.47	98.09	12.38
biotin_lipoyl-sup-c3-biotin_lipoyl-sup-c6.stat	78.95	82.19	80.54	97.37	96.10	96.73	16.19
biotin_lipoyl-sup-c3-biotin_lipoyl-sup-c7.stat	88.61	90.91	89.74	96.20	96.20	96.20	6.46000000000001
biotin_lipoyl-sup-c4-biotin_lipoyl-sup-c5.stat	88.16	89.33	88.74	88.16	89.33	88.74	0
biotin_lipoyl-sup-c4-biotin_lipoyl-sup-c6.stat	94.87	97.37	96.10	94.87	94.87	94.87	-1.22999999999999
biotin_lipoyl-sup-c4-biotin_lipoyl-sup-c7.stat	86.08	89.47	87.74	84.81	84.81	84.81	-2.92999999999999
biotin_lipoyl-sup-c5-biotin_lipoyl-sup-c6.stat	56.41	61.11	58.67	57.69	60.00	58.82	0.149999999999999
biotin_lipoyl-sup-c5-biotin_lipoyl-sup-c7.stat	81.25	83.33	82.28	97.50	97.50	97.50	15.22
biotin_lipoyl-sup-c6-biotin_lipoyl-sup-c7.stat	73.75	75.64	74.68	80.00	80.00	80.00	5.31999999999999
BIR-sup-c1-BIR-sup-c2.stat	74.42	80.00	77.11	79.07	77.27	78.16	1.05
BIR-sup-c1-BIR-sup-c3.stat	65.48	77.46	70.97	85.71	85.71	85.71	14.74
BIR-sup-c1-BIR-sup-c4.stat	52.48	76.81	62.35	68.32	68.32	68.32	5.96999999999999
BIR-sup-c2-BIR-sup-c3.stat	92.94	100.00	96.34	92.94	92.94	92.94	-3.40000000000001
BIR-sup-c2-BIR-sup-c4.stat	82.02	97.33	89.02	88.76	88.76	88.76	-0.259999999999991
BIR-sup-c3-BIR-sup-c4.stat	88.64	95.12	91.76	93.18	93.18	93.18	1.42
blm-sup-c1-blm-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
blm-sup-c1-blm-sup-c3.stat	96.84	96.84	96.84	96.44	95.69	96.06	-0.780000000000001
blm-sup-c1-blm-sup-c4.stat	99.21	99.21	99.21	98.82	98.82	98.82	-0.390000000000001
blm-sup-c1-blm-sup-c5.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
blm-sup-c1-blm-sup-c6.stat	98.05	98.05	98.05	98.05	98.05	98.05	0
blm-sup-c1-blm-sup-c7.stat	100.00	100.00	100.00	99.60	99.60	99.60	-0.400000000000006
blm-sup-c1-blm-sup-c8.stat	97.24	97.24	97.24	98.43	97.66	98.04	0.800000000000011
blm-sup-c2-blm-sup-c3.stat	96.44	96.44	96.44	96.44	95.69	96.06	-0.379999999999995
blm-sup-c2-blm-sup-c4.stat	97.23	97.23	97.23	97.63	97.63	97.63	0.399999999999991
blm-sup-c2-blm-sup-c5.stat	98.83	98.83	98.83	98.44	98.44	98.44	-0.390000000000001
blm-sup-c2-blm-sup-c6.stat	97.25	97.25	97.25	98.04	98.04	98.04	0.790000000000006
blm-sup-c2-blm-sup-c7.stat	98.41	98.41	98.41	98.41	98.41	98.41	0
blm-sup-c2-blm-sup-c8.stat	95.65	95.65	95.65	94.86	94.12	94.49	-1.16000000000001
blm-sup-c3-blm-sup-c4.stat	96.91	97.67	97.29	97.30	97.30	97.30	0.00999999999999091
blm-sup-c3-blm-sup-c5.stat	97.31	97.31	97.31	98.46	97.71	98.08	0.769999999999996
blm-sup-c3-blm-sup-c6.stat	97.68	97.68	97.68	98.84	98.08	98.46	0.779999999999987
blm-sup-c3-blm-sup-c7.stat	97.25	97.25	97.25	98.04	97.28	97.66	0.409999999999997
blm-sup-c3-blm-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
blm-sup-c4-blm-sup-c5.stat	98.46	98.46	98.46	99.23	99.23	99.23	0.77000000000001
blm-sup-c4-blm-sup-c6.stat	99.62	99.62	99.62	99.62	99.62	99.62	0
blm-sup-c4-blm-sup-c7.stat	99.61	99.61	99.61	99.61	99.61	99.61	0
blm-sup-c4-blm-sup-c8.stat	95.77	96.51	96.14	97.31	97.31	97.31	1.17
blm-sup-c5-blm-sup-c6.stat	100.00	100.00	100.00	99.62	99.62	99.62	-0.379999999999995
blm-sup-c5-blm-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
blm-sup-c5-blm-sup-c8.stat	95.40	95.77	95.59	98.08	97.34	97.71	2.11999999999999
blm-sup-c6-blm-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
blm-sup-c6-blm-sup-c8.stat	97.69	97.69	97.69	98.46	97.71	98.08	0.390000000000001
blm-sup-c7-blm-sup-c8.stat	97.65	97.65	97.65	98.04	97.28	97.66	0.00999999999999091
blmb-sup-c1-blmb-sup-c2.stat	85.71	88.24	86.96	89.05	86.98	88.00	1.04000000000001
blmb-sup-c1-blmb-sup-c3.stat	82.09	81.28	81.68	82.09	79.71	80.88	-0.800000000000011
blmb-sup-c1-blmb-sup-c4.stat	84.50	86.22	85.35	80.50	78.54	79.51	-5.83999999999999
blmb-sup-c1-blmb-sup-c5.stat	65.69	67.00	66.34	70.59	66.98	68.74	2.39999999999999
blmb-sup-c1-blmb-sup-c6.stat	97.63	97.63	97.63	94.86	94.86	94.86	-2.77
blmb-sup-c2-blmb-sup-c3.stat	94.93	95.37	95.15	97.24	97.24	97.24	2.08999999999999
blmb-sup-c2-blmb-sup-c4.stat	96.73	97.18	96.96	97.20	97.65	97.42	0.460000000000008
blmb-sup-c2-blmb-sup-c5.stat	79.03	78.19	78.61	82.26	80.53	81.38	2.77
blmb-sup-c2-blmb-sup-c6.stat	84.11	87.80	85.92	84.11	83.33	83.72	-2.2
blmb-sup-c3-blmb-sup-c4.stat	94.12	94.58	94.35	94.12	94.12	94.12	-0.22999999999999
blmb-sup-c3-blmb-sup-c5.stat	83.98	81.28	82.61	79.01	76.47	77.72	-4.89
blmb-sup-c3-blmb-sup-c6.stat	79.90	80.69	80.30	82.84	81.64	82.24	1.94
blmb-sup-c4-blmb-sup-c5.stat	84.09	82.22	83.15	84.09	82.22	83.15	0
blmb-sup-c4-blmb-sup-c6.stat	82.35	85.71	84.00	85.29	84.06	84.67	0.670000000000002
blmb-sup-c5-blmb-sup-c6.stat	71.50	71.50	71.50	71.50	68.42	69.93	-1.56999999999999
bontoxilysin-sup-c1-bontoxilysin-sup-c2.stat	92.46	92.01	92.23	94.89	93.98	94.43	2.2
bowman-sup-c1-bowman-sup-c2.stat	47.22	56.67	51.52	97.22	97.22	97.22	45.7
bowman-sup-c1-bowman-sup-c4.stat	81.82	90.00	85.71	87.88	87.88	87.88	2.17
bowman-sup-c2-bowman-sup-c4.stat	69.70	79.31	74.19	90.91	90.91	90.91	16.72
BRCT-sup-c1-BRCT-sup-c2.stat	82.89	85.14	84.00	89.47	89.47	89.47	5.47
bromodomain-sup-c1-bromodomain-sup-c2.stat	96.72	96.72	96.72	96.72	96.72	96.72	0
bromodomain-sup-c1-bromodomain-sup-c3.stat	99.03	99.03	99.03	98.06	98.06	98.06	-0.969999999999999
bromodomain-sup-c1-bromodomain-sup-c4.stat	92.73	94.44	93.58	93.64	93.64	93.64	0.0600000000000023
bromodomain-sup-c2-bromodomain-sup-c3.stat	99.03	99.03	99.03	98.06	98.06	98.06	-0.969999999999999
bromodomain-sup-c2-bromodomain-sup-c4.stat	94.55	97.20	95.85	96.36	96.36	96.36	0.510000000000005
bromodomain-sup-c3-bromodomain-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
bv-sup-c1-bv-sup-c2.stat	95.73	96.32	96.02	93.90	93.90	93.90	-2.11999999999999
bv-sup-c1-bv-sup-c3.stat	95.73	96.32	96.02	96.34	96.34	96.34	0.320000000000007
bv-sup-c1-bv-sup-c4.stat	51.97	51.16	51.56	60.63	58.33	59.46	7.9
bv-sup-c1-bv-sup-c5.stat	24.31	23.18	23.73	25.69	23.72	24.67	0.940000000000001
bv-sup-c1-bv-sup-c6.stat	27.69	27.48	27.59	35.38	32.17	33.70	6.11
bv-sup-c1-bv-sup-c7.stat	46.53	48.20	47.35	43.75	42.57	43.15	-4.2
bv-sup-c2-bv-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
bv-sup-c2-bv-sup-c4.stat	46.67	46.67	46.67	50.37	48.92	49.64	2.97
bv-sup-c2-bv-sup-c5.stat	27.74	28.67	28.20	25.16	25.00	25.08	-3.12
bv-sup-c2-bv-sup-c6.stat	51.47	51.85	51.66	56.62	52.74	54.61	2.95
bv-sup-c2-bv-sup-c7.stat	39.87	41.78	40.80	42.48	41.40	41.94	1.14
bv-sup-c3-bv-sup-c4.stat	48.89	48.89	48.89	51.11	49.64	50.36	1.47
bv-sup-c3-bv-sup-c5.stat	29.68	30.87	30.26	33.55	33.55	33.55	3.29
bv-sup-c3-bv-sup-c6.stat	51.13	51.13	51.13	58.65	54.55	56.52	5.39
bv-sup-c3-bv-sup-c7.stat	40.67	42.66	41.64	48.00	47.06	47.52	5.88
bv-sup-c4-bv-sup-c5.stat	39.67	39.34	39.51	45.45	41.04	43.14	3.63
bv-sup-c4-bv-sup-c6.stat	47.66	42.15	44.74	52.34	43.08	47.26	2.52
bv-sup-c4-bv-sup-c7.stat	5.00	5.04	5.02	6.67	6.25	6.45	1.43
bv-sup-c5-bv-sup-c6.stat	22.61	20.97	21.76	21.74	17.61	19.46	-2.3
bv-sup-c5-bv-sup-c7.stat	33.59	34.68	34.13	8.59	7.69	8.12	-26.01
bv-sup-c6-bv-sup-c7.stat	40.00	38.71	39.34	43.33	38.81	40.94	1.59999999999999
C1-sup-c1-C1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
C1-sup-c1-C1-sup-c3.stat	93.48	93.48	93.48	100.00	100.00	100.00	6.52
C1-sup-c2-C1-sup-c3.stat	92.31	92.31	92.31	90.38	90.38	90.38	-1.93000000000001
C1q-sup-c1-C1q-sup-c2.stat	95.08	95.08	95.08	95.08	95.08	95.08	0
C2-sup-c1-C2-sup-c2.stat	96.72	97.52	97.12	96.72	96.72	96.72	-0.400000000000006
C2-sup-c1-C2-sup-c3.stat	93.39	93.39	93.39	93.39	93.39	93.39	0
C2-sup-c2-C2-sup-c3.stat	96.72	95.93	96.33	94.26	93.50	93.88	-2.45
C4-sup-c1-C4-sup-c2.stat	99.10	99.10	99.10	99.55	99.55	99.55	0.450000000000003
cah-sup-c1-cah-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cah-sup-c1-cah-sup-c3.stat	93.95	93.52	93.74	93.95	93.52	93.74	0
cah-sup-c1-cah-sup-c4.stat	93.19	92.80	92.99	92.77	91.60	92.18	-0.809999999999988
cah-sup-c1-cah-sup-c5.stat	90.65	90.65	90.65	88.21	87.15	87.68	-2.97
cah-sup-c2-cah-sup-c3.stat	93.93	93.49	93.71	93.93	93.49	93.71	0
cah-sup-c2-cah-sup-c4.stat	95.74	95.74	95.74	92.34	91.18	91.75	-3.98999999999999
cah-sup-c2-cah-sup-c5.stat	92.31	92.68	92.49	89.88	88.80	89.34	-3.14999999999999
cah-sup-c3-cah-sup-c4.stat	89.52	89.10	89.31	91.43	91.43	91.43	2.12
cah-sup-c3-cah-sup-c5.stat	90.52	90.52	90.52	87.68	87.26	87.47	-3.05
cah-sup-c4-cah-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CAP_GLY-sup-c1-CAP_GLY-sup-c2.stat	83.70	95.06	89.02	81.52	80.65	81.08	-7.94
capsid_c-sup-c1-capsid_c-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
capsid_n-sup-c1-capsid_n-sup-c2.stat	90.40	91.13	90.76	95.20	95.20	95.20	4.44
CARD-sup-c1-CARD-sup-c2.stat	87.78	89.77	88.76	90.00	91.01	90.50	1.73999999999999
CASc-sup-c1-CASc-sup-c2.stat	97.24	96.35	96.79	95.39	94.52	94.95	-1.84
cat-sup-c2-cat-sup-c3.stat	93.74	93.93	93.83	93.74	93.74	93.74	-0.0900000000000034
cat3-sup-c1-cat3-sup-c2.stat	77.50	79.08	78.28	77.00	76.24	76.62	-1.66
cat3-sup-c1-cat3-sup-c3.stat	69.61	70.65	70.12	69.61	70.65	70.12	0
cat3-sup-c1-cat3-sup-c4.stat	67.00	74.32	70.47	72.91	72.55	72.73	2.26000000000001
cat3-sup-c2-cat3-sup-c3.stat	98.24	98.24	98.24	98.68	98.68	98.68	0.440000000000012
cat3-sup-c2-cat3-sup-c4.stat	88.05	97.55	92.56	94.69	95.54	95.11	2.55
cat3-sup-c3-cat3-sup-c4.stat	85.54	96.73	90.79	88.84	91.88	90.34	-0.450000000000003
CAT_RBD-sup-c1-CAT_RBD-sup-c2.stat	92.59	94.34	93.46	96.30	96.30	96.30	2.84
CBD_2-sup-c1-CBD_2-sup-c2.stat	86.05	87.06	86.55	90.70	90.70	90.70	4.15000000000001
CBD_3-sup-c1-CBD_3-sup-c2.stat	99.35	99.35	99.35	99.35	99.35	99.35	0
CBD_3-sup-c1-CBD_3-sup-c3.stat	86.67	88.64	87.64	85.93	87.22	86.57	-1.07000000000001
CBD_3-sup-c2-CBD_3-sup-c3.stat	86.76	88.72	87.73	86.76	86.13	86.45	-1.28
CBD_6-sup-c1-CBD_6-sup-c2.stat	90.34	90.97	90.66	95.86	95.86	95.86	5.2
cbm12-sup-c1-cbm12-sup-c2.stat	87.76	93.48	90.53	89.80	89.80	89.80	-0.730000000000004
cbm12-sup-c1-cbm12-sup-c3.stat	92.31	92.31	92.31	94.87	94.87	94.87	2.56
cbm12-sup-c2-cbm12-sup-c3.stat	82.50	84.62	83.54	97.50	97.50	97.50	13.96
CBM_20-sup-c1-CBM_20-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c1-CBM_20-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c1-CBM_20-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c1-CBM_20-sup-c5.stat	98.08	98.08	98.08	98.08	98.08	98.08	0
CBM_20-sup-c1-CBM_20-sup-c6.stat	98.02	98.02	98.02	98.02	98.02	98.02	0
CBM_20-sup-c1-CBM_20-sup-c7.stat	84.00	85.71	84.85	91.00	91.00	91.00	6.15000000000001
CBM_20-sup-c1-CBM_20-sup-c8.stat	82.29	83.16	82.72	82.29	83.16	82.72	0
CBM_20-sup-c2-CBM_20-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c2-CBM_20-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c2-CBM_20-sup-c5.stat	98.06	98.06	98.06	99.03	99.03	99.03	0.969999999999999
CBM_20-sup-c2-CBM_20-sup-c6.stat	98.00	98.00	98.00	99.00	99.00	99.00	1
CBM_20-sup-c2-CBM_20-sup-c7.stat	85.86	86.73	86.29	87.88	87.00	87.44	1.14999999999999
CBM_20-sup-c2-CBM_20-sup-c8.stat	83.33	84.21	83.77	83.33	84.21	83.77	0
CBM_20-sup-c3-CBM_20-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CBM_20-sup-c3-CBM_20-sup-c5.stat	98.08	98.08	98.08	98.08	98.08	98.08	0
CBM_20-sup-c3-CBM_20-sup-c6.stat	94.12	94.12	94.12	93.14	93.14	93.14	-0.980000000000004
CBM_20-sup-c3-CBM_20-sup-c7.stat	85.15	87.76	86.43	95.05	94.12	94.58	8.14999999999999
CBM_20-sup-c3-CBM_20-sup-c8.stat	81.25	81.25	81.25	82.29	82.29	82.29	1.04000000000001
CBM_20-sup-c4-CBM_20-sup-c5.stat	98.10	98.10	98.10	98.10	98.10	98.10	0
CBM_20-sup-c4-CBM_20-sup-c6.stat	94.12	94.12	94.12	98.04	98.04	98.04	3.92
CBM_20-sup-c4-CBM_20-sup-c7.stat	84.16	86.73	85.43	94.06	93.14	93.60	8.16999999999999
CBM_20-sup-c4-CBM_20-sup-c8.stat	82.29	83.16	82.72	83.33	84.21	83.77	1.05
CBM_20-sup-c5-CBM_20-sup-c6.stat	99.03	99.03	99.03	100.00	100.00	100.00	0.969999999999999
CBM_20-sup-c5-CBM_20-sup-c7.stat	85.29	87.88	86.57	72.55	70.48	71.50	-15.07
CBM_20-sup-c5-CBM_20-sup-c8.stat	84.54	85.42	84.97	85.57	86.46	86.01	1.04000000000001
CBM_20-sup-c6-CBM_20-sup-c7.stat	70.00	70.00	70.00	71.00	69.61	70.30	0.299999999999997
CBM_20-sup-c6-CBM_20-sup-c8.stat	84.38	84.38	84.38	85.42	85.42	85.42	1.04000000000001
CBM_20-sup-c7-CBM_20-sup-c8.stat	80.85	80.00	80.42	81.91	81.05	81.48	1.06
cbp-sup-c1-cbp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cbp-sup-c1-cbp-sup-c3.stat	42.86	57.80	49.22	70.07	71.53	70.79	21.57
cbp-sup-c1-cbp-sup-c4.stat	53.74	62.20	57.66	76.19	76.71	76.45	18.79
cbp-sup-c1-cbp-sup-c5.stat	45.95	97.14	62.39	81.76	81.76	81.76	19.37
cbp-sup-c1-cbp-sup-c6.stat	30.56	58.67	40.18	89.58	89.58	89.58	49.4
cbp-sup-c1-cbp-sup-c7.stat	0.00	0.00	0.00	52.14	51.77	51.96	51.96
cbp-sup-c1-cbp-sup-c8.stat	0.00	0.00	0.00	51.39	52.11	51.75	51.75
cbp-sup-c2-cbp-sup-c3.stat	43.66	59.05	50.20	92.96	92.31	92.63	42.43
cbp-sup-c2-cbp-sup-c4.stat	55.94	65.57	60.38	77.62	77.62	77.62	17.24
cbp-sup-c2-cbp-sup-c5.stat	46.85	97.10	63.21	83.92	83.92	83.92	20.71
cbp-sup-c2-cbp-sup-c6.stat	30.28	55.84	39.27	90.14	90.14	90.14	50.87
cbp-sup-c2-cbp-sup-c7.stat	0.00	0.00	0.00	54.68	54.29	54.48	54.48
cbp-sup-c2-cbp-sup-c8.stat	44.68	78.75	57.01	65.96	65.96	65.96	8.95
cbp-sup-c3-cbp-sup-c4.stat	92.26	92.26	92.26	100.00	98.73	99.36	7.09999999999999
cbp-sup-c3-cbp-sup-c5.stat	49.37	80.41	61.18	95.57	95.57	95.57	34.39
cbp-sup-c3-cbp-sup-c6.stat	49.66	87.80	63.44	77.24	81.16	79.15	15.71
cbp-sup-c3-cbp-sup-c7.stat	45.83	83.54	59.19	62.50	60.00	61.22	2.03
cbp-sup-c3-cbp-sup-c8.stat	45.95	73.12	56.43	69.59	66.03	67.76	11.33
cbp-sup-c4-cbp-sup-c5.stat	30.13	39.50	34.18	96.15	95.54	95.85	61.67
cbp-sup-c4-cbp-sup-c6.stat	33.10	62.34	43.24	90.34	90.97	90.66	47.42
cbp-sup-c4-cbp-sup-c7.stat	0.00	0.00	0.00	53.19	50.34	51.72	51.72
cbp-sup-c4-cbp-sup-c8.stat	0.00	0.00	0.00	65.75	62.75	64.21	64.21
cbp-sup-c5-cbp-sup-c6.stat	45.21	89.19	60.00	89.04	89.04	89.04	29.04
cbp-sup-c5-cbp-sup-c7.stat	40.97	47.20	43.87	66.67	62.75	64.65	20.78
cbp-sup-c5-cbp-sup-c8.stat	41.61	74.70	53.45	66.44	63.06	64.71	11.26
cbp-sup-c6-cbp-sup-c7.stat	11.35	14.41	12.70	64.54	62.76	63.64	50.94
cbp-sup-c6-cbp-sup-c8.stat	5.56	7.08	6.23	42.36	42.07	42.21	35.98
cbp-sup-c7-cbp-sup-c8.stat	75.86	78.11	76.97	92.53	92.53	92.53	15.56
CBS-sup-c1-CBS-sup-c2.stat	85.29	85.29	85.29	91.18	88.57	89.86	4.56999999999999
CBS-sup-c1-CBS-sup-c3.stat	69.70	71.88	70.77	72.73	75.00	73.85	3.08
CBS-sup-c1-CBS-sup-c4.stat	83.33	83.33	83.33	76.67	74.19	75.41	-7.92
CBS-sup-c2-CBS-sup-c3.stat	68.63	77.78	72.92	80.39	78.85	79.61	6.69
CBS-sup-c2-CBS-sup-c4.stat	79.31	80.70	80.00	91.38	91.38	91.38	11.38
CBS-sup-c3-CBS-sup-c4.stat	72.55	80.43	76.29	92.16	92.16	92.16	15.87
CC4-sup-c1-CC4-sup-c2.stat	92.22	93.33	92.77	96.41	96.41	96.41	3.64
ccH-sup-c1-ccH-sup-c2.stat	92.98	94.64	93.81	96.49	96.49	96.49	2.67999999999999
ccH-sup-c1-ccH-sup-c3.stat	80.36	81.82	81.08	91.07	91.07	91.07	9.98999999999999
ccH-sup-c1-ccH-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ccH-sup-c2-ccH-sup-c3.stat	98.28	98.28	98.28	98.28	98.28	98.28	0
ccH-sup-c2-ccH-sup-c4.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
ccH-sup-c3-ccH-sup-c4.stat	92.98	92.98	92.98	87.72	87.72	87.72	-5.26000000000001
CcmE-sup-c1-CcmE-sup-c2.stat	94.00	96.91	95.43	96.00	96.97	96.48	1.05
CCP_MauG-sup-c1-CCP_MauG-sup-c2.stat	84.00	87.50	85.71	85.33	87.67	86.49	0.780000000000001
CCP_MauG_C-sup-c1-CCP_MauG_C-sup-c2.stat	89.40	93.75	91.53	86.75	85.62	86.18	-5.34999999999999
CCP_MauG_NC-sup-c1-CCP_MauG_NC-sup-c2.stat	83.72	87.20	85.42	87.38	87.96	87.67	2.25
CDC48-sup-c1-CDC48-sup-c2.stat	91.57	92.68	92.12	90.96	91.52	91.24	-0.88000000000001
cdh-sup-c1-cdh-sup-c2.stat	80.85	82.61	81.72	87.23	86.32	86.77	5.05
cdh-sup-c1-cdh-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cdh-sup-c2-cdh-sup-c3.stat	75.76	78.12	76.92	85.86	85.00	85.43	8.51000000000001
CH-sup-c1-CH-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CH-sup-c1-CH-sup-c3.stat	94.29	94.29	94.29	90.48	90.48	90.48	-3.81
CH-sup-c1-CH-sup-c4.stat	81.00	83.51	82.23	85.00	85.86	85.43	3.2
CH-sup-c2-CH-sup-c3.stat	92.31	94.12	93.20	89.42	89.42	89.42	-3.78
CH-sup-c2-CH-sup-c4.stat	81.55	85.71	83.58	86.41	86.41	86.41	2.83
CH-sup-c3-CH-sup-c4.stat	77.57	84.69	80.98	81.31	85.29	83.25	2.27
chorismate_bind-sup-c1-chorismate_bind-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
chorismate_bind-sup-c1-chorismate_bind-sup-c3.stat	92.70	93.15	92.93	92.46	92.68	92.57	-0.360000000000014
chorismate_bind-sup-c2-chorismate_bind-sup-c3.stat	91.00	91.44	91.22	90.02	90.02	90.02	-1.2
chromo-sup-c1-chromo-sup-c2.stat	46.67	56.00	50.91	96.67	86.57	91.34	40.43
chromo-sup-c1-chromo-sup-c3.stat	78.95	86.54	82.57	75.44	69.35	72.27	-10.3
chromo-sup-c2-chromo-sup-c3.stat	83.33	87.72	85.47	65.00	60.00	62.40	-23.07
ChtBD-sup-c1-ChtBD-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c1-ChtBD-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c1-ChtBD-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c1-ChtBD-sup-c5.stat	95.00	95.00	95.00	95.00	95.00	95.00	0
ChtBD-sup-c2-ChtBD-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c2-ChtBD-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c2-ChtBD-sup-c5.stat	97.56	97.56	97.56	97.56	97.56	97.56	0
ChtBD-sup-c3-ChtBD-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ChtBD-sup-c3-ChtBD-sup-c5.stat	95.12	95.12	95.12	95.12	95.12	95.12	0
ChtBD-sup-c4-ChtBD-sup-c5.stat	97.50	95.12	96.30	97.50	95.12	96.30	0
CIDE-N-sup-c1-CIDE-N-sup-c2.stat	55.29	59.49	57.32	78.82	78.82	78.82	21.5
citrate_synt-sup-c1-citrate_synt-sup-c2.stat	90.25	90.76	90.50	89.69	88.71	89.20	-1.3
citrate_synt-sup-c1-citrate_synt-sup-c3.stat	92.22	91.21	91.71	92.22	89.97	91.08	-0.629999999999995
citrate_synt-sup-c2-citrate_synt-sup-c3.stat	98.34	98.34	98.34	98.06	98.06	98.06	-0.280000000000001
cks-sup-c1-cks-sup-c2.stat	84.29	100.00	91.47	100.00	100.00	100.00	8.53
cks-sup-c1-cks-sup-c3.stat	71.23	86.67	78.20	87.67	87.67	87.67	9.47
cks-sup-c2-cks-sup-c3.stat	71.01	87.50	78.40	92.75	91.43	92.09	13.69
Clp_N-sup-c1-Clp_N-sup-c2.stat	96.88	96.88	96.88	99.22	99.22	99.22	2.34
CMAS-sup-c1-CMAS-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CN_hydrolase-sup-c1-CN_hydrolase-sup-c2.stat	90.57	90.57	90.57	90.94	90.60	90.77	0.200000000000003
cNMP-sup-c1-cNMP-sup-c2.stat	82.76	84.21	83.48	85.34	85.34	85.34	1.86
CoA_binding-sup-c1-CoA_binding-sup-c2.stat	97.52	98.33	97.93	98.35	98.35	98.35	0.419999999999987
CoA_trans-sup-c1-CoA_trans-sup-c2.stat	96.21	96.21	96.21	96.21	96.21	96.21	0
CODH-sup-c1-CODH-sup-c2.stat	99.84	99.84	99.84	99.67	99.67	99.67	-0.170000000000002
Cohesin-sup-c1-Cohesin-sup-c2.stat	97.83	97.83	97.83	99.28	99.28	99.28	1.45
Colicin-sup-c1-Colicin-sup-c2.stat	97.45	97.95	97.70	98.98	98.98	98.98	1.28
Colicin-sup-c1-Colicin-sup-c3.stat	77.05	82.94	79.89	92.90	92.90	92.90	13.01
Colicin-sup-c2-Colicin-sup-c3.stat	74.46	81.07	77.62	86.96	86.49	86.72	9.09999999999999
Colicin_Pyocin-sup-c1-Colicin_Pyocin-sup-c2.stat	96.47	97.62	97.04	97.65	97.65	97.65	0.609999999999999
Colicin_Pyocin-sup-c1-Colicin_Pyocin-sup-c3.stat	98.80	98.80	98.80	98.80	98.80	98.80	0
Colicin_Pyocin-sup-c2-Colicin_Pyocin-sup-c3.stat	92.59	92.59	92.59	97.53	96.34	96.93	4.34
CopC-sup-c1-CopC-sup-c2.stat	89.00	89.00	89.00	100.00	100.00	100.00	11
cox-sup-c1-cox-sup-c2.stat	99.60	99.60	99.60	97.78	97.78	97.78	-1.81999999999999
cox-sup-c1-cox-sup-c3.stat	80.37	79.63	80.00	72.20	69.59	70.87	-9.13
cox-sup-c1-cox-sup-c4.stat	75.93	75.23	75.58	68.22	65.32	66.74	-8.84
cox-sup-c2-cox-sup-c3.stat	78.12	77.57	77.84	68.47	65.84	67.13	-10.71
cox-sup-c2-cox-sup-c4.stat	77.65	77.10	77.37	69.41	66.59	67.97	-9.40000000000001
cox-sup-c3-cox-sup-c4.stat	99.48	99.48	99.48	99.48	99.48	99.48	0
COX1-sup-c1-COX1-sup-c2.stat	98.41	98.41	98.41	98.41	98.41	98.41	0
COX2-sup-c1-COX2-sup-c2.stat	93.30	92.48	92.89	93.30	92.48	92.89	0
COX2-sup-c1-COX2-sup-c3.stat	97.37	97.37	97.37	98.25	98.25	98.25	0.879999999999995
COX2-sup-c2-COX2-sup-c3.stat	96.64	96.64	96.64	96.64	96.64	96.64	0
COX3-sup-c1-COX3-sup-c2.stat	96.92	97.30	97.11	96.54	96.91	96.72	-0.390000000000001
COX3-sup-c1-COX3-sup-c3.stat	96.13	96.13	96.13	94.48	94.48	94.48	-1.64999999999999
COX3-sup-c2-COX3-sup-c3.stat	97.22	97.22	97.22	93.33	93.33	93.33	-3.89
cpa-sup-c1-cpa-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cpa-sup-c1-cpa-sup-c3.stat	99.67	99.67	99.67	99.34	99.34	99.34	-0.329999999999998
cpa-sup-c1-cpa-sup-c4.stat	95.29	96.92	96.10	96.30	96.30	96.30	0.200000000000003
cpa-sup-c2-cpa-sup-c3.stat	99.67	99.67	99.67	99.34	99.34	99.34	-0.329999999999998
cpa-sup-c2-cpa-sup-c4.stat	94.97	96.59	95.77	96.31	96.31	96.31	0.540000000000006
cpa-sup-c3-cpa-sup-c4.stat	96.28	96.28	96.28	96.62	95.65	96.13	-0.150000000000006
cpn10-sup-c1-cpn10-sup-c2.stat	84.04	89.77	86.81	92.55	90.62	91.58	4.77
cpn60_TCP1-sup-c1-cpn60_TCP1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cpn60_TCP1-sup-c1-cpn60_TCP1-sup-c3.stat	76.80	80.00	78.37	77.60	80.83	79.18	0.810000000000002
cpn60_TCP1-sup-c1-cpn60_TCP1-sup-c4.stat	79.03	82.35	80.66	77.42	80.67	79.01	-1.64999999999999
cpn60_TCP1-sup-c2-cpn60_TCP1-sup-c3.stat	77.87	81.20	79.50	77.87	81.20	79.50	0
cpn60_TCP1-sup-c2-cpn60_TCP1-sup-c4.stat	78.69	82.05	80.33	77.87	81.20	79.50	-0.829999999999998
cpn60_TCP1-sup-c3-cpn60_TCP1-sup-c4.stat	93.84	92.57	93.20	97.26	94.04	95.62	2.42
CPS-sup-c1-CPS-sup-c2.stat	92.62	94.56	93.58	99.18	99.18	99.18	5.60000000000001
CPS-sup-c1-CPS-sup-c3.stat	69.00	77.09	72.82	82.50	82.50	82.50	9.68000000000001
CPS-sup-c2-CPS-sup-c3.stat	74.87	81.87	78.21	87.70	86.32	87.00	8.79000000000001
CPSase_L_chain-sup-c1-CPSase_L_chain-sup-c2.stat	94.92	97.39	96.14	96.61	96.61	96.61	0.469999999999999
CPSase_L_chain-sup-c1-CPSase_L_chain-sup-c3.stat	72.28	71.57	71.92	83.17	81.55	82.35	10.43
CPSase_L_chain-sup-c1-CPSase_L_chain-sup-c4.stat	55.56	56.70	56.12	67.68	67.68	67.68	11.56
CPSase_L_chain-sup-c2-CPSase_L_chain-sup-c3.stat	86.14	87.00	86.57	87.13	85.44	86.27	-0.299999999999997
CPSase_L_chain-sup-c2-CPSase_L_chain-sup-c4.stat	61.62	65.59	63.54	66.67	68.04	67.35	3.81
CPSase_L_chain-sup-c3-CPSase_L_chain-sup-c4.stat	76.00	80.00	77.95	85.00	85.86	85.43	7.48
cryst-sup-c1-cryst-sup-c2.stat	98.27	98.84	98.55	100.00	100.00	100.00	1.45
cryst-sup-c1-cryst-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cryst-sup-c1-cryst-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cryst-sup-c1-cryst-sup-c5.stat	0.00	0.00	0.00	88.44	91.07	89.74	89.74
cryst-sup-c1-cryst-sup-c6.stat	0.00	0.00	0.00	59.49	60.26	59.87	59.87
cryst-sup-c1-cryst-sup-c7.stat	94.08	94.08	94.08	94.08	94.08	94.08	0
cryst-sup-c2-cryst-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cryst-sup-c2-cryst-sup-c4.stat	98.27	98.84	98.55	99.42	99.42	99.42	0.870000000000005
cryst-sup-c2-cryst-sup-c5.stat	0.00	0.00	0.00	91.33	92.40	91.86	91.86
cryst-sup-c2-cryst-sup-c6.stat	53.16	66.14	58.95	60.76	61.15	60.95	2
cryst-sup-c2-cryst-sup-c7.stat	94.67	94.67	94.67	95.27	95.27	95.27	0.599999999999994
cryst-sup-c3-cryst-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cryst-sup-c3-cryst-sup-c5.stat	0.00	0.00	0.00	89.60	92.26	90.91	90.91
cryst-sup-c3-cryst-sup-c6.stat	41.14	77.38	53.72	57.59	58.33	57.96	4.24
cryst-sup-c3-cryst-sup-c7.stat	92.90	92.90	92.90	92.90	92.90	92.90	0
cryst-sup-c4-cryst-sup-c5.stat	0.00	0.00	0.00	87.93	90.53	89.21	89.21
cryst-sup-c4-cryst-sup-c6.stat	0.00	0.00	0.00	57.23	56.88	57.05	57.05
cryst-sup-c4-cryst-sup-c7.stat	98.24	98.24	98.24	96.47	96.47	96.47	-1.77
cryst-sup-c5-cryst-sup-c6.stat	0.00	0.00	0.00	75.61	77.02	76.31	76.31
cryst-sup-c5-cryst-sup-c7.stat	0.00	0.00	0.00	81.98	85.98	83.93	83.93
cryst-sup-c6-cryst-sup-c7.stat	57.41	82.30	67.64	68.52	69.38	68.94	1.3
csp-sup-c1-csp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
csp-sup-c1-csp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
csp-sup-c2-csp-sup-c3.stat	95.45	96.92	96.18	98.48	98.48	98.48	2.3
Cu-oxidase-sup-c1-Cu-oxidase-sup-c2.stat	91.86	92.06	91.96	89.51	88.00	88.75	-3.20999999999999
Cu_amine_oxid-sup-c1-Cu_amine_oxid-sup-c2.stat	96.55	95.92	96.23	96.88	96.24	96.56	0.329999999999998
Cu_amine_oxid-sup-c1-Cu_amine_oxid-sup-c3.stat	97.17	96.52	96.84	96.67	95.87	96.27	-0.570000000000007
Cu_amine_oxid-sup-c1-Cu_amine_oxid-sup-c4.stat	95.53	94.59	95.06	95.53	94.59	95.06	0
Cu_amine_oxid-sup-c2-Cu_amine_oxid-sup-c3.stat	95.74	95.11	95.42	95.57	94.95	95.26	-0.159999999999997
Cu_amine_oxid-sup-c2-Cu_amine_oxid-sup-c4.stat	94.86	94.70	94.78	91.80	91.07	91.43	-3.34999999999999
Cu_amine_oxid-sup-c3-Cu_amine_oxid-sup-c4.stat	94.81	94.65	94.73	95.94	95.63	95.79	1.06
Cu_bind_like-sup-c1-Cu_bind_like-sup-c2.stat	98.90	98.90	98.90	98.90	98.90	98.90	0
Cu_bind_like-sup-c1-Cu_bind_like-sup-c3.stat	88.42	87.50	87.96	88.42	87.50	87.96	0
Cu_bind_like-sup-c2-Cu_bind_like-sup-c3.stat	87.78	86.81	87.29	87.78	86.81	87.29	0
Cu_nir-sup-c1-Cu_nir-sup-c2.stat	99.70	99.70	99.70	100.00	100.00	100.00	0.299999999999997
Cu_nir-sup-c1-Cu_nir-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Cu_nir-sup-c2-Cu_nir-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CUB-sup-c1-CUB-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CUB-sup-c1-CUB-sup-c3.stat	94.50	95.37	94.93	95.41	94.55	94.98	0.0499999999999972
CUB-sup-c2-CUB-sup-c3.stat	94.44	95.33	94.88	99.07	99.07	99.07	4.19
Cucumo_coat-sup-c1-Cucumo_coat-sup-c2.stat	89.68	90.26	89.97	89.68	90.26	89.97	0
Cutinase-sup-c1-Cutinase-sup-c2.stat	86.71	88.24	87.46	89.02	89.02	89.02	1.56
CYCc-sup-c1-CYCc-sup-c2.stat	93.68	91.06	92.35	94.25	91.62	92.92	0.570000000000007
cyclin-sup-c1-cyclin-sup-c2.stat	91.96	92.38	92.17	92.86	92.86	92.86	0.689999999999998
cyclin-sup-c1-cyclin-sup-c3.stat	60.74	70.33	65.19	69.42	71.49	70.44	5.25
cyclin-sup-c2-cyclin-sup-c3.stat	75.78	78.97	77.35	67.26	67.87	67.57	-9.78
cyclo-sup-c1-cyclo-sup-c2.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
cyclo-sup-c1-cyclo-sup-c3.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
cyclo-sup-c1-cyclo-sup-c4.stat	92.81	92.81	92.81	90.85	90.85	90.85	-1.96000000000001
cyclo-sup-c1-cyclo-sup-c5.stat	87.33	87.92	87.63	88.00	88.59	88.29	0.660000000000011
cyclo-sup-c1-cyclo-sup-c6.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
cyclo-sup-c2-cyclo-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyclo-sup-c2-cyclo-sup-c4.stat	89.74	90.91	90.32	90.38	90.38	90.38	0.0600000000000023
cyclo-sup-c2-cyclo-sup-c5.stat	90.07	90.67	90.37	90.07	90.67	90.37	0
cyclo-sup-c2-cyclo-sup-c6.stat	97.02	97.60	97.31	99.40	99.40	99.40	2.09
cyclo-sup-c3-cyclo-sup-c4.stat	89.74	90.91	90.32	91.03	91.03	91.03	0.710000000000008
cyclo-sup-c3-cyclo-sup-c5.stat	90.07	90.67	90.37	90.07	90.67	90.37	0
cyclo-sup-c3-cyclo-sup-c6.stat	96.45	97.60	97.02	99.41	99.41	99.41	2.39
cyclo-sup-c4-cyclo-sup-c5.stat	98.76	98.76	98.76	98.76	98.76	98.76	0
cyclo-sup-c4-cyclo-sup-c6.stat	91.67	92.26	91.96	89.74	89.74	89.74	-2.22
cyclo-sup-c5-cyclo-sup-c6.stat	90.73	91.33	91.03	90.07	90.67	90.37	-0.659999999999997
Cyclodex_gly_tran-sup-c1-Cyclodex_gly_tran-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Cyclodex_gly_tran-sup-c1-Cyclodex_gly_tran-sup-c3.stat	99.85	99.85	99.85	99.71	99.71	99.71	-0.140000000000001
Cyclodex_gly_tran-sup-c1-Cyclodex_gly_tran-sup-c4.stat	99.71	99.71	99.71	99.71	99.71	99.71	0
Cyclodex_gly_tran-sup-c1-Cyclodex_gly_tran-sup-c5.stat	99.41	99.41	99.41	99.41	99.41	99.41	0
Cyclodex_gly_tran-sup-c1-Cyclodex_gly_tran-sup-c6.stat	97.15	97.15	97.15	96.55	96.55	96.55	-0.600000000000009
Cyclodex_gly_tran-sup-c2-Cyclodex_gly_tran-sup-c3.stat	99.71	99.71	99.71	99.71	99.71	99.71	0
Cyclodex_gly_tran-sup-c2-Cyclodex_gly_tran-sup-c4.stat	99.56	99.56	99.56	99.56	99.56	99.56	0
Cyclodex_gly_tran-sup-c2-Cyclodex_gly_tran-sup-c5.stat	99.26	99.26	99.26	99.26	99.26	99.26	0
Cyclodex_gly_tran-sup-c2-Cyclodex_gly_tran-sup-c6.stat	97.00	97.00	97.00	97.30	97.30	97.30	0.299999999999997
Cyclodex_gly_tran-sup-c3-Cyclodex_gly_tran-sup-c4.stat	99.41	99.41	99.41	99.85	99.85	99.85	0.439999999999998
Cyclodex_gly_tran-sup-c3-Cyclodex_gly_tran-sup-c5.stat	99.26	99.26	99.26	99.56	99.56	99.56	0.299999999999997
Cyclodex_gly_tran-sup-c3-Cyclodex_gly_tran-sup-c6.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
Cyclodex_gly_tran-sup-c4-Cyclodex_gly_tran-sup-c5.stat	99.41	99.41	99.41	99.26	99.26	99.26	-0.149999999999991
Cyclodex_gly_tran-sup-c4-Cyclodex_gly_tran-sup-c6.stat	97.59	97.59	97.59	97.74	97.74	97.74	0.149999999999991
Cyclodex_gly_tran-sup-c5-Cyclodex_gly_tran-sup-c6.stat	98.50	98.50	98.50	98.20	98.20	98.20	-0.299999999999997
Cyclotide-sup-c1-Cyclotide-sup-c2.stat	73.08	70.37	71.70	73.08	70.37	71.70	0
Cyclotide-sup-c1-Cyclotide-sup-c3.stat	95.24	95.24	95.24	90.48	90.48	90.48	-4.75999999999999
Cyclotide-sup-c2-Cyclotide-sup-c3.stat	87.50	91.30	89.36	100.00	100.00	100.00	10.64
Cys-protease-3C-sup-c1-Cys-protease-3C-sup-c2.stat	87.93	87.93	87.93	88.51	88.51	88.51	0.579999999999998
Cys-protease-3C-sup-c1-Cys-protease-3C-sup-c3.stat	88.51	88.51	88.51	90.23	90.23	90.23	1.72
Cys-protease-3C-sup-c2-Cys-protease-3C-sup-c3.stat	97.78	98.32	98.05	100.00	100.00	100.00	1.95
cys-sup-c1-cys-sup-c10.stat	96.59	94.74	95.65	96.10	94.26	95.17	-0.480000000000004
cys-sup-c1-cys-sup-c11.stat	95.17	94.26	94.71	93.72	92.38	93.05	-1.66
cys-sup-c1-cys-sup-c12.stat	95.65	94.74	95.19	94.20	92.86	93.53	-1.66
cys-sup-c1-cys-sup-c13.stat	91.79	90.91	91.35	90.82	89.95	90.38	-0.969999999999999
cys-sup-c1-cys-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c1-cys-sup-c3.stat	98.58	98.12	98.35	99.53	99.06	99.29	0.940000000000012
cys-sup-c1-cys-sup-c4.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
cys-sup-c1-cys-sup-c5.stat	98.10	98.10	98.10	98.10	98.10	98.10	0
cys-sup-c1-cys-sup-c6.stat	97.58	97.58	97.58	98.07	98.07	98.07	0.489999999999995
cys-sup-c1-cys-sup-c7.stat	98.56	98.56	98.56	98.09	98.09	98.09	-0.469999999999999
cys-sup-c1-cys-sup-c8.stat	98.58	98.58	98.58	99.05	98.58	98.82	0.239999999999995
cys-sup-c1-cys-sup-c9.stat	99.06	99.06	99.06	98.58	98.58	98.58	-0.480000000000004
cys-sup-c10-cys-sup-c11.stat	92.61	88.68	90.60	91.13	87.26	89.16	-1.44
cys-sup-c10-cys-sup-c12.stat	93.60	89.62	91.57	91.63	87.74	89.64	-1.92999999999999
cys-sup-c10-cys-sup-c13.stat	90.10	87.92	89.00	90.10	87.92	89.00	0
cys-sup-c10-cys-sup-c2.stat	95.15	93.78	94.46	95.63	94.26	94.94	0.480000000000004
cys-sup-c10-cys-sup-c3.stat	93.69	92.34	93.01	95.15	93.33	94.23	1.22
cys-sup-c10-cys-sup-c4.stat	94.17	93.27	93.72	94.17	93.27	93.72	0
cys-sup-c10-cys-sup-c5.stat	94.17	93.27	93.72	94.17	93.27	93.72	0
cys-sup-c10-cys-sup-c6.stat	94.09	93.63	93.86	94.58	94.12	94.35	0.489999999999995
cys-sup-c10-cys-sup-c7.stat	94.12	92.75	93.43	94.12	92.75	93.43	0
cys-sup-c10-cys-sup-c8.stat	96.14	95.22	95.67	96.14	95.22	95.67	0
cys-sup-c10-cys-sup-c9.stat	95.17	94.26	94.71	95.65	94.74	95.19	0.480000000000004
cys-sup-c11-cys-sup-c12.stat	99.60	99.60	99.60	100.00	100.00	100.00	0.400000000000006
cys-sup-c11-cys-sup-c13.stat	93.72	94.14	93.93	93.27	93.27	93.27	-0.660000000000011
cys-sup-c11-cys-sup-c2.stat	92.34	91.47	91.90	93.30	91.98	92.64	0.739999999999995
cys-sup-c11-cys-sup-c3.stat	94.26	92.49	93.36	94.74	92.52	93.62	0.260000000000005
cys-sup-c11-cys-sup-c4.stat	93.17	91.39	92.27	92.68	90.48	91.57	-0.700000000000003
cys-sup-c11-cys-sup-c5.stat	93.66	91.87	92.75	92.68	90.48	91.57	-1.18000000000001
cys-sup-c11-cys-sup-c6.stat	92.54	90.73	91.63	91.54	89.32	90.42	-1.20999999999999
cys-sup-c11-cys-sup-c7.stat	93.14	90.91	92.01	92.16	89.52	90.82	-1.19000000000001
cys-sup-c11-cys-sup-c8.stat	91.67	89.05	90.34	91.18	88.57	89.86	-0.480000000000004
cys-sup-c11-cys-sup-c9.stat	94.20	91.98	93.08	93.24	91.04	92.12	-0.959999999999994
cys-sup-c12-cys-sup-c13.stat	94.12	94.12	94.12	92.76	92.76	92.76	-1.36
cys-sup-c12-cys-sup-c2.stat	96.65	95.73	96.19	94.74	93.40	94.06	-2.13
cys-sup-c12-cys-sup-c3.stat	94.29	92.96	93.62	94.29	92.09	93.18	-0.439999999999998
cys-sup-c12-cys-sup-c4.stat	95.12	93.30	94.20	92.68	90.48	91.57	-2.63000000000001
cys-sup-c12-cys-sup-c5.stat	94.15	92.34	93.24	93.17	90.95	92.05	-1.19
cys-sup-c12-cys-sup-c6.stat	94.53	92.23	93.37	93.03	90.78	91.89	-1.48
cys-sup-c12-cys-sup-c7.stat	94.63	92.38	93.49	93.17	90.52	91.83	-1.66
cys-sup-c12-cys-sup-c8.stat	91.18	88.57	89.86	93.14	90.91	92.01	2.15000000000001
cys-sup-c12-cys-sup-c9.stat	94.20	91.98	93.08	93.72	91.51	92.60	-0.480000000000004
cys-sup-c13-cys-sup-c2.stat	91.79	90.91	91.35	92.27	91.39	91.83	0.480000000000004
cys-sup-c13-cys-sup-c3.stat	91.30	89.57	90.43	90.82	89.10	89.95	-0.480000000000004
cys-sup-c13-cys-sup-c4.stat	89.47	88.21	88.84	89.95	88.68	89.31	0.469999999999999
cys-sup-c13-cys-sup-c5.stat	89.95	88.68	89.31	89.95	88.68	89.31	0
cys-sup-c13-cys-sup-c6.stat	88.78	87.50	88.14	91.22	89.90	90.56	2.42
cys-sup-c13-cys-sup-c7.stat	89.90	88.21	89.05	89.90	88.21	89.05	0
cys-sup-c13-cys-sup-c8.stat	90.87	89.57	90.21	91.83	90.52	91.17	0.960000000000008
cys-sup-c13-cys-sup-c9.stat	91.35	90.05	90.69	90.38	89.10	89.74	-0.950000000000003
cys-sup-c2-cys-sup-c3.stat	98.13	98.13	98.13	98.60	98.60	98.60	0.469999999999999
cys-sup-c2-cys-sup-c4.stat	96.67	96.67	96.67	97.62	97.62	97.62	0.950000000000003
cys-sup-c2-cys-sup-c5.stat	95.71	95.71	95.71	98.10	98.10	98.10	2.39
cys-sup-c2-cys-sup-c6.stat	97.09	97.09	97.09	98.06	98.06	98.06	0.969999999999999
cys-sup-c2-cys-sup-c7.stat	98.08	97.61	97.84	98.56	98.09	98.32	0.47999999999999
cys-sup-c2-cys-sup-c8.stat	97.62	97.62	97.62	98.57	98.10	98.34	0.719999999999999
cys-sup-c2-cys-sup-c9.stat	98.59	98.59	98.59	99.06	99.06	99.06	0.469999999999999
cys-sup-c3-cys-sup-c4.stat	95.67	94.76	95.22	97.60	96.67	97.13	1.91
cys-sup-c3-cys-sup-c5.stat	96.15	95.24	95.69	96.63	95.71	96.17	0.480000000000004
cys-sup-c3-cys-sup-c6.stat	96.59	96.12	96.35	98.54	98.06	98.30	1.95
cys-sup-c3-cys-sup-c7.stat	96.63	96.17	96.40	97.60	97.13	97.36	0.959999999999994
cys-sup-c3-cys-sup-c8.stat	98.08	96.68	97.37	98.08	96.68	97.37	0
cys-sup-c3-cys-sup-c9.stat	98.58	97.65	98.11	98.10	97.18	97.64	-0.469999999999999
cys-sup-c4-cys-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c4-cys-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c4-cys-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c4-cys-sup-c8.stat	97.67	97.67	97.67	97.67	97.67	97.67	0
cys-sup-c4-cys-sup-c9.stat	96.74	97.20	96.97	99.07	99.07	99.07	2.09999999999999
cys-sup-c5-cys-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c5-cys-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c5-cys-sup-c8.stat	97.67	97.67	97.67	97.67	97.67	97.67	0
cys-sup-c5-cys-sup-c9.stat	96.74	97.20	96.97	99.07	99.07	99.07	2.09999999999999
cys-sup-c6-cys-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cys-sup-c6-cys-sup-c8.stat	97.63	97.63	97.63	97.63	97.63	97.63	0
cys-sup-c6-cys-sup-c9.stat	97.16	97.62	97.39	99.05	99.05	99.05	1.66
cys-sup-c7-cys-sup-c8.stat	97.65	97.65	97.65	97.65	97.65	97.65	0
cys-sup-c7-cys-sup-c9.stat	98.59	98.59	98.59	99.06	99.06	99.06	0.469999999999999
cys-sup-c8-cys-sup-c9.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
Cys_knot-sup-c1-Cys_knot-sup-c2.stat	91.26	94.00	92.61	100.00	100.00	100.00	7.39
Cys_Met_Meta_PP-sup-c1-Cys_Met_Meta_PP-sup-c2.stat	97.89	97.89	97.89	97.10	97.10	97.10	-0.790000000000006
Cys_Met_Meta_PP-sup-c1-Cys_Met_Meta_PP-sup-c3.stat	93.57	92.57	93.07	93.57	92.57	93.07	0
Cys_Met_Meta_PP-sup-c2-Cys_Met_Meta_PP-sup-c3.stat	93.47	93.96	93.72	94.52	94.27	94.39	0.670000000000002
cystatin-sup-c1-cystatin-sup-c2.stat	90.82	92.71	91.75	100.00	100.00	100.00	8.25
cystatin-sup-c1-cystatin-sup-c3.stat	77.11	78.05	77.58	93.98	93.98	93.98	16.4
cystatin-sup-c2-cystatin-sup-c3.stat	71.08	74.68	72.84	86.75	86.75	86.75	13.91
cyt3-sup-c1-cyt3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyt3-sup-c1-cyt3-sup-c3.stat	96.19	97.12	96.65	99.05	99.05	99.05	2.39999999999999
cyt3-sup-c1-cyt3-sup-c4.stat	98.11	99.05	98.58	98.11	98.11	98.11	-0.469999999999999
cyt3-sup-c1-cyt3-sup-c5.stat	84.38	85.26	84.82	87.50	87.50	87.50	2.68000000000001
cyt3-sup-c1-cyt3-sup-c6.stat	89.90	89.00	89.45	90.91	89.11	90.00	0.549999999999997
cyt3-sup-c2-cyt3-sup-c3.stat	97.14	98.08	97.61	99.05	99.05	99.05	1.44
cyt3-sup-c2-cyt3-sup-c4.stat	97.17	98.10	97.63	99.06	99.06	99.06	1.43000000000001
cyt3-sup-c2-cyt3-sup-c5.stat	84.38	86.17	85.26	89.58	89.58	89.58	4.31999999999999
cyt3-sup-c2-cyt3-sup-c6.stat	88.89	88.00	88.44	91.92	90.10	91.00	2.56
cyt3-sup-c3-cyt3-sup-c4.stat	90.48	92.23	91.35	94.29	94.29	94.29	2.94000000000001
cyt3-sup-c3-cyt3-sup-c5.stat	85.00	85.00	85.00	88.00	88.00	88.00	3
cyt3-sup-c3-cyt3-sup-c6.stat	85.44	87.13	86.27	90.29	89.42	89.86	3.59
cyt3-sup-c4-cyt3-sup-c5.stat	87.37	88.30	87.83	91.58	91.58	91.58	3.75
cyt3-sup-c4-cyt3-sup-c6.stat	92.00	92.00	92.00	91.00	90.10	90.55	-1.45
cyt3-sup-c5-cyt3-sup-c6.stat	84.16	83.33	83.74	89.11	87.38	88.24	4.5
cyt5-sup-c1-cyt5-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyt5-sup-c1-cyt5-sup-c3.stat	98.78	100.00	99.39	100.00	100.00	100.00	0.609999999999999
cyt5-sup-c1-cyt5-sup-c4.stat	80.56	84.06	82.27	83.33	83.33	83.33	1.06
cyt5-sup-c1-cyt5-sup-c5.stat	82.50	83.54	83.02	90.00	90.00	90.00	6.98
cyt5-sup-c1-cyt5-sup-c6.stat	100.00	98.75	99.37	100.00	98.75	99.37	0
cyt5-sup-c2-cyt5-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyt5-sup-c2-cyt5-sup-c4.stat	84.51	86.96	85.71	85.92	85.92	85.92	0.210000000000008
cyt5-sup-c2-cyt5-sup-c5.stat	81.25	83.33	82.28	88.75	88.75	88.75	6.47
cyt5-sup-c2-cyt5-sup-c6.stat	100.00	98.75	99.37	100.00	98.75	99.37	0
cyt5-sup-c3-cyt5-sup-c4.stat	83.33	85.71	84.51	93.06	93.06	93.06	8.55
cyt5-sup-c3-cyt5-sup-c5.stat	75.00	76.92	75.95	90.00	90.00	90.00	14.05
cyt5-sup-c3-cyt5-sup-c6.stat	100.00	98.75	99.37	100.00	98.75	99.37	0
cyt5-sup-c4-cyt5-sup-c5.stat	72.22	76.47	74.29	77.78	78.87	78.32	4.02999999999999
cyt5-sup-c4-cyt5-sup-c6.stat	85.71	86.96	86.33	95.71	95.71	95.71	9.38
cyt5-sup-c5-cyt5-sup-c6.stat	83.33	82.28	82.80	88.46	86.25	87.34	4.54000000000001
cytb-sup-c1-cytb-sup-c2.stat	97.67	98.82	98.25	98.84	98.84	98.84	0.590000000000003
cytb-sup-c1-cytb-sup-c3.stat	90.59	92.77	91.67	91.76	90.70	91.23	-0.439999999999998
cytb-sup-c1-cytb-sup-c4.stat	88.37	92.68	90.48	96.51	96.51	96.51	6.03
cytb-sup-c1-cytb-sup-c5.stat	96.05	96.05	96.05	96.05	96.05	96.05	0
cytb-sup-c1-cytb-sup-c6.stat	98.70	98.70	98.70	98.70	98.70	98.70	0
cytb-sup-c2-cytb-sup-c3.stat	90.36	92.59	91.46	90.36	89.29	89.82	-1.64
cytb-sup-c2-cytb-sup-c4.stat	90.48	93.83	92.12	96.43	96.43	96.43	4.31
cytb-sup-c2-cytb-sup-c5.stat	96.05	96.05	96.05	96.05	96.05	96.05	0
cytb-sup-c2-cytb-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytb-sup-c3-cytb-sup-c4.stat	82.14	88.46	85.19	88.10	88.10	88.10	2.91
cytb-sup-c3-cytb-sup-c5.stat	82.67	83.78	83.22	89.33	89.33	89.33	6.11
cytb-sup-c3-cytb-sup-c6.stat	93.42	93.42	93.42	93.42	93.42	93.42	0
cytb-sup-c4-cytb-sup-c5.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
cytb-sup-c4-cytb-sup-c6.stat	87.34	89.61	88.46	91.14	92.31	91.72	3.26000000000001
cytb-sup-c5-cytb-sup-c6.stat	91.03	93.42	92.21	94.87	94.87	94.87	2.66000000000001
cytc-sup-c1-cytc-sup-c10.stat	96.00	95.05	95.52	95.00	94.06	94.53	-0.989999999999995
cytc-sup-c1-cytc-sup-c11.stat	97.03	97.03	97.03	95.05	95.05	95.05	-1.98
cytc-sup-c1-cytc-sup-c2.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
cytc-sup-c1-cytc-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c1-cytc-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c1-cytc-sup-c5.stat	96.40	97.27	96.83	96.40	97.27	96.83	0
cytc-sup-c1-cytc-sup-c6.stat	99.02	99.02	99.02	99.02	99.02	99.02	0
cytc-sup-c1-cytc-sup-c7.stat	97.14	97.14	97.14	98.10	98.10	98.10	0.959999999999994
cytc-sup-c1-cytc-sup-c8.stat	96.12	96.12	96.12	93.20	93.20	93.20	-2.92
cytc-sup-c1-cytc-sup-c9.stat	87.76	87.76	87.76	92.86	91.92	92.39	4.63
cytc-sup-c10-cytc-sup-c11.stat	97.25	96.36	96.80	97.25	96.36	96.80	0
cytc-sup-c10-cytc-sup-c2.stat	96.00	95.05	95.52	94.00	93.07	93.53	-1.98999999999999
cytc-sup-c10-cytc-sup-c3.stat	94.95	94.00	94.47	94.95	94.00	94.47	0
cytc-sup-c10-cytc-sup-c4.stat	95.92	94.95	95.43	95.92	94.95	95.43	0
cytc-sup-c10-cytc-sup-c5.stat	96.00	95.05	95.52	96.00	95.05	95.52	0
cytc-sup-c10-cytc-sup-c6.stat	93.00	93.94	93.47	94.00	93.07	93.53	0.0600000000000023
cytc-sup-c10-cytc-sup-c7.stat	95.92	94.95	95.43	95.92	94.95	95.43	0
cytc-sup-c10-cytc-sup-c8.stat	98.32	98.32	98.32	96.64	96.64	96.64	-1.67999999999999
cytc-sup-c10-cytc-sup-c9.stat	97.39	97.39	97.39	99.13	99.13	99.13	1.73999999999999
cytc-sup-c11-cytc-sup-c2.stat	97.03	97.03	97.03	95.05	95.05	95.05	-1.98
cytc-sup-c11-cytc-sup-c3.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
cytc-sup-c11-cytc-sup-c4.stat	97.00	97.00	97.00	97.00	97.00	97.00	0
cytc-sup-c11-cytc-sup-c5.stat	97.03	97.03	97.03	96.04	96.04	96.04	-0.989999999999995
cytc-sup-c11-cytc-sup-c6.stat	99.00	99.00	99.00	99.00	99.00	99.00	0
cytc-sup-c11-cytc-sup-c7.stat	98.00	98.00	98.00	99.00	99.00	99.00	1
cytc-sup-c11-cytc-sup-c8.stat	96.43	96.43	96.43	94.64	94.64	94.64	-1.79000000000001
cytc-sup-c11-cytc-sup-c9.stat	98.15	97.25	97.70	98.15	97.25	97.70	0
cytc-sup-c2-cytc-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c2-cytc-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c2-cytc-sup-c5.stat	99.07	98.15	98.60	100.00	99.07	99.53	0.930000000000007
cytc-sup-c2-cytc-sup-c6.stat	99.02	99.02	99.02	99.02	99.02	99.02	0
cytc-sup-c2-cytc-sup-c7.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
cytc-sup-c2-cytc-sup-c8.stat	93.20	93.20	93.20	95.15	95.15	95.15	1.95
cytc-sup-c2-cytc-sup-c9.stat	88.78	88.78	88.78	92.86	91.92	92.39	3.61
cytc-sup-c3-cytc-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c3-cytc-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c3-cytc-sup-c6.stat	99.03	99.03	99.03	99.03	99.03	99.03	0
cytc-sup-c3-cytc-sup-c7.stat	98.02	98.02	98.02	98.02	98.02	98.02	0
cytc-sup-c3-cytc-sup-c8.stat	95.10	95.10	95.10	94.12	94.12	94.12	-0.97999999999999
cytc-sup-c3-cytc-sup-c9.stat	90.82	89.90	90.36	91.84	90.91	91.37	1.01000000000001
cytc-sup-c4-cytc-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cytc-sup-c4-cytc-sup-c6.stat	100.00	100.00	100.00	99.02	99.02	99.02	-0.980000000000004
cytc-sup-c4-cytc-sup-c7.stat	98.02	98.02	98.02	98.02	98.02	98.02	0
cytc-sup-c4-cytc-sup-c8.stat	96.04	96.04	96.04	97.03	97.03	97.03	0.989999999999995
cytc-sup-c4-cytc-sup-c9.stat	90.82	90.82	90.82	93.88	92.93	93.40	2.58000000000001
cytc-sup-c5-cytc-sup-c6.stat	99.02	99.02	99.02	99.02	99.02	99.02	0
cytc-sup-c5-cytc-sup-c7.stat	95.24	95.24	95.24	97.14	97.14	97.14	1.90000000000001
cytc-sup-c5-cytc-sup-c8.stat	95.15	95.15	95.15	93.20	93.20	93.20	-1.95
cytc-sup-c5-cytc-sup-c9.stat	89.80	89.80	89.80	94.90	93.94	94.42	4.62
cytc-sup-c6-cytc-sup-c7.stat	98.00	98.00	98.00	99.00	99.00	99.00	1
cytc-sup-c6-cytc-sup-c8.stat	92.23	93.14	92.68	92.23	92.23	92.23	-0.450000000000003
cytc-sup-c6-cytc-sup-c9.stat	93.88	92.93	93.40	92.86	91.92	92.39	-1.01000000000001
cytc-sup-c7-cytc-sup-c8.stat	94.06	94.06	94.06	93.07	93.07	93.07	-0.990000000000009
cytc-sup-c7-cytc-sup-c9.stat	95.83	94.85	95.34	95.83	94.85	95.34	0
cytc-sup-c8-cytc-sup-c9.stat	99.14	99.14	99.14	98.28	98.28	98.28	-0.859999999999999
Cytidylyl_trans-sup-c1-Cytidylyl_trans-sup-c2.stat	78.16	82.14	80.10	83.01	83.41	83.21	3.11
Cytidylyltransf-sup-c1-Cytidylyltransf-sup-c2.stat	82.05	81.36	81.70	82.91	82.20	82.55	0.849999999999994
cyto-sup-c1-cyto-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyto-sup-c1-cyto-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
cyto-sup-c2-cyto-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
CytoC_RC-sup-c1-CytoC_RC-sup-c2.stat	88.39	94.16	91.18	90.97	90.97	90.97	-0.210000000000008
cytochr_c552-sup-c1-cytochr_c552-sup-c2.stat	99.78	99.78	99.78	98.48	97.85	98.17	-1.61
cytochrome_b-sup-c1-cytochrome_b-sup-c2.stat	99.47	99.47	99.47	97.88	97.88	97.88	-1.59
Cytochrome_C1-sup-c1-Cytochrome_C1-sup-c2.stat	96.55	95.32	95.93	97.41	93.78	95.56	-0.370000000000005
Cytochrome_C1_C-sup-c1-Cytochrome_C1_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Cytochrome_C1_N-sup-c1-Cytochrome_C1_N-sup-c2.stat	95.14	94.62	94.88	94.05	90.16	92.06	-2.81999999999999
cytprime-sup-c1-cytprime-sup-c2.stat	95.16	95.16	95.16	93.55	92.80	93.17	-1.98999999999999
cytprime-sup-c1-cytprime-sup-c3.stat	98.36	98.36	98.36	98.36	98.36	98.36	0
cytprime-sup-c1-cytprime-sup-c4.stat	92.80	93.55	93.17	97.60	97.60	97.60	4.42999999999999
cytprime-sup-c2-cytprime-sup-c3.stat	95.87	95.87	95.87	95.04	95.04	95.04	-0.829999999999998
cytprime-sup-c2-cytprime-sup-c4.stat	97.62	97.62	97.62	96.03	96.03	96.03	-1.59
cytprime-sup-c3-cytprime-sup-c4.stat	97.54	97.54	97.54	96.72	96.72	96.72	-0.820000000000007
DAHP_synth_1-sup-c1-DAHP_synth_1-sup-c2.stat	93.77	93.41	93.59	97.28	95.42	96.34	2.75
DAHP_synth_1-sup-c1-DAHP_synth_1-sup-c3.stat	88.38	89.50	88.94	84.23	83.88	84.06	-4.88
DAHP_synth_1-sup-c2-DAHP_synth_1-sup-c3.stat	89.72	89.37	89.55	88.93	86.21	87.55	-2
Dala_Dala_ligas-sup-c1-Dala_Dala_ligas-sup-c2.stat	93.02	92.72	92.87	92.03	91.72	91.87	-1
Dala_Dala_ligas_C-sup-c1-Dala_Dala_ligas_C-sup-c2.stat	96.60	97.07	96.84	92.72	92.27	92.49	-4.35000000000001
Dala_Dala_ligas_N-sup-c1-Dala_Dala_ligas_N-sup-c2.stat	93.62	94.62	94.12	94.68	94.68	94.68	0.560000000000002
DAO-sup-c1-DAO-sup-c2.stat	93.44	93.44	93.44	94.38	94.38	94.38	0.939999999999998
DAP_epimerase-sup-c1-DAP_epimerase-sup-c2.stat	76.98	80.83	78.86	88.89	89.60	89.24	10.38
dCMP_cyt_deam-sup-c1-dCMP_cyt_deam-sup-c2.stat	99.17	99.17	99.17	97.52	97.52	97.52	-1.65000000000001
dCMP_cyt_deam-sup-c1-dCMP_cyt_deam-sup-c3.stat	90.29	90.29	90.29	98.06	97.12	97.58	7.28999999999999
dCMP_cyt_deam-sup-c2-dCMP_cyt_deam-sup-c3.stat	88.42	88.42	88.42	91.58	88.78	90.16	1.73999999999999
DEAD-sup-c1-DEAD-sup-c2.stat	96.06	96.35	96.21	99.09	99.09	99.09	2.88000000000001
DEAD-sup-c1-DEAD-sup-c3.stat	55.06	56.98	56.00	56.18	56.50	56.34	0.340000000000003
DEAD-sup-c1-DEAD-sup-c4.stat	59.52	63.29	61.35	61.31	60.59	60.95	-0.399999999999999
DEAD-sup-c2-DEAD-sup-c3.stat	63.43	64.16	63.79	56.00	55.68	55.84	-7.95
DEAD-sup-c2-DEAD-sup-c4.stat	64.85	66.88	65.85	64.85	64.46	64.65	-1.19999999999999
DEAD-sup-c3-DEAD-sup-c4.stat	97.34	97.34	97.34	97.87	97.87	97.87	0.530000000000001
DEATH-sup-c1-DEATH-sup-c2.stat	58.65	67.03	62.56	78.85	78.85	78.85	16.29
DEATH-sup-c1-DEATH-sup-c3.stat	71.43	78.65	74.87	72.45	72.45	72.45	-2.42
DEATH-sup-c1-DEATH-sup-c4.stat	75.53	78.89	77.17	98.94	97.89	98.41	21.24
DEATH-sup-c1-DEATH-sup-c5.stat	79.76	84.81	82.21	75.00	75.00	75.00	-7.20999999999999
DEATH-sup-c1-DEATH-sup-c6.stat	63.53	69.23	66.26	85.88	86.90	86.39	20.13
DEATH-sup-c1-DEATH-sup-c7.stat	69.31	76.09	72.54	77.23	75.00	76.10	3.55999999999999
DEATH-sup-c2-DEATH-sup-c3.stat	80.39	83.67	82.00	84.31	84.31	84.31	2.31
DEATH-sup-c2-DEATH-sup-c4.stat	67.37	71.11	69.19	71.58	72.34	71.96	2.77
DEATH-sup-c2-DEATH-sup-c5.stat	91.76	91.76	91.76	91.76	91.76	91.76	0
DEATH-sup-c2-DEATH-sup-c6.stat	63.22	67.07	65.09	85.06	85.06	85.06	19.97
DEATH-sup-c2-DEATH-sup-c7.stat	61.02	76.60	67.92	69.49	70.69	70.09	2.17
DEATH-sup-c3-DEATH-sup-c4.stat	83.70	88.51	86.03	81.52	81.52	81.52	-4.51000000000001
DEATH-sup-c3-DEATH-sup-c5.stat	95.29	97.59	96.43	97.65	97.65	97.65	1.22
DEATH-sup-c3-DEATH-sup-c6.stat	73.49	78.21	75.78	91.57	91.57	91.57	15.79
DEATH-sup-c3-DEATH-sup-c7.stat	59.38	65.52	62.30	64.58	63.92	64.25	1.95
DEATH-sup-c4-DEATH-sup-c5.stat	76.19	80.00	78.05	92.86	92.86	92.86	14.81
DEATH-sup-c4-DEATH-sup-c6.stat	68.24	71.60	69.88	97.65	97.65	97.65	27.77
DEATH-sup-c4-DEATH-sup-c7.stat	58.70	62.79	60.67	80.43	77.89	79.14	18.47
DEATH-sup-c5-DEATH-sup-c6.stat	93.51	93.51	93.51	93.51	93.51	93.51	0
DEATH-sup-c5-DEATH-sup-c7.stat	72.62	75.31	73.94	85.71	85.71	85.71	11.77
DEATH-sup-c6-DEATH-sup-c7.stat	73.81	77.50	75.61	92.86	90.70	91.76	16.15
DEFSN-sup-c1-DEFSN-sup-c2.stat	89.29	96.15	92.59	85.71	85.71	85.71	-6.88000000000001
DegT_DnrJ_EryC1-sup-c1-DegT_DnrJ_EryC1-sup-c2.stat	64.47	65.29	64.87	72.96	72.50	72.73	7.86
Dehydratase_LU-sup-c1-Dehydratase_LU-sup-c2.stat	99.82	99.82	99.82	99.82	99.82	99.82	0
Dehydratase_MU-sup-c1-Dehydratase_MU-sup-c2.stat	100.00	100.00	100.00	99.44	99.44	99.44	-0.560000000000002
Dehydratase_SU-sup-c1-Dehydratase_SU-sup-c2.stat	99.27	100.00	99.63	100.00	100.00	100.00	0.370000000000005
DeoC-sup-c1-DeoC-sup-c2.stat	95.11	96.40	95.75	96.00	95.15	95.58	-0.170000000000002
DEP-sup-c1-DEP-sup-c2.stat	67.78	73.49	70.52	76.67	74.19	75.41	4.89
Desulfoferrodox-sup-c1-Desulfoferrodox-sup-c2.stat	84.27	87.21	85.71	89.89	89.89	89.89	4.18000000000001
DHBP_synthase-sup-c1-DHBP_synthase-sup-c2.stat	98.48	98.48	98.48	99.49	99.49	99.49	1.00999999999999
DHDPS-sup-c1-DHDPS-sup-c2.stat	97.24	97.58	97.41	97.24	97.24	97.24	-0.170000000000002
dhfr-sup-c1-dhfr-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
dhfr-sup-c1-dhfr-sup-c3.stat	89.03	88.46	88.75	89.68	89.68	89.68	0.930000000000007
dhfr-sup-c1-dhfr-sup-c4.stat	90.57	90.57	90.57	90.57	90.57	90.57	0
dhfr-sup-c2-dhfr-sup-c3.stat	92.31	92.31	92.31	93.59	93.59	93.59	1.28
dhfr-sup-c2-dhfr-sup-c4.stat	94.38	94.38	94.38	93.75	93.75	93.75	-0.629999999999995
dhfr-sup-c3-dhfr-sup-c4.stat	96.82	96.82	96.82	96.18	96.18	96.18	-0.639999999999986
DHH-sup-c1-DHH-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
DHH-sup-c1-DHH-sup-c3.stat	99.46	99.46	99.46	100.00	100.00	100.00	0.540000000000006
DHH-sup-c2-DHH-sup-c3.stat	99.45	99.45	99.45	99.45	99.45	99.45	0
DHHA2-sup-c1-DHHA2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
DHHA2-sup-c1-DHHA2-sup-c3.stat	100.00	99.15	99.57	100.00	99.15	99.57	0
DHHA2-sup-c2-DHHA2-sup-c3.stat	100.00	99.15	99.57	100.00	99.15	99.57	0
DHOdehase-sup-c1-DHOdehase-sup-c2.stat	90.24	90.88	90.56	95.12	94.79	94.96	4.39999999999999
DHOdehase-sup-c1-DHOdehase-sup-c3.stat	90.07	91.37	90.71	90.07	89.75	89.91	-0.799999999999997
DHOdehase-sup-c1-DHOdehase-sup-c4.stat	92.78	93.43	93.10	94.16	93.84	94.00	0.900000000000006
DHOdehase-sup-c2-DHOdehase-sup-c3.stat	87.37	87.37	87.37	88.74	87.54	88.14	0.769999999999996
DHOdehase-sup-c2-DHOdehase-sup-c4.stat	91.67	91.97	91.82	88.67	87.79	88.23	-3.58999999999999
DHOdehase-sup-c3-DHOdehase-sup-c4.stat	92.52	92.20	92.36	87.41	86.24	86.82	-5.54000000000001
DHPS-sup-c1-DHPS-sup-c2.stat	93.49	94.57	94.03	95.40	95.40	95.40	1.37
DHquinase_II-sup-c1-DHquinase_II-sup-c2.stat	97.79	97.79	97.79	97.79	97.79	97.79	0
DISIN-sup-c1-DISIN-sup-c2.stat	63.24	82.69	71.67	100.00	100.00	100.00	28.33
DISIN-sup-c1-DISIN-sup-c3.stat	95.56	95.56	95.56	95.56	95.56	95.56	0
DISIN-sup-c2-DISIN-sup-c3.stat	72.09	77.50	74.70	83.72	83.72	83.72	9.02
DMRL_synthase-sup-c1-DMRL_synthase-sup-c2.stat	96.73	96.73	96.73	96.73	96.73	96.73	0
DMRL_synthase-sup-c1-DMRL_synthase-sup-c3.stat	90.91	93.33	92.11	90.26	90.26	90.26	-1.84999999999999
DMRL_synthase-sup-c1-DMRL_synthase-sup-c4.stat	95.97	95.97	95.97	96.64	94.12	95.36	-0.609999999999999
DMRL_synthase-sup-c1-DMRL_synthase-sup-c5.stat	91.85	89.21	90.51	90.37	84.72	87.46	-3.05000000000001
DMRL_synthase-sup-c2-DMRL_synthase-sup-c3.stat	92.21	95.30	93.73	94.16	93.55	93.85	0.11999999999999
DMRL_synthase-sup-c2-DMRL_synthase-sup-c4.stat	96.00	96.64	96.32	96.00	94.12	95.05	-1.27
DMRL_synthase-sup-c2-DMRL_synthase-sup-c5.stat	91.85	89.21	90.51	90.37	84.72	87.46	-3.05000000000001
DMRL_synthase-sup-c3-DMRL_synthase-sup-c4.stat	96.27	96.88	96.57	96.27	96.27	96.27	-0.299999999999997
DMRL_synthase-sup-c3-DMRL_synthase-sup-c5.stat	87.68	86.43	87.05	86.96	81.63	84.21	-2.84
DMRL_synthase-sup-c4-DMRL_synthase-sup-c5.stat	89.71	87.14	88.41	87.50	80.95	84.10	-4.31
DNA_gyraseB-sup-c1-DNA_gyraseB-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
DNA_gyraseB_N2-sup-c1-DNA_gyraseB_N2-sup-c2.stat	93.72	94.46	94.09	100.00	100.00	100.00	5.91
DNA_ligase-sup-c1-DNA_ligase-sup-c2.stat	85.88	86.36	86.12	85.31	85.31	85.31	-0.810000000000002
DNA_ligase_C-sup-c1-DNA_ligase_C-sup-c2.stat	89.74	89.74	89.74	76.92	75.95	76.43	-13.31
DNA_ligase_N-sup-c1-DNA_ligase_N-sup-c2.stat	74.10	83.09	78.34	96.39	96.39	96.39	18.05
DNA_methylase-sup-c1-DNA_methylase-sup-c2.stat	84.54	89.86	87.12	83.55	83.28	83.42	-3.7
DNA_mis_repair_M-sup-c1-DNA_mis_repair_M-sup-c2.stat	93.33	93.33	93.33	91.43	91.43	91.43	-1.89999999999999
DNA_mis_repair_NM-sup-c1-DNA_mis_repair_NM-sup-c2.stat	83.74	84.32	84.03	88.24	87.33	87.78	3.75
DNA_photolyase-sup-c1-DNA_photolyase-sup-c2.stat	94.30	94.51	94.40	95.61	95.61	95.61	1.20999999999999
DNA_pol3_beta-sup-c1-DNA_pol3_beta-sup-c2.stat	94.07	94.87	94.47	97.46	97.46	97.46	2.98999999999999
DNA_pol3_beta-sup-c1-DNA_pol3_beta-sup-c3.stat	91.82	91.82	91.82	90.91	90.91	90.91	-0.909999999999997
DNA_pol3_beta-sup-c2-DNA_pol3_beta-sup-c3.stat	89.62	89.62	89.62	95.28	94.39	94.84	5.22
DNA_pol_B-sup-c1-DNA_pol_B-sup-c2.stat	76.14	76.79	76.46	78.12	77.25	77.68	1.22000000000001
DNA_pol_B_exo-sup-c1-DNA_pol_B_exo-sup-c2.stat	92.20	92.20	92.20	92.77	92.77	92.77	0.569999999999993
DNA_polymeraseX-sup-c1-DNA_polymeraseX-sup-c2.stat	83.23	80.24	81.71	81.37	78.44	79.88	-1.83
DNA_PPF-sup-c1-DNA_PPF-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
DNA_PPF-sup-c1-DNA_PPF-sup-c3.stat	75.26	79.35	77.25	55.67	55.67	55.67	-21.58
DNA_PPF-sup-c1-DNA_PPF-sup-c4.stat	71.13	75.00	73.02	55.67	55.67	55.67	-17.35
DNA_PPF-sup-c2-DNA_PPF-sup-c3.stat	74.23	79.12	76.60	65.98	65.98	65.98	-10.62
DNA_PPF-sup-c2-DNA_PPF-sup-c4.stat	73.20	77.17	75.13	55.67	55.67	55.67	-19.46
DNA_PPF-sup-c3-DNA_PPF-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
DNA_topoisoIV-sup-c1-DNA_topoisoIV-sup-c2.stat	78.47	79.95	79.21	80.79	80.05	80.41	1.2
DnaJ-sup-c1-DnaJ-sup-c2.stat	68.06	74.24	71.01	94.44	91.89	93.15	22.14
dNK-sup-c1-dNK-sup-c2.stat	94.85	95.34	95.09	96.39	96.39	96.39	1.3
dpb-sup-c1-dpb-sup-c2.stat	50.94	54.32	52.58	76.51	76.19	76.35	23.77
dpo1-sup-c1-dpo1-sup-c2.stat	88.20	89.04	88.62	93.63	93.81	93.72	5.09999999999999
dpo1-sup-c1-dpo1-sup-c3.stat	91.57	91.57	91.57	91.57	91.23	91.40	-0.169999999999987
dpo1-sup-c1-dpo1-sup-c4.stat	89.64	89.46	89.55	84.66	84.49	84.58	-4.97
dpo1-sup-c2-dpo1-sup-c3.stat	93.75	94.41	94.08	96.88	97.04	96.96	2.88
dpo1-sup-c2-dpo1-sup-c4.stat	77.88	77.88	77.88	79.00	78.70	78.85	0.969999999999999
dpo1-sup-c3-dpo1-sup-c4.stat	83.52	83.83	83.68	83.15	82.53	82.84	-0.840000000000003
DPS-sup-c1-DPS-sup-c2.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
DSBA-sup-c1-DSBA-sup-c2.stat	94.41	94.94	94.68	98.88	98.88	98.88	4.19999999999999
DSPc-sup-c1-DSPc-sup-c2.stat	91.61	92.25	91.93	93.71	93.71	93.71	1.77999999999999
dsrm-sup-c1-dsrm-sup-c2.stat	88.61	93.33	90.91	96.20	86.36	91.02	0.109999999999999
dsrm-sup-c1-dsrm-sup-c3.stat	82.09	83.33	82.71	92.54	92.54	92.54	9.83000000000001
dsrm-sup-c2-dsrm-sup-c3.stat	91.18	92.54	91.85	98.53	98.53	98.53	6.68000000000001
dTDP_sugar_isom-sup-c1-dTDP_sugar_isom-sup-c2.stat	98.90	98.90	98.90	98.34	98.34	98.34	-0.560000000000002
DUF101-sup-c1-DUF101-sup-c2.stat	78.99	80.34	79.66	79.83	77.24	78.51	-1.14999999999999
DUF153-sup-c1-DUF153-sup-c2.stat	86.41	89.00	87.68	95.15	94.23	94.69	7.00999999999999
DUF170-sup-c1-DUF170-sup-c2.stat	58.06	61.02	59.50	88.71	88.71	88.71	29.21
DUF170-sup-c1-DUF170-sup-c3.stat	79.03	84.48	81.67	96.77	96.77	96.77	15.1
DUF170-sup-c2-DUF170-sup-c3.stat	71.21	75.81	73.44	95.45	95.45	95.45	22.01
DUF28-sup-c1-DUF28-sup-c2.stat	83.26	85.14	84.19	95.15	95.15	95.15	10.96
DUF50-sup-c1-DUF50-sup-c2.stat	84.11	84.91	84.51	85.98	85.98	85.98	1.47
dutpase-sup-c1-dutpase-sup-c2.stat	91.45	91.45	91.45	93.16	93.16	93.16	1.70999999999999
dutpase-sup-c1-dutpase-sup-c3.stat	92.37	92.37	92.37	83.90	83.90	83.90	-8.47
dutpase-sup-c2-dutpase-sup-c3.stat	91.30	89.74	90.52	91.30	89.74	90.52	0
Dwarfin-sup-c1-Dwarfin-sup-c2.stat	98.92	98.92	98.92	98.39	98.39	98.39	-0.530000000000001
E1_dehydrog-sup-c1-E1_dehydrog-sup-c2.stat	94.72	97.58	96.13	92.67	90.29	91.46	-4.67
E2_C-sup-c1-E2_C-sup-c2.stat	98.61	98.61	98.61	98.61	98.61	98.61	0
E2_C-sup-c1-E2_C-sup-c3.stat	92.50	94.87	93.67	95.00	95.00	95.00	1.33
E2_C-sup-c2-E2_C-sup-c3.stat	97.18	97.18	97.18	97.18	97.18	97.18	0
E2_N-sup-c1-E2_N-sup-c2.stat	94.57	94.57	94.57	96.12	92.54	94.30	-0.269999999999996
e3-sup-c1-e3-sup-c2.stat	86.49	94.12	90.14	97.30	97.30	97.30	7.16
ech-sup-c1-ech-sup-c2.stat	94.35	95.12	94.74	93.95	92.83	93.39	-1.34999999999999
ech-sup-c1-ech-sup-c3.stat	90.94	93.41	92.16	92.45	92.11	92.28	0.120000000000005
ech-sup-c2-ech-sup-c3.stat	93.65	93.65	93.65	94.44	94.44	94.44	0.789999999999992
EF1BD-sup-c1-EF1BD-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
EF1BD-sup-c1-EF1BD-sup-c3.stat	83.15	87.06	85.06	97.75	97.75	97.75	12.69
EF1BD-sup-c2-EF1BD-sup-c3.stat	77.53	84.15	80.70	100.00	100.00	100.00	19.3
EF_TS-sup-c1-EF_TS-sup-c2.stat	97.56	97.56	97.56	96.75	96.75	96.75	-0.810000000000002
EF_TS-sup-c1-EF_TS-sup-c3.stat	74.24	74.24	74.24	0.00	0.00	0.00	-74.24
EF_TS-sup-c2-EF_TS-sup-c3.stat	84.52	84.52	84.52	83.33	83.33	83.33	-1.19
EFG_C-sup-c1-EFG_C-sup-c2.stat	97.78	97.78	97.78	97.78	97.78	97.78	0
EFG_IV-sup-c1-EFG_IV-sup-c2.stat	96.61	96.61	96.61	96.61	96.61	96.61	0
EFTU_2-sup-c1-EFTU_2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
EFTU_2-sup-c1-EFTU_2-sup-c3.stat	100.00	98.91	99.45	100.00	98.91	99.45	0
EFTU_2-sup-c1-EFTU_2-sup-c4.stat	94.19	95.29	94.74	95.35	95.35	95.35	0.609999999999999
EFTU_2-sup-c2-EFTU_2-sup-c3.stat	100.00	100.00	100.00	98.98	98.98	98.98	-1.02
EFTU_2-sup-c2-EFTU_2-sup-c4.stat	91.40	91.40	91.40	90.32	90.32	90.32	-1.08000000000001
EFTU_2-sup-c3-EFTU_2-sup-c4.stat	94.57	94.57	94.57	93.48	93.48	93.48	-1.08999999999999
EFTU_C-sup-c1-EFTU_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
EFTU_C-sup-c1-EFTU_C-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
EFTU_C-sup-c2-EFTU_C-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
egf-sup-c1-egf-sup-c10.stat	91.43	88.89	90.14	100.00	94.59	97.22	7.08
egf-sup-c1-egf-sup-c11.stat	63.89	65.71	64.79	69.44	69.44	69.44	4.64999999999999
egf-sup-c1-egf-sup-c12.stat	55.88	57.58	56.72	67.65	65.71	66.67	9.95
egf-sup-c1-egf-sup-c2.stat	94.87	97.37	96.10	100.00	100.00	100.00	3.90000000000001
egf-sup-c1-egf-sup-c3.stat	75.00	81.82	78.26	94.44	94.44	94.44	16.18
egf-sup-c1-egf-sup-c4.stat	83.33	85.71	84.51	97.22	94.59	95.89	11.38
egf-sup-c1-egf-sup-c5.stat	100.00	97.14	98.55	100.00	97.14	98.55	0
egf-sup-c1-egf-sup-c6.stat	66.67	78.79	72.22	79.49	79.49	79.49	7.27
egf-sup-c1-egf-sup-c7.stat	36.84	42.42	39.44	81.58	79.49	80.52	41.08
egf-sup-c1-egf-sup-c8.stat	55.26	65.62	60.00	81.58	81.58	81.58	21.58
egf-sup-c1-egf-sup-c9.stat	61.29	59.38	60.32	67.74	65.62	66.67	6.35
egf-sup-c10-egf-sup-c11.stat	59.46	61.11	60.27	64.86	63.16	64.00	3.73
egf-sup-c10-egf-sup-c12.stat	58.33	61.76	60.00	66.67	64.86	65.75	5.75
egf-sup-c10-egf-sup-c2.stat	100.00	95.00	97.44	100.00	95.00	97.44	0
egf-sup-c10-egf-sup-c3.stat	75.00	79.41	77.14	83.33	78.95	81.08	3.94
egf-sup-c10-egf-sup-c4.stat	84.62	89.19	86.84	100.00	97.50	98.73	11.89
egf-sup-c10-egf-sup-c5.stat	100.00	97.30	98.63	100.00	97.30	98.63	0
egf-sup-c10-egf-sup-c6.stat	67.50	81.82	73.97	85.00	85.00	85.00	11.03
egf-sup-c10-egf-sup-c7.stat	76.92	83.33	80.00	92.31	90.00	91.14	11.14
egf-sup-c10-egf-sup-c8.stat	64.10	75.76	69.44	82.05	82.05	82.05	12.61
egf-sup-c10-egf-sup-c9.stat	64.71	64.71	64.71	67.65	65.71	66.67	1.96000000000001
egf-sup-c11-egf-sup-c12.stat	98.15	100.00	99.07	100.00	100.00	100.00	0.930000000000007
egf-sup-c11-egf-sup-c2.stat	64.10	65.79	64.94	66.67	66.67	66.67	1.73
egf-sup-c11-egf-sup-c3.stat	60.00	65.62	62.69	71.43	67.57	69.44	6.75
egf-sup-c11-egf-sup-c4.stat	65.79	65.79	65.79	68.42	68.42	68.42	2.63
egf-sup-c11-egf-sup-c5.stat	54.29	55.88	55.07	54.29	54.29	54.29	-0.780000000000001
egf-sup-c11-egf-sup-c6.stat	50.00	66.67	57.14	46.15	44.44	45.28	-11.86
egf-sup-c11-egf-sup-c7.stat	50.00	53.49	51.69	63.04	61.70	62.37	10.68
egf-sup-c11-egf-sup-c8.stat	72.73	82.05	77.11	86.36	86.36	86.36	9.25
egf-sup-c11-egf-sup-c9.stat	96.00	94.12	95.05	98.00	96.08	97.03	1.98
egf-sup-c12-egf-sup-c2.stat	56.76	60.00	58.33	59.46	56.41	57.89	-0.439999999999998
egf-sup-c12-egf-sup-c3.stat	48.48	47.06	47.76	69.70	62.16	65.71	17.95
egf-sup-c12-egf-sup-c4.stat	62.16	65.71	63.89	64.86	63.16	64.00	0.109999999999999
egf-sup-c12-egf-sup-c5.stat	62.86	68.75	65.67	68.57	68.57	68.57	2.89999999999999
egf-sup-c12-egf-sup-c6.stat	41.51	57.89	48.35	43.40	41.82	42.59	-5.76
egf-sup-c12-egf-sup-c7.stat	81.82	83.72	82.76	86.36	82.61	84.44	1.67999999999999
egf-sup-c12-egf-sup-c8.stat	76.19	80.00	78.05	80.95	80.95	80.95	2.90000000000001
egf-sup-c12-egf-sup-c9.stat	94.00	92.16	93.07	96.00	94.12	95.05	1.98
egf-sup-c2-egf-sup-c3.stat	81.58	91.18	86.11	94.74	94.74	94.74	8.63
egf-sup-c2-egf-sup-c4.stat	97.44	97.44	97.44	100.00	97.50	98.73	1.29000000000001
egf-sup-c2-egf-sup-c5.stat	100.00	97.30	98.63	100.00	97.30	98.63	0
egf-sup-c2-egf-sup-c6.stat	76.19	84.21	80.00	83.33	83.33	83.33	3.33
egf-sup-c2-egf-sup-c7.stat	82.93	85.00	83.95	90.24	88.10	89.16	5.20999999999999
egf-sup-c2-egf-sup-c8.stat	73.17	78.95	75.95	78.05	78.05	78.05	2.09999999999999
egf-sup-c2-egf-sup-c9.stat	61.76	61.76	61.76	61.76	58.33	60.00	-1.76
egf-sup-c3-egf-sup-c4.stat	47.22	58.62	52.31	80.56	80.56	80.56	28.25
egf-sup-c3-egf-sup-c5.stat	50.00	62.96	55.74	88.24	81.08	84.51	28.77
egf-sup-c3-egf-sup-c6.stat	70.73	80.56	75.32	78.05	78.05	78.05	2.73
egf-sup-c3-egf-sup-c7.stat	72.50	78.38	75.32	75.00	75.00	75.00	-0.319999999999993
egf-sup-c3-egf-sup-c8.stat	65.79	69.44	67.57	71.05	69.23	70.13	2.56
egf-sup-c3-egf-sup-c9.stat	70.00	65.62	67.74	83.33	69.44	75.76	8.02000000000001
egf-sup-c4-egf-sup-c5.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
egf-sup-c4-egf-sup-c6.stat	85.00	89.47	87.18	85.00	85.00	85.00	-2.18000000000001
egf-sup-c4-egf-sup-c7.stat	82.05	84.21	83.12	89.74	87.50	88.61	5.48999999999999
egf-sup-c4-egf-sup-c8.stat	74.36	85.29	79.45	94.87	94.87	94.87	15.42
egf-sup-c4-egf-sup-c9.stat	64.71	64.71	64.71	64.71	59.46	61.97	-2.73999999999999
egf-sup-c5-egf-sup-c6.stat	75.68	87.50	81.16	91.89	91.89	91.89	10.73
egf-sup-c5-egf-sup-c7.stat	83.33	88.24	85.71	86.11	86.11	86.11	0.400000000000006
egf-sup-c5-egf-sup-c8.stat	52.78	59.38	55.88	91.67	94.29	92.96	37.08
egf-sup-c5-egf-sup-c9.stat	66.67	68.75	67.69	66.67	62.86	64.71	-2.98
egf-sup-c6-egf-sup-c7.stat	69.81	80.43	74.75	83.02	83.02	83.02	8.27
egf-sup-c6-egf-sup-c8.stat	82.00	87.23	84.54	92.00	92.00	92.00	7.45999999999999
egf-sup-c6-egf-sup-c9.stat	55.32	70.27	61.90	46.81	45.83	46.32	-15.58
egf-sup-c7-egf-sup-c8.stat	89.13	87.23	88.17	91.30	87.50	89.36	1.19
egf-sup-c7-egf-sup-c9.stat	58.54	58.54	58.54	90.24	86.05	88.10	29.56
egf-sup-c8-egf-sup-c9.stat	74.36	76.32	75.32	89.74	89.74	89.74	14.42
EGF_Lam-sup-c1-EGF_Lam-sup-c2.stat	74.00	82.22	77.89	80.00	80.00	80.00	2.11
EGF_Lam-sup-c1-EGF_Lam-sup-c3.stat	78.00	81.25	79.59	80.00	80.00	80.00	0.409999999999997
EGF_Lam-sup-c2-EGF_Lam-sup-c3.stat	71.11	78.05	74.42	77.78	77.78	77.78	3.36
Egg_lysin-sup-c1-Egg_lysin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
eIF-1a-sup-c1-eIF-1a-sup-c2.stat	63.41	71.23	67.10	76.83	78.75	77.78	10.68
eIF-5a-sup-c1-eIF-5a-sup-c2.stat	95.31	96.06	95.69	96.88	96.88	96.88	1.19
eIF6-sup-c1-eIF6-sup-c2.stat	98.64	98.64	98.64	98.64	98.64	98.64	0
Elicitin-sup-c1-Elicitin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
END-sup-c1-END-sup-c2.stat	0.00	0.00	0.00	100.00	100.00	100.00	100
Endonuclease_3-sup-c1-Endonuclease_3-sup-c2.stat	94.69	96.08	95.38	86.47	85.24	85.85	-9.53
endotoxin-sup-c1-endotoxin-sup-c2.stat	93.58	93.25	93.42	93.23	92.90	93.06	-0.359999999999999
enolase-sup-c1-enolase-sup-c2.stat	99.54	99.54	99.54	99.54	99.54	99.54	0
ENTH-sup-c1-ENTH-sup-c2.stat	98.84	98.84	98.84	99.22	99.22	99.22	0.379999999999995
ENTH-sup-c1-ENTH-sup-c3.stat	78.26	85.71	81.82	80.43	80.43	80.43	-1.38999999999999
ENTH-sup-c2-ENTH-sup-c3.stat	81.62	84.73	83.15	82.35	80.58	81.45	-1.7
envelope-sup-c1-envelope-sup-c2.stat	22.64	22.64	22.64	22.64	22.64	22.64	0
Epimerase-sup-c1-Epimerase-sup-c2.stat	88.56	89.74	89.14	89.22	86.94	88.06	-1.08
Epimerase-sup-c1-Epimerase-sup-c3.stat	89.51	91.76	90.62	91.26	90.00	90.62	0
Epimerase-sup-c1-Epimerase-sup-c4.stat	86.33	86.91	86.62	88.00	87.42	87.71	1.08999999999999
Epimerase-sup-c2-Epimerase-sup-c3.stat	92.18	91.86	92.02	96.94	95.96	96.45	4.43000000000001
Epimerase-sup-c2-Epimerase-sup-c4.stat	92.15	91.84	91.99	91.13	89.90	90.51	-1.47999999999999
Epimerase-sup-c3-Epimerase-sup-c4.stat	91.99	90.41	91.19	91.64	90.07	90.85	-0.340000000000003
EPSP_syntase-sup-c1-EPSP_syntase-sup-c2.stat	84.04	84.67	84.36	93.02	92.56	92.79	8.43000000000001
ERM-sup-c1-ERM-sup-c2.stat	94.25	94.25	94.25	94.25	94.25	94.25	0
Esterase-sup-c1-Esterase-sup-c2.stat	99.29	99.64	99.46	100.00	100.00	100.00	0.540000000000006
ETF_alpha-sup-c1-ETF_alpha-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ETF_beta-sup-c1-ETF_beta-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ets-sup-c1-ets-sup-c2.stat	66.28	72.15	69.09	97.67	97.67	97.67	28.58
ets-sup-c1-ets-sup-c3.stat	75.00	75.90	75.45	88.10	88.10	88.10	12.65
ets-sup-c1-ets-sup-c4.stat	80.65	85.23	82.87	92.47	92.47	92.47	9.59999999999999
ets-sup-c2-ets-sup-c3.stat	88.89	88.89	88.89	92.59	92.59	92.59	3.7
ets-sup-c2-ets-sup-c4.stat	85.88	90.12	87.95	91.76	92.86	92.31	4.36
ets-sup-c3-ets-sup-c4.stat	98.81	98.81	98.81	96.43	96.43	96.43	-2.38
Exonuclease-sup-c1-Exonuclease-sup-c2.stat	92.81	93.37	93.09	97.60	97.60	97.60	4.50999999999999
Extradiol_dioxy-sup-c1-Extradiol_dioxy-sup-c2.stat	93.84	93.84	93.84	92.39	92.06	92.22	-1.62
Extradiol_dioxy-sup-c1-Extradiol_dioxy-sup-c3.stat	92.94	92.94	92.94	91.45	89.45	90.44	-2.5
Extradiol_dioxy-sup-c2-Extradiol_dioxy-sup-c3.stat	99.64	99.64	99.64	99.64	99.64	99.64	0
F5_F8_type_C-sup-c1-F5_F8_type_C-sup-c2.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
F_bP_aldolase-sup-c1-F_bP_aldolase-sup-c2.stat	94.49	94.83	94.66	94.85	94.85	94.85	0.189999999999998
FA58C-sup-c1-FA58C-sup-c2.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
FAA_hydrolase-sup-c1-FAA_hydrolase-sup-c2.stat	93.33	93.33	93.33	93.85	93.85	93.85	0.519999999999996
fabp-sup-c1-fabp-sup-c10.stat	98.44	98.44	98.44	98.44	98.44	98.44	0
fabp-sup-c1-fabp-sup-c11.stat	91.20	92.68	91.94	99.20	99.20	99.20	7.26000000000001
fabp-sup-c1-fabp-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c1-fabp-sup-c13.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
fabp-sup-c1-fabp-sup-c14.stat	93.02	94.49	93.75	99.22	99.22	99.22	5.47
fabp-sup-c1-fabp-sup-c15.stat	92.25	92.97	92.61	96.90	96.90	96.90	4.29000000000001
fabp-sup-c1-fabp-sup-c16.stat	98.43	97.66	98.04	97.64	96.88	97.25	-0.790000000000006
fabp-sup-c1-fabp-sup-c17.stat	99.19	99.19	99.19	95.16	95.16	95.16	-4.03
fabp-sup-c1-fabp-sup-c2.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
fabp-sup-c1-fabp-sup-c3.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
fabp-sup-c1-fabp-sup-c4.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
fabp-sup-c1-fabp-sup-c5.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
fabp-sup-c1-fabp-sup-c6.stat	91.47	91.47	91.47	93.80	93.80	93.80	2.33
fabp-sup-c1-fabp-sup-c7.stat	94.57	94.57	94.57	94.57	94.57	94.57	0
fabp-sup-c1-fabp-sup-c8.stat	97.71	97.71	97.71	98.47	98.47	98.47	0.760000000000005
fabp-sup-c1-fabp-sup-c9.stat	99.24	99.24	99.24	100.00	100.00	100.00	0.760000000000005
fabp-sup-c10-fabp-sup-c11.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
fabp-sup-c10-fabp-sup-c12.stat	93.75	94.49	94.12	99.22	99.22	99.22	5.09999999999999
fabp-sup-c10-fabp-sup-c13.stat	100.00	100.00	100.00	98.46	98.46	98.46	-1.54000000000001
fabp-sup-c10-fabp-sup-c14.stat	92.31	93.75	93.02	99.23	99.23	99.23	6.21000000000001
fabp-sup-c10-fabp-sup-c15.stat	97.69	97.69	97.69	95.38	95.38	95.38	-2.31
fabp-sup-c10-fabp-sup-c16.stat	99.21	98.44	98.82	100.00	99.22	99.61	0.790000000000006
fabp-sup-c10-fabp-sup-c17.stat	97.62	97.62	97.62	97.62	97.62	97.62	0
fabp-sup-c10-fabp-sup-c2.stat	99.23	99.23	99.23	99.23	99.23	99.23	0
fabp-sup-c10-fabp-sup-c3.stat	98.46	98.46	98.46	99.23	99.23	99.23	0.77000000000001
fabp-sup-c10-fabp-sup-c4.stat	99.23	99.23	99.23	99.23	99.23	99.23	0
fabp-sup-c10-fabp-sup-c5.stat	97.69	97.69	97.69	98.46	98.46	98.46	0.769999999999996
fabp-sup-c10-fabp-sup-c6.stat	98.46	98.46	98.46	96.92	96.92	96.92	-1.53999999999999
fabp-sup-c10-fabp-sup-c7.stat	95.38	95.38	95.38	95.38	95.38	95.38	0
fabp-sup-c10-fabp-sup-c8.stat	97.69	97.69	97.69	96.92	96.92	96.92	-0.769999999999996
fabp-sup-c10-fabp-sup-c9.stat	97.69	97.69	97.69	96.92	96.92	96.92	-0.769999999999996
fabp-sup-c11-fabp-sup-c12.stat	71.20	73.55	72.36	84.00	85.37	84.68	12.32
fabp-sup-c11-fabp-sup-c13.stat	99.21	99.21	99.21	99.21	99.21	99.21	0
fabp-sup-c11-fabp-sup-c14.stat	98.41	99.20	98.80	99.21	99.21	99.21	0.409999999999997
fabp-sup-c11-fabp-sup-c15.stat	98.41	98.41	98.41	98.41	98.41	98.41	0
fabp-sup-c11-fabp-sup-c16.stat	70.16	71.90	71.02	87.90	88.62	88.26	17.24
fabp-sup-c11-fabp-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c11-fabp-sup-c2.stat	100.00	100.00	100.00	99.20	99.20	99.20	-0.799999999999997
fabp-sup-c11-fabp-sup-c3.stat	99.20	99.20	99.20	98.40	98.40	98.40	-0.799999999999997
fabp-sup-c11-fabp-sup-c4.stat	99.20	99.20	99.20	97.60	97.60	97.60	-1.60000000000001
fabp-sup-c11-fabp-sup-c5.stat	99.20	99.20	99.20	98.40	98.40	98.40	-0.799999999999997
fabp-sup-c11-fabp-sup-c6.stat	97.60	97.60	97.60	99.20	99.20	99.20	1.60000000000001
fabp-sup-c11-fabp-sup-c7.stat	96.83	96.83	96.83	96.83	96.83	96.83	0
fabp-sup-c11-fabp-sup-c8.stat	90.40	91.13	90.76	89.60	89.60	89.60	-1.16000000000001
fabp-sup-c11-fabp-sup-c9.stat	91.20	91.94	91.57	92.00	92.00	92.00	0.430000000000007
fabp-sup-c12-fabp-sup-c13.stat	93.02	93.75	93.39	99.22	99.22	99.22	5.83
fabp-sup-c12-fabp-sup-c14.stat	84.50	85.83	85.16	99.22	99.22	99.22	14.06
fabp-sup-c12-fabp-sup-c15.stat	86.82	87.50	87.16	88.37	89.06	88.72	1.56
fabp-sup-c12-fabp-sup-c16.stat	96.85	96.09	96.47	97.64	96.88	97.25	0.780000000000001
fabp-sup-c12-fabp-sup-c17.stat	90.32	91.06	90.69	95.16	95.16	95.16	4.47
fabp-sup-c12-fabp-sup-c2.stat	98.45	98.45	98.45	99.22	99.22	99.22	0.769999999999996
fabp-sup-c12-fabp-sup-c3.stat	98.45	98.45	98.45	99.22	99.22	99.22	0.769999999999996
fabp-sup-c12-fabp-sup-c4.stat	90.70	92.13	91.41	99.22	99.22	99.22	7.81
fabp-sup-c12-fabp-sup-c5.stat	98.45	98.45	98.45	99.22	99.22	99.22	0.769999999999996
fabp-sup-c12-fabp-sup-c6.stat	86.82	87.50	87.16	89.92	90.62	90.27	3.11
fabp-sup-c12-fabp-sup-c7.stat	86.05	86.72	86.38	89.92	89.92	89.92	3.54000000000001
fabp-sup-c12-fabp-sup-c8.stat	91.60	92.31	91.95	96.18	96.18	96.18	4.23
fabp-sup-c12-fabp-sup-c9.stat	93.13	93.85	93.49	96.18	96.18	96.18	2.69000000000001
fabp-sup-c13-fabp-sup-c14.stat	96.97	97.71	97.34	100.00	100.00	100.00	2.66
fabp-sup-c13-fabp-sup-c15.stat	96.18	95.45	95.82	96.95	96.21	96.58	0.760000000000005
fabp-sup-c13-fabp-sup-c16.stat	96.06	96.06	96.06	96.85	95.35	96.09	0.0300000000000011
fabp-sup-c13-fabp-sup-c17.stat	97.60	97.60	97.60	96.80	96.80	96.80	-0.799999999999997
fabp-sup-c13-fabp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c13-fabp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c13-fabp-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c13-fabp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c13-fabp-sup-c6.stat	96.15	95.42	95.79	96.92	96.18	96.55	0.759999999999991
fabp-sup-c13-fabp-sup-c7.stat	97.71	96.97	97.34	97.71	96.97	97.34	0
fabp-sup-c13-fabp-sup-c8.stat	96.92	96.92	96.92	97.69	97.69	97.69	0.769999999999996
fabp-sup-c13-fabp-sup-c9.stat	94.62	95.35	94.98	98.46	98.46	98.46	3.47999999999999
fabp-sup-c14-fabp-sup-c15.stat	97.71	96.97	97.34	97.71	96.97	97.34	0
fabp-sup-c14-fabp-sup-c16.stat	74.80	75.40	75.10	81.10	81.75	81.42	6.32000000000001
fabp-sup-c14-fabp-sup-c17.stat	97.60	97.60	97.60	98.40	98.40	98.40	0.800000000000011
fabp-sup-c14-fabp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c14-fabp-sup-c3.stat	96.95	97.69	97.32	100.00	100.00	100.00	2.68000000000001
fabp-sup-c14-fabp-sup-c4.stat	96.95	97.69	97.32	100.00	100.00	100.00	2.68000000000001
fabp-sup-c14-fabp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c14-fabp-sup-c6.stat	93.85	93.85	93.85	97.69	96.95	97.32	3.47
fabp-sup-c14-fabp-sup-c7.stat	94.66	94.66	94.66	97.71	96.97	97.34	2.68000000000001
fabp-sup-c14-fabp-sup-c8.stat	93.85	94.57	94.21	96.92	96.92	96.92	2.71000000000001
fabp-sup-c14-fabp-sup-c9.stat	88.46	89.15	88.80	98.46	98.46	98.46	9.66
fabp-sup-c15-fabp-sup-c16.stat	86.51	85.16	85.83	88.10	86.05	87.06	1.23
fabp-sup-c15-fabp-sup-c17.stat	99.20	99.20	99.20	98.40	98.40	98.40	-0.799999999999997
fabp-sup-c15-fabp-sup-c2.stat	98.46	97.71	98.08	98.46	97.71	98.08	0
fabp-sup-c15-fabp-sup-c3.stat	98.46	97.71	98.08	99.23	98.47	98.85	0.769999999999996
fabp-sup-c15-fabp-sup-c4.stat	98.46	97.71	98.08	99.23	98.47	98.85	0.769999999999996
fabp-sup-c15-fabp-sup-c5.stat	98.46	97.71	98.08	99.23	98.47	98.85	0.769999999999996
fabp-sup-c15-fabp-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c15-fabp-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c15-fabp-sup-c8.stat	96.92	96.92	96.92	95.38	95.38	95.38	-1.54000000000001
fabp-sup-c15-fabp-sup-c9.stat	96.15	96.15	96.15	94.62	94.62	94.62	-1.53
fabp-sup-c16-fabp-sup-c17.stat	88.52	87.80	88.16	96.72	95.16	95.93	7.77000000000001
fabp-sup-c16-fabp-sup-c2.stat	95.28	94.53	94.90	97.64	96.12	96.88	1.97999999999999
fabp-sup-c16-fabp-sup-c3.stat	95.28	94.53	94.90	97.64	96.12	96.88	1.97999999999999
fabp-sup-c16-fabp-sup-c4.stat	96.85	96.85	96.85	96.85	95.35	96.09	-0.759999999999991
fabp-sup-c16-fabp-sup-c5.stat	97.64	97.64	97.64	97.64	96.12	96.88	-0.760000000000005
fabp-sup-c16-fabp-sup-c6.stat	79.37	80.00	79.68	93.65	91.47	92.55	12.87
fabp-sup-c16-fabp-sup-c7.stat	74.60	74.02	74.31	92.06	89.92	90.98	16.67
fabp-sup-c16-fabp-sup-c8.stat	91.34	90.62	90.98	93.70	92.25	92.97	1.98999999999999
fabp-sup-c16-fabp-sup-c9.stat	93.70	92.25	92.97	94.49	93.02	93.75	0.780000000000001
fabp-sup-c17-fabp-sup-c2.stat	97.60	97.60	97.60	98.40	98.40	98.40	0.800000000000011
fabp-sup-c17-fabp-sup-c3.stat	97.60	97.60	97.60	98.40	98.40	98.40	0.800000000000011
fabp-sup-c17-fabp-sup-c4.stat	97.60	97.60	97.60	98.40	98.40	98.40	0.800000000000011
fabp-sup-c17-fabp-sup-c5.stat	97.60	97.60	97.60	96.80	96.80	96.80	-0.799999999999997
fabp-sup-c17-fabp-sup-c6.stat	98.40	98.40	98.40	99.20	99.20	99.20	0.799999999999997
fabp-sup-c17-fabp-sup-c7.stat	98.40	98.40	98.40	99.20	99.20	99.20	0.799999999999997
fabp-sup-c17-fabp-sup-c8.stat	98.41	98.41	98.41	98.41	98.41	98.41	0
fabp-sup-c17-fabp-sup-c9.stat	99.21	99.21	99.21	92.06	92.06	92.06	-7.14999999999999
fabp-sup-c2-fabp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c2-fabp-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c2-fabp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c2-fabp-sup-c6.stat	98.46	97.71	98.08	96.15	95.42	95.79	-2.28999999999999
fabp-sup-c2-fabp-sup-c7.stat	100.00	99.24	99.62	98.46	97.71	98.08	-1.54000000000001
fabp-sup-c2-fabp-sup-c8.stat	96.15	96.15	96.15	96.92	96.92	96.92	0.769999999999996
fabp-sup-c2-fabp-sup-c9.stat	96.92	96.92	96.92	99.23	99.23	99.23	2.31
fabp-sup-c3-fabp-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c3-fabp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c3-fabp-sup-c6.stat	98.46	97.71	98.08	98.46	97.71	98.08	0
fabp-sup-c3-fabp-sup-c7.stat	100.00	99.24	99.62	100.00	99.24	99.62	0
fabp-sup-c3-fabp-sup-c8.stat	95.38	95.38	95.38	96.15	96.15	96.15	0.77000000000001
fabp-sup-c3-fabp-sup-c9.stat	96.15	96.15	96.15	98.46	98.46	98.46	2.30999999999999
fabp-sup-c4-fabp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c4-fabp-sup-c6.stat	98.46	97.71	98.08	97.69	96.95	97.32	-0.760000000000005
fabp-sup-c4-fabp-sup-c7.stat	100.00	99.24	99.62	100.00	99.24	99.62	0
fabp-sup-c4-fabp-sup-c8.stat	96.92	96.92	96.92	96.92	96.92	96.92	0
fabp-sup-c4-fabp-sup-c9.stat	97.69	97.69	97.69	98.46	98.46	98.46	0.769999999999996
fabp-sup-c5-fabp-sup-c6.stat	98.46	97.71	98.08	97.69	96.95	97.32	-0.760000000000005
fabp-sup-c5-fabp-sup-c7.stat	100.00	99.24	99.62	98.46	97.71	98.08	-1.54000000000001
fabp-sup-c5-fabp-sup-c8.stat	96.15	96.15	96.15	96.92	96.92	96.92	0.769999999999996
fabp-sup-c5-fabp-sup-c9.stat	96.92	96.92	96.92	98.46	98.46	98.46	1.53999999999999
fabp-sup-c6-fabp-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fabp-sup-c6-fabp-sup-c8.stat	95.38	95.38	95.38	96.92	96.92	96.92	1.54000000000001
fabp-sup-c6-fabp-sup-c9.stat	96.15	96.15	96.15	97.69	97.69	97.69	1.53999999999999
fabp-sup-c7-fabp-sup-c8.stat	94.62	94.62	94.62	94.62	94.62	94.62	0
fabp-sup-c7-fabp-sup-c9.stat	95.38	95.38	95.38	95.38	95.38	95.38	0
fabp-sup-c8-fabp-sup-c9.stat	99.26	99.26	99.26	100.00	100.00	100.00	0.739999999999995
FAD-oxidase_C-sup-c1-FAD-oxidase_C-sup-c2.stat	98.20	98.20	98.20	98.20	98.20	98.20	0
FAD-oxidase_C-sup-c1-FAD-oxidase_C-sup-c3.stat	72.49	72.49	72.49	75.55	74.89	75.22	2.73
FAD-oxidase_C-sup-c1-FAD-oxidase_C-sup-c4.stat	41.22	49.51	44.99	31.02	32.20	31.60	-13.39
FAD-oxidase_C-sup-c2-FAD-oxidase_C-sup-c3.stat	77.29	77.29	77.29	74.24	73.59	73.91	-3.38000000000001
FAD-oxidase_C-sup-c2-FAD-oxidase_C-sup-c4.stat	41.94	49.76	45.51	20.97	21.31	21.14	-24.37
FAD-oxidase_C-sup-c3-FAD-oxidase_C-sup-c4.stat	30.81	33.68	32.18	28.44	29.41	28.92	-3.26
FAD-oxidase_NC-sup-c1-FAD-oxidase_NC-sup-c2.stat	97.27	97.27	97.27	97.27	97.27	97.27	0
FAD-oxidase_NC-sup-c1-FAD-oxidase_NC-sup-c3.stat	80.95	80.04	80.50	78.46	77.23	77.84	-2.66
FAD-oxidase_NC-sup-c1-FAD-oxidase_NC-sup-c4.stat	54.44	57.73	56.04	43.51	44.01	43.76	-12.28
FAD-oxidase_NC-sup-c2-FAD-oxidase_NC-sup-c3.stat	73.64	74.29	73.96	76.25	75.76	76.00	2.04000000000001
FAD-oxidase_NC-sup-c2-FAD-oxidase_NC-sup-c4.stat	58.33	61.81	60.02	50.00	50.92	50.45	-9.57
FAD-oxidase_NC-sup-c3-FAD-oxidase_NC-sup-c4.stat	55.34	57.72	56.51	53.40	54.59	53.99	-2.52
FAD_binding-sup-c1-FAD_binding-sup-c2.stat	90.12	90.84	90.48	90.51	90.16	90.34	-0.140000000000001
FAD_binding_2-sup-c1-FAD_binding_2-sup-c2.stat	89.22	89.42	89.32	90.95	90.56	90.75	1.43000000000001
FAD_binding_4-sup-c1-FAD_binding_4-sup-c2.stat	82.99	82.14	82.56	80.41	78.79	79.59	-2.97
FAD_binding_4-sup-c1-FAD_binding_4-sup-c3.stat	70.00	68.91	69.45	73.16	71.28	72.21	2.75999999999999
FAD_binding_4-sup-c1-FAD_binding_4-sup-c4.stat	71.20	70.10	70.65	72.77	70.56	71.65	1
FAD_binding_4-sup-c2-FAD_binding_4-sup-c3.stat	85.51	85.51	85.51	88.32	87.50	87.91	2.39999999999999
FAD_binding_4-sup-c2-FAD_binding_4-sup-c4.stat	73.36	75.00	74.17	77.73	77.73	77.73	3.56
FAD_binding_4-sup-c3-FAD_binding_4-sup-c4.stat	97.45	97.45	97.45	96.17	96.17	96.17	-1.28
FAD_binding_5-sup-c1-FAD_binding_5-sup-c2.stat	96.49	97.17	96.83	97.89	97.89	97.89	1.06
Fapy_DNA_glyco-sup-c1-Fapy_DNA_glyco-sup-c2.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
Fapy_DNA_glyco-sup-c1-Fapy_DNA_glyco-sup-c3.stat	98.45	98.45	98.45	98.45	98.45	98.45	0
Fapy_DNA_glyco-sup-c1-Fapy_DNA_glyco-sup-c4.stat	97.67	98.05	97.86	97.67	98.05	97.86	0
Fapy_DNA_glyco-sup-c2-Fapy_DNA_glyco-sup-c3.stat	94.35	93.60	93.98	93.55	92.80	93.17	-0.810000000000002
Fapy_DNA_glyco-sup-c2-Fapy_DNA_glyco-sup-c4.stat	96.40	96.02	96.21	96.00	95.62	95.81	-0.399999999999991
Fapy_DNA_glyco-sup-c3-Fapy_DNA_glyco-sup-c4.stat	93.33	93.33	93.33	96.47	96.47	96.47	3.14
fbpase-sup-c1-fbpase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fbpase-sup-c1-fbpase-sup-c3.stat	97.33	96.37	96.85	97.67	96.38	97.02	0.170000000000002
fbpase-sup-c1-fbpase-sup-c4.stat	99.35	99.35	99.35	100.00	100.00	100.00	0.650000000000006
fbpase-sup-c2-fbpase-sup-c3.stat	98.33	97.36	97.84	98.67	97.37	98.01	0.170000000000002
fbpase-sup-c2-fbpase-sup-c4.stat	99.35	99.35	99.35	100.00	100.00	100.00	0.650000000000006
fbpase-sup-c3-fbpase-sup-c4.stat	98.68	97.71	98.19	98.68	97.39	98.03	-0.159999999999997
Fe-ADH-sup-c1-Fe-ADH-sup-c2.stat	98.34	98.34	98.34	98.62	98.62	98.62	0.280000000000001
Fe_Asc_oxidored-sup-c1-Fe_Asc_oxidored-sup-c2.stat	82.24	82.88	82.56	77.61	74.72	76.14	-6.42
Fe_dep_repr_M-sup-c1-Fe_dep_repr_M-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Fe_dep_repress-sup-c1-Fe_dep_repress-sup-c2.stat	98.36	100.00	99.17	100.00	100.00	100.00	0.829999999999998
Fe_hyd_lg_C-sup-c1-Fe_hyd_lg_C-sup-c2.stat	88.86	89.10	88.98	89.12	88.65	88.89	-0.0900000000000034
Fe_hyd_SSU-sup-c1-Fe_hyd_SSU-sup-c2.stat	100.00	100.00	100.00	94.74	91.53	93.10	-6.90000000000001
fer2-sup-c1-fer2-sup-c10.stat	98.94	98.94	98.94	98.94	98.94	98.94	0
fer2-sup-c1-fer2-sup-c11.stat	77.11	73.56	75.29	77.11	72.73	74.85	-0.440000000000012
fer2-sup-c1-fer2-sup-c12.stat	72.41	70.00	71.19	72.41	68.48	70.39	-0.799999999999997
fer2-sup-c1-fer2-sup-c13.stat	77.91	74.44	76.14	75.58	71.43	73.45	-2.69
fer2-sup-c1-fer2-sup-c2.stat	95.74	96.77	96.26	100.00	100.00	100.00	3.73999999999999
fer2-sup-c1-fer2-sup-c3.stat	98.94	98.94	98.94	98.94	98.94	98.94	0
fer2-sup-c1-fer2-sup-c4.stat	98.94	98.94	98.94	98.94	98.94	98.94	0
fer2-sup-c1-fer2-sup-c5.stat	58.51	63.95	61.11	100.00	100.00	100.00	38.89
fer2-sup-c1-fer2-sup-c6.stat	94.62	95.65	95.14	98.92	98.92	98.92	3.78
fer2-sup-c1-fer2-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c1-fer2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c1-fer2-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c10-fer2-sup-c11.stat	77.65	75.00	76.30	76.47	72.22	74.29	-2.00999999999999
fer2-sup-c10-fer2-sup-c12.stat	76.14	72.83	74.44	71.59	67.74	69.61	-4.83
fer2-sup-c10-fer2-sup-c13.stat	77.01	73.63	75.28	71.26	67.39	69.27	-6.01000000000001
fer2-sup-c10-fer2-sup-c2.stat	95.88	96.88	96.37	98.97	98.97	98.97	2.59999999999999
fer2-sup-c10-fer2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c10-fer2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c10-fer2-sup-c5.stat	61.46	67.05	64.13	98.96	98.96	98.96	34.83
fer2-sup-c10-fer2-sup-c6.stat	93.68	94.68	94.18	97.89	97.89	97.89	3.70999999999999
fer2-sup-c10-fer2-sup-c7.stat	98.96	98.96	98.96	98.96	98.96	98.96	0
fer2-sup-c10-fer2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c10-fer2-sup-c9.stat	98.95	98.95	98.95	98.95	98.95	98.95	0
fer2-sup-c11-fer2-sup-c12.stat	96.04	96.04	96.04	96.04	96.04	96.04	0
fer2-sup-c11-fer2-sup-c13.stat	74.26	76.53	75.38	89.11	90.00	89.55	14.17
fer2-sup-c11-fer2-sup-c2.stat	78.82	74.44	76.57	78.82	74.44	76.57	0
fer2-sup-c11-fer2-sup-c3.stat	74.12	70.00	72.00	76.47	72.22	74.29	2.29000000000001
fer2-sup-c11-fer2-sup-c4.stat	77.65	74.16	75.86	77.65	73.33	75.43	-0.429999999999993
fer2-sup-c11-fer2-sup-c5.stat	58.33	59.76	59.04	73.81	69.66	71.68	12.64
fer2-sup-c11-fer2-sup-c6.stat	75.90	70.79	73.26	78.31	73.03	75.58	2.31999999999999
fer2-sup-c11-fer2-sup-c7.stat	77.38	74.71	76.02	77.38	73.03	75.14	-0.879999999999995
fer2-sup-c11-fer2-sup-c8.stat	73.81	72.09	72.94	77.38	73.03	75.14	2.2
fer2-sup-c11-fer2-sup-c9.stat	77.38	73.86	75.58	77.38	73.03	75.14	-0.439999999999998
fer2-sup-c12-fer2-sup-c13.stat	87.62	90.20	88.89	99.05	99.05	99.05	10.16
fer2-sup-c12-fer2-sup-c2.stat	78.41	75.00	76.67	76.14	72.04	74.03	-2.64
fer2-sup-c12-fer2-sup-c3.stat	72.73	68.82	70.72	71.59	67.74	69.61	-1.11
fer2-sup-c12-fer2-sup-c4.stat	70.45	67.39	68.89	69.32	65.59	67.40	-1.48999999999999
fer2-sup-c12-fer2-sup-c5.stat	58.62	60.71	59.65	67.82	64.13	65.92	6.27
fer2-sup-c12-fer2-sup-c6.stat	77.91	72.83	75.28	72.09	67.39	69.66	-5.62
fer2-sup-c12-fer2-sup-c7.stat	72.41	69.23	70.79	71.26	67.39	69.27	-1.52000000000001
fer2-sup-c12-fer2-sup-c8.stat	71.26	69.66	70.45	78.16	73.91	75.98	5.53
fer2-sup-c12-fer2-sup-c9.stat	72.41	69.23	70.79	71.26	67.39	69.27	-1.52000000000001
fer2-sup-c13-fer2-sup-c2.stat	78.16	74.73	76.40	73.56	69.57	71.51	-4.89
fer2-sup-c13-fer2-sup-c3.stat	78.16	74.73	76.40	78.16	73.91	75.98	-0.420000000000002
fer2-sup-c13-fer2-sup-c4.stat	75.86	72.53	74.16	75.86	71.74	73.74	-0.420000000000002
fer2-sup-c13-fer2-sup-c5.stat	53.49	54.76	54.12	63.95	60.44	62.15	8.03
fer2-sup-c13-fer2-sup-c6.stat	78.82	75.28	77.01	75.29	70.33	72.73	-4.28
fer2-sup-c13-fer2-sup-c7.stat	76.74	73.33	75.00	75.58	71.43	73.45	-1.55
fer2-sup-c13-fer2-sup-c8.stat	76.74	73.33	75.00	74.42	70.33	72.32	-2.68000000000001
fer2-sup-c13-fer2-sup-c9.stat	74.42	71.11	72.73	73.26	69.23	71.19	-1.54000000000001
fer2-sup-c2-fer2-sup-c3.stat	96.91	97.92	97.41	100.00	100.00	100.00	2.59
fer2-sup-c2-fer2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c2-fer2-sup-c5.stat	61.46	67.05	64.13	98.96	98.96	98.96	34.83
fer2-sup-c2-fer2-sup-c6.stat	96.84	96.84	96.84	97.89	97.89	97.89	1.05
fer2-sup-c2-fer2-sup-c7.stat	96.88	97.89	97.38	100.00	100.00	100.00	2.62
fer2-sup-c2-fer2-sup-c8.stat	96.88	97.89	97.38	100.00	100.00	100.00	2.62
fer2-sup-c2-fer2-sup-c9.stat	97.89	98.94	98.41	100.00	100.00	100.00	1.59
fer2-sup-c3-fer2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c3-fer2-sup-c5.stat	60.42	65.91	63.04	98.96	98.96	98.96	35.92
fer2-sup-c3-fer2-sup-c6.stat	97.89	97.89	97.89	97.89	97.89	97.89	0
fer2-sup-c3-fer2-sup-c7.stat	98.96	98.96	98.96	98.96	98.96	98.96	0
fer2-sup-c3-fer2-sup-c8.stat	98.96	98.96	98.96	98.96	98.96	98.96	0
fer2-sup-c3-fer2-sup-c9.stat	98.95	98.95	98.95	97.89	97.89	97.89	-1.06
fer2-sup-c4-fer2-sup-c5.stat	59.38	64.77	61.96	98.96	98.96	98.96	37
fer2-sup-c4-fer2-sup-c6.stat	93.68	94.68	94.18	97.89	97.89	97.89	3.70999999999999
fer2-sup-c4-fer2-sup-c7.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
fer2-sup-c4-fer2-sup-c8.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
fer2-sup-c4-fer2-sup-c9.stat	97.89	97.89	97.89	98.95	98.95	98.95	1.06
fer2-sup-c5-fer2-sup-c6.stat	70.53	75.28	72.83	87.37	86.46	86.91	14.08
fer2-sup-c5-fer2-sup-c7.stat	61.46	67.05	64.13	100.00	100.00	100.00	35.87
fer2-sup-c5-fer2-sup-c8.stat	60.42	65.17	62.70	100.00	100.00	100.00	37.3
fer2-sup-c5-fer2-sup-c9.stat	56.84	61.36	59.02	100.00	100.00	100.00	40.98
fer2-sup-c6-fer2-sup-c7.stat	94.74	95.74	95.24	98.95	98.95	98.95	3.71000000000001
fer2-sup-c6-fer2-sup-c8.stat	93.68	94.68	94.18	98.95	98.95	98.95	4.77
fer2-sup-c6-fer2-sup-c9.stat	92.55	94.57	93.55	100.00	100.00	100.00	6.45
fer2-sup-c7-fer2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c7-fer2-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer2-sup-c8-fer2-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer4-sup-c1-fer4-sup-c10.stat	94.23	94.23	94.23	88.46	86.79	87.62	-6.61
fer4-sup-c1-fer4-sup-c11.stat	83.02	83.02	83.02	83.02	81.48	82.24	-0.780000000000001
fer4-sup-c1-fer4-sup-c12.stat	85.45	83.93	84.68	83.64	82.14	82.88	-1.80000000000001
fer4-sup-c1-fer4-sup-c13.stat	41.82	44.23	42.99	61.82	61.82	61.82	18.83
fer4-sup-c1-fer4-sup-c14.stat	85.45	83.93	84.68	78.18	75.44	76.79	-7.89
fer4-sup-c1-fer4-sup-c2.stat	98.21	98.21	98.21	100.00	100.00	100.00	1.79000000000001
fer4-sup-c1-fer4-sup-c3.stat	93.10	94.74	93.91	94.83	94.83	94.83	0.920000000000002
fer4-sup-c1-fer4-sup-c4.stat	94.34	94.34	94.34	88.68	87.04	87.85	-6.49000000000001
fer4-sup-c1-fer4-sup-c5.stat	92.45	92.45	92.45	83.02	81.48	82.24	-10.21
fer4-sup-c1-fer4-sup-c6.stat	90.57	90.57	90.57	86.79	85.19	85.98	-4.58999999999999
fer4-sup-c1-fer4-sup-c7.stat	83.33	84.91	84.11	77.78	73.68	75.68	-8.42999999999999
fer4-sup-c1-fer4-sup-c8.stat	60.00	61.11	60.55	89.09	85.96	87.50	26.95
fer4-sup-c1-fer4-sup-c9.stat	96.23	98.08	97.14	88.68	87.04	87.85	-9.29000000000001
fer4-sup-c10-fer4-sup-c11.stat	92.73	92.73	92.73	92.73	92.73	92.73	0
fer4-sup-c10-fer4-sup-c12.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
fer4-sup-c10-fer4-sup-c13.stat	59.26	61.54	60.38	74.07	72.73	73.39	13.01
fer4-sup-c10-fer4-sup-c14.stat	88.68	87.04	87.85	88.68	85.45	87.04	-0.809999999999988
fer4-sup-c10-fer4-sup-c2.stat	94.12	94.12	94.12	90.20	88.46	89.32	-4.80000000000001
fer4-sup-c10-fer4-sup-c3.stat	87.04	87.04	87.04	96.30	96.30	96.30	9.25999999999999
fer4-sup-c10-fer4-sup-c4.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
fer4-sup-c10-fer4-sup-c5.stat	92.73	92.73	92.73	92.73	92.73	92.73	0
fer4-sup-c10-fer4-sup-c6.stat	90.91	90.91	90.91	94.55	94.55	94.55	3.64
fer4-sup-c10-fer4-sup-c7.stat	96.15	90.91	93.46	94.23	89.09	91.59	-1.86999999999999
fer4-sup-c10-fer4-sup-c8.stat	60.00	58.82	59.41	70.00	67.31	68.63	9.22
fer4-sup-c10-fer4-sup-c9.stat	94.44	94.44	94.44	94.44	94.44	94.44	0
fer4-sup-c11-fer4-sup-c12.stat	74.32	94.83	83.33	98.65	98.65	98.65	15.32
fer4-sup-c11-fer4-sup-c13.stat	47.83	58.93	52.80	75.36	73.24	74.29	21.49
fer4-sup-c11-fer4-sup-c14.stat	85.96	87.50	86.73	85.96	85.96	85.96	-0.77000000000001
fer4-sup-c11-fer4-sup-c2.stat	90.20	88.46	89.32	76.47	72.22	74.29	-15.03
fer4-sup-c11-fer4-sup-c3.stat	75.00	77.78	76.36	78.57	78.57	78.57	2.20999999999999
fer4-sup-c11-fer4-sup-c4.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
fer4-sup-c11-fer4-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer4-sup-c11-fer4-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer4-sup-c11-fer4-sup-c7.stat	96.43	94.74	95.58	92.86	91.23	92.04	-3.53999999999999
fer4-sup-c11-fer4-sup-c8.stat	61.54	61.54	61.54	67.31	66.04	66.67	5.13
fer4-sup-c11-fer4-sup-c9.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
fer4-sup-c12-fer4-sup-c13.stat	42.86	47.62	45.11	60.00	60.87	60.43	15.32
fer4-sup-c12-fer4-sup-c14.stat	84.21	84.21	84.21	87.72	87.72	87.72	3.51000000000001
fer4-sup-c12-fer4-sup-c2.stat	88.68	85.45	87.04	84.91	81.82	83.33	-3.71000000000001
fer4-sup-c12-fer4-sup-c3.stat	77.59	76.27	76.92	84.48	83.05	83.76	6.84
fer4-sup-c12-fer4-sup-c4.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
fer4-sup-c12-fer4-sup-c5.stat	74.32	94.83	83.33	74.32	74.32	74.32	-9.01000000000001
fer4-sup-c12-fer4-sup-c6.stat	74.32	94.83	83.33	75.68	75.68	75.68	-7.64999999999999
fer4-sup-c12-fer4-sup-c7.stat	94.64	92.98	93.81	94.64	92.98	93.81	0
fer4-sup-c12-fer4-sup-c8.stat	61.82	65.38	63.55	81.82	80.36	81.08	17.53
fer4-sup-c12-fer4-sup-c9.stat	96.36	96.36	96.36	98.18	98.18	98.18	1.82000000000001
fer4-sup-c13-fer4-sup-c14.stat	43.94	46.77	45.31	63.64	62.69	63.16	17.85
fer4-sup-c13-fer4-sup-c2.stat	47.27	50.00	48.60	63.64	62.50	63.06	14.46
fer4-sup-c13-fer4-sup-c3.stat	61.67	64.91	63.25	66.67	65.57	66.12	2.87
fer4-sup-c13-fer4-sup-c4.stat	57.41	60.78	59.05	75.93	74.55	75.23	16.18
fer4-sup-c13-fer4-sup-c5.stat	47.83	58.93	52.80	56.52	55.71	56.12	3.32
fer4-sup-c13-fer4-sup-c6.stat	50.72	63.64	56.45	71.01	68.06	69.50	13.05
fer4-sup-c13-fer4-sup-c7.stat	63.33	63.33	63.33	76.67	75.41	76.03	12.7
fer4-sup-c13-fer4-sup-c8.stat	43.64	44.44	44.04	45.45	43.10	44.25	0.210000000000001
fer4-sup-c13-fer4-sup-c9.stat	59.26	62.75	60.95	77.78	76.36	77.06	16.11
fer4-sup-c14-fer4-sup-c2.stat	78.57	78.57	78.57	80.36	78.95	79.65	1.08000000000001
fer4-sup-c14-fer4-sup-c3.stat	81.36	81.36	81.36	83.05	79.03	80.99	-0.370000000000005
fer4-sup-c14-fer4-sup-c4.stat	87.04	85.45	86.24	90.74	89.09	89.91	3.67
fer4-sup-c14-fer4-sup-c5.stat	85.96	87.50	86.73	84.21	84.21	84.21	-2.52000000000001
fer4-sup-c14-fer4-sup-c6.stat	84.21	85.71	84.96	87.72	87.72	87.72	2.76000000000001
fer4-sup-c14-fer4-sup-c7.stat	80.95	66.23	72.86	85.71	63.53	72.97	0.109999999999999
fer4-sup-c14-fer4-sup-c8.stat	51.79	53.70	52.73	67.86	65.52	66.67	13.94
fer4-sup-c14-fer4-sup-c9.stat	87.04	87.04	87.04	88.89	87.27	88.07	1.02999999999999
fer4-sup-c2-fer4-sup-c3.stat	89.66	91.23	90.43	93.10	93.10	93.10	2.66999999999999
fer4-sup-c2-fer4-sup-c4.stat	94.12	92.31	93.20	88.24	84.91	86.54	-6.66
fer4-sup-c2-fer4-sup-c5.stat	90.20	88.46	89.32	84.31	81.13	82.69	-6.63
fer4-sup-c2-fer4-sup-c6.stat	90.20	88.46	89.32	90.20	86.79	88.46	-0.859999999999999
fer4-sup-c2-fer4-sup-c7.stat	94.55	92.86	93.69	78.18	75.44	76.79	-16.9
fer4-sup-c2-fer4-sup-c8.stat	69.09	71.70	70.37	96.36	92.98	94.64	24.27
fer4-sup-c2-fer4-sup-c9.stat	96.08	94.23	95.15	88.24	84.91	86.54	-8.61
fer4-sup-c3-fer4-sup-c4.stat	87.04	87.04	87.04	96.30	96.30	96.30	9.25999999999999
fer4-sup-c3-fer4-sup-c5.stat	87.50	87.50	87.50	76.79	76.79	76.79	-10.71
fer4-sup-c3-fer4-sup-c6.stat	82.14	83.64	82.88	94.64	94.64	94.64	11.76
fer4-sup-c3-fer4-sup-c7.stat	89.66	86.67	88.14	94.83	90.16	92.44	4.3
fer4-sup-c3-fer4-sup-c8.stat	56.14	62.75	59.26	94.74	91.53	93.10	33.84
fer4-sup-c3-fer4-sup-c9.stat	85.19	86.79	85.98	94.44	94.44	94.44	8.45999999999999
fer4-sup-c4-fer4-sup-c5.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
fer4-sup-c4-fer4-sup-c6.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
fer4-sup-c4-fer4-sup-c7.stat	96.23	92.73	94.44	94.34	90.91	92.59	-1.84999999999999
fer4-sup-c4-fer4-sup-c8.stat	60.78	59.62	60.19	70.59	67.92	69.23	9.04000000000001
fer4-sup-c4-fer4-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fer4-sup-c5-fer4-sup-c6.stat	97.40	98.68	98.04	100.00	100.00	100.00	1.95999999999999
fer4-sup-c5-fer4-sup-c7.stat	94.64	92.98	93.81	94.64	92.98	93.81	0
fer4-sup-c5-fer4-sup-c8.stat	55.77	54.72	55.24	67.31	66.04	66.67	11.43
fer4-sup-c5-fer4-sup-c9.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
fer4-sup-c6-fer4-sup-c7.stat	94.64	92.98	93.81	89.29	86.21	87.72	-6.09
fer4-sup-c6-fer4-sup-c8.stat	57.69	57.69	57.69	88.46	85.19	86.79	29.1
fer4-sup-c6-fer4-sup-c9.stat	94.55	94.55	94.55	96.36	96.36	96.36	1.81
fer4-sup-c7-fer4-sup-c8.stat	63.64	66.04	64.81	70.91	70.91	70.91	6.09999999999999
fer4-sup-c7-fer4-sup-c9.stat	96.23	92.73	94.44	96.23	92.73	94.44	0
fer4-sup-c8-fer4-sup-c9.stat	58.82	61.22	60.00	70.59	67.92	69.23	9.23
fer4_NifH-sup-c1-fer4_NifH-sup-c2.stat	99.63	99.63	99.63	100.00	100.00	100.00	0.370000000000005
ferritin-sup-c1-ferritin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ferritin-sup-c1-ferritin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ferritin-sup-c1-ferritin-sup-c4.stat	99.34	99.34	99.34	99.34	99.34	99.34	0
ferritin-sup-c2-ferritin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ferritin-sup-c2-ferritin-sup-c4.stat	99.34	99.34	99.34	99.34	99.34	99.34	0
ferritin-sup-c3-ferritin-sup-c4.stat	99.33	99.33	99.33	99.33	99.33	99.33	0
Ferrochelatase-sup-c1-Ferrochelatase-sup-c2.stat	94.14	94.75	94.44	95.77	95.77	95.77	1.33
FHA-sup-c1-FHA-sup-c2.stat	86.73	86.73	86.73	83.19	81.74	82.46	-4.27000000000001
fibrinogen_C-sup-c1-fibrinogen_C-sup-c2.stat	96.31	96.71	96.51	96.31	96.71	96.51	0
fibrinogen_C-sup-c1-fibrinogen_C-sup-c3.stat	94.36	94.85	94.60	95.38	95.88	95.63	1.03
fibrinogen_C-sup-c2-fibrinogen_C-sup-c3.stat	96.91	96.91	96.91	96.91	96.91	96.91	0
Filamin-sup-c1-Filamin-sup-c2.stat	81.82	82.65	82.23	89.90	89.90	89.90	7.67
Filamin-sup-c1-Filamin-sup-c3.stat	73.03	82.28	77.38	87.64	86.67	87.15	9.77000000000001
Filamin-sup-c2-Filamin-sup-c3.stat	88.89	95.24	91.95	87.78	87.78	87.78	-4.17
Fimbrial-sup-c1-Fimbrial-sup-c2.stat	80.34	80.34	80.34	83.76	82.35	83.05	2.70999999999999
fkbp-sup-c1-fkbp-sup-c2.stat	96.30	96.30	96.30	97.22	97.22	97.22	0.920000000000002
fkbp-sup-c1-fkbp-sup-c3.stat	99.07	99.07	99.07	98.13	98.13	98.13	-0.939999999999998
fkbp-sup-c1-fkbp-sup-c4.stat	96.30	96.30	96.30	97.22	97.22	97.22	0.920000000000002
fkbp-sup-c2-fkbp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fkbp-sup-c2-fkbp-sup-c4.stat	100.00	100.00	100.00	99.12	99.12	99.12	-0.879999999999995
fkbp-sup-c3-fkbp-sup-c4.stat	100.00	100.00	100.00	99.07	99.07	99.07	-0.930000000000007
flav-sup-c1-flav-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
flav-sup-c1-flav-sup-c3.stat	99.40	98.81	99.10	99.40	98.81	99.10	0
flav-sup-c1-flav-sup-c4.stat	95.78	95.78	95.78	93.98	93.41	93.69	-2.09
flav-sup-c1-flav-sup-c5.stat	90.07	89.44	89.75	88.65	88.03	88.34	-1.41
flav-sup-c1-flav-sup-c6.stat	84.44	84.44	84.44	87.41	87.41	87.41	2.97
flav-sup-c2-flav-sup-c3.stat	99.40	99.40	99.40	100.00	100.00	100.00	0.599999999999994
flav-sup-c2-flav-sup-c4.stat	95.78	95.78	95.78	96.39	96.39	96.39	0.609999999999999
flav-sup-c2-flav-sup-c5.stat	90.14	89.51	89.82	91.55	90.91	91.23	1.41000000000001
flav-sup-c2-flav-sup-c6.stat	87.50	87.50	87.50	91.18	91.18	91.18	3.68000000000001
flav-sup-c3-flav-sup-c4.stat	95.78	95.78	95.78	95.78	95.78	95.78	0
flav-sup-c3-flav-sup-c5.stat	87.23	86.62	86.93	94.33	93.66	93.99	7.05999999999999
flav-sup-c3-flav-sup-c6.stat	89.63	89.63	89.63	90.37	90.37	90.37	0.740000000000009
flav-sup-c4-flav-sup-c5.stat	90.28	90.28	90.28	90.97	90.97	90.97	0.689999999999998
flav-sup-c4-flav-sup-c6.stat	89.71	90.37	90.04	91.91	91.91	91.91	1.86999999999999
flav-sup-c5-flav-sup-c6.stat	95.59	94.89	95.24	87.50	86.23	86.86	-8.38
flavbb-sup-c1-flavbb-sup-c2.stat	98.51	98.81	98.66	98.81	98.81	98.81	0.150000000000006
Flavin_Reduct-sup-c1-Flavin_Reduct-sup-c2.stat	83.12	83.12	83.12	82.47	79.87	81.15	-1.97
Flavoprotein-sup-c1-Flavoprotein-sup-c2.stat	91.36	91.36	91.36	95.68	95.68	95.68	4.32000000000001
FN1-sup-c1-FN1-sup-c2.stat	86.05	92.50	89.16	95.35	95.35	95.35	6.19
FN1-sup-c1-FN1-sup-c3.stat	88.64	90.70	89.66	88.64	88.64	88.64	-1.02
FN1-sup-c2-FN1-sup-c3.stat	88.89	90.91	89.89	95.56	95.56	95.56	5.67
FN2-sup-c1-FN2-sup-c2.stat	93.33	93.33	93.33	93.33	93.33	93.33	0
fn3-sup-c1-fn3-sup-c10.stat	89.29	89.29	89.29	94.05	91.86	92.94	3.64999999999999
fn3-sup-c1-fn3-sup-c11.stat	80.00	77.11	78.53	87.50	82.35	84.85	6.31999999999999
fn3-sup-c1-fn3-sup-c12.stat	86.36	83.52	84.92	84.09	81.32	82.68	-2.23999999999999
fn3-sup-c1-fn3-sup-c13.stat	79.22	75.31	77.22	79.22	72.62	75.78	-1.44
fn3-sup-c1-fn3-sup-c14.stat	82.28	80.25	81.25	82.28	79.27	80.75	-0.5
fn3-sup-c1-fn3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
fn3-sup-c1-fn3-sup-c3.stat	94.38	93.33	93.85	95.51	93.41	94.44	0.590000000000003
fn3-sup-c1-fn3-sup-c4.stat	98.86	97.75	98.31	97.73	96.63	97.18	-1.13
fn3-sup-c1-fn3-sup-c5.stat	100.00	98.88	99.44	100.00	98.88	99.44	0
fn3-sup-c1-fn3-sup-c6.stat	81.82	81.82	81.82	79.55	78.65	79.10	-2.72
fn3-sup-c1-fn3-sup-c7.stat	76.74	75.86	76.30	81.40	77.78	79.55	3.25
fn3-sup-c1-fn3-sup-c8.stat	89.89	90.91	90.40	93.26	92.22	92.74	2.33999999999999
fn3-sup-c1-fn3-sup-c9.stat	84.88	83.91	84.39	89.53	87.50	88.51	4.12
fn3-sup-c10-fn3-sup-c11.stat	79.76	76.14	77.91	84.52	79.78	82.08	4.17
fn3-sup-c10-fn3-sup-c12.stat	76.09	77.78	76.92	71.74	71.74	71.74	-5.18000000000001
fn3-sup-c10-fn3-sup-c13.stat	74.68	75.64	75.16	75.95	73.17	74.53	-0.629999999999995
fn3-sup-c10-fn3-sup-c14.stat	77.63	78.67	78.15	81.58	80.52	81.05	2.89999999999999
fn3-sup-c10-fn3-sup-c2.stat	87.80	86.75	87.27	87.80	85.71	86.75	-0.519999999999996
fn3-sup-c10-fn3-sup-c3.stat	84.71	84.71	84.71	87.06	85.06	86.05	1.34
fn3-sup-c10-fn3-sup-c4.stat	90.59	86.52	88.51	80.00	76.40	78.16	-10.35
fn3-sup-c10-fn3-sup-c5.stat	87.80	86.75	87.27	78.05	76.19	77.11	-10.16
fn3-sup-c10-fn3-sup-c6.stat	79.55	79.55	79.55	78.41	76.67	77.53	-2.02
fn3-sup-c10-fn3-sup-c7.stat	71.43	74.71	73.03	71.43	69.89	70.65	-2.38
fn3-sup-c10-fn3-sup-c8.stat	87.78	86.81	87.29	88.89	85.11	86.96	-0.330000000000013
fn3-sup-c10-fn3-sup-c9.stat	82.61	82.61	82.61	82.61	80.00	81.28	-1.33
fn3-sup-c11-fn3-sup-c12.stat	70.45	68.13	69.27	82.95	78.49	80.66	11.39
fn3-sup-c11-fn3-sup-c13.stat	75.64	73.75	74.68	80.77	74.12	77.30	2.61999999999999
fn3-sup-c11-fn3-sup-c14.stat	82.72	81.71	82.21	75.31	72.62	73.94	-8.27
fn3-sup-c11-fn3-sup-c2.stat	87.34	83.13	85.19	88.61	83.33	85.89	0.700000000000003
fn3-sup-c11-fn3-sup-c3.stat	69.05	66.67	67.84	69.05	66.67	67.84	0
fn3-sup-c11-fn3-sup-c4.stat	83.13	78.41	80.70	91.57	84.44	87.86	7.16
fn3-sup-c11-fn3-sup-c5.stat	82.50	79.52	80.98	90.00	85.71	87.80	6.81999999999999
fn3-sup-c11-fn3-sup-c6.stat	69.88	64.44	67.05	68.67	63.33	65.90	-1.14999999999999
fn3-sup-c11-fn3-sup-c7.stat	62.64	66.28	64.41	65.93	63.83	64.86	0.450000000000003
fn3-sup-c11-fn3-sup-c8.stat	78.41	76.67	77.53	85.23	80.65	82.87	5.34
fn3-sup-c11-fn3-sup-c9.stat	85.54	80.68	83.04	83.13	78.41	80.70	-2.34
fn3-sup-c12-fn3-sup-c13.stat	78.57	75.86	77.19	77.38	73.03	75.14	-2.05
fn3-sup-c12-fn3-sup-c14.stat	73.17	72.29	72.73	79.27	75.58	77.38	4.64999999999999
fn3-sup-c12-fn3-sup-c2.stat	86.05	83.15	84.57	83.72	80.90	82.29	-2.27999999999999
fn3-sup-c12-fn3-sup-c3.stat	84.09	80.43	82.22	84.09	80.43	82.22	0
fn3-sup-c12-fn3-sup-c4.stat	83.91	81.11	82.49	64.37	60.87	62.57	-19.92
fn3-sup-c12-fn3-sup-c5.stat	88.24	84.27	86.21	84.71	80.90	82.76	-3.44999999999999
fn3-sup-c12-fn3-sup-c6.stat	83.33	85.11	84.21	80.21	79.38	79.79	-4.41999999999999
fn3-sup-c12-fn3-sup-c7.stat	74.19	75.82	75.00	73.12	68.00	70.47	-4.53
fn3-sup-c12-fn3-sup-c8.stat	84.21	84.21	84.21	85.26	84.38	84.82	0.609999999999999
fn3-sup-c12-fn3-sup-c9.stat	80.00	78.26	79.12	87.78	84.04	85.87	6.75
fn3-sup-c13-fn3-sup-c14.stat	78.05	79.01	78.53	87.80	83.72	85.71	7.17999999999999
fn3-sup-c13-fn3-sup-c2.stat	82.67	78.48	80.52	80.00	73.17	76.43	-4.08999999999999
fn3-sup-c13-fn3-sup-c3.stat	79.49	77.50	78.48	82.05	76.19	79.01	0.530000000000001
fn3-sup-c13-fn3-sup-c4.stat	78.67	76.62	77.63	86.67	79.27	82.80	5.17
fn3-sup-c13-fn3-sup-c5.stat	82.67	78.48	80.52	85.33	78.05	81.53	1.01000000000001
fn3-sup-c13-fn3-sup-c6.stat	53.25	51.25	52.23	55.84	48.86	52.12	-0.109999999999999
fn3-sup-c13-fn3-sup-c7.stat	66.67	66.67	66.67	66.67	63.64	65.12	-1.55
fn3-sup-c13-fn3-sup-c8.stat	71.25	70.37	70.81	66.25	61.63	63.86	-6.95
fn3-sup-c13-fn3-sup-c9.stat	74.68	73.75	74.21	78.48	73.81	76.07	1.86
fn3-sup-c14-fn3-sup-c2.stat	78.21	76.25	77.22	78.21	75.31	76.73	-0.489999999999995
fn3-sup-c14-fn3-sup-c3.stat	71.60	73.42	72.50	77.78	75.90	76.83	4.33
fn3-sup-c14-fn3-sup-c4.stat	77.22	76.25	76.73	82.28	80.25	81.25	4.52
fn3-sup-c14-fn3-sup-c5.stat	81.01	80.00	80.50	81.01	79.01	80.00	-0.5
fn3-sup-c14-fn3-sup-c6.stat	67.09	65.43	66.25	67.09	63.86	65.43	-0.819999999999993
fn3-sup-c14-fn3-sup-c7.stat	69.05	70.73	69.88	72.62	71.76	72.19	2.31
fn3-sup-c14-fn3-sup-c8.stat	83.54	82.50	83.02	83.54	81.48	82.50	-0.519999999999996
fn3-sup-c14-fn3-sup-c9.stat	89.61	86.25	87.90	87.01	83.75	85.35	-2.55000000000001
fn3-sup-c2-fn3-sup-c3.stat	92.05	92.05	92.05	96.59	95.51	96.05	4
fn3-sup-c2-fn3-sup-c4.stat	94.32	94.32	94.32	97.73	96.63	97.18	2.86000000000001
fn3-sup-c2-fn3-sup-c5.stat	100.00	98.88	99.44	100.00	98.88	99.44	0
fn3-sup-c2-fn3-sup-c6.stat	79.07	78.16	78.61	84.88	83.91	84.39	5.78
fn3-sup-c2-fn3-sup-c7.stat	76.47	77.38	76.92	75.29	71.91	73.56	-3.36
fn3-sup-c2-fn3-sup-c8.stat	86.36	88.37	87.36	93.18	92.13	92.66	5.3
fn3-sup-c2-fn3-sup-c9.stat	90.48	88.37	89.41	85.71	82.76	84.21	-5.2
fn3-sup-c3-fn3-sup-c4.stat	88.89	89.89	89.39	93.33	93.33	93.33	3.94
fn3-sup-c3-fn3-sup-c5.stat	96.63	96.63	96.63	96.63	96.63	96.63	0
fn3-sup-c3-fn3-sup-c6.stat	86.36	83.52	84.92	84.09	81.32	82.68	-2.23999999999999
fn3-sup-c3-fn3-sup-c7.stat	75.56	78.16	76.84	70.00	67.74	68.85	-7.99000000000001
fn3-sup-c3-fn3-sup-c8.stat	94.44	92.39	93.41	97.78	95.65	96.70	3.29000000000001
fn3-sup-c3-fn3-sup-c9.stat	89.66	87.64	88.64	85.06	82.22	83.62	-5.02
fn3-sup-c4-fn3-sup-c5.stat	98.88	98.88	98.88	97.75	97.75	97.75	-1.13
fn3-sup-c4-fn3-sup-c6.stat	83.91	82.95	83.43	85.06	84.09	84.57	1.13999999999999
fn3-sup-c4-fn3-sup-c7.stat	78.41	78.41	78.41	82.95	77.66	80.22	1.81
fn3-sup-c4-fn3-sup-c8.stat	92.22	91.21	91.71	94.44	90.43	92.39	0.680000000000007
fn3-sup-c4-fn3-sup-c9.stat	81.61	82.56	82.08	86.21	85.23	85.71	3.63
fn3-sup-c5-fn3-sup-c6.stat	81.18	79.31	80.23	81.18	79.31	80.23	0
fn3-sup-c5-fn3-sup-c7.stat	77.65	77.65	77.65	83.53	79.78	81.61	3.95999999999999
fn3-sup-c5-fn3-sup-c8.stat	94.25	93.18	93.71	94.25	92.13	93.18	-0.529999999999987
fn3-sup-c5-fn3-sup-c9.stat	89.29	87.21	88.24	84.52	81.61	83.04	-5.19999999999999
fn3-sup-c6-fn3-sup-c7.stat	60.67	60.67	60.67	59.55	54.64	56.99	-3.68
fn3-sup-c6-fn3-sup-c8.stat	84.78	85.71	85.25	85.87	84.95	85.41	0.159999999999997
fn3-sup-c6-fn3-sup-c9.stat	69.66	69.66	69.66	75.28	74.44	74.86	5.2
fn3-sup-c7-fn3-sup-c8.stat	79.12	79.12	79.12	83.52	76.77	80.00	0.879999999999995
fn3-sup-c7-fn3-sup-c9.stat	75.27	76.09	75.68	86.02	80.00	82.90	7.22
fn3-sup-c8-fn3-sup-c9.stat	90.11	88.17	89.13	91.21	87.37	89.25	0.120000000000005
FolB-sup-c1-FolB-sup-c2.stat	93.16	93.97	93.56	96.58	96.58	96.58	3.02
Fork_head-sup-c1-Fork_head-sup-c2.stat	66.67	77.50	71.68	96.77	96.77	96.77	25.09
Fork_head-sup-c1-Fork_head-sup-c3.stat	90.36	94.94	92.59	91.57	91.57	91.57	-1.02000000000001
Fork_head-sup-c2-Fork_head-sup-c3.stat	65.85	68.35	67.08	82.93	82.93	82.93	15.85
formyl_transf-sup-c1-formyl_transf-sup-c2.stat	81.55	85.62	83.54	84.52	83.53	84.02	0.47999999999999
Frataxin_Cyay-sup-c1-Frataxin_Cyay-sup-c2.stat	96.23	96.23	96.23	96.23	96.23	96.23	0
FTR-sup-c1-FTR-sup-c2.stat	78.81	79.49	79.15	83.05	83.05	83.05	3.89999999999999
Furin-like-sup-c1-Furin-like-sup-c2.stat	68.03	79.05	73.13	65.57	62.99	64.26	-8.86999999999999
fusion_gly-sup-c1-fusion_gly-sup-c2.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
FYVE-sup-c1-FYVE-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Fz-sup-c1-Fz-sup-c2.stat	94.12	95.73	94.92	99.16	99.16	99.16	4.23999999999999
G6PD-sup-c1-G6PD-sup-c2.stat	92.97	92.97	92.97	88.11	87.17	87.63	-5.34
G6PD_C-sup-c1-G6PD_C-sup-c2.stat	92.98	94.31	93.64	94.39	94.72	94.55	0.909999999999997
G6PD_NC-sup-c1-G6PD_NC-sup-c2.stat	95.15	94.95	95.05	93.25	92.66	92.95	-2.09999999999999
GA-sup-c1-GA-sup-c2.stat	92.31	96.00	94.12	100.00	100.00	100.00	5.88
GAD-sup-c1-GAD-sup-c2.stat	94.17	94.17	94.17	91.67	91.67	91.67	-2.5
GAF-sup-c1-GAF-sup-c2.stat	84.50	85.16	84.82	86.05	83.46	84.73	-0.0899999999999892
GAF-sup-c1-GAF-sup-c3.stat	95.42	95.42	95.42	90.08	90.08	90.08	-5.34
GAF-sup-c2-GAF-sup-c3.stat	86.03	87.31	86.67	87.50	86.86	87.18	0.510000000000005
gag_p17-sup-c1-gag_p17-sup-c2.stat	99.04	98.10	98.56	99.04	91.15	94.93	-3.63
GAL4-sup-c1-GAL4-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
GAL4-sup-c1-GAL4-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
GAL4-sup-c2-GAL4-sup-c3.stat	94.59	97.22	95.89	91.89	91.89	91.89	-4
galpha-sup-c1-galpha-sup-c2.stat	96.77	97.09	96.93	100.00	100.00	100.00	3.06999999999999
galpha-sup-c1-galpha-sup-c3.stat	98.02	98.02	98.02	97.36	97.36	97.36	-0.659999999999997
galpha-sup-c2-galpha-sup-c3.stat	98.04	98.04	98.04	97.71	97.71	97.71	-0.330000000000013
GATA-sup-c1-GATA-sup-c2.stat	86.89	88.33	87.60	86.89	86.89	86.89	-0.709999999999994
GATA-sup-c1-GATA-sup-c3.stat	71.74	82.50	76.74	89.13	89.13	89.13	12.39
GATA-sup-c2-GATA-sup-c3.stat	76.74	80.49	78.57	97.67	91.30	94.38	15.81
GATase-sup-c1-GATase-sup-c2.stat	96.79	96.79	96.79	96.79	96.79	96.79	0
GATase-sup-c1-GATase-sup-c3.stat	94.94	94.41	94.68	94.38	93.85	94.12	-0.560000000000002
GATase-sup-c2-GATase-sup-c3.stat	85.79	86.26	86.03	88.52	87.10	87.80	1.77
GATase_2-sup-c1-GATase_2-sup-c2.stat	90.56	89.96	90.26	95.28	93.81	94.54	4.28
GATase_2-sup-c1-GATase_2-sup-c3.stat	91.07	89.47	90.27	91.52	89.91	90.71	0.439999999999998
GATase_2-sup-c2-GATase_2-sup-c3.stat	87.07	86.70	86.88	93.53	91.95	92.74	5.86
GBP_PSP-sup-c1-GBP_PSP-sup-c2.stat	78.26	100.00	87.80	100.00	100.00	100.00	12.2
GBP_PSP-sup-c1-GBP_PSP-sup-c3.stat	86.96	95.24	90.91	100.00	100.00	100.00	9.09
GBP_PSP-sup-c2-GBP_PSP-sup-c3.stat	56.52	81.25	66.67	100.00	100.00	100.00	33.33
gdh-sup-c1-gdh-sup-c2.stat	89.39	89.68	89.53	83.92	82.59	83.25	-6.28
GEL-sup-c1-GEL-sup-c2.stat	90.27	95.33	92.73	93.81	90.60	92.17	-0.560000000000002
GEL-sup-c1-GEL-sup-c3.stat	75.56	78.16	76.84	81.11	79.35	80.22	3.38
GEL-sup-c1-GEL-sup-c4.stat	77.14	82.65	79.80	73.33	69.37	71.30	-8.5
GEL-sup-c1-GEL-sup-c5.stat	69.16	77.08	72.91	64.49	62.73	63.59	-9.31999999999999
GEL-sup-c2-GEL-sup-c3.stat	76.14	77.91	77.01	85.23	81.52	83.33	6.31999999999999
GEL-sup-c2-GEL-sup-c4.stat	77.23	82.11	79.59	78.22	71.82	74.88	-4.71000000000001
GEL-sup-c2-GEL-sup-c5.stat	66.00	69.47	67.69	68.00	61.26	64.45	-3.23999999999999
GEL-sup-c3-GEL-sup-c4.stat	87.64	90.70	89.14	93.26	93.26	93.26	4.12
GEL-sup-c3-GEL-sup-c5.stat	91.01	92.05	91.53	92.13	92.13	92.13	0.599999999999994
GEL-sup-c4-GEL-sup-c5.stat	92.68	95.00	93.83	98.37	97.58	97.98	4.15000000000001
GerE-sup-c1-GerE-sup-c2.stat	95.38	96.88	96.12	93.85	93.85	93.85	-2.27000000000001
GFO_IDH_MocA-sup-c1-GFO_IDH_MocA-sup-c2.stat	90.24	92.50	91.36	88.62	87.20	87.90	-3.45999999999999
GFO_IDH_MocA_C-sup-c1-GFO_IDH_MocA_C-sup-c2.stat	88.79	88.79	88.79	86.21	86.21	86.21	-2.58000000000001
GFO_IDH_MocA_NC-sup-c1-GFO_IDH_MocA_NC-sup-c2.stat	87.54	88.49	88.01	89.32	88.38	88.85	0.839999999999989
GFP-sup-c1-GFP-sup-c2.stat	98.12	98.12	98.12	98.12	98.12	98.12	0
GGL-sup-c1-GGL-sup-c2.stat	92.59	96.15	94.34	100.00	100.00	100.00	5.66
ghf1-sup-c1-ghf1-sup-c2.stat	99.10	99.10	99.10	99.10	99.10	99.10	0
ghf1-sup-c1-ghf1-sup-c3.stat	97.98	98.65	98.31	99.55	99.55	99.55	1.23999999999999
ghf1-sup-c1-ghf1-sup-c4.stat	96.01	96.24	96.12	96.71	96.71	96.71	0.589999999999989
ghf1-sup-c1-ghf1-sup-c5.stat	88.89	89.10	89.00	88.41	87.56	87.98	-1.02
ghf1-sup-c1-ghf1-sup-c6.stat	94.20	94.20	94.20	94.88	94.88	94.88	0.679999999999993
ghf1-sup-c1-ghf1-sup-c7.stat	95.00	95.22	95.11	95.00	94.78	94.89	-0.219999999999999
ghf1-sup-c1-ghf1-sup-c8.stat	97.04	96.38	96.71	94.99	94.34	94.67	-2.03999999999999
ghf1-sup-c2-ghf1-sup-c3.stat	97.96	98.41	98.19	99.10	98.87	98.98	0.790000000000006
ghf1-sup-c2-ghf1-sup-c4.stat	96.23	96.23	96.23	96.23	96.00	96.11	-0.120000000000005
ghf1-sup-c2-ghf1-sup-c5.stat	88.62	88.19	88.41	88.86	87.80	88.33	-0.0799999999999983
ghf1-sup-c2-ghf1-sup-c6.stat	95.22	95.22	95.22	95.90	95.90	95.90	0.680000000000007
ghf1-sup-c2-ghf1-sup-c7.stat	95.18	95.18	95.18	94.27	94.05	94.16	-1.02000000000001
ghf1-sup-c2-ghf1-sup-c8.stat	96.57	96.35	96.46	94.28	94.06	94.17	-2.28999999999999
ghf1-sup-c3-ghf1-sup-c4.stat	95.52	95.29	95.41	95.28	94.84	95.06	-0.349999999999994
ghf1-sup-c3-ghf1-sup-c5.stat	89.08	89.29	89.19	89.32	88.46	88.89	-0.299999999999997
ghf1-sup-c3-ghf1-sup-c6.stat	92.83	92.83	92.83	92.83	92.83	92.83	0
ghf1-sup-c3-ghf1-sup-c7.stat	94.52	94.74	94.63	95.21	94.77	94.99	0.359999999999999
ghf1-sup-c3-ghf1-sup-c8.stat	94.98	94.55	94.76	95.21	94.56	94.88	0.11999999999999
ghf1-sup-c4-ghf1-sup-c5.stat	94.00	93.07	93.53	93.25	92.10	92.67	-0.859999999999999
ghf1-sup-c4-ghf1-sup-c6.stat	89.96	89.64	89.80	89.61	88.97	89.29	-0.509999999999991
ghf1-sup-c4-ghf1-sup-c7.stat	94.06	93.62	93.84	92.87	92.22	92.54	-1.3
ghf1-sup-c4-ghf1-sup-c8.stat	96.20	95.52	95.86	91.69	90.82	91.25	-4.61
ghf1-sup-c5-ghf1-sup-c6.stat	87.05	87.05	87.05	88.13	87.50	87.81	0.760000000000005
ghf1-sup-c5-ghf1-sup-c7.stat	85.55	86.16	85.85	87.20	87.00	87.10	1.25
ghf1-sup-c5-ghf1-sup-c8.stat	87.17	87.80	87.49	86.46	85.85	86.15	-1.33999999999999
ghf1-sup-c6-ghf1-sup-c7.stat	94.98	94.69	94.84	95.30	95.00	95.15	0.310000000000002
ghf1-sup-c6-ghf1-sup-c8.stat	94.15	94.74	94.44	94.15	94.15	94.15	-0.289999999999992
ghf1-sup-c7-ghf1-sup-c8.stat	97.72	98.13	97.93	97.93	97.93	97.93	0
ghf10-sup-c1-ghf10-sup-c2.stat	90.97	89.18	90.07	92.98	91.45	92.21	2.14
ghf10-sup-c1-ghf10-sup-c3.stat	96.77	96.46	96.62	96.77	96.46	96.62	0
ghf10-sup-c1-ghf10-sup-c4.stat	95.90	95.25	95.58	96.59	95.93	96.26	0.680000000000007
ghf10-sup-c1-ghf10-sup-c5.stat	95.55	94.58	95.06	96.58	95.59	96.08	1.02
ghf10-sup-c2-ghf10-sup-c3.stat	90.23	89.35	89.79	93.81	92.90	93.35	3.55999999999999
ghf10-sup-c2-ghf10-sup-c4.stat	90.94	89.69	90.31	91.64	90.69	91.16	0.849999999999994
ghf10-sup-c2-ghf10-sup-c5.stat	92.33	91.38	91.85	92.68	91.72	92.20	0.350000000000009
ghf10-sup-c3-ghf10-sup-c4.stat	91.89	91.58	91.74	91.89	91.58	91.74	0
ghf10-sup-c3-ghf10-sup-c5.stat	91.89	91.58	91.74	91.55	91.25	91.40	-0.339999999999989
ghf10-sup-c4-ghf10-sup-c5.stat	99.67	99.67	99.67	99.67	99.67	99.67	0
ghf11-sup-c1-ghf11-sup-c2.stat	99.47	99.47	99.47	99.47	99.47	99.47	0
ghf11-sup-c1-ghf11-sup-c3.stat	98.33	98.88	98.61	98.89	98.89	98.89	0.280000000000001
ghf11-sup-c1-ghf11-sup-c4.stat	96.05	96.59	96.32	96.61	96.61	96.61	0.290000000000006
ghf11-sup-c1-ghf11-sup-c5.stat	91.01	91.53	91.27	93.82	93.82	93.82	2.55
ghf11-sup-c2-ghf11-sup-c3.stat	98.32	98.88	98.60	99.44	99.44	99.44	0.840000000000003
ghf11-sup-c2-ghf11-sup-c4.stat	94.89	95.43	95.16	97.16	97.16	97.16	2
ghf11-sup-c2-ghf11-sup-c5.stat	93.82	94.35	94.08	94.94	94.94	94.94	0.859999999999999
ghf11-sup-c3-ghf11-sup-c4.stat	96.57	96.02	96.30	97.71	97.16	97.44	1.14
ghf11-sup-c3-ghf11-sup-c5.stat	93.18	93.18	93.18	93.18	93.18	93.18	0
ghf11-sup-c4-ghf11-sup-c5.stat	97.16	97.71	97.44	96.59	96.59	96.59	-0.849999999999994
ghf14-sup-c1-ghf14-sup-c2.stat	99.79	99.79	99.79	99.79	99.79	99.79	0
ghf14-sup-c1-ghf14-sup-c3.stat	95.67	95.43	95.55	92.88	90.57	91.71	-3.84
ghf14-sup-c2-ghf14-sup-c3.stat	95.19	95.19	95.19	92.41	90.12	91.25	-3.94
ghf15-sup-c1-ghf15-sup-c2.stat	94.20	94.86	94.53	94.90	94.68	94.79	0.260000000000005
ghf16-sup-c1-ghf16-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf17-sup-c1-ghf17-sup-c2.stat	99.34	99.34	99.34	98.34	98.34	98.34	-1
ghf18-sup-c1-ghf18-sup-c2.stat	92.37	92.72	92.54	93.13	92.78	92.95	0.409999999999997
ghf18-sup-c1-ghf18-sup-c3.stat	68.49	67.57	68.03	72.60	69.74	71.14	3.11
ghf18-sup-c1-ghf18-sup-c4.stat	68.58	68.58	68.58	74.78	72.22	73.48	4.90000000000001
ghf18-sup-c1-ghf18-sup-c5.stat	55.17	53.56	54.35	56.90	53.23	55.00	0.649999999999999
ghf18-sup-c2-ghf18-sup-c3.stat	62.50	63.35	62.92	61.16	59.05	60.09	-2.83
ghf18-sup-c2-ghf18-sup-c4.stat	67.24	68.42	67.83	65.09	64.26	64.67	-3.16
ghf18-sup-c2-ghf18-sup-c5.stat	61.25	60.49	60.87	61.67	58.50	60.04	-0.829999999999998
ghf18-sup-c3-ghf18-sup-c4.stat	95.94	95.94	95.94	97.42	97.42	97.42	1.48
ghf18-sup-c3-ghf18-sup-c5.stat	64.82	65.86	65.34	65.61	64.34	64.97	-0.370000000000005
ghf18-sup-c4-ghf18-sup-c5.stat	75.68	76.86	76.26	74.52	73.66	74.09	-2.17
ghf2-sup-c1-ghf2-sup-c2.stat	83.15	85.38	84.25	85.39	85.07	85.23	0.980000000000004
ghf22-sup-c1-ghf22-sup-c10.stat	97.56	97.56	97.56	97.56	97.56	97.56	0
ghf22-sup-c1-ghf22-sup-c11.stat	98.33	98.33	98.33	98.33	98.33	98.33	0
ghf22-sup-c1-ghf22-sup-c12.stat	90.98	91.74	91.36	95.08	95.08	95.08	3.72
ghf22-sup-c1-ghf22-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c1-ghf22-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c1-ghf22-sup-c4.stat	95.12	96.69	95.90	100.00	100.00	100.00	4.09999999999999
ghf22-sup-c1-ghf22-sup-c5.stat	96.75	96.75	96.75	98.37	98.37	98.37	1.62
ghf22-sup-c1-ghf22-sup-c6.stat	95.93	95.93	95.93	95.12	95.12	95.12	-0.810000000000002
ghf22-sup-c1-ghf22-sup-c7.stat	96.75	96.75	96.75	98.37	98.37	98.37	1.62
ghf22-sup-c1-ghf22-sup-c8.stat	95.93	95.93	95.93	98.37	98.37	98.37	2.44
ghf22-sup-c1-ghf22-sup-c9.stat	97.56	97.56	97.56	98.37	98.37	98.37	0.810000000000002
ghf22-sup-c10-ghf22-sup-c11.stat	98.40	98.40	98.40	98.40	98.40	98.40	0
ghf22-sup-c10-ghf22-sup-c12.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
ghf22-sup-c10-ghf22-sup-c2.stat	96.72	96.72	96.72	95.90	95.90	95.90	-0.819999999999993
ghf22-sup-c10-ghf22-sup-c3.stat	98.33	98.33	98.33	97.50	97.50	97.50	-0.829999999999998
ghf22-sup-c10-ghf22-sup-c4.stat	93.50	94.26	93.88	97.56	97.56	97.56	3.68000000000001
ghf22-sup-c10-ghf22-sup-c5.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
ghf22-sup-c10-ghf22-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c10-ghf22-sup-c7.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
ghf22-sup-c10-ghf22-sup-c8.stat	99.22	99.22	99.22	100.00	100.00	100.00	0.780000000000001
ghf22-sup-c10-ghf22-sup-c9.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
ghf22-sup-c11-ghf22-sup-c12.stat	95.97	95.97	95.97	97.58	97.58	97.58	1.61
ghf22-sup-c11-ghf22-sup-c2.stat	99.17	99.17	99.17	98.33	98.33	98.33	-0.840000000000003
ghf22-sup-c11-ghf22-sup-c3.stat	92.50	92.50	92.50	96.67	96.67	96.67	4.17
ghf22-sup-c11-ghf22-sup-c4.stat	92.50	93.28	92.89	96.67	96.67	96.67	3.78
ghf22-sup-c11-ghf22-sup-c5.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
ghf22-sup-c11-ghf22-sup-c6.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
ghf22-sup-c11-ghf22-sup-c7.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
ghf22-sup-c11-ghf22-sup-c8.stat	100.00	100.00	100.00	98.40	98.40	98.40	-1.59999999999999
ghf22-sup-c11-ghf22-sup-c9.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
ghf22-sup-c12-ghf22-sup-c2.stat	94.21	94.21	94.21	95.04	95.04	95.04	0.830000000000013
ghf22-sup-c12-ghf22-sup-c3.stat	91.60	91.60	91.60	95.80	95.80	95.80	4.2
ghf22-sup-c12-ghf22-sup-c4.stat	95.08	95.08	95.08	95.08	95.08	95.08	0
ghf22-sup-c12-ghf22-sup-c5.stat	96.88	96.88	96.88	98.44	98.44	98.44	1.56
ghf22-sup-c12-ghf22-sup-c6.stat	97.66	97.66	97.66	97.66	97.66	97.66	0
ghf22-sup-c12-ghf22-sup-c7.stat	99.22	99.22	99.22	98.44	98.44	98.44	-0.780000000000001
ghf22-sup-c12-ghf22-sup-c8.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
ghf22-sup-c12-ghf22-sup-c9.stat	96.88	96.88	96.88	98.44	98.44	98.44	1.56
ghf22-sup-c2-ghf22-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c2-ghf22-sup-c4.stat	95.90	96.69	96.30	100.00	100.00	100.00	3.7
ghf22-sup-c2-ghf22-sup-c5.stat	98.36	98.36	98.36	96.72	96.72	96.72	-1.64
ghf22-sup-c2-ghf22-sup-c6.stat	95.90	95.90	95.90	94.26	94.26	94.26	-1.64
ghf22-sup-c2-ghf22-sup-c7.stat	96.72	96.72	96.72	95.90	95.90	95.90	-0.819999999999993
ghf22-sup-c2-ghf22-sup-c8.stat	98.36	98.36	98.36	95.90	95.90	95.90	-2.45999999999999
ghf22-sup-c2-ghf22-sup-c9.stat	96.72	96.72	96.72	96.72	96.72	96.72	0
ghf22-sup-c3-ghf22-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c3-ghf22-sup-c5.stat	97.50	97.50	97.50	97.50	97.50	97.50	0
ghf22-sup-c3-ghf22-sup-c6.stat	96.67	96.67	96.67	96.67	96.67	96.67	0
ghf22-sup-c3-ghf22-sup-c7.stat	97.50	97.50	97.50	97.50	97.50	97.50	0
ghf22-sup-c3-ghf22-sup-c8.stat	96.67	96.67	96.67	96.67	96.67	96.67	0
ghf22-sup-c3-ghf22-sup-c9.stat	97.50	97.50	97.50	96.67	96.67	96.67	-0.829999999999998
ghf22-sup-c4-ghf22-sup-c5.stat	98.37	98.37	98.37	98.37	98.37	98.37	0
ghf22-sup-c4-ghf22-sup-c6.stat	91.87	92.62	92.24	95.12	95.12	95.12	2.88000000000001
ghf22-sup-c4-ghf22-sup-c7.stat	96.75	96.75	96.75	96.75	96.75	96.75	0
ghf22-sup-c4-ghf22-sup-c8.stat	98.37	98.37	98.37	97.56	97.56	97.56	-0.810000000000002
ghf22-sup-c4-ghf22-sup-c9.stat	94.31	95.08	94.69	98.37	98.37	98.37	3.68000000000001
ghf22-sup-c5-ghf22-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c5-ghf22-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c5-ghf22-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c5-ghf22-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c6-ghf22-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c6-ghf22-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c6-ghf22-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c7-ghf22-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c7-ghf22-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf22-sup-c8-ghf22-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ghf28-sup-c1-ghf28-sup-c2.stat	92.07	92.07	92.07	95.12	95.12	95.12	3.05000000000001
ghf33-sup-c1-ghf33-sup-c2.stat	89.46	87.10	88.26	88.55	85.96	87.24	-1.02000000000001
ghf33-sup-c1-ghf33-sup-c3.stat	81.16	79.70	80.42	83.28	80.83	82.04	1.62
ghf33-sup-c1-ghf33-sup-c4.stat	90.79	88.82	89.80	86.03	83.38	84.69	-5.11
ghf33-sup-c2-ghf33-sup-c3.stat	84.15	83.13	83.64	88.72	86.35	87.52	3.88
ghf33-sup-c2-ghf33-sup-c4.stat	87.50	87.23	87.36	87.81	87.54	87.68	0.320000000000007
ghf33-sup-c3-ghf33-sup-c4.stat	83.49	82.97	83.23	86.67	84.78	85.71	2.47999999999999
ghf34-sup-c1-ghf34-sup-c2.stat	98.96	98.96	98.96	98.70	98.70	98.70	-0.259999999999991
ghf34-sup-c1-ghf34-sup-c3.stat	95.25	94.75	95.00	94.72	94.23	94.47	-0.530000000000001
ghf34-sup-c2-ghf34-sup-c3.stat	96.56	96.31	96.43	97.09	96.83	96.96	0.529999999999987
ghf46-sup-c1-ghf46-sup-c2.stat	82.88	84.40	83.64	79.28	77.53	78.40	-5.23999999999999
ghf5-sup-c1-ghf5-sup-c2.stat	97.16	97.16	97.16	96.81	96.81	96.81	-0.349999999999994
ghf5-sup-c1-ghf5-sup-c3.stat	84.25	84.56	84.40	87.55	86.59	87.07	2.66999999999999
ghf5-sup-c1-ghf5-sup-c4.stat	74.06	72.69	73.37	75.56	69.55	72.43	-0.939999999999998
ghf5-sup-c1-ghf5-sup-c5.stat	83.81	81.18	82.47	85.83	81.54	83.63	1.16
ghf5-sup-c1-ghf5-sup-c6.stat	77.06	76.79	76.92	79.93	78.25	79.08	2.16
ghf5-sup-c2-ghf5-sup-c3.stat	90.44	90.44	90.44	87.50	87.18	87.34	-3.09999999999999
ghf5-sup-c2-ghf5-sup-c4.stat	73.76	70.80	72.25	75.67	69.34	72.36	0.109999999999999
ghf5-sup-c2-ghf5-sup-c5.stat	83.00	79.77	81.35	87.04	82.06	84.48	3.13000000000001
ghf5-sup-c2-ghf5-sup-c6.stat	76.70	76.16	76.43	74.91	73.08	73.98	-2.45
ghf5-sup-c3-ghf5-sup-c4.stat	70.85	69.31	70.07	76.75	71.72	74.15	4.08000000000001
ghf5-sup-c3-ghf5-sup-c5.stat	80.33	77.17	78.71	81.56	78.04	79.76	1.05000000000001
ghf5-sup-c3-ghf5-sup-c6.stat	81.21	79.79	80.49	77.30	74.40	75.83	-4.66
ghf5-sup-c4-ghf5-sup-c5.stat	90.70	90.70	90.70	88.37	88.37	88.37	-2.33
ghf5-sup-c4-ghf5-sup-c6.stat	77.59	73.42	75.45	69.57	62.84	66.03	-9.42
ghf5-sup-c5-ghf5-sup-c6.stat	72.79	70.46	71.61	74.63	70.24	72.37	0.760000000000005
ghf6-sup-c1-ghf6-sup-c2.stat	85.56	85.25	85.41	85.20	84.29	84.74	-0.670000000000002
ghf6-sup-c1-ghf6-sup-c3.stat	84.17	83.87	84.02	84.17	83.57	83.87	-0.149999999999991
ghf6-sup-c2-ghf6-sup-c3.stat	99.16	99.16	99.16	99.44	99.44	99.44	0.280000000000001
ghf7-sup-c1-ghf7-sup-c2.stat	96.94	96.94	96.94	96.66	96.66	96.66	-0.280000000000001
ghf7-sup-c1-ghf7-sup-c3.stat	93.26	93.26	93.26	95.85	95.85	95.85	2.58999999999999
ghf7-sup-c1-ghf7-sup-c4.stat	93.78	93.54	93.66	95.34	95.34	95.34	1.68000000000001
ghf7-sup-c2-ghf7-sup-c3.stat	95.53	95.26	95.40	98.32	97.51	97.91	2.50999999999999
ghf7-sup-c2-ghf7-sup-c4.stat	95.28	94.75	95.01	96.39	95.86	96.12	1.11
ghf7-sup-c3-ghf7-sup-c4.stat	99.49	99.49	99.49	99.49	99.49	99.49	0
ghf9-sup-c1-ghf9-sup-c2.stat	90.71	90.93	90.82	88.02	87.38	87.70	-3.11999999999999
GHMP_kinases-sup-c1-GHMP_kinases-sup-c2.stat	72.18	73.48	72.82	73.24	73.24	73.24	0.420000000000002
GHMP_kinases_C-sup-c1-GHMP_kinases_C-sup-c2.stat	62.02	63.49	62.75	53.49	53.49	53.49	-9.26
GHMP_kinases_N-sup-c1-GHMP_kinases_N-sup-c2.stat	75.82	78.91	77.33	79.74	80.26	80.00	2.67
GLA-sup-c1-GLA-sup-c2.stat	50.00	58.62	53.97	97.06	97.06	97.06	43.09
GLA-sup-c1-GLA-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
GLA-sup-c1-GLA-sup-c4.stat	88.57	91.18	89.86	91.43	91.43	91.43	1.57000000000001
GLA-sup-c2-GLA-sup-c3.stat	67.65	79.31	73.02	100.00	100.00	100.00	26.98
GLA-sup-c2-GLA-sup-c4.stat	38.24	43.33	40.63	91.18	91.18	91.18	50.55
GLA-sup-c3-GLA-sup-c4.stat	91.67	94.29	92.96	100.00	100.00	100.00	7.04000000000001
gln-synt-sup-c1-gln-synt-sup-c2.stat	97.01	97.81	97.41	99.73	99.73	99.73	2.32000000000001
gln-synt_N-sup-c1-gln-synt_N-sup-c2.stat	100.00	97.00	98.48	100.00	97.00	98.48	0
gln-synt_NC-sup-c1-gln-synt_NC-sup-c2.stat	97.63	97.63	97.63	99.57	98.93	99.25	1.62
glnasn-sup-c1-glnasn-sup-c2.stat	98.78	99.08	98.93	99.70	99.70	99.70	0.769999999999996
glnasn-sup-c1-glnasn-sup-c3.stat	96.62	96.91	96.76	100.00	100.00	100.00	3.23999999999999
glnasn-sup-c1-glnasn-sup-c4.stat	98.74	98.74	98.74	99.69	99.69	99.69	0.950000000000003
glnasn-sup-c2-glnasn-sup-c3.stat	97.85	97.85	97.85	98.77	98.77	98.77	0.920000000000002
glnasn-sup-c2-glnasn-sup-c4.stat	98.74	98.74	98.74	99.37	99.37	99.37	0.63000000000001
glnasn-sup-c3-glnasn-sup-c4.stat	99.68	99.68	99.68	99.05	99.05	99.05	-0.63000000000001
glob-sup-c1-glob-sup-c10.stat	75.18	76.30	75.74	75.91	75.91	75.91	0.170000000000002
glob-sup-c1-glob-sup-c11.stat	67.94	69.53	68.73	70.99	70.99	70.99	2.25999999999999
glob-sup-c1-glob-sup-c12.stat	73.53	74.63	74.07	92.65	90.65	91.64	17.57
glob-sup-c1-glob-sup-c13.stat	62.50	64.39	63.43	76.47	76.47	76.47	13.04
glob-sup-c1-glob-sup-c14.stat	55.56	57.69	56.60	84.44	82.61	83.52	26.92
glob-sup-c1-glob-sup-c15.stat	86.03	86.03	86.03	81.62	79.86	80.73	-5.3
glob-sup-c1-glob-sup-c16.stat	83.70	84.96	84.33	93.33	91.30	92.31	7.98
glob-sup-c1-glob-sup-c17.stat	66.18	67.67	66.91	95.59	93.53	94.55	27.64
glob-sup-c1-glob-sup-c18.stat	70.59	71.11	70.85	74.26	74.26	74.26	3.41000000000001
glob-sup-c1-glob-sup-c19.stat	69.12	70.68	69.89	94.85	92.81	93.82	23.93
glob-sup-c1-glob-sup-c2.stat	95.10	95.77	95.44	99.30	99.30	99.30	3.86
glob-sup-c1-glob-sup-c20.stat	70.59	71.11	70.85	76.47	76.47	76.47	5.62
glob-sup-c1-glob-sup-c21.stat	67.91	67.91	67.91	73.13	71.53	72.32	4.41
glob-sup-c1-glob-sup-c22.stat	62.69	64.12	63.40	66.42	65.44	65.93	2.53000000000001
glob-sup-c1-glob-sup-c23.stat	64.66	64.66	64.66	89.47	86.86	88.15	23.49
glob-sup-c1-glob-sup-c24.stat	64.66	64.66	64.66	89.47	86.23	87.82	23.16
glob-sup-c1-glob-sup-c25.stat	68.42	68.94	68.68	75.19	74.07	74.63	5.94999999999999
glob-sup-c1-glob-sup-c26.stat	73.68	72.59	73.13	89.47	86.23	87.82	14.69
glob-sup-c1-glob-sup-c27.stat	65.41	65.41	65.41	76.69	74.45	75.56	10.15
glob-sup-c1-glob-sup-c28.stat	55.97	56.82	56.39	73.88	72.79	73.33	16.94
glob-sup-c1-glob-sup-c29.stat	67.42	69.53	68.46	71.97	71.97	71.97	3.51000000000001
glob-sup-c1-glob-sup-c3.stat	73.38	73.91	73.65	73.38	72.86	73.12	-0.530000000000001
glob-sup-c1-glob-sup-c30.stat	61.76	62.22	61.99	72.79	71.74	72.26	10.27
glob-sup-c1-glob-sup-c31.stat	64.93	65.41	65.17	63.43	62.96	63.20	-1.97
glob-sup-c1-glob-sup-c32.stat	68.61	69.63	69.12	71.53	71.01	71.27	2.14999999999999
glob-sup-c1-glob-sup-c33.stat	62.41	63.36	62.88	71.43	71.43	71.43	8.55
glob-sup-c1-glob-sup-c34.stat	63.28	63.28	63.28	67.19	67.19	67.19	3.91
glob-sup-c1-glob-sup-c35.stat	67.67	67.16	67.42	90.98	88.32	89.63	22.21
glob-sup-c1-glob-sup-c36.stat	71.32	72.39	71.85	75.00	75.00	75.00	3.15000000000001
glob-sup-c1-glob-sup-c37.stat	71.32	72.39	71.85	75.00	75.00	75.00	3.15000000000001
glob-sup-c1-glob-sup-c38.stat	73.68	72.59	73.13	88.72	86.13	87.41	14.28
glob-sup-c1-glob-sup-c39.stat	75.18	75.74	75.46	75.91	75.91	75.91	0.450000000000003
glob-sup-c1-glob-sup-c4.stat	69.78	71.32	70.55	94.96	92.31	93.62	23.07
glob-sup-c1-glob-sup-c40.stat	69.92	70.45	70.19	90.98	87.68	89.30	19.11
glob-sup-c1-glob-sup-c41.stat	69.92	69.40	69.66	94.74	90.65	92.65	22.99
glob-sup-c1-glob-sup-c5.stat	75.18	75.74	75.46	76.64	76.64	76.64	1.18000000000001
glob-sup-c1-glob-sup-c6.stat	75.18	75.74	75.46	75.91	75.91	75.91	0.450000000000003
glob-sup-c1-glob-sup-c7.stat	75.18	75.74	75.46	75.91	75.91	75.91	0.450000000000003
glob-sup-c1-glob-sup-c8.stat	76.64	77.21	76.92	73.72	73.72	73.72	-3.2
glob-sup-c1-glob-sup-c9.stat	72.26	73.33	72.79	76.64	76.64	76.64	3.84999999999999
glob-sup-c10-glob-sup-c11.stat	97.95	97.95	97.95	97.26	97.26	97.26	-0.689999999999998
glob-sup-c10-glob-sup-c12.stat	97.24	97.24	97.24	99.31	99.31	99.31	2.07000000000001
glob-sup-c10-glob-sup-c13.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c14.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c15.stat	97.93	97.93	97.93	98.62	98.62	98.62	0.689999999999998
glob-sup-c10-glob-sup-c16.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c17.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c18.stat	95.86	95.86	95.86	96.55	96.55	96.55	0.689999999999998
glob-sup-c10-glob-sup-c19.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c2.stat	71.92	73.43	72.66	77.40	78.47	77.93	5.27000000000001
glob-sup-c10-glob-sup-c20.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c10-glob-sup-c21.stat	97.18	96.50	96.84	97.89	97.20	97.54	0.700000000000003
glob-sup-c10-glob-sup-c22.stat	99.30	99.30	99.30	97.89	97.89	97.89	-1.41
glob-sup-c10-glob-sup-c23.stat	99.29	99.29	99.29	99.29	99.29	99.29	0
glob-sup-c10-glob-sup-c24.stat	99.29	99.29	99.29	99.29	99.29	99.29	0
glob-sup-c10-glob-sup-c25.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c10-glob-sup-c26.stat	96.45	96.45	96.45	99.29	99.29	99.29	2.84
glob-sup-c10-glob-sup-c27.stat	95.04	95.04	95.04	95.04	95.04	95.04	0
glob-sup-c10-glob-sup-c28.stat	95.77	95.77	95.77	94.37	94.37	94.37	-1.39999999999999
glob-sup-c10-glob-sup-c29.stat	95.59	94.89	95.24	96.32	95.62	95.97	0.730000000000004
glob-sup-c10-glob-sup-c3.stat	86.21	86.81	86.51	93.79	93.15	93.47	6.95999999999999
glob-sup-c10-glob-sup-c30.stat	91.43	92.09	91.76	93.57	93.57	93.57	1.80999999999999
glob-sup-c10-glob-sup-c31.stat	91.85	91.85	91.85	92.59	92.59	92.59	0.740000000000009
glob-sup-c10-glob-sup-c32.stat	94.37	93.71	94.04	93.66	93.01	93.33	-0.710000000000008
glob-sup-c10-glob-sup-c33.stat	94.20	93.53	93.86	92.75	92.09	92.42	-1.44
glob-sup-c10-glob-sup-c34.stat	95.56	94.85	95.20	96.30	95.59	95.94	0.739999999999995
glob-sup-c10-glob-sup-c35.stat	96.45	96.45	96.45	98.58	98.58	98.58	2.13
glob-sup-c10-glob-sup-c36.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c10-glob-sup-c37.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c10-glob-sup-c38.stat	96.45	96.45	96.45	98.58	98.58	98.58	2.13
glob-sup-c10-glob-sup-c39.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c10-glob-sup-c4.stat	89.58	90.21	89.90	93.75	93.10	93.43	3.53
glob-sup-c10-glob-sup-c40.stat	93.62	93.62	93.62	93.62	93.62	93.62	0
glob-sup-c10-glob-sup-c41.stat	94.96	94.96	94.96	96.40	95.71	96.06	1.10000000000001
glob-sup-c10-glob-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c10-glob-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c10-glob-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c10-glob-sup-c8.stat	96.08	96.71	96.39	100.00	100.00	100.00	3.61
glob-sup-c10-glob-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c11-glob-sup-c12.stat	97.83	97.83	97.83	94.20	94.20	94.20	-3.63
glob-sup-c11-glob-sup-c13.stat	97.83	97.83	97.83	95.65	95.65	95.65	-2.17999999999999
glob-sup-c11-glob-sup-c14.stat	97.83	97.83	97.83	95.65	95.65	95.65	-2.17999999999999
glob-sup-c11-glob-sup-c15.stat	97.83	97.83	97.83	97.10	97.10	97.10	-0.730000000000004
glob-sup-c11-glob-sup-c16.stat	97.10	97.10	97.10	96.38	96.38	96.38	-0.719999999999999
glob-sup-c11-glob-sup-c17.stat	97.83	97.83	97.83	94.93	94.93	94.93	-2.89999999999999
glob-sup-c11-glob-sup-c18.stat	92.75	92.75	92.75	93.48	93.48	93.48	0.730000000000004
glob-sup-c11-glob-sup-c19.stat	97.10	97.10	97.10	95.65	95.65	95.65	-1.44999999999999
glob-sup-c11-glob-sup-c2.stat	71.43	72.46	71.94	70.71	71.74	71.22	-0.719999999999999
glob-sup-c11-glob-sup-c20.stat	97.10	97.10	97.10	97.83	97.83	97.83	0.730000000000004
glob-sup-c11-glob-sup-c21.stat	97.06	96.35	96.70	96.32	95.62	95.97	-0.730000000000004
glob-sup-c11-glob-sup-c22.stat	98.53	98.53	98.53	98.53	98.53	98.53	0
glob-sup-c11-glob-sup-c23.stat	96.30	96.30	96.30	97.04	97.04	97.04	0.740000000000009
glob-sup-c11-glob-sup-c24.stat	96.30	96.30	96.30	97.04	97.04	97.04	0.740000000000009
glob-sup-c11-glob-sup-c25.stat	97.04	97.04	97.04	97.04	97.04	97.04	0
glob-sup-c11-glob-sup-c26.stat	96.30	96.30	96.30	97.78	97.78	97.78	1.48
glob-sup-c11-glob-sup-c27.stat	93.33	93.33	93.33	94.81	94.81	94.81	1.48
glob-sup-c11-glob-sup-c28.stat	97.06	97.06	97.06	98.53	98.53	98.53	1.47
glob-sup-c11-glob-sup-c29.stat	92.37	91.67	92.02	91.60	90.91	91.25	-0.769999999999996
glob-sup-c11-glob-sup-c3.stat	86.23	85.61	85.92	89.86	88.57	89.21	3.28999999999999
glob-sup-c11-glob-sup-c30.stat	88.81	89.47	89.14	88.81	89.47	89.14	0
glob-sup-c11-glob-sup-c31.stat	92.31	91.60	91.95	92.31	91.60	91.95	0
glob-sup-c11-glob-sup-c32.stat	95.62	94.24	94.93	94.16	92.81	93.48	-1.45
glob-sup-c11-glob-sup-c33.stat	92.42	90.37	91.39	91.67	89.63	90.64	-0.75
glob-sup-c11-glob-sup-c34.stat	94.66	93.23	93.94	93.89	92.48	93.18	-0.759999999999991
glob-sup-c11-glob-sup-c35.stat	97.04	97.04	97.04	97.04	97.04	97.04	0
glob-sup-c11-glob-sup-c36.stat	97.83	97.83	97.83	97.83	97.83	97.83	0
glob-sup-c11-glob-sup-c37.stat	96.35	96.35	96.35	95.62	95.62	95.62	-0.72999999999999
glob-sup-c11-glob-sup-c38.stat	97.04	97.04	97.04	94.07	94.07	94.07	-2.97000000000001
glob-sup-c11-glob-sup-c39.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c11-glob-sup-c4.stat	83.94	84.56	84.25	91.24	89.93	90.58	6.33
glob-sup-c11-glob-sup-c40.stat	92.65	92.65	92.65	95.59	95.59	95.59	2.94
glob-sup-c11-glob-sup-c41.stat	90.23	90.91	90.57	91.73	91.04	91.39	0.820000000000007
glob-sup-c11-glob-sup-c5.stat	98.63	98.63	98.63	97.95	97.95	97.95	-0.679999999999993
glob-sup-c11-glob-sup-c6.stat	98.63	98.63	98.63	97.95	97.95	97.95	-0.679999999999993
glob-sup-c11-glob-sup-c7.stat	98.63	98.63	98.63	97.95	97.95	97.95	-0.679999999999993
glob-sup-c11-glob-sup-c8.stat	88.36	89.58	88.97	95.89	95.89	95.89	6.92
glob-sup-c11-glob-sup-c9.stat	98.63	98.63	98.63	98.63	98.63	98.63	0
glob-sup-c12-glob-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c18.stat	99.32	99.32	99.32	99.32	99.32	99.32	0
glob-sup-c12-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c2.stat	64.08	66.42	65.23	90.14	89.51	89.82	24.59
glob-sup-c12-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c21.stat	94.29	93.62	93.95	97.14	96.45	96.80	2.84999999999999
glob-sup-c12-glob-sup-c22.stat	95.71	95.71	95.71	97.86	97.86	97.86	2.15000000000001
glob-sup-c12-glob-sup-c23.stat	95.68	95.68	95.68	98.56	98.56	98.56	2.88
glob-sup-c12-glob-sup-c24.stat	95.68	95.68	95.68	98.56	98.56	98.56	2.88
glob-sup-c12-glob-sup-c25.stat	95.68	95.68	95.68	97.84	97.84	97.84	2.16
glob-sup-c12-glob-sup-c26.stat	95.68	95.68	95.68	97.84	97.84	97.84	2.16
glob-sup-c12-glob-sup-c27.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c12-glob-sup-c28.stat	95.71	95.71	95.71	97.14	97.14	97.14	1.43000000000001
glob-sup-c12-glob-sup-c29.stat	96.30	95.59	95.94	94.07	93.38	93.73	-2.20999999999999
glob-sup-c12-glob-sup-c3.stat	86.01	87.23	86.62	91.61	90.97	91.29	4.67
glob-sup-c12-glob-sup-c30.stat	89.78	90.44	90.11	94.16	94.16	94.16	4.05
glob-sup-c12-glob-sup-c31.stat	92.54	92.54	92.54	88.06	88.06	88.06	-4.48
glob-sup-c12-glob-sup-c32.stat	92.86	92.20	92.53	95.00	94.33	94.66	2.13
glob-sup-c12-glob-sup-c33.stat	94.85	94.16	94.51	91.18	90.51	90.84	-3.67
glob-sup-c12-glob-sup-c34.stat	96.99	94.85	95.91	97.74	95.59	96.65	0.740000000000009
glob-sup-c12-glob-sup-c35.stat	97.12	97.12	97.12	98.56	98.56	98.56	1.44
glob-sup-c12-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c12-glob-sup-c38.stat	95.68	95.68	95.68	97.12	97.12	97.12	1.44
glob-sup-c12-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c12-glob-sup-c4.stat	83.22	84.40	83.80	94.41	93.75	94.08	10.28
glob-sup-c12-glob-sup-c40.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
glob-sup-c12-glob-sup-c41.stat	96.43	96.43	96.43	97.14	96.45	96.80	0.36999999999999
glob-sup-c12-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c12-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c12-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c12-glob-sup-c8.stat	95.17	95.17	95.17	97.24	97.24	97.24	2.06999999999999
glob-sup-c12-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c13-glob-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c2.stat	69.72	72.26	70.97	92.25	91.61	91.93	20.96
glob-sup-c13-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c21.stat	94.29	93.62	93.95	94.29	93.62	93.95	0
glob-sup-c13-glob-sup-c22.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c13-glob-sup-c23.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c13-glob-sup-c24.stat	95.68	95.68	95.68	98.56	98.56	98.56	2.88
glob-sup-c13-glob-sup-c25.stat	94.96	94.96	94.96	96.40	96.40	96.40	1.44000000000001
glob-sup-c13-glob-sup-c26.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c13-glob-sup-c27.stat	94.96	94.96	94.96	96.40	96.40	96.40	1.44000000000001
glob-sup-c13-glob-sup-c28.stat	95.71	95.71	95.71	96.43	96.43	96.43	0.720000000000013
glob-sup-c13-glob-sup-c29.stat	96.30	95.59	95.94	96.30	95.59	95.94	0
glob-sup-c13-glob-sup-c3.stat	85.31	87.14	86.22	95.10	94.44	94.77	8.55
glob-sup-c13-glob-sup-c30.stat	90.51	91.18	90.84	94.16	94.16	94.16	3.31999999999999
glob-sup-c13-glob-sup-c31.stat	92.54	92.54	92.54	90.30	90.30	90.30	-2.24000000000001
glob-sup-c13-glob-sup-c32.stat	92.86	92.20	92.53	93.57	92.91	93.24	0.709999999999994
glob-sup-c13-glob-sup-c33.stat	91.91	91.24	91.58	91.18	90.51	90.84	-0.739999999999995
glob-sup-c13-glob-sup-c34.stat	96.24	94.12	95.17	96.24	94.12	95.17	0
glob-sup-c13-glob-sup-c35.stat	95.68	95.68	95.68	98.56	98.56	98.56	2.88
glob-sup-c13-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c13-glob-sup-c38.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c13-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c13-glob-sup-c4.stat	86.01	87.23	86.62	94.41	93.75	94.08	7.45999999999999
glob-sup-c13-glob-sup-c40.stat	99.28	99.28	99.28	98.56	98.56	98.56	-0.719999999999999
glob-sup-c13-glob-sup-c41.stat	95.71	95.71	95.71	96.43	95.74	96.09	0.38000000000001
glob-sup-c13-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c13-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c13-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c13-glob-sup-c8.stat	98.62	98.62	98.62	99.31	99.31	99.31	0.689999999999998
glob-sup-c13-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c18.stat	100.00	100.00	100.00	99.31	99.31	99.31	-0.689999999999998
glob-sup-c14-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c2.stat	64.54	66.42	65.47	86.52	85.92	86.22	20.75
glob-sup-c14-glob-sup-c20.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c21.stat	97.86	97.16	97.51	97.86	97.16	97.51	0
glob-sup-c14-glob-sup-c22.stat	99.29	99.29	99.29	99.29	99.29	99.29	0
glob-sup-c14-glob-sup-c23.stat	98.56	98.56	98.56	99.28	99.28	99.28	0.719999999999999
glob-sup-c14-glob-sup-c24.stat	98.56	98.56	98.56	99.28	99.28	99.28	0.719999999999999
glob-sup-c14-glob-sup-c25.stat	97.84	97.84	97.84	99.28	99.28	99.28	1.44
glob-sup-c14-glob-sup-c26.stat	98.56	98.56	98.56	98.56	98.56	98.56	0
glob-sup-c14-glob-sup-c27.stat	94.96	95.65	95.31	99.28	99.28	99.28	3.97
glob-sup-c14-glob-sup-c28.stat	96.43	97.12	96.77	99.29	99.29	99.29	2.52000000000001
glob-sup-c14-glob-sup-c29.stat	97.76	97.04	97.40	97.01	96.30	96.65	-0.75
glob-sup-c14-glob-sup-c3.stat	83.80	86.23	85.00	95.07	94.41	94.74	9.73999999999999
glob-sup-c14-glob-sup-c30.stat	91.24	91.91	91.58	94.16	94.16	94.16	2.58
glob-sup-c14-glob-sup-c31.stat	93.23	93.23	93.23	81.95	81.95	81.95	-11.28
glob-sup-c14-glob-sup-c32.stat	95.00	94.33	94.66	92.14	91.49	91.81	-2.84999999999999
glob-sup-c14-glob-sup-c33.stat	95.59	94.89	95.24	93.38	92.70	93.04	-2.19999999999999
glob-sup-c14-glob-sup-c34.stat	96.24	94.12	95.17	97.74	95.59	96.65	1.48
glob-sup-c14-glob-sup-c35.stat	98.56	98.56	98.56	99.28	99.28	99.28	0.719999999999999
glob-sup-c14-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c14-glob-sup-c38.stat	95.68	96.38	96.03	99.28	99.28	99.28	3.25
glob-sup-c14-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c4.stat	85.92	87.14	86.52	95.77	95.10	95.44	8.92
glob-sup-c14-glob-sup-c40.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
glob-sup-c14-glob-sup-c41.stat	96.40	96.40	96.40	97.12	96.43	96.77	0.36999999999999
glob-sup-c14-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c14-glob-sup-c8.stat	97.93	97.93	97.93	98.62	98.62	98.62	0.689999999999998
glob-sup-c14-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c15-glob-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c15-glob-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c15-glob-sup-c18.stat	97.95	98.62	98.28	100.00	100.00	100.00	1.72
glob-sup-c15-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c15-glob-sup-c2.stat	70.42	72.46	71.43	90.14	89.51	89.82	18.39
glob-sup-c15-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c15-glob-sup-c21.stat	94.29	93.62	93.95	94.29	93.62	93.95	0
glob-sup-c15-glob-sup-c22.stat	95.00	95.00	95.00	95.71	95.71	95.71	0.709999999999994
glob-sup-c15-glob-sup-c23.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c15-glob-sup-c24.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c15-glob-sup-c25.stat	94.24	94.24	94.24	95.68	95.68	95.68	1.44000000000001
glob-sup-c15-glob-sup-c26.stat	95.68	95.68	95.68	94.96	94.96	94.96	-0.720000000000013
glob-sup-c15-glob-sup-c27.stat	92.09	92.75	92.42	95.68	95.68	95.68	3.26000000000001
glob-sup-c15-glob-sup-c28.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c15-glob-sup-c29.stat	94.81	94.12	94.46	94.81	94.12	94.46	0
glob-sup-c15-glob-sup-c3.stat	96.50	96.50	96.50	95.80	95.14	95.47	-1.03
glob-sup-c15-glob-sup-c30.stat	89.05	89.71	89.38	93.43	93.43	93.43	4.05000000000001
glob-sup-c15-glob-sup-c31.stat	91.79	91.79	91.79	82.09	82.09	82.09	-9.7
glob-sup-c15-glob-sup-c32.stat	87.14	87.14	87.14	93.57	92.91	93.24	6.09999999999999
glob-sup-c15-glob-sup-c33.stat	93.38	92.70	93.04	94.12	93.43	93.77	0.72999999999999
glob-sup-c15-glob-sup-c34.stat	95.49	93.38	94.42	96.99	94.85	95.91	1.48999999999999
glob-sup-c15-glob-sup-c35.stat	94.24	94.24	94.24	98.56	98.56	98.56	4.32000000000001
glob-sup-c15-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c15-glob-sup-c37.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c15-glob-sup-c38.stat	94.96	94.96	94.96	96.40	96.40	96.40	1.44000000000001
glob-sup-c15-glob-sup-c39.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c15-glob-sup-c4.stat	86.71	87.94	87.32	95.10	94.44	94.77	7.45
glob-sup-c15-glob-sup-c40.stat	99.28	99.28	99.28	98.56	98.56	98.56	-0.719999999999999
glob-sup-c15-glob-sup-c41.stat	95.71	95.71	95.71	96.43	95.74	96.09	0.38000000000001
glob-sup-c15-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c15-glob-sup-c6.stat	98.62	98.62	98.62	99.31	99.31	99.31	0.689999999999998
glob-sup-c15-glob-sup-c7.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c15-glob-sup-c8.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c15-glob-sup-c9.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c16-glob-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c16-glob-sup-c18.stat	97.93	98.61	98.27	99.31	99.31	99.31	1.04000000000001
glob-sup-c16-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c16-glob-sup-c2.stat	79.43	80.58	80.00	85.82	85.21	85.51	5.51000000000001
glob-sup-c16-glob-sup-c20.stat	100.00	100.00	100.00	99.31	99.31	99.31	-0.689999999999998
glob-sup-c16-glob-sup-c21.stat	95.71	95.71	95.71	97.86	97.16	97.51	1.80000000000001
glob-sup-c16-glob-sup-c22.stat	97.14	97.84	97.49	99.29	99.29	99.29	1.80000000000001
glob-sup-c16-glob-sup-c23.stat	95.68	96.38	96.03	98.56	98.56	98.56	2.53
glob-sup-c16-glob-sup-c24.stat	95.68	96.38	96.03	98.56	98.56	98.56	2.53
glob-sup-c16-glob-sup-c25.stat	95.68	96.38	96.03	98.56	98.56	98.56	2.53
glob-sup-c16-glob-sup-c26.stat	96.40	97.10	96.75	99.28	99.28	99.28	2.53
glob-sup-c16-glob-sup-c27.stat	92.81	94.16	93.48	98.56	98.56	98.56	5.08
glob-sup-c16-glob-sup-c28.stat	97.14	97.84	97.49	99.29	99.29	99.29	1.80000000000001
glob-sup-c16-glob-sup-c29.stat	96.27	95.56	95.91	97.01	96.30	96.65	0.740000000000009
glob-sup-c16-glob-sup-c3.stat	89.44	91.37	90.39	95.77	95.10	95.44	5.05
glob-sup-c16-glob-sup-c30.stat	93.43	93.43	93.43	93.43	93.43	93.43	0
glob-sup-c16-glob-sup-c31.stat	86.47	87.79	87.12	81.20	81.20	81.20	-5.92
glob-sup-c16-glob-sup-c32.stat	92.14	92.14	92.14	93.57	92.91	93.24	1.09999999999999
glob-sup-c16-glob-sup-c33.stat	96.32	95.62	95.97	96.32	95.62	95.97	0
glob-sup-c16-glob-sup-c34.stat	94.74	92.65	93.68	97.74	95.59	96.65	2.97
glob-sup-c16-glob-sup-c35.stat	96.40	97.10	96.75	98.56	98.56	98.56	1.81
glob-sup-c16-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c16-glob-sup-c37.stat	97.92	97.92	97.92	100.00	100.00	100.00	2.08
glob-sup-c16-glob-sup-c38.stat	96.40	97.10	96.75	98.56	98.56	98.56	1.81
glob-sup-c16-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c16-glob-sup-c4.stat	82.39	84.17	83.27	95.77	95.10	95.44	12.17
glob-sup-c16-glob-sup-c40.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
glob-sup-c16-glob-sup-c41.stat	96.40	96.40	96.40	96.40	96.40	96.40	0
glob-sup-c16-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c16-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c16-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c16-glob-sup-c8.stat	97.93	97.93	97.93	99.31	99.31	99.31	1.38
glob-sup-c16-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c17-glob-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c17-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c17-glob-sup-c2.stat	67.61	70.07	68.82	90.85	90.21	90.53	21.71
glob-sup-c17-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c17-glob-sup-c21.stat	94.29	93.62	93.95	94.29	93.62	93.95	0
glob-sup-c17-glob-sup-c22.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c17-glob-sup-c23.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c17-glob-sup-c24.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c17-glob-sup-c25.stat	94.96	94.96	94.96	94.96	94.96	94.96	0
glob-sup-c17-glob-sup-c26.stat	96.40	96.40	96.40	95.68	95.68	95.68	-0.719999999999999
glob-sup-c17-glob-sup-c27.stat	94.96	94.96	94.96	94.96	94.96	94.96	0
glob-sup-c17-glob-sup-c28.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c17-glob-sup-c29.stat	96.30	95.59	95.94	97.04	96.32	96.68	0.740000000000009
glob-sup-c17-glob-sup-c3.stat	83.92	85.71	84.81	95.10	94.44	94.77	9.95999999999999
glob-sup-c17-glob-sup-c30.stat	91.24	91.91	91.58	94.16	94.16	94.16	2.58
glob-sup-c17-glob-sup-c31.stat	91.79	91.79	91.79	91.04	91.04	91.04	-0.75
glob-sup-c17-glob-sup-c32.stat	91.43	90.78	91.10	92.14	91.49	91.81	0.710000000000008
glob-sup-c17-glob-sup-c33.stat	91.91	91.24	91.58	94.12	93.43	93.77	2.19
glob-sup-c17-glob-sup-c34.stat	96.24	94.12	95.17	96.99	94.85	95.91	0.739999999999995
glob-sup-c17-glob-sup-c35.stat	94.96	94.96	94.96	97.84	97.84	97.84	2.88000000000001
glob-sup-c17-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c17-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c17-glob-sup-c38.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c17-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c17-glob-sup-c4.stat	85.31	86.52	85.92	95.80	95.14	95.47	9.55
glob-sup-c17-glob-sup-c40.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
glob-sup-c17-glob-sup-c41.stat	95.71	95.71	95.71	96.43	95.74	96.09	0.38000000000001
glob-sup-c17-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c17-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c17-glob-sup-c7.stat	99.31	99.31	99.31	98.62	98.62	98.62	-0.689999999999998
glob-sup-c17-glob-sup-c8.stat	96.55	96.55	96.55	98.62	98.62	98.62	2.07000000000001
glob-sup-c17-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c18-glob-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c18-glob-sup-c2.stat	68.31	69.78	69.04	80.28	80.28	80.28	11.24
glob-sup-c18-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c18-glob-sup-c21.stat	94.29	93.62	93.95	94.29	93.62	93.95	0
glob-sup-c18-glob-sup-c22.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c18-glob-sup-c23.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c18-glob-sup-c24.stat	95.68	95.68	95.68	94.96	94.96	94.96	-0.720000000000013
glob-sup-c18-glob-sup-c25.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c18-glob-sup-c26.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c18-glob-sup-c27.stat	94.24	94.24	94.24	95.68	95.68	95.68	1.44000000000001
glob-sup-c18-glob-sup-c28.stat	95.71	95.71	95.71	95.71	95.71	95.71	0
glob-sup-c18-glob-sup-c29.stat	97.04	96.32	96.68	97.04	96.32	96.68	0
glob-sup-c18-glob-sup-c3.stat	89.51	88.89	89.20	92.31	91.67	91.99	2.78999999999999
glob-sup-c18-glob-sup-c30.stat	85.40	86.03	85.71	88.32	88.32	88.32	2.61
glob-sup-c18-glob-sup-c31.stat	92.54	92.54	92.54	91.04	91.04	91.04	-1.5
glob-sup-c18-glob-sup-c32.stat	95.00	94.33	94.66	95.00	94.33	94.66	0
glob-sup-c18-glob-sup-c33.stat	93.38	92.70	93.04	92.65	91.97	92.31	-0.730000000000004
glob-sup-c18-glob-sup-c34.stat	92.48	91.11	91.79	97.74	95.59	96.65	4.86
glob-sup-c18-glob-sup-c35.stat	94.96	94.96	94.96	94.96	94.96	94.96	0
glob-sup-c18-glob-sup-c36.stat	99.32	99.32	99.32	100.00	100.00	100.00	0.680000000000007
glob-sup-c18-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c18-glob-sup-c38.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c18-glob-sup-c39.stat	96.55	96.55	96.55	95.17	95.17	95.17	-1.38
glob-sup-c18-glob-sup-c4.stat	84.62	86.43	85.51	92.31	91.67	91.99	6.47999999999999
glob-sup-c18-glob-sup-c40.stat	97.12	97.12	97.12	96.40	96.40	96.40	-0.719999999999999
glob-sup-c18-glob-sup-c41.stat	91.43	92.09	91.76	93.57	93.57	93.57	1.80999999999999
glob-sup-c18-glob-sup-c5.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
glob-sup-c18-glob-sup-c6.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
glob-sup-c18-glob-sup-c7.stat	97.24	97.24	97.24	96.55	96.55	96.55	-0.689999999999998
glob-sup-c18-glob-sup-c8.stat	95.17	95.17	95.17	95.86	95.86	95.86	0.689999999999998
glob-sup-c18-glob-sup-c9.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
glob-sup-c19-glob-sup-c2.stat	73.24	74.82	74.02	84.51	84.51	84.51	10.49
glob-sup-c19-glob-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c19-glob-sup-c21.stat	95.00	94.33	94.66	95.00	94.33	94.66	0
glob-sup-c19-glob-sup-c22.stat	95.00	95.00	95.00	98.57	98.57	98.57	3.56999999999999
glob-sup-c19-glob-sup-c23.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c24.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c25.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c26.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c27.stat	94.96	94.96	94.96	95.68	95.68	95.68	0.720000000000013
glob-sup-c19-glob-sup-c28.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c19-glob-sup-c29.stat	97.04	96.32	96.68	97.78	97.06	97.42	0.739999999999995
glob-sup-c19-glob-sup-c3.stat	86.71	87.94	87.32	91.61	90.97	91.29	3.97000000000001
glob-sup-c19-glob-sup-c30.stat	89.78	90.44	90.11	89.78	90.44	90.11	0
glob-sup-c19-glob-sup-c31.stat	92.54	92.54	92.54	91.04	91.04	91.04	-1.5
glob-sup-c19-glob-sup-c32.stat	93.57	92.91	93.24	92.14	91.49	91.81	-1.42999999999999
glob-sup-c19-glob-sup-c33.stat	94.12	93.43	93.77	94.12	93.43	93.77	0
glob-sup-c19-glob-sup-c34.stat	96.99	94.85	95.91	97.74	95.59	96.65	0.740000000000009
glob-sup-c19-glob-sup-c35.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c19-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c19-glob-sup-c38.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c19-glob-sup-c39.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c19-glob-sup-c4.stat	86.01	87.86	86.93	93.71	93.06	93.38	6.44999999999999
glob-sup-c19-glob-sup-c40.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
glob-sup-c19-glob-sup-c41.stat	96.43	96.43	96.43	97.14	96.45	96.80	0.36999999999999
glob-sup-c19-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c19-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c19-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c19-glob-sup-c8.stat	95.86	95.86	95.86	97.93	97.93	97.93	2.07000000000001
glob-sup-c19-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c2-glob-sup-c20.stat	73.24	75.36	74.29	89.44	88.81	89.12	14.83
glob-sup-c2-glob-sup-c21.stat	68.09	69.06	68.57	85.82	85.21	85.51	16.94
glob-sup-c2-glob-sup-c22.stat	70.00	70.00	70.00	73.57	73.57	73.57	3.56999999999999
glob-sup-c2-glob-sup-c23.stat	62.59	63.97	63.27	81.29	80.14	80.71	17.44
glob-sup-c2-glob-sup-c24.stat	65.47	66.91	66.18	89.21	88.57	88.89	22.71
glob-sup-c2-glob-sup-c25.stat	62.59	63.97	63.27	88.49	87.86	88.17	24.9
glob-sup-c2-glob-sup-c26.stat	71.94	71.94	71.94	89.21	88.57	88.89	16.95
glob-sup-c2-glob-sup-c27.stat	71.22	71.74	71.48	89.93	89.29	89.61	18.13
glob-sup-c2-glob-sup-c28.stat	60.71	62.50	61.59	82.14	81.56	81.85	20.26
glob-sup-c2-glob-sup-c29.stat	72.26	73.88	73.06	83.94	83.94	83.94	10.88
glob-sup-c2-glob-sup-c3.stat	68.03	69.93	68.97	72.79	73.79	73.29	4.32000000000001
glob-sup-c2-glob-sup-c30.stat	66.20	65.73	65.96	63.38	62.50	62.94	-3.02
glob-sup-c2-glob-sup-c31.stat	59.12	61.83	60.45	65.69	65.69	65.69	5.23999999999999
glob-sup-c2-glob-sup-c32.stat	67.83	69.29	68.55	61.54	62.41	61.97	-6.58
glob-sup-c2-glob-sup-c33.stat	61.59	62.96	62.27	67.39	68.38	67.88	5.60999999999999
glob-sup-c2-glob-sup-c34.stat	62.41	63.36	62.88	69.92	70.45	70.19	7.31
glob-sup-c2-glob-sup-c35.stat	71.94	71.94	71.94	89.93	89.29	89.61	17.67
glob-sup-c2-glob-sup-c36.stat	72.54	74.64	73.57	89.44	88.81	89.12	15.55
glob-sup-c2-glob-sup-c37.stat	70.92	72.99	71.94	90.78	90.14	90.46	18.52
glob-sup-c2-glob-sup-c38.stat	71.94	72.46	72.20	69.78	69.29	69.53	-2.67
glob-sup-c2-glob-sup-c39.stat	74.66	75.69	75.17	78.08	79.17	78.62	3.45
glob-sup-c2-glob-sup-c4.stat	84.93	86.71	85.81	91.10	90.48	90.78	4.97
glob-sup-c2-glob-sup-c40.stat	76.98	76.98	76.98	81.29	80.14	80.71	3.72999999999999
glob-sup-c2-glob-sup-c41.stat	67.14	69.12	68.12	88.57	87.94	88.26	20.14
glob-sup-c2-glob-sup-c5.stat	71.23	72.22	71.72	77.40	78.47	77.93	6.21000000000001
glob-sup-c2-glob-sup-c6.stat	73.97	75.00	74.48	77.40	78.47	77.93	3.45
glob-sup-c2-glob-sup-c7.stat	73.97	75.00	74.48	77.40	78.47	77.93	3.45
glob-sup-c2-glob-sup-c8.stat	69.86	70.83	70.34	76.71	77.78	77.24	6.89999999999999
glob-sup-c2-glob-sup-c9.stat	71.23	72.22	71.72	77.40	78.47	77.93	6.21000000000001
glob-sup-c20-glob-sup-c21.stat	95.00	94.33	94.66	95.00	94.33	94.66	0
glob-sup-c20-glob-sup-c22.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c20-glob-sup-c23.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c20-glob-sup-c24.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c20-glob-sup-c25.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c20-glob-sup-c26.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c20-glob-sup-c27.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c20-glob-sup-c28.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c20-glob-sup-c29.stat	97.04	96.32	96.68	97.04	96.32	96.68	0
glob-sup-c20-glob-sup-c3.stat	88.11	89.36	88.73	93.71	93.06	93.38	4.64999999999999
glob-sup-c20-glob-sup-c30.stat	86.86	87.50	87.18	87.59	88.24	87.91	0.72999999999999
glob-sup-c20-glob-sup-c31.stat	76.12	76.69	76.40	82.09	82.09	82.09	5.69
glob-sup-c20-glob-sup-c32.stat	93.57	92.91	93.24	92.86	92.20	92.53	-0.709999999999994
glob-sup-c20-glob-sup-c33.stat	91.91	91.24	91.58	94.85	94.16	94.51	2.93000000000001
glob-sup-c20-glob-sup-c34.stat	95.49	93.38	94.42	97.74	95.59	96.65	2.23
glob-sup-c20-glob-sup-c35.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c20-glob-sup-c36.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c20-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c20-glob-sup-c38.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c20-glob-sup-c39.stat	99.31	99.31	99.31	98.62	98.62	98.62	-0.689999999999998
glob-sup-c20-glob-sup-c4.stat	80.42	82.14	81.27	93.01	92.36	92.68	11.41
glob-sup-c20-glob-sup-c40.stat	99.28	99.28	99.28	98.56	98.56	98.56	-0.719999999999999
glob-sup-c20-glob-sup-c41.stat	95.71	95.71	95.71	97.14	96.45	96.80	1.09
glob-sup-c20-glob-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c20-glob-sup-c6.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c20-glob-sup-c7.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c20-glob-sup-c8.stat	96.55	96.55	96.55	98.62	98.62	98.62	2.07000000000001
glob-sup-c20-glob-sup-c9.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c21-glob-sup-c22.stat	99.30	99.30	99.30	99.30	99.30	99.30	0
glob-sup-c21-glob-sup-c23.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c24.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c25.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c26.stat	99.29	99.29	99.29	99.29	99.29	99.29	0
glob-sup-c21-glob-sup-c27.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c28.stat	99.30	99.30	99.30	100.00	100.00	100.00	0.700000000000003
glob-sup-c21-glob-sup-c29.stat	90.91	90.23	90.57	91.67	90.98	91.32	0.75
glob-sup-c21-glob-sup-c3.stat	87.14	87.14	87.14	91.43	90.14	90.78	3.64
glob-sup-c21-glob-sup-c30.stat	90.58	90.58	90.58	94.20	93.53	93.86	3.28
glob-sup-c21-glob-sup-c31.stat	93.08	90.98	92.02	92.31	89.55	90.91	-1.11
glob-sup-c21-glob-sup-c32.stat	91.30	90.65	90.97	93.48	92.14	92.81	1.84
glob-sup-c21-glob-sup-c33.stat	91.79	91.11	91.45	95.52	94.12	94.81	3.36
glob-sup-c21-glob-sup-c34.stat	81.68	81.06	81.37	85.50	84.21	84.85	3.47999999999999
glob-sup-c21-glob-sup-c35.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c36.stat	95.00	94.33	94.66	97.14	96.45	96.80	2.14
glob-sup-c21-glob-sup-c37.stat	94.96	94.29	94.62	94.24	93.57	93.91	-0.710000000000008
glob-sup-c21-glob-sup-c38.stat	99.29	99.29	99.29	100.00	100.00	100.00	0.709999999999994
glob-sup-c21-glob-sup-c39.stat	97.89	97.20	97.54	97.89	97.20	97.54	0
glob-sup-c21-glob-sup-c4.stat	88.57	87.94	88.26	91.43	90.14	90.78	2.52
glob-sup-c21-glob-sup-c40.stat	98.58	98.58	98.58	97.16	97.16	97.16	-1.42
glob-sup-c21-glob-sup-c41.stat	92.14	92.81	92.47	98.57	98.57	98.57	6.09999999999999
glob-sup-c21-glob-sup-c5.stat	97.89	97.20	97.54	97.89	97.20	97.54	0
glob-sup-c21-glob-sup-c6.stat	97.89	97.20	97.54	97.89	97.20	97.54	0
glob-sup-c21-glob-sup-c7.stat	94.37	94.37	94.37	97.89	97.20	97.54	3.17
glob-sup-c21-glob-sup-c8.stat	92.25	92.25	92.25	97.89	97.20	97.54	5.29000000000001
glob-sup-c21-glob-sup-c9.stat	97.89	97.20	97.54	97.89	97.20	97.54	0
glob-sup-c22-glob-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c29.stat	90.84	90.15	90.49	91.60	90.91	91.25	0.760000000000005
glob-sup-c22-glob-sup-c3.stat	84.89	84.89	84.89	90.65	89.36	90.00	5.11
glob-sup-c22-glob-sup-c30.stat	90.58	90.58	90.58	92.03	91.37	91.70	1.12
glob-sup-c22-glob-sup-c31.stat	93.08	90.98	92.02	93.85	91.73	92.78	0.760000000000005
glob-sup-c22-glob-sup-c32.stat	92.70	92.03	92.36	95.62	94.24	94.93	2.57000000000001
glob-sup-c22-glob-sup-c33.stat	89.47	88.81	89.14	86.47	85.19	85.82	-3.32000000000001
glob-sup-c22-glob-sup-c34.stat	81.54	80.92	81.23	84.62	83.33	83.97	2.73999999999999
glob-sup-c22-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c36.stat	96.43	96.43	96.43	98.57	98.57	98.57	2.13999999999999
glob-sup-c22-glob-sup-c37.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c22-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c22-glob-sup-c39.stat	95.07	95.74	95.41	97.89	97.89	97.89	2.48
glob-sup-c22-glob-sup-c4.stat	79.14	79.71	79.42	93.53	92.20	92.86	13.44
glob-sup-c22-glob-sup-c40.stat	94.33	95.00	94.66	95.74	96.43	96.09	1.43000000000001
glob-sup-c22-glob-sup-c41.stat	94.96	94.96	94.96	94.96	94.96	94.96	0
glob-sup-c22-glob-sup-c5.stat	98.59	98.59	98.59	98.59	98.59	98.59	0
glob-sup-c22-glob-sup-c6.stat	97.89	97.89	97.89	97.89	97.89	97.89	0
glob-sup-c22-glob-sup-c7.stat	94.37	95.04	94.70	97.89	97.89	97.89	3.19
glob-sup-c22-glob-sup-c8.stat	88.73	90.00	89.36	95.77	95.77	95.77	6.41
glob-sup-c22-glob-sup-c9.stat	97.89	97.89	97.89	98.59	98.59	98.59	0.700000000000003
glob-sup-c23-glob-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c29.stat	92.31	91.60	91.95	95.38	94.66	95.02	3.06999999999999
glob-sup-c23-glob-sup-c3.stat	87.68	87.68	87.68	94.20	92.86	93.53	5.84999999999999
glob-sup-c23-glob-sup-c30.stat	91.24	90.58	90.91	92.70	91.37	92.03	1.12
glob-sup-c23-glob-sup-c31.stat	92.25	90.15	91.19	94.57	92.42	93.49	2.3
glob-sup-c23-glob-sup-c32.stat	96.32	94.93	95.62	96.32	94.93	95.62	0
glob-sup-c23-glob-sup-c33.stat	92.42	91.04	91.73	86.36	85.07	85.71	-6.02000000000001
glob-sup-c23-glob-sup-c34.stat	77.52	76.92	77.22	85.27	83.97	84.62	7.40000000000001
glob-sup-c23-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c36.stat	96.40	96.40	96.40	98.56	98.56	98.56	2.16
glob-sup-c23-glob-sup-c37.stat	95.65	95.65	95.65	97.83	97.83	97.83	2.17999999999999
glob-sup-c23-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c23-glob-sup-c39.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c23-glob-sup-c4.stat	78.99	79.56	79.27	93.48	92.14	92.81	13.54
glob-sup-c23-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c23-glob-sup-c41.stat	95.65	95.65	95.65	95.65	95.65	95.65	0
glob-sup-c23-glob-sup-c5.stat	97.87	97.87	97.87	98.58	98.58	98.58	0.709999999999994
glob-sup-c23-glob-sup-c6.stat	97.16	97.16	97.16	97.16	97.16	97.16	0
glob-sup-c23-glob-sup-c7.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c23-glob-sup-c8.stat	95.74	95.74	95.74	98.58	98.58	98.58	2.84
glob-sup-c23-glob-sup-c9.stat	97.87	97.87	97.87	98.58	98.58	98.58	0.709999999999994
glob-sup-c24-glob-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c29.stat	92.31	91.60	91.95	96.15	95.42	95.79	3.84
glob-sup-c24-glob-sup-c3.stat	90.58	89.93	90.25	94.20	92.86	93.53	3.28
glob-sup-c24-glob-sup-c30.stat	91.24	90.58	90.91	92.70	91.37	92.03	1.12
glob-sup-c24-glob-sup-c31.stat	93.02	90.91	91.95	92.25	90.15	91.19	-0.760000000000005
glob-sup-c24-glob-sup-c32.stat	96.32	94.93	95.62	96.32	94.93	95.62	0
glob-sup-c24-glob-sup-c33.stat	90.15	89.47	89.81	92.42	91.04	91.73	1.92
glob-sup-c24-glob-sup-c34.stat	76.74	76.15	76.45	84.50	83.21	83.85	7.39999999999999
glob-sup-c24-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c36.stat	96.40	96.40	96.40	98.56	98.56	98.56	2.16
glob-sup-c24-glob-sup-c37.stat	95.65	95.65	95.65	94.93	94.93	94.93	-0.719999999999999
glob-sup-c24-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c24-glob-sup-c39.stat	97.16	97.16	97.16	97.87	97.87	97.87	0.710000000000008
glob-sup-c24-glob-sup-c4.stat	78.99	79.56	79.27	84.78	83.57	84.17	4.90000000000001
glob-sup-c24-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c24-glob-sup-c41.stat	95.65	95.65	95.65	95.65	95.65	95.65	0
glob-sup-c24-glob-sup-c5.stat	97.87	97.87	97.87	98.58	98.58	98.58	0.709999999999994
glob-sup-c24-glob-sup-c6.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c24-glob-sup-c7.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c24-glob-sup-c8.stat	95.04	95.04	95.04	98.58	98.58	98.58	3.53999999999999
glob-sup-c24-glob-sup-c9.stat	97.87	97.87	97.87	98.58	98.58	98.58	0.709999999999994
glob-sup-c25-glob-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c25-glob-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c25-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c25-glob-sup-c29.stat	91.54	90.84	91.19	91.54	90.84	91.19	0
glob-sup-c25-glob-sup-c3.stat	87.68	87.68	87.68	95.65	94.29	94.96	7.27999999999999
glob-sup-c25-glob-sup-c30.stat	91.24	90.58	90.91	92.70	91.37	92.03	1.12
glob-sup-c25-glob-sup-c31.stat	93.02	90.91	91.95	93.80	91.67	92.72	0.769999999999996
glob-sup-c25-glob-sup-c32.stat	96.32	94.93	95.62	96.32	94.93	95.62	0
glob-sup-c25-glob-sup-c33.stat	89.39	88.72	89.06	92.42	91.04	91.73	2.67
glob-sup-c25-glob-sup-c34.stat	79.84	79.23	79.54	86.05	84.73	85.38	5.83999999999999
glob-sup-c25-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c25-glob-sup-c36.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c25-glob-sup-c37.stat	95.65	95.65	95.65	94.93	94.93	94.93	-0.719999999999999
glob-sup-c25-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c25-glob-sup-c39.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c25-glob-sup-c4.stat	89.86	89.21	89.53	91.30	90.00	90.65	1.12
glob-sup-c25-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c25-glob-sup-c41.stat	94.93	94.93	94.93	94.93	94.93	94.93	0
glob-sup-c25-glob-sup-c5.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c25-glob-sup-c6.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c25-glob-sup-c7.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c25-glob-sup-c8.stat	95.04	95.04	95.04	95.74	95.74	95.74	0.699999999999989
glob-sup-c25-glob-sup-c9.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c26-glob-sup-c27.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c26-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c26-glob-sup-c29.stat	93.85	93.13	93.49	96.15	95.42	95.79	2.30000000000001
glob-sup-c26-glob-sup-c3.stat	89.86	89.86	89.86	94.20	92.86	93.53	3.67
glob-sup-c26-glob-sup-c30.stat	88.32	87.68	88.00	91.24	89.93	90.58	2.58
glob-sup-c26-glob-sup-c31.stat	93.02	90.91	91.95	93.80	91.67	92.72	0.769999999999996
glob-sup-c26-glob-sup-c32.stat	96.32	94.93	95.62	96.32	94.93	95.62	0
glob-sup-c26-glob-sup-c33.stat	90.91	89.55	90.23	87.12	85.82	86.47	-3.76000000000001
glob-sup-c26-glob-sup-c34.stat	83.72	83.08	83.40	85.27	83.97	84.62	1.22
glob-sup-c26-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c26-glob-sup-c36.stat	96.40	96.40	96.40	98.56	98.56	98.56	2.16
glob-sup-c26-glob-sup-c37.stat	95.65	95.65	95.65	98.55	98.55	98.55	2.89999999999999
glob-sup-c26-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c26-glob-sup-c39.stat	97.16	97.16	97.16	97.16	97.16	97.16	0
glob-sup-c26-glob-sup-c4.stat	93.48	92.14	92.81	94.20	92.86	93.53	0.719999999999999
glob-sup-c26-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c26-glob-sup-c41.stat	94.93	94.93	94.93	94.93	94.93	94.93	0
glob-sup-c26-glob-sup-c5.stat	98.58	98.58	98.58	97.87	97.87	97.87	-0.709999999999994
glob-sup-c26-glob-sup-c6.stat	97.16	97.16	97.16	97.16	97.16	97.16	0
glob-sup-c26-glob-sup-c7.stat	97.16	97.16	97.16	97.16	97.16	97.16	0
glob-sup-c26-glob-sup-c8.stat	95.74	95.74	95.74	98.58	98.58	98.58	2.84
glob-sup-c26-glob-sup-c9.stat	98.58	98.58	98.58	97.16	97.16	97.16	-1.42
glob-sup-c27-glob-sup-c28.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c27-glob-sup-c29.stat	90.77	90.08	90.42	95.38	94.66	95.02	4.59999999999999
glob-sup-c27-glob-sup-c3.stat	87.68	87.05	87.36	91.30	90.00	90.65	3.29000000000001
glob-sup-c27-glob-sup-c30.stat	91.97	91.30	91.64	94.16	92.81	93.48	1.84
glob-sup-c27-glob-sup-c31.stat	93.02	90.91	91.95	90.70	88.64	89.66	-2.29000000000001
glob-sup-c27-glob-sup-c32.stat	94.85	93.48	94.16	94.85	93.48	94.16	0
glob-sup-c27-glob-sup-c33.stat	90.91	89.55	90.23	92.42	91.04	91.73	1.5
glob-sup-c27-glob-sup-c34.stat	83.72	82.44	83.08	85.27	83.97	84.62	1.54000000000001
glob-sup-c27-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c27-glob-sup-c36.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c27-glob-sup-c37.stat	94.93	94.93	94.93	94.20	94.20	94.20	-0.730000000000004
glob-sup-c27-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c27-glob-sup-c39.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c27-glob-sup-c4.stat	89.86	89.21	89.53	89.86	88.57	89.21	-0.320000000000007
glob-sup-c27-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c27-glob-sup-c41.stat	94.93	94.93	94.93	94.93	94.93	94.93	0
glob-sup-c27-glob-sup-c5.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c27-glob-sup-c6.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c27-glob-sup-c7.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c27-glob-sup-c8.stat	92.20	92.86	92.53	95.74	95.74	95.74	3.20999999999999
glob-sup-c27-glob-sup-c9.stat	95.04	95.04	95.04	97.87	97.87	97.87	2.83
glob-sup-c28-glob-sup-c29.stat	90.08	89.39	89.73	92.37	91.67	92.02	2.28999999999999
glob-sup-c28-glob-sup-c3.stat	82.01	82.01	82.01	88.49	87.23	87.86	5.84999999999999
glob-sup-c28-glob-sup-c30.stat	90.58	90.58	90.58	94.93	94.24	94.58	4
glob-sup-c28-glob-sup-c31.stat	88.46	86.47	87.45	91.54	89.47	90.49	3.03999999999999
glob-sup-c28-glob-sup-c32.stat	88.32	87.68	88.00	91.97	90.65	91.30	3.3
glob-sup-c28-glob-sup-c33.stat	92.48	91.11	91.79	86.47	85.19	85.82	-5.97000000000001
glob-sup-c28-glob-sup-c34.stat	76.15	75.57	75.86	84.62	83.33	83.97	8.11
glob-sup-c28-glob-sup-c35.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c28-glob-sup-c36.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c28-glob-sup-c37.stat	96.40	96.40	96.40	98.56	98.56	98.56	2.16
glob-sup-c28-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c28-glob-sup-c39.stat	95.77	95.77	95.77	97.89	97.89	97.89	2.12
glob-sup-c28-glob-sup-c4.stat	79.86	80.43	80.14	87.05	85.82	86.43	6.29000000000001
glob-sup-c28-glob-sup-c40.stat	99.29	99.29	99.29	99.29	99.29	99.29	0
glob-sup-c28-glob-sup-c41.stat	95.68	95.68	95.68	95.68	95.68	95.68	0
glob-sup-c28-glob-sup-c5.stat	95.07	95.07	95.07	97.89	97.89	97.89	2.82000000000001
glob-sup-c28-glob-sup-c6.stat	95.77	95.77	95.77	97.89	97.89	97.89	2.12
glob-sup-c28-glob-sup-c7.stat	95.07	95.07	95.07	97.18	97.18	97.18	2.11000000000001
glob-sup-c28-glob-sup-c8.stat	95.07	95.74	95.41	99.30	99.30	99.30	3.89
glob-sup-c28-glob-sup-c9.stat	95.77	95.77	95.77	97.89	97.89	97.89	2.12
glob-sup-c29-glob-sup-c3.stat	84.62	87.05	85.82	87.41	85.62	86.51	0.690000000000012
glob-sup-c29-glob-sup-c30.stat	88.64	89.31	88.97	90.91	91.60	91.25	2.28
glob-sup-c29-glob-sup-c31.stat	86.33	88.24	87.27	82.73	80.99	81.85	-5.42
glob-sup-c29-glob-sup-c32.stat	92.03	92.03	92.03	93.48	93.48	93.48	1.45
glob-sup-c29-glob-sup-c33.stat	90.15	89.47	89.81	90.15	89.47	89.81	0
glob-sup-c29-glob-sup-c34.stat	93.08	93.08	93.08	92.31	92.31	92.31	-0.769999999999996
glob-sup-c29-glob-sup-c35.stat	91.54	90.84	91.19	94.62	93.89	94.25	3.06
glob-sup-c29-glob-sup-c36.stat	97.78	97.06	97.42	97.78	97.06	97.42	0
glob-sup-c29-glob-sup-c37.stat	97.04	96.32	96.68	97.04	96.32	96.68	0
glob-sup-c29-glob-sup-c38.stat	91.54	90.84	91.19	91.54	90.84	91.19	0
glob-sup-c29-glob-sup-c39.stat	94.85	94.16	94.51	95.59	94.89	95.24	0.72999999999999
glob-sup-c29-glob-sup-c4.stat	87.41	88.65	88.03	92.31	90.41	91.35	3.31999999999999
glob-sup-c29-glob-sup-c40.stat	93.89	93.18	93.54	95.42	94.70	95.06	1.52
glob-sup-c29-glob-sup-c41.stat	93.85	93.13	93.49	93.08	92.37	92.72	-0.769999999999996
glob-sup-c29-glob-sup-c5.stat	94.85	94.16	94.51	96.32	95.62	95.97	1.45999999999999
glob-sup-c29-glob-sup-c6.stat	94.12	93.43	93.77	95.59	94.89	95.24	1.47
glob-sup-c29-glob-sup-c7.stat	94.12	93.43	93.77	94.85	94.16	94.51	0.740000000000009
glob-sup-c29-glob-sup-c8.stat	90.44	90.44	90.44	95.59	94.89	95.24	4.8
glob-sup-c29-glob-sup-c9.stat	94.85	94.16	94.51	94.85	94.16	94.51	0
glob-sup-c3-glob-sup-c30.stat	86.33	86.96	86.64	92.09	90.78	91.43	4.79000000000001
glob-sup-c3-glob-sup-c31.stat	90.85	90.21	90.53	96.48	95.14	95.80	5.27
glob-sup-c3-glob-sup-c32.stat	87.32	86.71	87.02	90.14	88.89	89.51	2.49000000000001
glob-sup-c3-glob-sup-c33.stat	89.93	89.93	89.93	89.93	89.93	89.93	0
glob-sup-c3-glob-sup-c34.stat	78.52	79.10	78.81	85.93	85.93	85.93	7.12
glob-sup-c3-glob-sup-c35.stat	92.03	91.37	91.70	96.38	95.00	95.68	3.98
glob-sup-c3-glob-sup-c36.stat	91.61	92.25	91.93	95.10	94.44	94.77	2.83999999999999
glob-sup-c3-glob-sup-c37.stat	88.03	89.29	88.65	95.07	94.41	94.74	6.08999999999999
glob-sup-c3-glob-sup-c38.stat	90.58	89.93	90.25	94.20	92.86	93.53	3.28
glob-sup-c3-glob-sup-c39.stat	90.34	90.34	90.34	91.72	91.10	91.41	1.06999999999999
glob-sup-c3-glob-sup-c4.stat	87.90	89.03	88.46	99.36	99.36	99.36	10.9
glob-sup-c3-glob-sup-c40.stat	86.96	86.96	86.96	94.20	92.86	93.53	6.57000000000001
glob-sup-c3-glob-sup-c41.stat	87.77	87.77	87.77	89.21	87.94	88.57	0.799999999999997
glob-sup-c3-glob-sup-c5.stat	85.52	86.11	85.81	92.41	92.41	92.41	6.59999999999999
glob-sup-c3-glob-sup-c6.stat	86.90	87.50	87.20	91.72	91.72	91.72	4.52
glob-sup-c3-glob-sup-c7.stat	86.90	87.50	87.20	88.28	88.89	88.58	1.38
glob-sup-c3-glob-sup-c8.stat	86.21	86.81	86.51	91.03	91.03	91.03	4.52
glob-sup-c3-glob-sup-c9.stat	86.90	87.50	87.20	91.72	91.72	91.72	4.52
glob-sup-c30-glob-sup-c31.stat	87.22	87.22	87.22	89.47	89.47	89.47	2.25
glob-sup-c30-glob-sup-c32.stat	88.49	88.49	88.49	86.33	86.33	86.33	-2.16
glob-sup-c30-glob-sup-c33.stat	91.04	91.04	91.04	88.06	88.72	88.39	-2.65000000000001
glob-sup-c30-glob-sup-c34.stat	80.62	80.62	80.62	75.97	75.97	75.97	-4.65000000000001
glob-sup-c30-glob-sup-c35.stat	91.24	90.58	90.91	94.16	92.81	93.48	2.57000000000001
glob-sup-c30-glob-sup-c36.stat	89.78	90.44	90.11	93.43	93.43	93.43	3.32000000000001
glob-sup-c30-glob-sup-c37.stat	89.71	90.37	90.04	94.12	94.12	94.12	4.08
glob-sup-c30-glob-sup-c38.stat	91.24	90.58	90.91	91.97	90.65	91.30	0.390000000000001
glob-sup-c30-glob-sup-c39.stat	89.29	89.93	89.61	93.57	93.57	93.57	3.95999999999999
glob-sup-c30-glob-sup-c4.stat	86.23	86.23	86.23	81.88	80.71	81.29	-4.94
glob-sup-c30-glob-sup-c40.stat	90.51	90.51	90.51	90.51	90.51	90.51	0
glob-sup-c30-glob-sup-c41.stat	94.81	94.12	94.46	94.07	93.38	93.73	-0.72999999999999
glob-sup-c30-glob-sup-c5.stat	91.43	92.09	91.76	94.29	94.29	94.29	2.53
glob-sup-c30-glob-sup-c6.stat	91.43	92.09	91.76	94.29	94.29	94.29	2.53
glob-sup-c30-glob-sup-c7.stat	90.00	90.65	90.32	93.57	93.57	93.57	3.25
glob-sup-c30-glob-sup-c8.stat	94.29	94.29	94.29	94.29	94.29	94.29	0
glob-sup-c30-glob-sup-c9.stat	90.00	90.65	90.32	94.29	94.29	94.29	3.97000000000001
glob-sup-c31-glob-sup-c32.stat	95.65	95.65	95.65	96.38	96.38	96.38	0.72999999999999
glob-sup-c31-glob-sup-c33.stat	88.24	88.89	88.56	90.44	90.44	90.44	1.88
glob-sup-c31-glob-sup-c34.stat	75.97	75.97	75.97	81.40	80.77	81.08	5.11
glob-sup-c31-glob-sup-c35.stat	93.02	90.91	91.95	92.25	90.15	91.19	-0.760000000000005
glob-sup-c31-glob-sup-c36.stat	93.28	93.28	93.28	91.79	91.79	91.79	-1.48999999999999
glob-sup-c31-glob-sup-c37.stat	91.04	91.04	91.04	94.03	94.03	94.03	2.98999999999999
glob-sup-c31-glob-sup-c38.stat	93.02	90.91	91.95	93.02	90.91	91.95	0
glob-sup-c31-glob-sup-c39.stat	91.85	91.85	91.85	92.59	92.59	92.59	0.740000000000009
glob-sup-c31-glob-sup-c4.stat	90.14	89.51	89.82	95.07	93.75	94.41	4.59
glob-sup-c31-glob-sup-c40.stat	90.00	87.97	88.97	93.85	91.73	92.78	3.81
glob-sup-c31-glob-sup-c41.stat	89.92	87.88	88.89	91.47	88.72	90.08	1.19
glob-sup-c31-glob-sup-c5.stat	92.59	92.59	92.59	91.85	91.85	91.85	-0.740000000000009
glob-sup-c31-glob-sup-c6.stat	92.59	92.59	92.59	91.85	91.85	91.85	-0.740000000000009
glob-sup-c31-glob-sup-c7.stat	91.11	91.11	91.11	80.00	80.00	80.00	-11.11
glob-sup-c31-glob-sup-c8.stat	78.52	78.52	78.52	77.04	77.04	77.04	-1.47999999999999
glob-sup-c31-glob-sup-c9.stat	91.85	91.85	91.85	87.41	87.41	87.41	-4.44
glob-sup-c32-glob-sup-c33.stat	91.30	90.65	90.97	92.03	91.37	91.70	0.730000000000004
glob-sup-c32-glob-sup-c34.stat	98.53	98.53	98.53	97.79	97.79	97.79	-0.739999999999995
glob-sup-c32-glob-sup-c35.stat	94.85	94.16	94.51	96.32	94.93	95.62	1.11
glob-sup-c32-glob-sup-c36.stat	93.57	92.91	93.24	95.00	94.33	94.66	1.42
glob-sup-c32-glob-sup-c37.stat	92.09	91.43	91.76	94.24	93.57	93.91	2.14999999999999
glob-sup-c32-glob-sup-c38.stat	96.32	94.93	95.62	96.32	94.93	95.62	0
glob-sup-c32-glob-sup-c39.stat	93.66	93.01	93.33	93.66	93.01	93.33	0
glob-sup-c32-glob-sup-c4.stat	90.85	90.21	90.53	96.48	94.48	95.47	4.94
glob-sup-c32-glob-sup-c40.stat	94.89	94.20	94.55	93.43	92.09	92.75	-1.8
glob-sup-c32-glob-sup-c41.stat	91.91	91.91	91.91	97.79	96.38	97.08	5.17
glob-sup-c32-glob-sup-c5.stat	92.96	92.31	92.63	91.55	90.91	91.23	-1.39999999999999
glob-sup-c32-glob-sup-c6.stat	92.96	92.31	92.63	92.96	92.31	92.63	0
glob-sup-c32-glob-sup-c7.stat	92.96	92.31	92.63	93.66	93.01	93.33	0.700000000000003
glob-sup-c32-glob-sup-c8.stat	90.14	89.51	89.82	88.03	87.41	87.72	-2.09999999999999
glob-sup-c32-glob-sup-c9.stat	92.96	92.31	92.63	91.55	90.91	91.23	-1.39999999999999
glob-sup-c33-glob-sup-c34.stat	92.37	90.98	91.67	93.13	91.73	92.42	0.75
glob-sup-c33-glob-sup-c35.stat	87.12	86.47	86.79	87.12	85.82	86.47	-0.320000000000007
glob-sup-c33-glob-sup-c36.stat	94.85	94.16	94.51	93.38	92.70	93.04	-1.47
glob-sup-c33-glob-sup-c37.stat	93.38	92.70	93.04	93.38	92.70	93.04	0
glob-sup-c33-glob-sup-c38.stat	90.15	89.47	89.81	92.42	91.04	91.73	1.92
glob-sup-c33-glob-sup-c39.stat	91.30	90.65	90.97	91.30	90.65	90.97	0
glob-sup-c33-glob-sup-c4.stat	85.61	86.23	85.92	92.09	91.43	91.76	5.84
glob-sup-c33-glob-sup-c40.stat	92.48	91.11	91.79	93.23	91.85	92.54	0.75
glob-sup-c33-glob-sup-c41.stat	90.15	89.47	89.81	93.94	92.54	93.23	3.42
glob-sup-c33-glob-sup-c5.stat	90.58	89.93	90.25	92.75	92.09	92.42	2.17
glob-sup-c33-glob-sup-c6.stat	91.30	90.65	90.97	90.58	89.93	90.25	-0.719999999999999
glob-sup-c33-glob-sup-c7.stat	89.86	89.21	89.53	89.86	89.21	89.53	0
glob-sup-c33-glob-sup-c8.stat	91.30	90.65	90.97	91.30	90.65	90.97	0
glob-sup-c33-glob-sup-c9.stat	90.58	89.93	90.25	89.86	89.21	89.53	-0.719999999999999
glob-sup-c34-glob-sup-c35.stat	82.17	81.54	81.85	84.50	83.21	83.85	2
glob-sup-c34-glob-sup-c36.stat	94.74	92.65	93.68	96.99	94.85	95.91	2.22999999999999
glob-sup-c34-glob-sup-c37.stat	96.24	94.12	95.17	96.99	94.85	95.91	0.739999999999995
glob-sup-c34-glob-sup-c38.stat	93.80	93.08	93.44	84.50	83.21	83.85	-9.59
glob-sup-c34-glob-sup-c39.stat	94.81	94.12	94.46	93.33	92.65	92.99	-1.47
glob-sup-c34-glob-sup-c4.stat	88.89	90.23	89.55	98.52	97.79	98.15	8.60000000000001
glob-sup-c34-glob-sup-c40.stat	83.08	81.82	82.44	85.38	84.09	84.73	2.29000000000001
glob-sup-c34-glob-sup-c41.stat	96.90	93.98	95.42	97.67	94.74	96.18	0.760000000000005
glob-sup-c34-glob-sup-c5.stat	94.07	93.38	93.73	92.59	91.91	92.25	-1.48
glob-sup-c34-glob-sup-c6.stat	94.07	93.38	93.73	94.81	94.12	94.46	0.72999999999999
glob-sup-c34-glob-sup-c7.stat	93.33	92.65	92.99	93.33	92.65	92.99	0
glob-sup-c34-glob-sup-c8.stat	94.81	94.12	94.46	96.30	95.59	95.94	1.48
glob-sup-c34-glob-sup-c9.stat	94.81	94.12	94.46	94.07	93.38	93.73	-0.72999999999999
glob-sup-c35-glob-sup-c36.stat	97.84	97.84	97.84	98.56	98.56	98.56	0.719999999999999
glob-sup-c35-glob-sup-c37.stat	95.65	95.65	95.65	97.83	97.83	97.83	2.17999999999999
glob-sup-c35-glob-sup-c38.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c35-glob-sup-c39.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c35-glob-sup-c4.stat	89.13	88.49	88.81	90.58	89.29	89.93	1.12
glob-sup-c35-glob-sup-c40.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
glob-sup-c35-glob-sup-c41.stat	94.93	94.93	94.93	94.93	94.93	94.93	0
glob-sup-c35-glob-sup-c5.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c35-glob-sup-c6.stat	97.87	97.87	97.87	98.58	98.58	98.58	0.709999999999994
glob-sup-c35-glob-sup-c7.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c35-glob-sup-c8.stat	95.04	95.04	95.04	95.74	95.74	95.74	0.699999999999989
glob-sup-c35-glob-sup-c9.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
glob-sup-c36-glob-sup-c37.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c36-glob-sup-c38.stat	95.68	95.68	95.68	96.40	96.40	96.40	0.719999999999999
glob-sup-c36-glob-sup-c39.stat	100.00	100.00	100.00	98.62	98.62	98.62	-1.38
glob-sup-c36-glob-sup-c4.stat	87.41	88.65	88.03	95.80	95.14	95.47	7.44
glob-sup-c36-glob-sup-c40.stat	99.28	99.28	99.28	98.56	98.56	98.56	-0.719999999999999
glob-sup-c36-glob-sup-c41.stat	95.00	95.00	95.00	95.00	95.00	95.00	0
glob-sup-c36-glob-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c36-glob-sup-c6.stat	100.00	100.00	100.00	99.31	99.31	99.31	-0.689999999999998
glob-sup-c36-glob-sup-c7.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
glob-sup-c36-glob-sup-c8.stat	96.55	96.55	96.55	97.24	97.24	97.24	0.689999999999998
glob-sup-c36-glob-sup-c9.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
glob-sup-c37-glob-sup-c38.stat	95.65	95.65	95.65	95.65	95.65	95.65	0
glob-sup-c37-glob-sup-c39.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c37-glob-sup-c4.stat	83.80	85.00	84.40	94.37	93.71	94.04	9.64
glob-sup-c37-glob-sup-c40.stat	99.28	99.28	99.28	98.55	98.55	98.55	-0.730000000000004
glob-sup-c37-glob-sup-c41.stat	95.68	95.68	95.68	97.12	96.43	96.77	1.08999999999999
glob-sup-c37-glob-sup-c5.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c37-glob-sup-c6.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c37-glob-sup-c7.stat	97.92	97.92	97.92	100.00	100.00	100.00	2.08
glob-sup-c37-glob-sup-c8.stat	95.14	95.14	95.14	97.92	97.92	97.92	2.78
glob-sup-c37-glob-sup-c9.stat	97.92	97.92	97.92	97.92	97.92	97.92	0
glob-sup-c38-glob-sup-c39.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c38-glob-sup-c4.stat	90.58	89.29	89.93	90.58	89.29	89.93	0
glob-sup-c38-glob-sup-c40.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
glob-sup-c38-glob-sup-c41.stat	95.65	95.65	95.65	95.65	95.65	95.65	0
glob-sup-c38-glob-sup-c5.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c38-glob-sup-c6.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c38-glob-sup-c7.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c38-glob-sup-c8.stat	95.04	95.04	95.04	95.74	95.74	95.74	0.699999999999989
glob-sup-c38-glob-sup-c9.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
glob-sup-c39-glob-sup-c4.stat	88.89	88.89	88.89	93.75	93.10	93.43	4.54000000000001
glob-sup-c39-glob-sup-c40.stat	95.74	95.74	95.74	95.74	95.74	95.74	0
glob-sup-c39-glob-sup-c41.stat	96.40	95.71	96.06	95.68	95.00	95.34	-0.719999999999999
glob-sup-c39-glob-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c39-glob-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c39-glob-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c39-glob-sup-c8.stat	98.01	98.01	98.01	98.01	98.01	98.01	0
glob-sup-c39-glob-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c4-glob-sup-c40.stat	78.99	79.56	79.27	93.48	92.14	92.81	13.54
glob-sup-c4-glob-sup-c41.stat	84.89	84.89	84.89	89.21	87.94	88.57	3.67999999999999
glob-sup-c4-glob-sup-c5.stat	87.50	88.11	87.80	93.75	93.10	93.43	5.63000000000001
glob-sup-c4-glob-sup-c6.stat	90.28	90.91	90.59	93.06	92.41	92.73	2.14
glob-sup-c4-glob-sup-c7.stat	89.58	90.21	89.90	92.36	91.72	92.04	2.14
glob-sup-c4-glob-sup-c8.stat	88.89	90.14	89.51	90.97	90.34	90.66	1.14999999999999
glob-sup-c4-glob-sup-c9.stat	90.28	90.91	90.59	93.75	93.10	93.43	2.84
glob-sup-c40-glob-sup-c41.stat	98.55	98.55	98.55	99.28	99.28	99.28	0.730000000000004
glob-sup-c40-glob-sup-c5.stat	93.62	93.62	93.62	95.74	95.74	95.74	2.11999999999999
glob-sup-c40-glob-sup-c6.stat	95.74	95.74	95.74	95.74	95.74	95.74	0
glob-sup-c40-glob-sup-c7.stat	93.62	93.62	93.62	96.45	96.45	96.45	2.83
glob-sup-c40-glob-sup-c8.stat	93.62	93.62	93.62	93.62	93.62	93.62	0
glob-sup-c40-glob-sup-c9.stat	93.62	93.62	93.62	95.74	95.74	95.74	2.11999999999999
glob-sup-c41-glob-sup-c5.stat	96.40	95.71	96.06	97.12	96.43	96.77	0.709999999999994
glob-sup-c41-glob-sup-c6.stat	96.40	95.71	96.06	96.40	95.71	96.06	0
glob-sup-c41-glob-sup-c7.stat	94.96	94.29	94.62	94.96	94.29	94.62	0
glob-sup-c41-glob-sup-c8.stat	92.09	91.43	91.76	95.68	95.00	95.34	3.58
glob-sup-c41-glob-sup-c9.stat	95.68	95.00	95.34	95.68	95.00	95.34	0
glob-sup-c5-glob-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c5-glob-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c5-glob-sup-c8.stat	96.08	96.71	96.39	100.00	100.00	100.00	3.61
glob-sup-c5-glob-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c6-glob-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c6-glob-sup-c8.stat	97.39	98.03	97.70	100.00	100.00	100.00	2.3
glob-sup-c6-glob-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c7-glob-sup-c8.stat	96.73	98.01	97.37	100.00	100.00	100.00	2.63
glob-sup-c7-glob-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
glob-sup-c8-glob-sup-c9.stat	96.73	97.37	97.05	100.00	100.00	100.00	2.95
Glu_syn_central-sup-c1-Glu_syn_central-sup-c2.stat	98.37	98.37	98.37	97.69	97.69	97.69	-0.680000000000007
Glu_synth_NTN-sup-c1-Glu_synth_NTN-sup-c2.stat	97.83	97.83	97.83	97.83	97.83	97.83	0
GLUCAGON-sup-c1-GLUCAGON-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Glucosamine_iso-sup-c1-Glucosamine_iso-sup-c2.stat	99.25	99.25	99.25	98.12	98.12	98.12	-1.13
gluts-sup-c1-gluts-sup-c10.stat	96.65	97.58	97.12	88.04	88.04	88.04	-9.08
gluts-sup-c1-gluts-sup-c11.stat	91.35	93.14	92.23	88.94	88.94	88.94	-3.29000000000001
gluts-sup-c1-gluts-sup-c12.stat	90.91	92.68	91.79	88.04	87.62	87.83	-3.96000000000001
gluts-sup-c1-gluts-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c1-gluts-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c1-gluts-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c1-gluts-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c1-gluts-sup-c4.stat	99.06	99.06	99.06	99.06	99.06	99.06	0
gluts-sup-c1-gluts-sup-c5.stat	98.58	98.58	98.58	98.58	98.58	98.58	0
gluts-sup-c1-gluts-sup-c6.stat	99.53	99.53	99.53	98.58	98.58	98.58	-0.950000000000003
gluts-sup-c1-gluts-sup-c7.stat	96.53	96.53	96.53	96.04	96.04	96.04	-0.489999999999995
gluts-sup-c1-gluts-sup-c8.stat	94.55	93.63	94.09	93.56	92.65	93.10	-0.990000000000009
gluts-sup-c1-gluts-sup-c9.stat	94.06	93.14	93.60	93.07	92.16	92.61	-0.989999999999995
gluts-sup-c10-gluts-sup-c11.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c10-gluts-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c10-gluts-sup-c13.stat	92.82	93.72	93.27	88.04	88.04	88.04	-5.22999999999999
gluts-sup-c10-gluts-sup-c14.stat	94.86	97.60	96.21	91.59	91.16	91.38	-4.83
gluts-sup-c10-gluts-sup-c2.stat	92.82	94.17	93.49	80.86	80.86	80.86	-12.63
gluts-sup-c10-gluts-sup-c3.stat	92.82	94.17	93.49	92.34	91.90	92.12	-1.36999999999999
gluts-sup-c10-gluts-sup-c4.stat	90.70	93.75	92.20	89.77	89.77	89.77	-2.43000000000001
gluts-sup-c10-gluts-sup-c5.stat	92.02	94.69	93.33	91.08	90.65	90.87	-2.45999999999999
gluts-sup-c10-gluts-sup-c6.stat	86.26	88.78	87.50	85.78	85.78	85.78	-1.72
gluts-sup-c10-gluts-sup-c7.stat	96.08	96.55	96.31	87.75	87.32	87.53	-8.78
gluts-sup-c10-gluts-sup-c8.stat	94.61	94.61	94.61	83.82	82.61	83.21	-11.4
gluts-sup-c10-gluts-sup-c9.stat	93.66	93.66	93.66	85.37	84.54	84.95	-8.70999999999999
gluts-sup-c11-gluts-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c11-gluts-sup-c13.stat	87.50	88.78	88.14	85.58	85.58	85.58	-2.56
gluts-sup-c11-gluts-sup-c14.stat	94.29	97.06	95.65	98.10	98.10	98.10	2.44999999999999
gluts-sup-c11-gluts-sup-c2.stat	91.35	92.68	92.01	87.50	87.08	87.29	-4.72
gluts-sup-c11-gluts-sup-c3.stat	92.31	93.66	92.98	86.06	86.06	86.06	-6.92
gluts-sup-c11-gluts-sup-c4.stat	92.38	94.63	93.49	92.38	92.38	92.38	-1.11
gluts-sup-c11-gluts-sup-c5.stat	86.67	89.66	88.14	86.19	86.60	86.40	-1.73999999999999
gluts-sup-c11-gluts-sup-c6.stat	90.00	92.20	91.08	92.38	92.38	92.38	1.3
gluts-sup-c11-gluts-sup-c7.stat	92.57	93.03	92.80	97.03	97.03	97.03	4.23
gluts-sup-c11-gluts-sup-c8.stat	94.06	94.06	94.06	93.07	92.16	92.61	-1.45
gluts-sup-c11-gluts-sup-c9.stat	94.06	94.06	94.06	93.07	92.16	92.61	-1.45
gluts-sup-c12-gluts-sup-c13.stat	93.30	94.66	93.98	84.69	84.29	84.49	-9.49000000000001
gluts-sup-c12-gluts-sup-c14.stat	93.87	97.07	95.44	98.11	98.11	98.11	2.67
gluts-sup-c12-gluts-sup-c2.stat	89.00	90.29	89.64	85.17	84.76	84.96	-4.68000000000001
gluts-sup-c12-gluts-sup-c3.stat	93.30	94.66	93.98	86.12	85.71	85.92	-8.06
gluts-sup-c12-gluts-sup-c4.stat	91.98	94.20	93.08	91.98	91.98	91.98	-1.09999999999999
gluts-sup-c12-gluts-sup-c5.stat	87.26	89.81	88.52	79.72	80.09	79.91	-8.61
gluts-sup-c12-gluts-sup-c6.stat	86.73	88.83	87.77	85.78	85.78	85.78	-1.98999999999999
gluts-sup-c12-gluts-sup-c7.stat	92.12	92.57	92.35	92.61	92.16	92.38	0.0300000000000011
gluts-sup-c12-gluts-sup-c8.stat	93.10	94.03	93.56	88.67	87.38	88.02	-5.54000000000001
gluts-sup-c12-gluts-sup-c9.stat	93.10	93.10	93.10	90.15	89.27	89.71	-3.39
gluts-sup-c13-gluts-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c13-gluts-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c13-gluts-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c13-gluts-sup-c4.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c13-gluts-sup-c5.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c13-gluts-sup-c6.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c13-gluts-sup-c7.stat	97.03	97.03	97.03	96.04	96.04	96.04	-0.989999999999995
gluts-sup-c13-gluts-sup-c8.stat	94.55	93.63	94.09	95.05	94.12	94.58	0.489999999999995
gluts-sup-c13-gluts-sup-c9.stat	93.56	92.65	93.10	94.55	93.63	94.09	0.990000000000009
gluts-sup-c14-gluts-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c14-gluts-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c14-gluts-sup-c4.stat	99.54	99.54	99.54	97.69	97.69	97.69	-1.85000000000001
gluts-sup-c14-gluts-sup-c5.stat	98.14	98.14	98.14	99.53	99.53	99.53	1.39
gluts-sup-c14-gluts-sup-c6.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c14-gluts-sup-c7.stat	97.04	97.04	97.04	96.06	96.06	96.06	-0.980000000000004
gluts-sup-c14-gluts-sup-c8.stat	94.58	93.66	94.12	93.60	92.68	93.14	-0.980000000000004
gluts-sup-c14-gluts-sup-c9.stat	94.61	93.69	94.15	93.63	92.72	93.17	-0.980000000000004
gluts-sup-c2-gluts-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c2-gluts-sup-c4.stat	99.06	99.06	99.06	99.53	99.53	99.53	0.469999999999999
gluts-sup-c2-gluts-sup-c5.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c2-gluts-sup-c6.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c2-gluts-sup-c7.stat	97.03	97.03	97.03	96.04	96.04	96.04	-0.989999999999995
gluts-sup-c2-gluts-sup-c8.stat	94.55	93.63	94.09	94.06	93.14	93.60	-0.490000000000009
gluts-sup-c2-gluts-sup-c9.stat	93.56	92.65	93.10	94.55	93.63	94.09	0.990000000000009
gluts-sup-c3-gluts-sup-c4.stat	99.06	99.06	99.06	99.06	99.06	99.06	0
gluts-sup-c3-gluts-sup-c5.stat	99.06	99.06	99.06	99.53	99.53	99.53	0.469999999999999
gluts-sup-c3-gluts-sup-c6.stat	99.53	99.53	99.53	99.53	99.53	99.53	0
gluts-sup-c3-gluts-sup-c7.stat	95.54	96.02	95.78	96.04	96.04	96.04	0.260000000000005
gluts-sup-c3-gluts-sup-c8.stat	94.55	93.63	94.09	94.06	93.14	93.60	-0.490000000000009
gluts-sup-c3-gluts-sup-c9.stat	94.06	93.14	93.60	93.07	92.16	92.61	-0.989999999999995
gluts-sup-c4-gluts-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c4-gluts-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c4-gluts-sup-c7.stat	96.06	96.06	96.06	96.06	96.06	96.06	0
gluts-sup-c4-gluts-sup-c8.stat	94.09	93.17	93.63	94.09	93.17	93.63	0
gluts-sup-c4-gluts-sup-c9.stat	93.10	92.20	92.65	92.61	91.71	92.16	-0.490000000000009
gluts-sup-c5-gluts-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gluts-sup-c5-gluts-sup-c7.stat	96.04	96.04	96.04	95.05	95.05	95.05	-0.990000000000009
gluts-sup-c5-gluts-sup-c8.stat	94.06	93.14	93.60	93.07	92.16	92.61	-0.989999999999995
gluts-sup-c5-gluts-sup-c9.stat	93.56	92.65	93.10	92.57	91.67	92.12	-0.97999999999999
gluts-sup-c6-gluts-sup-c7.stat	96.53	96.53	96.53	95.54	95.54	95.54	-0.989999999999995
gluts-sup-c6-gluts-sup-c8.stat	94.55	93.63	94.09	93.56	92.65	93.10	-0.990000000000009
gluts-sup-c6-gluts-sup-c9.stat	93.56	92.65	93.10	93.07	92.16	92.61	-0.489999999999995
gluts-sup-c7-gluts-sup-c8.stat	99.52	99.52	99.52	99.52	99.52	99.52	0
gluts-sup-c7-gluts-sup-c9.stat	99.52	99.52	99.52	99.52	99.52	99.52	0
gluts-sup-c8-gluts-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Gly_radical-sup-c1-Gly_radical-sup-c2.stat	82.68	81.80	82.24	79.65	78.80	79.22	-3.02
Glyco_hydro_18-sup-c1-Glyco_hydro_18-sup-c2.stat	96.68	96.94	96.81	95.57	95.83	95.70	-1.11
Glyco_hydro_18-sup-c1-Glyco_hydro_18-sup-c3.stat	87.06	92.02	89.47	85.71	86.65	86.18	-3.28999999999999
Glyco_hydro_18-sup-c1-Glyco_hydro_18-sup-c4.stat	93.33	93.60	93.47	93.62	93.62	93.62	0.150000000000006
Glyco_hydro_18-sup-c2-Glyco_hydro_18-sup-c3.stat	89.71	88.95	89.33	90.86	89.33	90.08	0.75
Glyco_hydro_18-sup-c2-Glyco_hydro_18-sup-c4.stat	88.76	87.75	88.25	91.07	90.29	90.67	2.42
Glyco_hydro_18-sup-c3-Glyco_hydro_18-sup-c4.stat	92.88	91.57	92.22	91.74	89.69	90.70	-1.52
Glyco_hydro_18_D1-sup-c1-Glyco_hydro_18_D1-sup-c2.stat	91.40	90.43	90.91	90.32	88.42	89.36	-1.55
Glyco_hydro_18_D1-sup-c1-Glyco_hydro_18_D1-sup-c3.stat	95.29	95.29	95.29	94.95	94.95	94.95	-0.340000000000003
Glyco_hydro_18_D1-sup-c1-Glyco_hydro_18_D1-sup-c4.stat	94.98	93.97	94.47	93.55	92.55	93.05	-1.42
Glyco_hydro_18_D1-sup-c2-Glyco_hydro_18_D1-sup-c3.stat	86.08	92.04	88.96	84.14	85.25	84.69	-4.27
Glyco_hydro_18_D1-sup-c2-Glyco_hydro_18_D1-sup-c4.stat	95.02	93.68	94.35	92.88	90.62	91.74	-2.61
Glyco_hydro_18_D1-sup-c3-Glyco_hydro_18_D1-sup-c4.stat	93.66	93.99	93.83	93.66	93.66	93.66	-0.170000000000002
Glyco_hydro_18_D2-sup-c1-Glyco_hydro_18_D2-sup-c2.stat	96.77	96.77	96.77	95.16	95.16	95.16	-1.61
Glyco_hydro_18_D2-sup-c1-Glyco_hydro_18_D2-sup-c3.stat	88.14	86.67	87.39	89.83	88.33	89.08	1.69
Glyco_hydro_18_D2-sup-c1-Glyco_hydro_18_D2-sup-c4.stat	87.10	87.10	87.10	85.48	85.48	85.48	-1.61999999999999
Glyco_hydro_18_D2-sup-c2-Glyco_hydro_18_D2-sup-c3.stat	86.76	89.39	88.06	88.24	88.24	88.24	0.179999999999993
Glyco_hydro_18_D2-sup-c2-Glyco_hydro_18_D2-sup-c4.stat	87.14	88.41	87.77	92.86	92.86	92.86	5.09
Glyco_hydro_18_D2-sup-c3-Glyco_hydro_18_D2-sup-c4.stat	82.61	82.61	82.61	84.06	82.86	83.45	0.840000000000003
Glyco_hydro_19-sup-c1-Glyco_hydro_19-sup-c2.stat	99.59	99.59	99.59	99.59	99.59	99.59	0
Glyco_hydro_2-sup-c1-Glyco_hydro_2-sup-c2.stat	63.33	65.52	64.41	74.44	73.63	74.03	9.62
Glyco_hydro_2-sup-c1-Glyco_hydro_2-sup-c3.stat	17.20	17.02	17.11	17.20	17.02	17.11	0
Glyco_hydro_2-sup-c2-Glyco_hydro_2-sup-c3.stat	6.67	7.50	7.06	4.44	4.94	4.68	-2.38
Glyco_hydro_20-sup-c1-Glyco_hydro_20-sup-c2.stat	83.43	86.02	84.71	82.53	82.28	82.41	-2.3
Glyco_hydro_20b-sup-c1-Glyco_hydro_20b-sup-c2.stat	85.94	87.30	86.61	88.28	88.28	88.28	1.67
Glyco_hydro_2_N-sup-c1-Glyco_hydro_2_N-sup-c2.stat	84.02	86.06	85.03	88.17	88.17	88.17	3.14
Glyco_hydro_47-sup-c1-Glyco_hydro_47-sup-c2.stat	97.97	97.97	97.97	97.75	97.75	97.75	-0.219999999999999
Glyco_hydro_48-sup-c1-Glyco_hydro_48-sup-c2.stat	98.06	98.86	98.46	98.38	98.54	98.46	0
Glyco_hydro_67-sup-c1-Glyco_hydro_67-sup-c2.stat	95.89	95.60	95.74	95.89	95.60	95.74	0
Glyco_transf_28-sup-c1-Glyco_transf_28-sup-c2.stat	70.21	71.30	70.75	72.04	71.82	71.93	1.18000000000001
Glyco_transf_6-sup-c1-Glyco_transf_6-sup-c2.stat	97.22	96.84	97.03	96.43	94.92	95.67	-1.36
Glyco_transf_8-sup-c1-Glyco_transf_8-sup-c2.stat	71.67	75.57	73.57	78.11	77.78	77.94	4.37
GP120-sup-c1-GP120-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
GP41-sup-c1-GP41-sup-c2.stat	54.39	54.39	54.39	54.39	54.39	54.39	0
gpdh-sup-c1-gpdh-sup-c2.stat	98.18	97.88	98.03	97.57	97.27	97.42	-0.609999999999999
gpdh-sup-c1-gpdh-sup-c3.stat	99.69	99.39	99.54	99.69	99.39	99.54	0
gpdh-sup-c1-gpdh-sup-c4.stat	94.28	94.28	94.28	94.28	94.28	94.28	0
gpdh-sup-c1-gpdh-sup-c5.stat	94.88	94.88	94.88	94.28	94.28	94.28	-0.599999999999994
gpdh-sup-c1-gpdh-sup-c6.stat	94.51	93.94	94.22	96.34	96.05	96.19	1.97
gpdh-sup-c1-gpdh-sup-c7.stat	92.97	92.68	92.82	95.41	95.12	95.27	2.45
gpdh-sup-c1-gpdh-sup-c8.stat	96.64	96.34	96.49	95.72	95.43	95.57	-0.920000000000002
gpdh-sup-c2-gpdh-sup-c3.stat	98.48	97.89	98.18	98.48	97.89	98.18	0
gpdh-sup-c2-gpdh-sup-c4.stat	93.69	93.41	93.55	92.79	92.51	92.65	-0.899999999999991
gpdh-sup-c2-gpdh-sup-c5.stat	93.09	92.81	92.95	93.69	93.41	93.55	0.599999999999994
gpdh-sup-c2-gpdh-sup-c6.stat	95.73	94.86	95.30	95.12	94.26	94.69	-0.609999999999999
gpdh-sup-c2-gpdh-sup-c7.stat	95.43	94.85	95.14	94.21	93.64	93.92	-1.22
gpdh-sup-c2-gpdh-sup-c8.stat	95.72	95.14	95.43	95.41	94.83	95.12	-0.310000000000002
gpdh-sup-c3-gpdh-sup-c4.stat	95.17	95.17	95.17	93.66	93.66	93.66	-1.51000000000001
gpdh-sup-c3-gpdh-sup-c5.stat	93.96	93.96	93.96	94.86	94.86	94.86	0.900000000000006
gpdh-sup-c3-gpdh-sup-c6.stat	94.82	94.82	94.82	94.82	94.82	94.82	0
gpdh-sup-c3-gpdh-sup-c7.stat	95.74	95.74	95.74	95.14	95.14	95.14	-0.599999999999994
gpdh-sup-c3-gpdh-sup-c8.stat	96.01	96.01	96.01	96.01	96.01	96.01	0
gpdh-sup-c4-gpdh-sup-c5.stat	99.72	100.00	99.86	100.00	100.00	100.00	0.140000000000001
gpdh-sup-c4-gpdh-sup-c6.stat	95.21	95.21	95.21	97.31	97.31	97.31	2.10000000000001
gpdh-sup-c4-gpdh-sup-c7.stat	96.40	96.40	96.40	96.40	96.40	96.40	0
gpdh-sup-c4-gpdh-sup-c8.stat	96.36	96.36	96.36	96.97	96.97	96.97	0.609999999999999
gpdh-sup-c5-gpdh-sup-c6.stat	95.50	95.50	95.50	97.30	97.30	97.30	1.8
gpdh-sup-c5-gpdh-sup-c7.stat	96.10	96.10	96.10	95.80	95.80	95.80	-0.299999999999997
gpdh-sup-c5-gpdh-sup-c8.stat	96.67	96.67	96.67	96.97	96.97	96.97	0.299999999999997
gpdh-sup-c6-gpdh-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gpdh-sup-c6-gpdh-sup-c8.stat	99.09	98.78	98.93	99.09	98.78	98.93	0
gpdh-sup-c7-gpdh-sup-c8.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
gpr-sup-c1-gpr-sup-c2.stat	97.99	97.99	97.99	97.99	97.99	97.99	0
gpr-sup-c1-gpr-sup-c3.stat	97.96	97.96	97.96	98.64	98.64	98.64	0.680000000000007
gpr-sup-c2-gpr-sup-c3.stat	96.10	98.01	97.05	99.35	99.35	99.35	2.3
GroEL-sup-c1-GroEL-sup-c2.stat	95.40	96.20	95.80	98.74	98.74	98.74	2.94
grs-sup-c1-grs-sup-c10.stat	84.80	84.60	84.70	80.15	78.04	79.08	-5.62
grs-sup-c1-grs-sup-c11.stat	49.12	53.44	51.19	62.46	60.34	61.38	10.19
grs-sup-c1-grs-sup-c2.stat	99.79	99.79	99.79	99.79	99.79	99.79	0
grs-sup-c1-grs-sup-c3.stat	97.75	97.75	97.75	97.52	97.52	97.52	-0.230000000000004
grs-sup-c1-grs-sup-c4.stat	98.20	98.20	98.20	98.20	98.20	98.20	0
grs-sup-c1-grs-sup-c5.stat	91.25	91.65	91.45	90.15	88.79	89.47	-1.98
grs-sup-c1-grs-sup-c6.stat	94.09	92.20	93.14	93.86	91.57	92.70	-0.439999999999998
grs-sup-c1-grs-sup-c7.stat	91.65	91.05	91.35	89.45	87.34	88.38	-2.97
grs-sup-c1-grs-sup-c8.stat	92.31	91.70	92.00	89.45	87.34	88.38	-3.62
grs-sup-c1-grs-sup-c9.stat	92.27	92.06	92.17	89.55	87.95	88.74	-3.43000000000001
grs-sup-c10-grs-sup-c11.stat	52.50	56.98	54.65	73.21	69.97	71.55	16.9
grs-sup-c10-grs-sup-c2.stat	83.29	82.68	82.99	79.85	77.75	78.79	-4.19999999999999
grs-sup-c10-grs-sup-c3.stat	86.90	86.90	86.90	79.85	78.66	79.25	-7.65000000000001
grs-sup-c10-grs-sup-c4.stat	83.84	83.84	83.84	76.26	75.31	75.78	-8.06
grs-sup-c10-grs-sup-c5.stat	82.47	80.48	81.46	79.26	76.61	77.91	-3.55
grs-sup-c10-grs-sup-c6.stat	85.18	83.09	84.12	83.67	81.22	82.43	-1.69
grs-sup-c10-grs-sup-c7.stat	83.42	82.00	82.70	74.50	72.01	73.24	-9.46000000000001
grs-sup-c10-grs-sup-c8.stat	80.94	79.56	80.25	76.73	73.99	75.33	-4.92
grs-sup-c10-grs-sup-c9.stat	80.00	78.61	79.30	79.49	77.34	78.40	-0.899999999999991
grs-sup-c11-grs-sup-c2.stat	49.47	54.05	51.66	59.01	57.00	57.99	6.33000000000001
grs-sup-c11-grs-sup-c3.stat	53.58	59.47	56.37	68.94	66.67	67.79	11.42
grs-sup-c11-grs-sup-c4.stat	49.65	53.85	51.66	64.54	63.19	63.86	12.2
grs-sup-c11-grs-sup-c5.stat	49.13	53.21	51.09	68.99	66.89	67.92	16.83
grs-sup-c11-grs-sup-c6.stat	50.70	54.75	52.65	67.61	65.53	66.55	13.9
grs-sup-c11-grs-sup-c7.stat	50.53	55.81	53.04	61.40	58.53	59.93	6.89
grs-sup-c11-grs-sup-c8.stat	50.53	55.81	53.04	62.46	60.34	61.38	8.34
grs-sup-c11-grs-sup-c9.stat	51.24	55.56	53.31	71.73	69.52	70.61	17.3
grs-sup-c2-grs-sup-c3.stat	97.51	97.51	97.51	97.73	97.73	97.73	0.219999999999999
grs-sup-c2-grs-sup-c4.stat	97.29	97.29	97.29	97.29	97.29	97.29	0
grs-sup-c2-grs-sup-c5.stat	90.79	91.19	90.99	90.35	88.98	89.66	-1.33
grs-sup-c2-grs-sup-c6.stat	94.05	92.15	93.09	93.59	91.29	92.43	-0.659999999999997
grs-sup-c2-grs-sup-c7.stat	91.37	90.77	91.07	89.82	87.69	88.74	-2.33
grs-sup-c2-grs-sup-c8.stat	92.26	91.65	91.95	90.49	88.34	89.40	-2.55
grs-sup-c2-grs-sup-c9.stat	93.15	92.94	93.04	90.41	88.79	89.59	-3.45
grs-sup-c3-grs-sup-c4.stat	99.10	99.10	99.10	99.55	99.55	99.55	0.450000000000003
grs-sup-c3-grs-sup-c5.stat	94.81	93.96	94.38	93.00	91.96	92.48	-1.89999999999999
grs-sup-c3-grs-sup-c6.stat	94.12	93.48	93.80	92.53	91.50	92.01	-1.78999999999999
grs-sup-c3-grs-sup-c7.stat	93.24	93.03	93.14	91.89	91.07	91.48	-1.66
grs-sup-c3-grs-sup-c8.stat	93.47	93.26	93.36	93.02	92.19	92.60	-0.760000000000005
grs-sup-c3-grs-sup-c9.stat	93.62	93.20	93.41	91.57	90.74	91.16	-2.25
grs-sup-c4-grs-sup-c5.stat	94.50	93.42	93.96	92.89	91.63	92.26	-1.69999999999999
grs-sup-c4-grs-sup-c6.stat	94.71	93.42	94.06	93.10	91.63	92.36	-1.7
grs-sup-c4-grs-sup-c7.stat	93.81	92.53	93.17	92.43	90.97	91.70	-1.47
grs-sup-c4-grs-sup-c8.stat	94.50	93.21	93.85	93.12	91.65	92.38	-1.47
grs-sup-c4-grs-sup-c9.stat	93.06	91.78	92.41	93.06	91.78	92.41	0
grs-sup-c5-grs-sup-c6.stat	99.34	99.34	99.34	99.34	99.34	99.34	0
grs-sup-c5-grs-sup-c7.stat	98.49	98.28	98.38	98.70	98.49	98.60	0.219999999999999
grs-sup-c5-grs-sup-c8.stat	98.70	98.49	98.60	98.49	98.28	98.38	-0.219999999999999
grs-sup-c5-grs-sup-c9.stat	98.90	98.90	98.90	98.02	98.02	98.02	-0.88000000000001
grs-sup-c6-grs-sup-c7.stat	99.56	99.34	99.45	98.46	98.24	98.35	-1.10000000000001
grs-sup-c6-grs-sup-c8.stat	99.12	98.90	99.01	98.46	98.24	98.35	-0.660000000000011
grs-sup-c6-grs-sup-c9.stat	98.88	98.88	98.88	98.65	98.65	98.65	-0.22999999999999
grs-sup-c7-grs-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
grs-sup-c7-grs-sup-c9.stat	96.68	96.47	96.57	96.90	96.69	96.80	0.230000000000004
grs-sup-c8-grs-sup-c9.stat	96.46	96.04	96.25	98.23	98.01	98.12	1.87
GSH_synth_ATP-sup-c1-GSH_synth_ATP-sup-c2.stat	94.38	94.92	94.65	95.79	94.99	95.38	0.72999999999999
GSH_synthase-sup-c1-GSH_synthase-sup-c2.stat	99.02	99.02	99.02	98.04	98.04	98.04	-0.97999999999999
GSH_synthase_NC-sup-c1-GSH_synthase_NC-sup-c2.stat	94.76	94.97	94.86	95.20	94.58	94.89	0.0300000000000011
gtp-sup-c1-gtp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gtp-sup-c1-gtp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gtp-sup-c1-gtp-sup-c4.stat	97.58	97.58	97.58	96.36	96.36	96.36	-1.22
gtp-sup-c1-gtp-sup-c5.stat	93.25	94.41	93.83	96.93	96.93	96.93	3.10000000000001
gtp-sup-c1-gtp-sup-c6.stat	76.77	77.78	77.27	80.00	78.98	79.49	2.22
gtp-sup-c1-gtp-sup-c7.stat	94.55	95.12	94.83	97.58	97.58	97.58	2.75
gtp-sup-c1-gtp-sup-c8.stat	98.12	96.32	97.21	98.12	96.32	97.21	0
gtp-sup-c2-gtp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gtp-sup-c2-gtp-sup-c4.stat	96.97	96.97	96.97	95.76	95.76	95.76	-1.20999999999999
gtp-sup-c2-gtp-sup-c5.stat	98.17	98.17	98.17	96.95	96.95	96.95	-1.22
gtp-sup-c2-gtp-sup-c6.stat	78.21	78.71	78.46	80.77	79.75	80.25	1.79000000000001
gtp-sup-c2-gtp-sup-c7.stat	98.18	98.18	98.18	97.58	97.58	97.58	-0.600000000000009
gtp-sup-c2-gtp-sup-c8.stat	98.12	96.91	97.52	98.12	96.91	97.52	0
gtp-sup-c3-gtp-sup-c4.stat	95.73	95.73	95.73	96.34	96.34	96.34	0.609999999999999
gtp-sup-c3-gtp-sup-c5.stat	96.91	96.91	96.91	96.91	96.91	96.91	0
gtp-sup-c3-gtp-sup-c6.stat	72.08	73.03	72.55	79.87	78.85	79.35	6.8
gtp-sup-c3-gtp-sup-c7.stat	96.95	96.95	96.95	97.56	97.56	97.56	0.609999999999999
gtp-sup-c3-gtp-sup-c8.stat	98.11	95.71	96.89	98.11	95.71	96.89	0
gtp-sup-c4-gtp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gtp-sup-c4-gtp-sup-c6.stat	64.81	67.31	66.04	85.80	85.28	85.54	19.5
gtp-sup-c4-gtp-sup-c7.stat	94.48	96.07	95.26	98.90	98.90	98.90	3.64
gtp-sup-c4-gtp-sup-c8.stat	95.73	95.73	95.73	94.51	93.37	93.94	-1.79000000000001
gtp-sup-c5-gtp-sup-c6.stat	63.52	66.01	64.74	82.39	81.88	82.13	17.39
gtp-sup-c5-gtp-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
gtp-sup-c5-gtp-sup-c8.stat	95.60	95.00	95.30	94.97	94.38	94.67	-0.629999999999995
gtp-sup-c6-gtp-sup-c7.stat	65.00	67.53	66.24	74.38	73.46	73.91	7.67
gtp-sup-c6-gtp-sup-c8.stat	75.48	76.97	76.22	79.35	78.85	79.10	2.88
gtp-sup-c7-gtp-sup-c8.stat	91.57	91.57	91.57	94.58	94.01	94.29	2.72000000000001
GTP_cyclohydroI-sup-c1-GTP_cyclohydroI-sup-c2.stat	94.24	93.26	93.75	94.24	92.31	93.26	-0.489999999999995
GXGXG-sup-c1-GXGXG-sup-c2.stat	98.87	98.87	98.87	98.87	98.87	98.87	0
Haloperoxidase-sup-c1-Haloperoxidase-sup-c2.stat	87.81	88.45	88.13	86.74	86.12	86.43	-1.69999999999999
Haloperoxidase-sup-c1-Haloperoxidase-sup-c3.stat	69.43	70.77	70.10	75.85	74.72	75.28	5.18000000000001
Haloperoxidase-sup-c1-Haloperoxidase-sup-c4.stat	74.06	71.12	72.56	75.56	71.53	73.49	0.929999999999993
Haloperoxidase-sup-c1-Haloperoxidase-sup-c5.stat	82.19	78.99	80.56	80.57	75.95	78.19	-2.37
Haloperoxidase-sup-c1-Haloperoxidase-sup-c6.stat	81.12	77.99	79.53	77.11	72.73	74.85	-4.68000000000001
Haloperoxidase-sup-c1-Haloperoxidase-sup-c7.stat	81.78	77.99	79.84	84.21	79.09	81.57	1.72999999999999
Haloperoxidase-sup-c1-Haloperoxidase-sup-c8.stat	80.56	77.78	79.14	85.32	81.13	83.17	4.03
Haloperoxidase-sup-c1-Haloperoxidase-sup-c9.stat	77.61	75.28	76.43	75.29	72.49	73.86	-2.57000000000001
Haloperoxidase-sup-c2-Haloperoxidase-sup-c3.stat	83.33	81.78	82.55	79.17	77.41	78.28	-4.27
Haloperoxidase-sup-c2-Haloperoxidase-sup-c4.stat	77.86	76.45	77.15	77.86	75.63	76.73	-0.420000000000002
Haloperoxidase-sup-c2-Haloperoxidase-sup-c5.stat	81.75	80.78	81.26	86.51	83.21	84.82	3.55999999999999
Haloperoxidase-sup-c2-Haloperoxidase-sup-c6.stat	84.98	83.01	83.98	85.77	82.51	84.11	0.129999999999995
Haloperoxidase-sup-c2-Haloperoxidase-sup-c7.stat	80.56	79.61	80.08	83.73	80.84	82.26	2.18000000000001
Haloperoxidase-sup-c2-Haloperoxidase-sup-c8.stat	83.00	81.40	82.19	82.61	79.77	81.17	-1.02
Haloperoxidase-sup-c2-Haloperoxidase-sup-c9.stat	80.00	77.90	78.94	76.15	74.16	75.14	-3.8
Haloperoxidase-sup-c3-Haloperoxidase-sup-c4.stat	87.50	88.15	87.82	89.71	89.05	89.38	1.56
Haloperoxidase-sup-c3-Haloperoxidase-sup-c5.stat	89.33	88.98	89.15	92.89	92.16	92.52	3.36999999999999
Haloperoxidase-sup-c3-Haloperoxidase-sup-c6.stat	92.09	91.37	91.73	83.79	81.85	82.81	-8.92
Haloperoxidase-sup-c3-Haloperoxidase-sup-c7.stat	83.00	82.03	82.51	86.56	84.88	85.71	3.19999999999999
Haloperoxidase-sup-c3-Haloperoxidase-sup-c8.stat	80.16	79.22	79.68	85.32	83.66	84.48	4.8
Haloperoxidase-sup-c3-Haloperoxidase-sup-c9.stat	82.02	82.64	82.33	83.90	83.58	83.74	1.41
Haloperoxidase-sup-c4-Haloperoxidase-sup-c5.stat	85.28	84.96	85.12	81.13	79.34	80.22	-4.90000000000001
Haloperoxidase-sup-c4-Haloperoxidase-sup-c6.stat	85.28	83.39	84.33	81.51	79.70	80.60	-3.73
Haloperoxidase-sup-c4-Haloperoxidase-sup-c7.stat	86.04	85.39	85.71	79.25	77.78	78.50	-7.20999999999999
Haloperoxidase-sup-c4-Haloperoxidase-sup-c8.stat	83.46	82.22	82.84	80.45	78.97	79.70	-3.14
Haloperoxidase-sup-c4-Haloperoxidase-sup-c9.stat	83.46	83.46	83.46	78.20	77.04	77.61	-5.84999999999999
Haloperoxidase-sup-c5-Haloperoxidase-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Haloperoxidase-sup-c5-Haloperoxidase-sup-c7.stat	99.63	99.63	99.63	99.63	99.63	99.63	0
Haloperoxidase-sup-c5-Haloperoxidase-sup-c8.stat	97.42	98.14	97.78	99.63	99.63	99.63	1.84999999999999
Haloperoxidase-sup-c5-Haloperoxidase-sup-c9.stat	82.63	83.59	83.11	80.31	81.25	80.78	-2.33
Haloperoxidase-sup-c6-Haloperoxidase-sup-c7.stat	99.63	99.63	99.63	99.63	99.63	99.63	0
Haloperoxidase-sup-c6-Haloperoxidase-sup-c8.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
Haloperoxidase-sup-c6-Haloperoxidase-sup-c9.stat	81.23	82.49	81.85	88.89	88.89	88.89	7.04000000000001
Haloperoxidase-sup-c7-Haloperoxidase-sup-c8.stat	97.42	97.42	97.42	99.26	99.26	99.26	1.84
Haloperoxidase-sup-c7-Haloperoxidase-sup-c9.stat	83.78	84.77	84.27	79.15	80.08	79.61	-4.66
Haloperoxidase-sup-c8-Haloperoxidase-sup-c9.stat	84.11	85.10	84.60	87.60	85.93	86.76	2.16000000000001
Ham1p_like-sup-c1-Ham1p_like-sup-c2.stat	93.30	92.78	93.04	94.41	93.37	93.89	0.849999999999994
HATPase_c-sup-c1-HATPase_c-sup-c2.stat	95.71	96.63	96.17	100.00	100.00	100.00	3.83
HATPase_c-sup-c1-HATPase_c-sup-c3.stat	73.74	72.53	73.13	77.65	74.33	75.96	2.83
HATPase_c-sup-c1-HATPase_c-sup-c4.stat	74.84	75.32	75.08	75.47	73.62	74.53	-0.549999999999997
HATPase_c-sup-c1-HATPase_c-sup-c5.stat	66.48	66.86	66.67	62.50	59.14	60.77	-5.9
HATPase_c-sup-c1-HATPase_c-sup-c6.stat	71.75	71.35	71.55	67.23	62.30	64.67	-6.88
HATPase_c-sup-c2-HATPase_c-sup-c3.stat	79.23	76.32	77.75	77.05	73.82	75.40	-2.34999999999999
HATPase_c-sup-c2-HATPase_c-sup-c4.stat	76.88	78.85	77.85	78.12	76.69	77.40	-0.449999999999989
HATPase_c-sup-c2-HATPase_c-sup-c5.stat	64.61	65.34	64.97	60.67	57.14	58.86	-6.11
HATPase_c-sup-c2-HATPase_c-sup-c6.stat	65.54	64.44	64.99	66.67	61.46	63.96	-1.02999999999999
HATPase_c-sup-c3-HATPase_c-sup-c4.stat	90.91	90.91	90.91	93.33	90.59	91.94	1.03
HATPase_c-sup-c3-HATPase_c-sup-c5.stat	65.52	68.26	66.86	76.44	73.89	75.14	8.28
HATPase_c-sup-c3-HATPase_c-sup-c6.stat	71.76	72.62	72.19	81.18	75.00	77.97	5.78
HATPase_c-sup-c4-HATPase_c-sup-c5.stat	76.55	74.00	75.25	73.79	69.93	71.81	-3.44
HATPase_c-sup-c4-HATPase_c-sup-c6.stat	71.33	70.39	70.86	70.67	67.52	69.06	-1.8
HATPase_c-sup-c5-HATPase_c-sup-c6.stat	99.52	99.52	99.52	99.52	99.52	99.52	0
helicase_C-sup-c1-helicase_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
helicase_C-sup-c1-helicase_C-sup-c3.stat	67.35	70.71	68.99	74.83	74.83	74.83	5.84
helicase_C-sup-c1-helicase_C-sup-c4.stat	58.82	67.16	62.72	67.97	69.33	68.65	5.93000000000001
helicase_C-sup-c1-helicase_C-sup-c5.stat	69.42	67.74	68.57	75.21	70.54	72.80	4.23
helicase_C-sup-c2-helicase_C-sup-c3.stat	68.03	71.94	69.93	66.67	68.06	67.35	-2.58000000000001
helicase_C-sup-c2-helicase_C-sup-c4.stat	65.07	64.63	64.85	69.86	68.00	68.92	4.07000000000001
helicase_C-sup-c2-helicase_C-sup-c5.stat	70.25	69.11	69.67	73.55	68.99	71.20	1.53
helicase_C-sup-c3-helicase_C-sup-c4.stat	94.41	94.41	94.41	95.80	95.80	95.80	1.39
helicase_C-sup-c3-helicase_C-sup-c5.stat	69.57	66.12	67.80	69.57	65.04	67.23	-0.569999999999993
helicase_C-sup-c4-helicase_C-sup-c5.stat	58.41	56.41	57.39	72.57	68.91	70.69	13.3
helicase_NC-sup-c1-helicase_NC-sup-c2.stat	95.24	95.62	95.43	99.40	99.40	99.40	3.97
helicase_NC-sup-c1-helicase_NC-sup-c3.stat	35.94	41.47	38.51	44.35	45.95	45.13	6.62
helicase_NC-sup-c2-helicase_NC-sup-c3.stat	21.30	24.91	22.97	48.82	47.55	48.18	25.21
Heme_oxygenase-sup-c1-Heme_oxygenase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hemery-sup-c1-hemery-sup-c2.stat	98.23	98.23	98.23	97.35	97.35	97.35	-0.88000000000001
hemocyan-sup-c1-hemocyan-sup-c2.stat	95.19	94.54	94.86	93.81	93.33	93.57	-1.29000000000001
hemopexin-sup-c1-hemopexin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hemopexin-sup-c1-hemopexin-sup-c3.stat	98.45	98.45	98.45	98.45	98.45	98.45	0
hemopexin-sup-c1-hemopexin-sup-c4.stat	92.90	92.90	92.90	91.26	90.27	90.76	-2.14
hemopexin-sup-c2-hemopexin-sup-c3.stat	98.44	98.44	98.44	98.96	98.96	98.96	0.519999999999996
hemopexin-sup-c2-hemopexin-sup-c4.stat	93.96	93.44	93.70	91.76	90.76	91.26	-2.44
hemopexin-sup-c3-hemopexin-sup-c4.stat	87.50	87.03	87.26	88.59	87.63	88.11	0.849999999999994
hexapep-sup-c1-hexapep-sup-c2.stat	89.19	94.29	91.67	87.84	86.09	86.96	-4.71000000000001
hexapep-sup-c1-hexapep-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
hexapep-sup-c2-hexapep-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
hexokinase-sup-c1-hexokinase-sup-c2.stat	95.76	96.19	95.97	100.00	100.00	100.00	4.03
hexokinase-sup-c1-hexokinase-sup-c3.stat	94.01	94.44	94.23	95.39	95.39	95.39	1.16
hexokinase-sup-c2-hexokinase-sup-c3.stat	97.25	97.25	97.25	96.79	96.79	96.79	-0.459999999999994
HGTP_anticodon-sup-c1-HGTP_anticodon-sup-c2.stat	98.15	97.25	97.70	96.30	95.41	95.85	-1.85000000000001
HGTP_anticodon-sup-c1-HGTP_anticodon-sup-c3.stat	92.86	92.86	92.86	92.86	92.86	92.86	0
HGTP_anticodon-sup-c1-HGTP_anticodon-sup-c4.stat	98.96	97.94	98.45	98.96	97.94	98.45	0
HGTP_anticodon-sup-c1-HGTP_anticodon-sup-c5.stat	97.92	96.91	97.41	95.83	94.85	95.34	-2.06999999999999
HGTP_anticodon-sup-c1-HGTP_anticodon-sup-c6.stat	98.94	97.89	98.41	93.62	93.62	93.62	-4.78999999999999
HGTP_anticodon-sup-c2-HGTP_anticodon-sup-c3.stat	94.00	94.00	94.00	94.00	94.00	94.00	0
HGTP_anticodon-sup-c2-HGTP_anticodon-sup-c4.stat	91.67	92.63	92.15	93.75	93.75	93.75	1.59999999999999
HGTP_anticodon-sup-c2-HGTP_anticodon-sup-c5.stat	93.75	93.75	93.75	94.79	94.79	94.79	1.04000000000001
HGTP_anticodon-sup-c2-HGTP_anticodon-sup-c6.stat	94.68	94.68	94.68	93.62	93.62	93.62	-1.06
HGTP_anticodon-sup-c3-HGTP_anticodon-sup-c4.stat	93.75	94.74	94.24	94.79	94.79	94.79	0.550000000000011
HGTP_anticodon-sup-c3-HGTP_anticodon-sup-c5.stat	95.88	95.88	95.88	96.91	96.91	96.91	1.03
HGTP_anticodon-sup-c3-HGTP_anticodon-sup-c6.stat	95.74	95.74	95.74	95.74	95.74	95.74	0
HGTP_anticodon-sup-c4-HGTP_anticodon-sup-c5.stat	98.96	98.96	98.96	98.96	98.96	98.96	0
HGTP_anticodon-sup-c4-HGTP_anticodon-sup-c6.stat	94.68	95.70	95.19	100.00	100.00	100.00	4.81
HGTP_anticodon-sup-c5-HGTP_anticodon-sup-c6.stat	97.87	97.87	97.87	98.94	98.94	98.94	1.06999999999999
Hint-sup-c1-Hint-sup-c2.stat	95.59	95.59	95.59	94.85	94.85	94.85	-0.740000000000009
hip-sup-c1-hip-sup-c2.stat	90.91	92.31	91.60	93.94	92.54	93.23	1.63000000000001
hip-sup-c1-hip-sup-c3.stat	97.18	97.18	97.18	95.77	95.77	95.77	-1.41000000000001
hip-sup-c1-hip-sup-c4.stat	87.93	86.44	87.18	86.21	84.75	85.47	-1.71000000000001
hip-sup-c1-hip-sup-c5.stat	98.59	98.59	98.59	98.59	98.59	98.59	0
hip-sup-c2-hip-sup-c3.stat	84.06	84.06	84.06	82.61	82.61	82.61	-1.45
hip-sup-c2-hip-sup-c4.stat	91.23	88.14	89.66	85.96	81.67	83.76	-5.89999999999999
hip-sup-c2-hip-sup-c5.stat	85.29	85.29	85.29	89.71	88.41	89.05	3.75999999999999
hip-sup-c3-hip-sup-c4.stat	83.61	86.44	85.00	83.61	83.61	83.61	-1.39
hip-sup-c3-hip-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hip-sup-c4-hip-sup-c5.stat	84.75	84.75	84.75	89.83	86.89	88.33	3.58
His_biosynth-sup-c1-His_biosynth-sup-c2.stat	83.84	86.88	85.33	91.70	91.30	91.50	6.17
Histidine_kinase-sup-c1-Histidine_kinase-sup-c2.stat	78.91	77.69	78.29	79.69	72.34	75.84	-2.45
histone-sup-c1-histone-sup-c2.stat	66.23	69.86	68.00	66.23	69.86	68.00	0
histone-sup-c1-histone-sup-c3.stat	69.33	74.29	71.72	81.33	82.43	81.88	10.16
histone-sup-c1-histone-sup-c4.stat	60.24	64.10	62.11	73.49	74.39	73.94	11.83
histone-sup-c2-histone-sup-c3.stat	97.10	95.71	96.40	98.55	90.67	94.44	-1.96000000000001
histone-sup-c2-histone-sup-c4.stat	84.21	87.67	85.91	89.47	90.67	90.07	4.16
histone-sup-c3-histone-sup-c4.stat	91.43	87.67	89.51	90.00	86.30	88.11	-1.40000000000001
HIT-sup-c1-HIT-sup-c2.stat	81.37	82.18	81.77	81.37	78.30	79.81	-1.95999999999999
hla-sup-c1-hla-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c1-hla-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c1-hla-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c1-hla-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c2-hla-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c2-hla-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c2-hla-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c3-hla-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c3-hla-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hla-sup-c4-hla-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
HLH-sup-c1-HLH-sup-c2.stat	72.13	77.19	74.58	85.25	85.25	85.25	10.67
HLH-sup-c1-HLH-sup-c3.stat	82.35	90.32	86.15	98.53	98.53	98.53	12.38
HLH-sup-c1-HLH-sup-c4.stat	96.72	96.72	96.72	91.80	91.80	91.80	-4.92
HLH-sup-c1-HLH-sup-c5.stat	84.48	85.96	85.22	91.38	91.38	91.38	6.16
HLH-sup-c2-HLH-sup-c3.stat	72.13	80.00	75.86	90.16	90.16	90.16	14.3
HLH-sup-c2-HLH-sup-c4.stat	80.00	85.71	82.76	81.67	81.67	81.67	-1.09
HLH-sup-c2-HLH-sup-c5.stat	62.90	76.47	69.03	85.48	85.48	85.48	16.45
HLH-sup-c3-HLH-sup-c4.stat	94.52	95.83	95.17	94.52	95.83	95.17	0
HLH-sup-c3-HLH-sup-c5.stat	77.59	78.95	78.26	89.66	89.66	89.66	11.4
HLH-sup-c4-HLH-sup-c5.stat	75.44	76.79	76.11	82.46	82.46	82.46	6.34999999999999
HMA-sup-c1-HMA-sup-c2.stat	84.72	88.41	86.52	100.00	100.00	100.00	13.48
HMA-sup-c1-HMA-sup-c3.stat	85.29	87.88	86.57	100.00	100.00	100.00	13.43
HMA-sup-c2-HMA-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
HMG-CoA_red-sup-c1-HMG-CoA_red-sup-c2.stat	77.43	83.64	80.42	86.57	84.87	85.71	5.28999999999999
HMG_box-sup-c1-HMG_box-sup-c2.stat	71.23	77.61	74.29	98.63	98.63	98.63	24.34
HMG_box-sup-c1-HMG_box-sup-c3.stat	71.01	80.33	75.38	79.71	79.71	79.71	4.33
HMG_box-sup-c1-HMG_box-sup-c4.stat	49.28	59.65	53.97	91.30	88.73	90.00	36.03
HMG_box-sup-c1-HMG_box-sup-c5.stat	64.79	70.77	67.65	98.59	95.89	97.22	29.57
HMG_box-sup-c2-HMG_box-sup-c3.stat	71.01	77.78	74.24	95.65	95.65	95.65	21.41
HMG_box-sup-c2-HMG_box-sup-c4.stat	67.14	85.45	75.20	97.14	94.44	95.77	20.57
HMG_box-sup-c2-HMG_box-sup-c5.stat	66.23	77.27	71.33	72.73	70.89	71.79	0.460000000000008
HMG_box-sup-c3-HMG_box-sup-c4.stat	82.09	82.09	82.09	97.01	97.01	97.01	14.92
HMG_box-sup-c3-HMG_box-sup-c5.stat	92.75	92.75	92.75	88.41	88.41	88.41	-4.34
HMG_box-sup-c4-HMG_box-sup-c5.stat	91.67	97.06	94.29	97.22	97.22	97.22	2.92999999999999
hom-sup-c1-hom-sup-c2.stat	75.00	84.21	79.34	95.31	89.71	92.42	13.08
hom-sup-c1-hom-sup-c3.stat	90.91	92.59	91.74	92.73	92.73	92.73	0.990000000000009
hom-sup-c1-hom-sup-c4.stat	79.69	89.47	84.30	89.06	83.82	86.36	2.06
hom-sup-c1-hom-sup-c5.stat	81.97	89.29	85.47	93.44	90.48	91.94	6.47
hom-sup-c1-hom-sup-c6.stat	97.96	97.96	97.96	97.96	97.96	97.96	0
hom-sup-c1-hom-sup-c7.stat	87.27	88.89	88.07	92.73	92.73	92.73	4.66000000000001
hom-sup-c1-hom-sup-c8.stat	89.29	92.59	90.91	91.07	91.07	91.07	0.159999999999997
hom-sup-c2-hom-sup-c3.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
hom-sup-c2-hom-sup-c4.stat	76.12	86.44	80.95	95.52	94.12	94.81	13.86
hom-sup-c2-hom-sup-c5.stat	85.48	85.48	85.48	93.55	92.06	92.80	7.31999999999999
hom-sup-c2-hom-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c2-hom-sup-c7.stat	92.73	94.44	93.58	98.18	98.18	98.18	4.60000000000001
hom-sup-c2-hom-sup-c8.stat	91.07	91.07	91.07	89.29	89.29	89.29	-1.77999999999999
hom-sup-c3-hom-sup-c4.stat	90.91	92.59	91.74	96.36	96.36	96.36	4.62
hom-sup-c3-hom-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c3-hom-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c3-hom-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c3-hom-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c4-hom-sup-c5.stat	85.71	96.43	90.76	100.00	100.00	100.00	9.23999999999999
hom-sup-c4-hom-sup-c6.stat	95.92	97.92	96.91	100.00	100.00	100.00	3.09
hom-sup-c4-hom-sup-c7.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
hom-sup-c4-hom-sup-c8.stat	92.86	94.55	93.69	96.43	96.43	96.43	2.74000000000001
hom-sup-c5-hom-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c5-hom-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c5-hom-sup-c8.stat	94.64	94.64	94.64	94.64	94.64	94.64	0
hom-sup-c6-hom-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c6-hom-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hom-sup-c7-hom-sup-c8.stat	100.00	100.00	100.00	98.18	98.18	98.18	-1.81999999999999
hormone-sup-c1-hormone-sup-c2.stat	96.91	97.52	97.21	98.77	98.77	98.77	1.56
hormone5-sup-c1-hormone5-sup-c2.stat	88.24	92.59	90.36	100.00	100.00	100.00	9.64
hormone_rec-sup-c1-hormone_rec-sup-c2.stat	89.76	86.38	88.04	88.29	77.68	82.65	-5.39
hormone_rec-sup-c1-hormone_rec-sup-c3.stat	82.65	83.80	83.22	79.91	76.09	77.95	-5.27
hormone_rec-sup-c1-hormone_rec-sup-c4.stat	79.52	81.07	80.29	81.43	75.00	78.08	-2.21000000000001
hormone_rec-sup-c1-hormone_rec-sup-c5.stat	77.98	81.34	79.63	78.90	75.77	77.30	-2.33
hormone_rec-sup-c2-hormone_rec-sup-c3.stat	95.34	95.34	95.34	91.10	91.10	91.10	-4.24000000000001
hormone_rec-sup-c2-hormone_rec-sup-c4.stat	78.57	76.39	77.46	80.00	73.68	76.71	-0.75
hormone_rec-sup-c2-hormone_rec-sup-c5.stat	84.11	81.08	82.57	84.11	80.00	82.00	-0.569999999999993
hormone_rec-sup-c3-hormone_rec-sup-c4.stat	76.26	77.31	76.78	77.17	74.45	75.78	-1
hormone_rec-sup-c3-hormone_rec-sup-c5.stat	85.27	85.27	85.27	81.70	81.33	81.51	-3.75999999999999
hormone_rec-sup-c4-hormone_rec-sup-c5.stat	83.76	89.09	86.34	86.75	87.12	86.94	0.599999999999994
HPPK-sup-c1-HPPK-sup-c2.stat	96.18	96.79	96.49	100.00	100.00	100.00	3.51000000000001
hpr-sup-c1-hpr-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hpr-sup-c1-hpr-sup-c3.stat	100.00	100.00	100.00	96.47	96.47	96.47	-3.53
hpr-sup-c1-hpr-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hpr-sup-c2-hpr-sup-c3.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
hpr-sup-c2-hpr-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hpr-sup-c3-hpr-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Hpr_kinase-sup-c1-Hpr_kinase-sup-c2.stat	94.67	95.95	95.30	94.67	95.95	95.30	0
hr-sup-c1-hr-sup-c2.stat	87.88	90.62	89.23	100.00	100.00	100.00	10.77
hr-sup-c1-hr-sup-c3.stat	98.48	98.48	98.48	98.48	98.48	98.48	0
hr-sup-c1-hr-sup-c4.stat	93.94	96.88	95.38	100.00	100.00	100.00	4.62
hr-sup-c1-hr-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
hr-sup-c2-hr-sup-c3.stat	81.58	83.78	82.67	98.68	98.68	98.68	16.01
hr-sup-c2-hr-sup-c4.stat	74.67	81.16	77.78	98.67	98.67	98.67	20.89
hr-sup-c2-hr-sup-c5.stat	91.55	92.86	92.20	100.00	100.00	100.00	7.8
hr-sup-c3-hr-sup-c4.stat	86.11	87.32	86.71	94.44	94.44	94.44	7.73
hr-sup-c3-hr-sup-c5.stat	97.18	97.18	97.18	97.18	97.18	97.18	0
hr-sup-c4-hr-sup-c5.stat	94.37	97.10	95.71	100.00	100.00	100.00	4.29000000000001
HSF_DNA-bind-sup-c1-HSF_DNA-bind-sup-c2.stat	95.12	96.30	95.71	95.12	95.12	95.12	-0.589999999999989
HSP20-sup-c1-HSP20-sup-c2.stat	76.36	75.68	76.02	83.64	81.42	82.51	6.49000000000001
hsp90-sup-c1-hsp90-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
HTH_AraC-sup-c1-HTH_AraC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
HTH_AraC-sup-c1-HTH_AraC-sup-c3.stat	91.67	91.67	91.67	83.33	81.63	82.47	-9.2
HTH_AraC-sup-c1-HTH_AraC-sup-c4.stat	79.17	84.44	81.72	100.00	100.00	100.00	18.28
HTH_AraC-sup-c2-HTH_AraC-sup-c3.stat	91.67	91.67	91.67	91.67	91.67	91.67	0
HTH_AraC-sup-c2-HTH_AraC-sup-c4.stat	79.17	84.44	81.72	83.33	81.63	82.47	0.75
HTH_AraC-sup-c3-HTH_AraC-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
HTH_AraC_2-sup-c1-HTH_AraC_2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Huristasin-sup-c1-Huristasin-sup-c2.stat	75.51	86.05	80.43	100.00	100.00	100.00	19.57
Huristasin-sup-c1-Huristasin-sup-c3.stat	61.22	85.71	71.43	93.88	93.88	93.88	22.45
Huristasin-sup-c2-Huristasin-sup-c3.stat	62.50	83.33	71.43	93.75	93.75	93.75	22.32
Hydrolase-sup-c1-Hydrolase-sup-c2.stat	99.08	99.08	99.08	99.08	99.08	99.08	0
icd-sup-c1-icd-sup-c2.stat	96.23	96.51	96.37	99.13	99.13	99.13	2.75999999999999
icd-sup-c1-icd-sup-c3.stat	98.84	98.84	98.84	98.55	98.55	98.55	-0.290000000000006
icd-sup-c1-icd-sup-c4.stat	94.20	94.48	94.34	94.20	94.75	94.48	0.140000000000001
icd-sup-c1-icd-sup-c5.stat	83.08	82.58	82.83	82.48	81.98	82.23	-0.599999999999994
icd-sup-c2-icd-sup-c3.stat	97.46	97.46	97.46	98.87	98.87	98.87	1.41000000000001
icd-sup-c2-icd-sup-c4.stat	98.87	98.60	98.73	99.15	98.88	99.02	0.289999999999992
icd-sup-c2-icd-sup-c5.stat	93.26	92.98	93.12	91.50	91.23	91.36	-1.76000000000001
icd-sup-c3-icd-sup-c4.stat	96.33	96.06	96.19	96.61	96.34	96.47	0.280000000000001
icd-sup-c3-icd-sup-c5.stat	91.79	91.25	91.52	84.46	83.97	84.21	-7.31
icd-sup-c4-icd-sup-c5.stat	90.41	90.41	90.41	87.79	87.54	87.66	-2.75
ICL-sup-c1-ICL-sup-c2.stat	96.24	96.00	96.12	94.99	94.75	94.87	-1.25
IF3-sup-c1-IF3-sup-c2.stat	97.73	97.73	97.73	98.86	98.86	98.86	1.13
IF4E-sup-c1-IF4E-sup-c2.stat	68.57	71.43	69.97	84.00	83.05	83.52	13.55
IFN-gamma-sup-c1-IFN-gamma-sup-c2.stat	95.87	96.67	96.27	100.00	100.00	100.00	3.73
igC1-sup-c1-igC1-sup-c2.stat	95.65	95.65	95.65	96.74	96.74	96.74	1.08999999999999
igC1-sup-c1-igC1-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igC1-sup-c1-igC1-sup-c4.stat	94.74	94.74	94.74	94.74	94.74	94.74	0
igC1-sup-c1-igC1-sup-c5.stat	95.83	95.83	95.83	91.67	91.67	91.67	-4.16
igC1-sup-c2-igC1-sup-c3.stat	96.74	96.74	96.74	96.74	96.74	96.74	0
igC1-sup-c2-igC1-sup-c4.stat	92.13	92.13	92.13	92.13	92.13	92.13	0
igC1-sup-c2-igC1-sup-c5.stat	94.44	94.44	94.44	92.22	92.22	92.22	-2.22
igC1-sup-c3-igC1-sup-c4.stat	98.92	98.92	98.92	95.70	95.70	95.70	-3.22
igC1-sup-c3-igC1-sup-c5.stat	98.94	98.94	98.94	93.62	93.62	93.62	-5.31999999999999
igC1-sup-c4-igC1-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igC2-sup-c1-igC2-sup-c2.stat	55.07	55.07	55.07	72.46	71.43	71.94	16.87
igcon-sup-c1-igcon-sup-c10.stat	79.38	84.62	81.91	93.81	93.81	93.81	11.9
igcon-sup-c1-igcon-sup-c11.stat	85.71	84.78	85.25	92.31	88.42	90.32	5.06999999999999
igcon-sup-c1-igcon-sup-c12.stat	82.98	84.78	83.87	97.87	96.84	97.35	13.48
igcon-sup-c1-igcon-sup-c2.stat	78.95	81.52	80.21	83.16	82.29	82.72	2.51000000000001
igcon-sup-c1-igcon-sup-c3.stat	76.60	80.00	78.26	98.94	97.89	98.41	20.15
igcon-sup-c1-igcon-sup-c4.stat	80.90	80.90	80.90	94.38	91.30	92.82	11.92
igcon-sup-c1-igcon-sup-c5.stat	86.52	85.56	86.03	94.38	91.30	92.82	6.78999999999999
igcon-sup-c1-igcon-sup-c6.stat	84.09	83.15	83.62	93.18	90.11	91.62	8
igcon-sup-c1-igcon-sup-c7.stat	95.70	91.75	93.68	95.70	91.75	93.68	0
igcon-sup-c1-igcon-sup-c8.stat	71.13	75.00	73.02	82.47	81.63	82.05	9.03
igcon-sup-c1-igcon-sup-c9.stat	81.44	84.95	83.16	90.72	89.80	90.26	7.10000000000001
igcon-sup-c10-igcon-sup-c11.stat	89.13	89.13	89.13	95.65	92.63	94.12	4.99000000000001
igcon-sup-c10-igcon-sup-c12.stat	98.94	97.89	98.41	100.00	98.95	99.47	1.06
igcon-sup-c10-igcon-sup-c2.stat	95.88	95.88	95.88	93.81	93.81	93.81	-2.06999999999999
igcon-sup-c10-igcon-sup-c3.stat	98.94	97.89	98.41	98.94	97.89	98.41	0
igcon-sup-c10-igcon-sup-c4.stat	83.52	87.36	85.39	92.31	91.30	91.80	6.41
igcon-sup-c10-igcon-sup-c5.stat	85.56	86.52	86.03	93.33	92.31	92.82	6.78999999999999
igcon-sup-c10-igcon-sup-c6.stat	87.64	87.64	87.64	86.52	86.52	86.52	-1.12
igcon-sup-c10-igcon-sup-c7.stat	91.49	90.53	91.01	93.62	91.67	92.63	1.61999999999999
igcon-sup-c10-igcon-sup-c8.stat	97.96	97.96	97.96	96.94	96.94	96.94	-1.02
igcon-sup-c10-igcon-sup-c9.stat	96.97	96.97	96.97	98.99	98.99	98.99	2.02
igcon-sup-c11-igcon-sup-c12.stat	85.56	85.56	85.56	82.22	79.57	80.87	-4.69
igcon-sup-c11-igcon-sup-c2.stat	85.87	85.87	85.87	90.22	87.37	88.77	2.89999999999999
igcon-sup-c11-igcon-sup-c3.stat	84.44	84.44	84.44	82.22	79.57	80.87	-3.56999999999999
igcon-sup-c11-igcon-sup-c4.stat	85.71	85.71	85.71	92.31	91.30	91.80	6.09
igcon-sup-c11-igcon-sup-c5.stat	82.42	85.23	83.80	98.90	98.90	98.90	15.1
igcon-sup-c11-igcon-sup-c6.stat	91.11	93.18	92.13	98.89	98.89	98.89	6.76000000000001
igcon-sup-c11-igcon-sup-c7.stat	84.21	87.91	86.02	98.95	98.95	98.95	12.93
igcon-sup-c11-igcon-sup-c8.stat	88.30	90.22	89.25	91.49	89.58	90.53	1.28
igcon-sup-c11-igcon-sup-c9.stat	87.23	90.11	88.65	92.55	90.62	91.58	2.92999999999999
igcon-sup-c12-igcon-sup-c2.stat	94.68	93.68	94.18	90.43	88.54	89.47	-4.71000000000001
igcon-sup-c12-igcon-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igcon-sup-c12-igcon-sup-c4.stat	86.67	87.64	87.15	92.22	89.25	90.71	3.55999999999999
igcon-sup-c12-igcon-sup-c5.stat	85.56	84.62	85.08	93.33	90.32	91.80	6.72
igcon-sup-c12-igcon-sup-c6.stat	92.13	91.11	91.62	94.38	92.31	93.33	1.70999999999999
igcon-sup-c12-igcon-sup-c7.stat	89.01	88.04	88.52	96.70	93.62	95.14	6.62
igcon-sup-c12-igcon-sup-c8.stat	98.96	97.94	98.45	98.96	97.94	98.45	0
igcon-sup-c12-igcon-sup-c9.stat	98.96	97.94	98.45	97.92	96.91	97.41	-1.04000000000001
igcon-sup-c2-igcon-sup-c3.stat	90.43	90.43	90.43	93.62	92.63	93.12	2.69
igcon-sup-c2-igcon-sup-c4.stat	86.67	88.64	87.64	93.33	91.30	92.31	4.67
igcon-sup-c2-igcon-sup-c5.stat	76.67	77.53	77.09	92.22	90.22	91.21	14.12
igcon-sup-c2-igcon-sup-c6.stat	88.76	87.78	88.27	84.27	83.33	83.80	-4.47
igcon-sup-c2-igcon-sup-c7.stat	87.10	85.26	86.17	88.17	85.42	86.77	0.599999999999994
igcon-sup-c2-igcon-sup-c8.stat	89.69	89.69	89.69	89.69	88.78	89.23	-0.459999999999994
igcon-sup-c2-igcon-sup-c9.stat	91.84	90.91	91.37	89.80	88.89	89.34	-2.03
igcon-sup-c3-igcon-sup-c4.stat	82.22	85.06	83.62	93.33	90.32	91.80	8.17999999999999
igcon-sup-c3-igcon-sup-c5.stat	85.56	85.56	85.56	92.22	89.25	90.71	5.14999999999999
igcon-sup-c3-igcon-sup-c6.stat	92.13	91.11	91.62	96.63	94.51	95.56	3.94
igcon-sup-c3-igcon-sup-c7.stat	89.01	89.01	89.01	95.60	92.55	94.05	5.03999999999999
igcon-sup-c3-igcon-sup-c8.stat	94.79	94.79	94.79	97.92	96.91	97.41	2.61999999999999
igcon-sup-c3-igcon-sup-c9.stat	96.88	95.88	96.37	97.92	96.91	97.41	1.03999999999999
igcon-sup-c4-igcon-sup-c5.stat	85.87	89.77	87.78	98.91	98.91	98.91	11.13
igcon-sup-c4-igcon-sup-c6.stat	91.21	94.32	92.74	100.00	100.00	100.00	7.26000000000001
igcon-sup-c4-igcon-sup-c7.stat	87.10	92.05	89.50	93.55	94.57	94.05	4.55
igcon-sup-c4-igcon-sup-c8.stat	81.32	83.15	82.22	86.81	85.87	86.34	4.12
igcon-sup-c4-igcon-sup-c9.stat	84.62	87.50	86.03	91.21	90.22	90.71	4.67999999999999
igcon-sup-c5-igcon-sup-c6.stat	92.39	94.44	93.41	100.00	100.00	100.00	6.59
igcon-sup-c5-igcon-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igcon-sup-c5-igcon-sup-c8.stat	82.42	82.42	82.42	89.01	87.10	88.04	5.62
igcon-sup-c5-igcon-sup-c9.stat	86.81	87.78	87.29	94.51	92.47	93.48	6.19
igcon-sup-c6-igcon-sup-c7.stat	93.48	94.51	93.99	98.91	98.91	98.91	4.92
igcon-sup-c6-igcon-sup-c8.stat	80.00	80.90	80.45	95.56	94.51	95.03	14.58
igcon-sup-c6-igcon-sup-c9.stat	85.56	85.56	85.56	92.22	91.21	91.71	6.14999999999999
igcon-sup-c7-igcon-sup-c8.stat	83.16	84.95	84.04	93.68	91.75	92.71	8.66999999999999
igcon-sup-c7-igcon-sup-c9.stat	89.47	88.54	89.01	95.79	92.86	94.30	5.28999999999999
igcon-sup-c8-igcon-sup-c9.stat	98.02	98.02	98.02	98.02	98.02	98.02	0
igI-sup-c1-igI-sup-c2.stat	71.43	71.43	71.43	78.57	77.65	78.11	6.67999999999999
igI-sup-c1-igI-sup-c3.stat	88.89	90.91	89.89	93.33	93.33	93.33	3.44
igI-sup-c1-igI-sup-c4.stat	82.95	84.88	83.91	94.32	93.26	93.79	9.88000000000001
igI-sup-c1-igI-sup-c5.stat	89.66	89.66	89.66	91.95	90.91	91.43	1.77000000000001
igI-sup-c1-igI-sup-c6.stat	90.80	88.76	89.77	89.66	87.64	88.64	-1.13
igI-sup-c1-igI-sup-c7.stat	86.75	83.72	85.21	81.93	78.16	80.00	-5.20999999999999
igI-sup-c1-igI-sup-c8.stat	83.33	85.37	84.34	80.95	73.91	77.27	-7.07000000000001
igI-sup-c1-igI-sup-c9.stat	95.56	95.56	95.56	90.00	89.01	89.50	-6.06
igI-sup-c2-igI-sup-c3.stat	80.90	80.90	80.90	82.02	82.02	82.02	1.11999999999999
igI-sup-c2-igI-sup-c4.stat	80.90	81.82	81.36	82.02	82.95	82.49	1.13
igI-sup-c2-igI-sup-c5.stat	73.03	76.47	74.71	74.16	77.65	75.86	1.15000000000001
igI-sup-c2-igI-sup-c6.stat	63.22	63.95	63.58	63.22	62.50	62.86	-0.719999999999999
igI-sup-c2-igI-sup-c7.stat	67.09	67.09	67.09	72.15	71.25	71.70	4.61
igI-sup-c2-igI-sup-c8.stat	57.50	58.97	58.23	47.50	44.71	46.06	-12.17
igI-sup-c2-igI-sup-c9.stat	64.77	66.28	65.52	72.73	71.91	72.32	6.8
igI-sup-c3-igI-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igI-sup-c3-igI-sup-c5.stat	91.40	93.41	92.39	100.00	100.00	100.00	7.61
igI-sup-c3-igI-sup-c6.stat	80.00	81.72	80.85	80.00	80.00	80.00	-0.849999999999994
igI-sup-c3-igI-sup-c7.stat	79.07	80.95	80.00	93.02	91.95	92.49	12.49
igI-sup-c3-igI-sup-c8.stat	84.88	87.95	86.39	84.88	82.02	83.43	-2.95999999999999
igI-sup-c3-igI-sup-c9.stat	89.58	89.58	89.58	90.62	89.69	90.16	0.579999999999998
igI-sup-c4-igI-sup-c5.stat	84.95	87.78	86.34	90.32	92.31	91.30	4.95999999999999
igI-sup-c4-igI-sup-c6.stat	78.72	80.43	79.57	76.60	76.60	76.60	-2.97
igI-sup-c4-igI-sup-c7.stat	73.81	75.61	74.70	76.19	74.42	75.29	0.590000000000003
igI-sup-c4-igI-sup-c8.stat	70.24	72.84	71.52	66.67	62.92	64.74	-6.78
igI-sup-c4-igI-sup-c9.stat	75.53	78.02	76.76	89.36	88.42	88.89	12.13
igI-sup-c5-igI-sup-c6.stat	79.12	78.26	78.69	79.12	78.26	78.69	0
igI-sup-c5-igI-sup-c7.stat	78.31	78.31	78.31	79.52	77.65	78.57	0.259999999999991
igI-sup-c5-igI-sup-c8.stat	78.31	81.25	79.75	68.67	65.52	67.06	-12.69
igI-sup-c5-igI-sup-c9.stat	92.39	94.44	93.41	93.48	94.51	93.99	0.579999999999998
igI-sup-c6-igI-sup-c7.stat	77.38	77.38	77.38	82.14	80.23	81.18	3.80000000000001
igI-sup-c6-igI-sup-c8.stat	75.58	76.47	76.02	75.58	71.43	73.45	-2.56999999999999
igI-sup-c6-igI-sup-c9.stat	85.26	85.26	85.26	83.16	82.29	82.72	-2.54000000000001
igI-sup-c7-igI-sup-c8.stat	63.64	67.12	65.33	61.04	54.02	57.32	-8.01
igI-sup-c7-igI-sup-c9.stat	79.31	81.18	80.23	79.31	80.23	79.77	-0.460000000000008
igI-sup-c8-igI-sup-c9.stat	71.26	74.70	72.94	71.26	69.66	70.45	-2.48999999999999
igps-sup-c1-igps-sup-c2.stat	75.00	72.58	73.77	68.89	65.96	67.39	-6.38
igps-sup-c1-igps-sup-c3.stat	79.35	77.66	78.49	80.43	78.31	79.36	0.870000000000005
igps-sup-c2-igps-sup-c3.stat	89.12	89.58	89.35	89.64	90.10	89.87	0.52000000000001
igV-sup-c1-igV-sup-c2.stat	86.92	88.57	87.74	92.52	92.52	92.52	4.78
igV-sup-c1-igV-sup-c3.stat	78.72	76.29	77.49	77.66	75.26	76.44	-1.05
igV-sup-c1-igV-sup-c4.stat	88.42	88.42	88.42	90.53	87.76	89.12	0.700000000000003
igV-sup-c1-igV-sup-c5.stat	83.70	81.05	82.35	88.04	85.26	86.63	4.28
igV-sup-c1-igV-sup-c6.stat	90.10	87.50	88.78	92.08	88.57	90.29	1.51000000000001
igV-sup-c1-igV-sup-c7.stat	88.24	85.71	86.96	91.18	85.32	88.15	1.19000000000001
igV-sup-c1-igV-sup-c8.stat	92.86	93.69	93.27	99.11	99.11	99.11	5.84
igV-sup-c1-igV-sup-c9.stat	91.76	85.71	88.64	97.65	90.22	93.79	5.15000000000001
igV-sup-c2-igV-sup-c3.stat	84.69	82.18	83.42	85.71	82.35	84.00	0.579999999999998
igV-sup-c2-igV-sup-c4.stat	89.58	89.58	89.58	83.33	80.81	82.05	-7.53
igV-sup-c2-igV-sup-c5.stat	75.27	76.09	75.68	89.25	87.37	88.30	12.62
igV-sup-c2-igV-sup-c6.stat	91.43	88.89	90.14	94.29	90.83	92.52	2.38
igV-sup-c2-igV-sup-c7.stat	86.27	83.02	84.62	84.31	80.37	82.30	-2.32000000000001
igV-sup-c2-igV-sup-c8.stat	97.30	98.18	97.74	98.20	98.20	98.20	0.460000000000008
igV-sup-c2-igV-sup-c9.stat	95.35	88.17	91.62	94.19	86.17	90.00	-1.62
igV-sup-c3-igV-sup-c4.stat	68.54	64.89	66.67	77.53	73.40	75.41	8.73999999999999
igV-sup-c3-igV-sup-c5.stat	77.01	72.83	74.86	79.31	75.00	77.09	2.23
igV-sup-c3-igV-sup-c6.stat	75.53	72.45	73.96	81.91	77.00	79.38	5.42
igV-sup-c3-igV-sup-c7.stat	81.91	81.91	81.91	73.40	71.13	72.25	-9.66
igV-sup-c3-igV-sup-c8.stat	76.29	75.51	75.90	72.16	70.71	71.43	-4.47
igV-sup-c3-igV-sup-c9.stat	79.52	74.16	76.74	81.93	75.56	78.61	1.87
igV-sup-c4-igV-sup-c5.stat	100.00	100.00	100.00	98.98	98.98	98.98	-1.02
igV-sup-c4-igV-sup-c6.stat	83.87	84.78	84.32	84.95	83.16	84.04	-0.279999999999987
igV-sup-c4-igV-sup-c7.stat	86.02	84.21	85.11	88.17	81.19	84.54	-0.569999999999993
igV-sup-c4-igV-sup-c8.stat	90.53	89.58	90.05	95.79	91.92	93.81	3.76000000000001
igV-sup-c4-igV-sup-c9.stat	91.25	84.88	87.95	91.25	83.91	87.43	-0.519999999999996
igV-sup-c5-igV-sup-c6.stat	88.89	86.96	87.91	86.67	83.87	85.25	-2.66
igV-sup-c5-igV-sup-c7.stat	87.78	84.95	86.34	84.44	78.35	81.28	-5.06
igV-sup-c5-igV-sup-c8.stat	91.30	88.42	89.84	94.57	90.62	92.55	2.70999999999999
igV-sup-c5-igV-sup-c9.stat	89.87	82.56	86.06	88.61	81.40	84.85	-1.21000000000001
igV-sup-c6-igV-sup-c7.stat	92.59	91.74	92.17	87.04	85.45	86.24	-5.93000000000001
igV-sup-c6-igV-sup-c8.stat	96.15	91.74	93.90	96.15	91.74	93.90	0
igV-sup-c6-igV-sup-c9.stat	94.74	93.75	94.24	94.74	93.75	94.24	0
igV-sup-c7-igV-sup-c8.stat	91.35	87.16	89.20	84.62	77.88	81.11	-8.09
igV-sup-c7-igV-sup-c9.stat	86.96	86.02	86.49	86.96	85.11	86.02	-0.469999999999999
igV-sup-c8-igV-sup-c9.stat	92.05	86.17	89.01	94.32	87.37	90.71	1.69999999999999
igvar-h-sup-c1-igvar-h-sup-c10.stat	94.26	92.74	93.50	100.00	96.83	98.39	4.89
igvar-h-sup-c1-igvar-h-sup-c11.stat	98.33	97.52	97.93	99.17	98.35	98.76	0.829999999999998
igvar-h-sup-c1-igvar-h-sup-c12.stat	98.40	97.62	98.01	97.60	96.83	97.21	-0.800000000000011
igvar-h-sup-c1-igvar-h-sup-c13.stat	96.75	98.35	97.54	99.19	96.83	97.99	0.449999999999989
igvar-h-sup-c1-igvar-h-sup-c14.stat	100.00	97.60	98.79	100.00	97.60	98.79	0
igvar-h-sup-c1-igvar-h-sup-c15.stat	100.00	97.58	98.78	100.00	97.58	98.78	0
igvar-h-sup-c1-igvar-h-sup-c16.stat	100.00	99.19	99.59	100.00	99.19	99.59	0
igvar-h-sup-c1-igvar-h-sup-c17.stat	95.69	94.87	95.28	97.41	95.76	96.58	1.3
igvar-h-sup-c1-igvar-h-sup-c18.stat	97.46	96.64	97.05	97.46	96.64	97.05	0
igvar-h-sup-c1-igvar-h-sup-c19.stat	98.33	97.52	97.93	98.33	97.52	97.93	0
igvar-h-sup-c1-igvar-h-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c1-igvar-h-sup-c20.stat	99.17	98.36	98.77	98.35	97.54	97.94	-0.829999999999998
igvar-h-sup-c1-igvar-h-sup-c21.stat	98.28	98.28	98.28	98.28	98.28	98.28	0
igvar-h-sup-c1-igvar-h-sup-c3.stat	99.14	99.14	99.14	100.00	100.00	100.00	0.859999999999999
igvar-h-sup-c1-igvar-h-sup-c4.stat	99.13	99.13	99.13	99.13	99.13	99.13	0
igvar-h-sup-c1-igvar-h-sup-c5.stat	97.56	99.17	98.36	99.19	99.19	99.19	0.829999999999998
igvar-h-sup-c1-igvar-h-sup-c6.stat	99.19	97.60	98.39	98.37	96.80	97.58	-0.810000000000002
igvar-h-sup-c1-igvar-h-sup-c7.stat	95.87	95.87	95.87	95.87	95.08	95.47	-0.400000000000006
igvar-h-sup-c1-igvar-h-sup-c8.stat	97.56	96.00	96.77	97.56	96.00	96.77	0
igvar-h-sup-c1-igvar-h-sup-c9.stat	95.83	95.04	95.44	95.83	95.04	95.44	0
igvar-h-sup-c10-igvar-h-sup-c11.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
igvar-h-sup-c10-igvar-h-sup-c12.stat	100.00	99.21	99.60	100.00	99.21	99.60	0
igvar-h-sup-c10-igvar-h-sup-c13.stat	97.62	100.00	98.80	100.00	100.00	100.00	1.2
igvar-h-sup-c10-igvar-h-sup-c14.stat	97.60	97.60	97.60	97.60	97.60	97.60	0
igvar-h-sup-c10-igvar-h-sup-c15.stat	96.77	97.56	97.17	98.39	98.39	98.39	1.22
igvar-h-sup-c10-igvar-h-sup-c16.stat	95.90	97.50	96.69	100.00	99.19	99.59	2.90000000000001
igvar-h-sup-c10-igvar-h-sup-c17.stat	97.41	96.58	97.00	98.28	96.61	97.44	0.439999999999998
igvar-h-sup-c10-igvar-h-sup-c18.stat	98.31	98.31	98.31	98.31	97.48	97.89	-0.420000000000002
igvar-h-sup-c10-igvar-h-sup-c19.stat	98.33	97.52	97.93	98.33	97.52	97.93	0
igvar-h-sup-c10-igvar-h-sup-c2.stat	99.18	96.03	97.58	99.18	96.03	97.58	0
igvar-h-sup-c10-igvar-h-sup-c20.stat	95.87	96.67	96.27	97.52	96.72	97.12	0.850000000000009
igvar-h-sup-c10-igvar-h-sup-c21.stat	97.39	96.55	96.97	98.26	97.41	97.84	0.870000000000005
igvar-h-sup-c10-igvar-h-sup-c3.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c10-igvar-h-sup-c4.stat	99.12	98.26	98.69	99.12	98.26	98.69	0
igvar-h-sup-c10-igvar-h-sup-c5.stat	95.87	96.67	96.27	99.17	97.56	98.36	2.09
igvar-h-sup-c10-igvar-h-sup-c6.stat	99.17	95.97	97.54	99.17	95.20	97.14	-0.400000000000006
igvar-h-sup-c10-igvar-h-sup-c7.stat	95.04	96.64	95.83	97.52	96.72	97.12	1.29000000000001
igvar-h-sup-c10-igvar-h-sup-c8.stat	97.56	96.77	97.17	96.75	95.20	95.97	-1.2
igvar-h-sup-c10-igvar-h-sup-c9.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
igvar-h-sup-c11-igvar-h-sup-c12.stat	96.03	96.80	96.41	100.00	100.00	100.00	3.59
igvar-h-sup-c11-igvar-h-sup-c13.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
igvar-h-sup-c11-igvar-h-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c11-igvar-h-sup-c15.stat	97.48	97.48	97.48	99.16	99.16	99.16	1.67999999999999
igvar-h-sup-c11-igvar-h-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c11-igvar-h-sup-c17.stat	98.20	96.46	97.32	98.20	96.46	97.32	0
igvar-h-sup-c11-igvar-h-sup-c18.stat	98.23	97.37	97.80	97.35	96.49	96.92	-0.879999999999995
igvar-h-sup-c11-igvar-h-sup-c19.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c11-igvar-h-sup-c2.stat	95.93	95.16	95.55	96.75	95.97	96.36	0.810000000000002
igvar-h-sup-c11-igvar-h-sup-c20.stat	98.28	97.44	97.85	97.41	96.58	97.00	-0.849999999999994
igvar-h-sup-c11-igvar-h-sup-c21.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c11-igvar-h-sup-c3.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c11-igvar-h-sup-c4.stat	99.12	98.26	98.69	98.25	97.39	97.82	-0.870000000000005
igvar-h-sup-c11-igvar-h-sup-c5.stat	97.44	96.61	97.02	99.15	98.31	98.72	1.7
igvar-h-sup-c11-igvar-h-sup-c6.stat	96.64	95.83	96.23	96.64	95.83	96.23	0
igvar-h-sup-c11-igvar-h-sup-c7.stat	96.58	96.58	96.58	96.58	97.41	97.00	0.420000000000002
igvar-h-sup-c11-igvar-h-sup-c8.stat	97.50	97.50	97.50	95.00	95.00	95.00	-2.5
igvar-h-sup-c11-igvar-h-sup-c9.stat	98.28	98.28	98.28	99.14	99.14	99.14	0.859999999999999
igvar-h-sup-c12-igvar-h-sup-c13.stat	96.83	100.00	98.39	99.21	99.21	99.21	0.819999999999993
igvar-h-sup-c12-igvar-h-sup-c14.stat	99.19	98.40	98.80	97.58	96.80	97.19	-1.61
igvar-h-sup-c12-igvar-h-sup-c15.stat	98.37	97.58	97.98	98.37	97.58	97.98	0
igvar-h-sup-c12-igvar-h-sup-c16.stat	100.00	100.00	100.00	98.37	98.37	98.37	-1.63
igvar-h-sup-c12-igvar-h-sup-c17.stat	98.26	95.76	97.00	98.26	95.76	97.00	0
igvar-h-sup-c12-igvar-h-sup-c18.stat	97.44	95.80	96.61	97.44	95.80	96.61	0
igvar-h-sup-c12-igvar-h-sup-c19.stat	98.32	96.69	97.50	99.16	97.52	98.33	0.829999999999998
igvar-h-sup-c12-igvar-h-sup-c2.stat	97.66	96.90	97.28	96.88	96.12	96.50	-0.780000000000001
igvar-h-sup-c12-igvar-h-sup-c20.stat	98.33	96.72	97.52	98.33	96.72	97.52	0
igvar-h-sup-c12-igvar-h-sup-c21.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c12-igvar-h-sup-c3.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c12-igvar-h-sup-c4.stat	95.61	95.61	95.61	98.25	97.39	97.82	2.20999999999999
igvar-h-sup-c12-igvar-h-sup-c5.stat	98.36	98.36	98.36	97.54	96.75	97.14	-1.22
igvar-h-sup-c12-igvar-h-sup-c6.stat	96.77	96.00	96.39	96.77	96.00	96.39	0
igvar-h-sup-c12-igvar-h-sup-c7.stat	95.87	95.87	95.87	96.69	95.90	96.30	0.429999999999993
igvar-h-sup-c12-igvar-h-sup-c8.stat	98.39	97.60	97.99	95.97	95.20	95.58	-2.41
igvar-h-sup-c12-igvar-h-sup-c9.stat	96.67	95.87	96.27	96.67	95.87	96.27	0
igvar-h-sup-c13-igvar-h-sup-c14.stat	96.00	99.17	97.56	99.20	99.20	99.20	1.64
igvar-h-sup-c13-igvar-h-sup-c15.stat	93.55	96.67	95.08	95.97	95.97	95.97	0.890000000000001
igvar-h-sup-c13-igvar-h-sup-c16.stat	96.75	100.00	98.35	98.37	98.37	98.37	0.0200000000000102
igvar-h-sup-c13-igvar-h-sup-c17.stat	95.69	97.37	96.52	98.28	96.61	97.44	0.920000000000002
igvar-h-sup-c13-igvar-h-sup-c18.stat	94.07	96.52	95.28	96.61	95.80	96.20	0.920000000000002
igvar-h-sup-c13-igvar-h-sup-c19.stat	95.83	98.29	97.05	98.33	97.52	97.93	0.88000000000001
igvar-h-sup-c13-igvar-h-sup-c2.stat	95.93	96.72	96.33	98.37	96.03	97.19	0.859999999999999
igvar-h-sup-c13-igvar-h-sup-c20.stat	94.21	96.61	95.40	97.52	96.72	97.12	1.72
igvar-h-sup-c13-igvar-h-sup-c21.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c13-igvar-h-sup-c3.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c13-igvar-h-sup-c4.stat	99.12	98.26	98.69	99.12	98.26	98.69	0
igvar-h-sup-c13-igvar-h-sup-c5.stat	96.72	99.16	97.93	95.90	95.12	95.51	-2.42
igvar-h-sup-c13-igvar-h-sup-c6.stat	95.87	95.87	95.87	98.35	95.20	96.75	0.879999999999995
igvar-h-sup-c13-igvar-h-sup-c7.stat	93.39	96.58	94.96	96.69	95.90	96.30	1.34
igvar-h-sup-c13-igvar-h-sup-c8.stat	95.93	97.52	96.72	98.37	96.80	97.58	0.859999999999999
igvar-h-sup-c13-igvar-h-sup-c9.stat	95.04	98.29	96.64	97.52	97.52	97.52	0.879999999999995
igvar-h-sup-c14-igvar-h-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c14-igvar-h-sup-c16.stat	99.18	98.37	98.78	99.18	98.37	98.78	0
igvar-h-sup-c14-igvar-h-sup-c17.stat	99.14	97.46	98.29	99.14	97.46	98.29	0
igvar-h-sup-c14-igvar-h-sup-c18.stat	98.31	97.48	97.89	97.46	96.64	97.05	-0.840000000000003
igvar-h-sup-c14-igvar-h-sup-c19.stat	98.33	97.52	97.93	98.33	97.52	97.93	0
igvar-h-sup-c14-igvar-h-sup-c2.stat	100.00	97.60	98.79	100.00	97.60	98.79	0
igvar-h-sup-c14-igvar-h-sup-c20.stat	97.52	96.72	97.12	97.52	96.72	97.12	0
igvar-h-sup-c14-igvar-h-sup-c21.stat	98.26	97.41	97.84	98.26	97.41	97.84	0
igvar-h-sup-c14-igvar-h-sup-c3.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c14-igvar-h-sup-c4.stat	98.25	97.39	97.82	98.25	97.39	97.82	0
igvar-h-sup-c14-igvar-h-sup-c5.stat	97.52	95.93	96.72	97.52	95.93	96.72	0
igvar-h-sup-c14-igvar-h-sup-c6.stat	100.00	96.00	97.96	100.00	96.00	97.96	0
igvar-h-sup-c14-igvar-h-sup-c7.stat	97.52	96.72	97.12	96.69	95.90	96.30	-0.820000000000007
igvar-h-sup-c14-igvar-h-sup-c8.stat	99.19	97.60	98.39	98.37	96.80	97.58	-0.810000000000002
igvar-h-sup-c14-igvar-h-sup-c9.stat	97.52	97.52	97.52	96.69	96.69	96.69	-0.829999999999998
igvar-h-sup-c15-igvar-h-sup-c16.stat	99.18	98.37	98.78	99.18	98.37	98.78	0
igvar-h-sup-c15-igvar-h-sup-c17.stat	98.28	96.61	97.44	98.28	96.61	97.44	0
igvar-h-sup-c15-igvar-h-sup-c18.stat	98.31	97.48	97.89	96.61	95.80	96.20	-1.69
igvar-h-sup-c15-igvar-h-sup-c19.stat	98.33	97.52	97.93	98.33	97.52	97.93	0
igvar-h-sup-c15-igvar-h-sup-c2.stat	98.35	95.97	97.14	99.17	96.77	97.96	0.819999999999993
igvar-h-sup-c15-igvar-h-sup-c20.stat	99.17	97.54	98.35	97.50	95.90	96.69	-1.66
igvar-h-sup-c15-igvar-h-sup-c21.stat	98.26	97.41	97.84	98.26	97.41	97.84	0
igvar-h-sup-c15-igvar-h-sup-c3.stat	100.00	98.28	99.13	100.00	98.28	99.13	0
igvar-h-sup-c15-igvar-h-sup-c4.stat	99.12	98.26	98.69	99.12	98.26	98.69	0
igvar-h-sup-c15-igvar-h-sup-c5.stat	100.00	98.37	99.18	99.17	97.56	98.36	-0.820000000000007
igvar-h-sup-c15-igvar-h-sup-c6.stat	100.00	95.97	97.94	100.00	95.97	97.94	0
igvar-h-sup-c15-igvar-h-sup-c7.stat	96.67	96.67	96.67	99.17	97.54	98.35	1.67999999999999
igvar-h-sup-c15-igvar-h-sup-c8.stat	99.18	97.58	98.37	97.54	95.97	96.75	-1.62
igvar-h-sup-c15-igvar-h-sup-c9.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
igvar-h-sup-c16-igvar-h-sup-c17.stat	98.26	95.76	97.00	99.13	96.61	97.85	0.849999999999994
igvar-h-sup-c16-igvar-h-sup-c18.stat	98.29	96.64	97.46	98.29	96.64	97.46	0
igvar-h-sup-c16-igvar-h-sup-c19.stat	99.16	97.52	98.33	98.32	96.69	97.50	-0.829999999999998
igvar-h-sup-c16-igvar-h-sup-c2.stat	99.18	98.37	98.78	100.00	99.19	99.59	0.810000000000002
igvar-h-sup-c16-igvar-h-sup-c20.stat	99.16	96.72	97.93	99.16	96.72	97.93	0
igvar-h-sup-c16-igvar-h-sup-c21.stat	98.26	97.41	97.84	98.26	97.41	97.84	0
igvar-h-sup-c16-igvar-h-sup-c3.stat	100.00	98.28	99.13	100.00	98.28	99.13	0
igvar-h-sup-c16-igvar-h-sup-c4.stat	100.00	99.13	99.56	98.25	97.39	97.82	-1.74000000000001
igvar-h-sup-c16-igvar-h-sup-c5.stat	100.00	99.19	99.59	100.00	99.19	99.59	0
igvar-h-sup-c16-igvar-h-sup-c6.stat	100.00	97.56	98.77	100.00	97.56	98.77	0
igvar-h-sup-c16-igvar-h-sup-c7.stat	98.32	96.69	97.50	99.16	96.72	97.93	0.430000000000007
igvar-h-sup-c16-igvar-h-sup-c8.stat	99.17	97.56	98.36	99.17	97.56	98.36	0
igvar-h-sup-c16-igvar-h-sup-c9.stat	97.50	96.69	97.10	97.50	96.69	97.10	0
igvar-h-sup-c17-igvar-h-sup-c18.stat	98.31	98.31	98.31	100.00	100.00	100.00	1.69
igvar-h-sup-c17-igvar-h-sup-c19.stat	99.15	98.31	98.72	99.15	98.31	98.72	0
igvar-h-sup-c17-igvar-h-sup-c2.stat	97.41	95.76	96.58	97.41	95.76	96.58	0
igvar-h-sup-c17-igvar-h-sup-c20.stat	99.15	98.31	98.72	99.15	98.31	98.72	0
igvar-h-sup-c17-igvar-h-sup-c21.stat	99.11	98.23	98.67	99.11	98.23	98.67	0
igvar-h-sup-c17-igvar-h-sup-c3.stat	97.27	96.40	96.83	97.27	96.40	96.83	0
igvar-h-sup-c17-igvar-h-sup-c4.stat	96.40	95.54	95.96	96.40	95.54	95.96	0
igvar-h-sup-c17-igvar-h-sup-c5.stat	96.55	94.92	95.73	97.41	95.76	96.58	0.849999999999994
igvar-h-sup-c17-igvar-h-sup-c6.stat	97.41	95.76	96.58	97.41	95.76	96.58	0
igvar-h-sup-c17-igvar-h-sup-c7.stat	98.28	96.61	97.44	98.28	96.61	97.44	0
igvar-h-sup-c17-igvar-h-sup-c8.stat	98.29	97.46	97.87	98.29	97.46	97.87	0
igvar-h-sup-c17-igvar-h-sup-c9.stat	98.29	97.46	97.87	96.58	95.76	96.17	-1.7
igvar-h-sup-c18-igvar-h-sup-c19.stat	99.16	99.16	99.16	99.16	99.16	99.16	0
igvar-h-sup-c18-igvar-h-sup-c2.stat	98.31	97.48	97.89	97.46	96.64	97.05	-0.840000000000003
igvar-h-sup-c18-igvar-h-sup-c20.stat	99.16	99.16	99.16	99.16	99.16	99.16	0
igvar-h-sup-c18-igvar-h-sup-c21.stat	99.12	99.12	99.12	99.12	99.12	99.12	0
igvar-h-sup-c18-igvar-h-sup-c3.stat	99.11	99.11	99.11	99.11	99.11	99.11	0
igvar-h-sup-c18-igvar-h-sup-c4.stat	97.35	97.35	97.35	96.46	96.46	96.46	-0.890000000000001
igvar-h-sup-c18-igvar-h-sup-c5.stat	100.00	99.16	99.58	99.15	98.32	98.73	-0.849999999999994
igvar-h-sup-c18-igvar-h-sup-c6.stat	100.00	99.16	99.58	99.15	98.32	98.73	-0.849999999999994
igvar-h-sup-c18-igvar-h-sup-c7.stat	99.15	98.32	98.73	98.31	97.48	97.89	-0.840000000000003
igvar-h-sup-c18-igvar-h-sup-c8.stat	99.16	99.16	99.16	98.32	98.32	98.32	-0.840000000000003
igvar-h-sup-c18-igvar-h-sup-c9.stat	100.00	100.00	100.00	99.16	99.16	99.16	-0.840000000000003
igvar-h-sup-c19-igvar-h-sup-c2.stat	97.50	96.69	97.10	97.50	96.69	97.10	0
igvar-h-sup-c19-igvar-h-sup-c20.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
igvar-h-sup-c19-igvar-h-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c19-igvar-h-sup-c3.stat	99.12	99.12	99.12	97.37	97.37	97.37	-1.75
igvar-h-sup-c19-igvar-h-sup-c4.stat	98.25	98.25	98.25	97.37	97.37	97.37	-0.879999999999995
igvar-h-sup-c19-igvar-h-sup-c5.stat	100.00	99.17	99.59	99.17	98.35	98.76	-0.829999999999998
igvar-h-sup-c19-igvar-h-sup-c6.stat	100.00	98.35	99.17	100.00	98.35	99.17	0
igvar-h-sup-c19-igvar-h-sup-c7.stat	99.16	98.33	98.74	99.16	97.52	98.33	-0.409999999999997
igvar-h-sup-c19-igvar-h-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c19-igvar-h-sup-c9.stat	98.33	98.33	98.33	99.17	99.17	99.17	0.840000000000003
igvar-h-sup-c2-igvar-h-sup-c20.stat	98.35	97.54	97.94	97.52	96.72	97.12	-0.819999999999993
igvar-h-sup-c2-igvar-h-sup-c21.stat	97.41	97.41	97.41	97.41	97.41	97.41	0
igvar-h-sup-c2-igvar-h-sup-c3.stat	99.14	99.14	99.14	98.28	98.28	98.28	-0.859999999999999
igvar-h-sup-c2-igvar-h-sup-c4.stat	99.13	99.13	99.13	99.13	99.13	99.13	0
igvar-h-sup-c2-igvar-h-sup-c5.stat	98.37	99.18	98.78	97.56	97.56	97.56	-1.22
igvar-h-sup-c2-igvar-h-sup-c6.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
igvar-h-sup-c2-igvar-h-sup-c7.stat	95.87	95.87	95.87	96.69	95.90	96.30	0.429999999999993
igvar-h-sup-c2-igvar-h-sup-c8.stat	96.77	96.00	96.39	95.97	95.20	95.58	-0.810000000000002
igvar-h-sup-c2-igvar-h-sup-c9.stat	96.67	95.87	96.27	96.67	95.87	96.27	0
igvar-h-sup-c20-igvar-h-sup-c21.stat	99.14	99.14	99.14	99.14	99.14	99.14	0
igvar-h-sup-c20-igvar-h-sup-c3.stat	99.13	99.13	99.13	99.13	99.13	99.13	0
igvar-h-sup-c20-igvar-h-sup-c4.stat	96.49	96.49	96.49	97.37	97.37	97.37	0.88000000000001
igvar-h-sup-c20-igvar-h-sup-c5.stat	96.67	96.67	96.67	99.17	97.54	98.35	1.67999999999999
igvar-h-sup-c20-igvar-h-sup-c6.stat	99.17	97.54	98.35	99.17	97.54	98.35	0
igvar-h-sup-c20-igvar-h-sup-c7.stat	97.50	96.69	97.10	95.83	95.04	95.44	-1.66
igvar-h-sup-c20-igvar-h-sup-c8.stat	97.54	97.54	97.54	97.54	97.54	97.54	0
igvar-h-sup-c20-igvar-h-sup-c9.stat	96.67	97.48	97.07	98.33	98.33	98.33	1.26000000000001
igvar-h-sup-c21-igvar-h-sup-c3.stat	99.12	99.12	99.12	98.25	98.25	98.25	-0.870000000000005
igvar-h-sup-c21-igvar-h-sup-c4.stat	97.37	97.37	97.37	97.37	97.37	97.37	0
igvar-h-sup-c21-igvar-h-sup-c5.stat	100.00	100.00	100.00	99.14	99.14	99.14	-0.859999999999999
igvar-h-sup-c21-igvar-h-sup-c6.stat	100.00	99.14	99.57	100.00	99.14	99.57	0
igvar-h-sup-c21-igvar-h-sup-c7.stat	99.12	98.26	98.69	99.12	97.41	98.26	-0.429999999999993
igvar-h-sup-c21-igvar-h-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c21-igvar-h-sup-c9.stat	98.26	98.26	98.26	98.26	98.26	98.26	0
igvar-h-sup-c3-igvar-h-sup-c4.stat	99.12	99.12	99.12	99.12	99.12	99.12	0
igvar-h-sup-c3-igvar-h-sup-c5.stat	98.26	99.12	98.69	100.00	99.14	99.57	0.879999999999995
igvar-h-sup-c3-igvar-h-sup-c6.stat	99.13	98.28	98.70	99.13	98.28	98.70	0
igvar-h-sup-c3-igvar-h-sup-c7.stat	98.25	98.25	98.25	97.37	96.52	96.94	-1.31
igvar-h-sup-c3-igvar-h-sup-c8.stat	99.14	99.14	99.14	99.14	99.14	99.14	0
igvar-h-sup-c3-igvar-h-sup-c9.stat	98.25	98.25	98.25	97.37	97.37	97.37	-0.879999999999995
igvar-h-sup-c4-igvar-h-sup-c5.stat	100.00	100.00	100.00	98.26	98.26	98.26	-1.73999999999999
igvar-h-sup-c4-igvar-h-sup-c6.stat	100.00	100.00	100.00	98.26	98.26	98.26	-1.73999999999999
igvar-h-sup-c4-igvar-h-sup-c7.stat	97.37	97.37	97.37	100.00	99.13	99.56	2.19
igvar-h-sup-c4-igvar-h-sup-c8.stat	98.26	98.26	98.26	99.13	99.13	99.13	0.86999999999999
igvar-h-sup-c4-igvar-h-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-h-sup-c5-igvar-h-sup-c6.stat	100.00	98.37	99.18	98.35	96.75	97.54	-1.64
igvar-h-sup-c5-igvar-h-sup-c7.stat	99.16	97.52	98.33	99.16	96.72	97.93	-0.399999999999991
igvar-h-sup-c5-igvar-h-sup-c8.stat	100.00	98.37	99.18	97.52	95.93	96.72	-2.46000000000001
igvar-h-sup-c5-igvar-h-sup-c9.stat	96.67	96.67	96.67	99.17	98.35	98.76	2.09
igvar-h-sup-c6-igvar-h-sup-c7.stat	96.69	96.69	96.69	97.52	96.72	97.12	0.430000000000007
igvar-h-sup-c6-igvar-h-sup-c8.stat	100.00	98.40	99.19	100.00	98.40	99.19	0
igvar-h-sup-c6-igvar-h-sup-c9.stat	100.00	99.17	99.59	98.33	97.52	97.93	-1.66
igvar-h-sup-c7-igvar-h-sup-c8.stat	97.58	98.37	97.98	98.39	98.39	98.39	0.409999999999997
igvar-h-sup-c7-igvar-h-sup-c9.stat	99.18	98.37	98.78	99.18	98.37	98.78	0
igvar-h-sup-c8-igvar-h-sup-c9.stat	98.37	98.37	98.37	98.37	98.37	98.37	0
igvar-l-sup-c1-igvar-l-sup-c10.stat	98.10	97.17	97.63	97.14	96.23	96.68	-0.949999999999989
igvar-l-sup-c1-igvar-l-sup-c11.stat	92.66	93.52	93.09	92.66	90.99	91.82	-1.27000000000001
igvar-l-sup-c1-igvar-l-sup-c12.stat	96.26	94.50	95.37	95.33	93.58	94.44	-0.930000000000007
igvar-l-sup-c1-igvar-l-sup-c13.stat	95.41	94.55	94.98	95.41	93.69	94.55	-0.430000000000007
igvar-l-sup-c1-igvar-l-sup-c14.stat	96.23	96.23	96.23	97.17	96.26	96.71	0.47999999999999
igvar-l-sup-c1-igvar-l-sup-c15.stat	95.28	95.28	95.28	97.17	96.26	96.71	1.42999999999999
igvar-l-sup-c1-igvar-l-sup-c16.stat	91.74	90.91	91.32	91.74	90.91	91.32	0
igvar-l-sup-c1-igvar-l-sup-c17.stat	95.41	94.55	94.98	96.33	94.59	95.45	0.469999999999999
igvar-l-sup-c1-igvar-l-sup-c18.stat	96.23	96.23	96.23	98.11	97.20	97.65	1.42
igvar-l-sup-c1-igvar-l-sup-c19.stat	92.79	91.96	92.38	95.50	93.81	94.64	2.26000000000001
igvar-l-sup-c1-igvar-l-sup-c2.stat	96.52	100.00	98.23	100.00	100.00	100.00	1.77
igvar-l-sup-c1-igvar-l-sup-c20.stat	94.59	93.75	94.17	96.40	94.69	95.54	1.37
igvar-l-sup-c1-igvar-l-sup-c21.stat	93.75	93.75	93.75	95.54	94.69	95.11	1.36
igvar-l-sup-c1-igvar-l-sup-c22.stat	92.86	92.86	92.86	93.75	92.92	93.33	0.469999999999999
igvar-l-sup-c1-igvar-l-sup-c23.stat	93.75	93.75	93.75	95.54	94.69	95.11	1.36
igvar-l-sup-c1-igvar-l-sup-c24.stat	93.58	96.23	94.88	96.33	96.33	96.33	1.45
igvar-l-sup-c1-igvar-l-sup-c25.stat	95.41	94.55	94.98	96.33	94.59	95.45	0.469999999999999
igvar-l-sup-c1-igvar-l-sup-c26.stat	95.41	94.55	94.98	97.25	95.50	96.36	1.38
igvar-l-sup-c1-igvar-l-sup-c3.stat	99.12	100.00	99.56	100.00	100.00	100.00	0.439999999999998
igvar-l-sup-c1-igvar-l-sup-c4.stat	95.28	95.28	95.28	96.23	95.33	95.77	0.489999999999995
igvar-l-sup-c1-igvar-l-sup-c5.stat	91.23	93.69	92.44	98.25	98.25	98.25	5.81
igvar-l-sup-c1-igvar-l-sup-c6.stat	97.25	98.15	97.70	99.08	98.18	98.63	0.929999999999993
igvar-l-sup-c1-igvar-l-sup-c7.stat	94.34	93.46	93.90	97.17	96.26	96.71	2.80999999999999
igvar-l-sup-c1-igvar-l-sup-c8.stat	92.66	90.99	91.82	93.58	91.89	92.73	0.910000000000011
igvar-l-sup-c1-igvar-l-sup-c9.stat	95.37	93.64	94.50	96.30	94.55	95.41	0.909999999999997
igvar-l-sup-c10-igvar-l-sup-c11.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c12.stat	99.05	99.05	99.05	100.00	100.00	100.00	0.950000000000003
igvar-l-sup-c10-igvar-l-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c15.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
igvar-l-sup-c10-igvar-l-sup-c16.stat	94.39	95.28	94.84	95.33	96.23	95.77	0.929999999999993
igvar-l-sup-c10-igvar-l-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c2.stat	98.08	97.14	97.61	97.12	96.19	96.65	-0.959999999999994
igvar-l-sup-c10-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c10-igvar-l-sup-c3.stat	97.14	97.14	97.14	97.14	96.23	96.68	-0.459999999999994
igvar-l-sup-c10-igvar-l-sup-c4.stat	94.90	94.90	94.90	94.90	93.94	94.42	-0.480000000000004
igvar-l-sup-c10-igvar-l-sup-c5.stat	95.19	94.29	94.74	96.15	95.24	95.69	0.950000000000003
igvar-l-sup-c10-igvar-l-sup-c6.stat	99.00	95.19	97.06	99.00	95.19	97.06	0
igvar-l-sup-c10-igvar-l-sup-c7.stat	99.05	99.05	99.05	99.05	99.05	99.05	0
igvar-l-sup-c10-igvar-l-sup-c8.stat	98.11	98.11	98.11	100.00	100.00	100.00	1.89
igvar-l-sup-c10-igvar-l-sup-c9.stat	100.00	100.00	100.00	99.06	99.06	99.06	-0.939999999999998
igvar-l-sup-c11-igvar-l-sup-c12.stat	98.18	99.08	98.63	98.18	98.18	98.18	-0.449999999999989
igvar-l-sup-c11-igvar-l-sup-c13.stat	99.11	100.00	99.55	100.00	100.00	100.00	0.450000000000003
igvar-l-sup-c11-igvar-l-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c11-igvar-l-sup-c15.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
igvar-l-sup-c11-igvar-l-sup-c16.stat	94.64	96.36	95.50	95.54	96.40	95.96	0.459999999999994
igvar-l-sup-c11-igvar-l-sup-c17.stat	96.43	98.18	97.30	100.00	100.00	100.00	2.7
igvar-l-sup-c11-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c11-igvar-l-sup-c19.stat	96.43	97.30	96.86	100.00	100.00	100.00	3.14
igvar-l-sup-c11-igvar-l-sup-c2.stat	95.41	95.41	95.41	93.58	92.73	93.15	-2.25999999999999
igvar-l-sup-c11-igvar-l-sup-c20.stat	96.43	98.18	97.30	100.00	100.00	100.00	2.7
igvar-l-sup-c11-igvar-l-sup-c21.stat	98.21	100.00	99.10	100.00	100.00	100.00	0.900000000000006
igvar-l-sup-c11-igvar-l-sup-c22.stat	99.11	100.00	99.55	100.00	100.00	100.00	0.450000000000003
igvar-l-sup-c11-igvar-l-sup-c23.stat	96.43	99.08	97.74	100.00	100.00	100.00	2.26000000000001
igvar-l-sup-c11-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c11-igvar-l-sup-c25.stat	96.43	98.18	97.30	100.00	100.00	100.00	2.7
igvar-l-sup-c11-igvar-l-sup-c26.stat	98.21	100.00	99.10	100.00	100.00	100.00	0.900000000000006
igvar-l-sup-c11-igvar-l-sup-c3.stat	95.37	96.26	95.81	96.30	94.55	95.41	-0.400000000000006
igvar-l-sup-c11-igvar-l-sup-c4.stat	91.18	93.00	92.08	93.14	91.35	92.23	0.150000000000006
igvar-l-sup-c11-igvar-l-sup-c5.stat	95.37	94.50	94.93	96.30	94.55	95.41	0.47999999999999
igvar-l-sup-c11-igvar-l-sup-c6.stat	96.15	91.74	93.90	96.15	91.74	93.90	0
igvar-l-sup-c11-igvar-l-sup-c7.stat	98.15	98.15	98.15	99.07	99.07	99.07	0.919999999999987
igvar-l-sup-c11-igvar-l-sup-c8.stat	94.59	96.33	95.45	98.20	98.20	98.20	2.75
igvar-l-sup-c11-igvar-l-sup-c9.stat	96.40	98.17	97.27	100.00	100.00	100.00	2.73
igvar-l-sup-c12-igvar-l-sup-c13.stat	99.09	99.09	99.09	99.09	99.09	99.09	0
igvar-l-sup-c12-igvar-l-sup-c14.stat	99.06	99.06	99.06	99.06	99.06	99.06	0
igvar-l-sup-c12-igvar-l-sup-c15.stat	98.10	98.10	98.10	97.14	97.14	97.14	-0.959999999999994
igvar-l-sup-c12-igvar-l-sup-c16.stat	93.64	94.50	94.06	95.45	96.33	95.89	1.83
igvar-l-sup-c12-igvar-l-sup-c17.stat	98.18	98.18	98.18	100.00	100.00	100.00	1.81999999999999
igvar-l-sup-c12-igvar-l-sup-c18.stat	98.11	98.11	98.11	99.06	99.06	99.06	0.950000000000003
igvar-l-sup-c12-igvar-l-sup-c19.stat	99.09	99.09	99.09	98.18	98.18	98.18	-0.909999999999997
igvar-l-sup-c12-igvar-l-sup-c2.stat	97.20	98.11	97.65	96.26	95.37	95.81	-1.84
igvar-l-sup-c12-igvar-l-sup-c20.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
igvar-l-sup-c12-igvar-l-sup-c21.stat	97.27	99.07	98.17	100.00	100.00	100.00	1.83
igvar-l-sup-c12-igvar-l-sup-c22.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
igvar-l-sup-c12-igvar-l-sup-c23.stat	95.45	97.22	96.33	98.18	98.18	98.18	1.85000000000001
igvar-l-sup-c12-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c12-igvar-l-sup-c25.stat	94.55	95.41	94.98	98.18	98.18	98.18	3.2
igvar-l-sup-c12-igvar-l-sup-c26.stat	98.18	98.18	98.18	100.00	100.00	100.00	1.81999999999999
igvar-l-sup-c12-igvar-l-sup-c3.stat	94.34	96.15	95.24	98.11	96.30	97.20	1.96000000000001
igvar-l-sup-c12-igvar-l-sup-c4.stat	92.00	92.00	92.00	94.00	92.16	93.07	1.06999999999999
igvar-l-sup-c12-igvar-l-sup-c5.stat	95.28	95.28	95.28	94.34	92.59	93.46	-1.82000000000001
igvar-l-sup-c12-igvar-l-sup-c6.stat	94.17	90.65	92.38	95.15	91.59	93.33	0.950000000000003
igvar-l-sup-c12-igvar-l-sup-c7.stat	98.13	98.13	98.13	99.07	99.07	99.07	0.939999999999998
igvar-l-sup-c12-igvar-l-sup-c8.stat	99.08	99.08	99.08	99.08	99.08	99.08	0
igvar-l-sup-c12-igvar-l-sup-c9.stat	99.08	99.08	99.08	99.08	99.08	99.08	0
igvar-l-sup-c13-igvar-l-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c16.stat	95.54	96.40	95.96	95.54	96.40	95.96	0
igvar-l-sup-c13-igvar-l-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c19.stat	100.00	100.00	100.00	99.11	99.11	99.11	-0.890000000000001
igvar-l-sup-c13-igvar-l-sup-c2.stat	97.25	98.15	97.70	94.50	93.64	94.06	-3.64
igvar-l-sup-c13-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c21.stat	99.11	100.00	99.55	100.00	100.00	100.00	0.450000000000003
igvar-l-sup-c13-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c23.stat	97.32	99.09	98.20	100.00	100.00	100.00	1.8
igvar-l-sup-c13-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c3.stat	94.44	95.33	94.88	97.22	95.45	96.33	1.45
igvar-l-sup-c13-igvar-l-sup-c4.stat	94.12	94.12	94.12	94.12	92.31	93.20	-0.920000000000002
igvar-l-sup-c13-igvar-l-sup-c5.stat	95.37	95.37	95.37	97.22	95.45	96.33	0.959999999999994
igvar-l-sup-c13-igvar-l-sup-c6.stat	96.15	91.74	93.90	96.15	91.74	93.90	0
igvar-l-sup-c13-igvar-l-sup-c7.stat	98.15	98.15	98.15	99.07	99.07	99.07	0.919999999999987
igvar-l-sup-c13-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c13-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c16.stat	94.44	95.33	94.88	95.37	96.26	95.81	0.930000000000007
igvar-l-sup-c14-igvar-l-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c19.stat	100.00	100.00	100.00	99.07	99.07	99.07	-0.930000000000007
igvar-l-sup-c14-igvar-l-sup-c2.stat	99.05	98.11	98.58	96.19	95.28	95.73	-2.84999999999999
igvar-l-sup-c14-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c3.stat	94.34	96.15	95.24	97.17	96.26	96.71	1.47
igvar-l-sup-c14-igvar-l-sup-c4.stat	93.94	94.90	94.42	94.95	94.00	94.47	0.0499999999999972
igvar-l-sup-c14-igvar-l-sup-c5.stat	96.19	95.28	95.73	97.14	96.23	96.68	0.950000000000003
igvar-l-sup-c14-igvar-l-sup-c6.stat	98.02	94.29	96.12	98.02	94.29	96.12	0
igvar-l-sup-c14-igvar-l-sup-c7.stat	99.06	99.06	99.06	99.06	99.06	99.06	0
igvar-l-sup-c14-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c14-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c16.stat	95.33	96.23	95.77	95.33	96.23	95.77	0
igvar-l-sup-c15-igvar-l-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c2.stat	97.14	97.14	97.14	97.14	96.23	96.68	-0.459999999999994
igvar-l-sup-c15-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c21.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
igvar-l-sup-c15-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c24.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
igvar-l-sup-c15-igvar-l-sup-c25.stat	100.00	100.00	100.00	99.07	99.07	99.07	-0.930000000000007
igvar-l-sup-c15-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c3.stat	94.34	95.24	94.79	97.17	96.26	96.71	1.91999999999999
igvar-l-sup-c15-igvar-l-sup-c4.stat	93.88	93.88	93.88	93.88	92.93	93.40	-0.47999999999999
igvar-l-sup-c15-igvar-l-sup-c5.stat	98.08	97.14	97.61	97.12	95.28	96.19	-1.42
igvar-l-sup-c15-igvar-l-sup-c6.stat	98.00	94.23	96.08	98.00	94.23	96.08	0
igvar-l-sup-c15-igvar-l-sup-c7.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
igvar-l-sup-c15-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c15-igvar-l-sup-c9.stat	99.06	99.06	99.06	98.11	98.11	98.11	-0.950000000000003
igvar-l-sup-c16-igvar-l-sup-c17.stat	94.64	95.50	95.07	95.54	96.40	95.96	0.890000000000001
igvar-l-sup-c16-igvar-l-sup-c18.stat	95.37	96.26	95.81	95.37	96.26	95.81	0
igvar-l-sup-c16-igvar-l-sup-c19.stat	94.64	95.50	95.07	95.54	96.40	95.96	0.890000000000001
igvar-l-sup-c16-igvar-l-sup-c2.stat	90.83	92.52	91.67	88.99	88.99	88.99	-2.68000000000001
igvar-l-sup-c16-igvar-l-sup-c20.stat	93.75	94.59	94.17	95.54	96.40	95.96	1.78999999999999
igvar-l-sup-c16-igvar-l-sup-c21.stat	94.64	95.50	95.07	95.54	96.40	95.96	0.890000000000001
igvar-l-sup-c16-igvar-l-sup-c22.stat	94.64	95.50	95.07	95.54	96.40	95.96	0.890000000000001
igvar-l-sup-c16-igvar-l-sup-c23.stat	94.64	96.36	95.50	96.43	97.30	96.86	1.36
igvar-l-sup-c16-igvar-l-sup-c24.stat	94.44	95.33	94.88	95.37	96.26	95.81	0.930000000000007
igvar-l-sup-c16-igvar-l-sup-c25.stat	95.54	96.40	95.96	95.54	96.40	95.96	0
igvar-l-sup-c16-igvar-l-sup-c26.stat	94.64	95.50	95.07	95.54	96.40	95.96	0.890000000000001
igvar-l-sup-c16-igvar-l-sup-c3.stat	91.67	91.67	91.67	92.59	91.74	92.17	0.5
igvar-l-sup-c16-igvar-l-sup-c4.stat	93.14	93.14	93.14	94.12	92.31	93.20	0.0600000000000023
igvar-l-sup-c16-igvar-l-sup-c5.stat	90.74	91.59	91.16	89.81	88.99	89.40	-1.75999999999999
igvar-l-sup-c16-igvar-l-sup-c6.stat	90.38	87.04	88.68	91.35	87.96	89.62	0.939999999999998
igvar-l-sup-c16-igvar-l-sup-c7.stat	93.52	94.39	93.95	94.44	95.33	94.88	0.929999999999993
igvar-l-sup-c16-igvar-l-sup-c8.stat	94.59	95.45	95.02	95.50	96.36	95.93	0.910000000000011
igvar-l-sup-c16-igvar-l-sup-c9.stat	94.59	95.45	95.02	95.50	96.36	95.93	0.910000000000011
igvar-l-sup-c17-igvar-l-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c2.stat	95.41	96.30	95.85	94.50	93.64	94.06	-1.78999999999999
igvar-l-sup-c17-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c3.stat	97.22	96.33	96.77	97.22	95.45	96.33	-0.439999999999998
igvar-l-sup-c17-igvar-l-sup-c4.stat	95.10	94.17	94.63	94.12	92.31	93.20	-1.42999999999999
igvar-l-sup-c17-igvar-l-sup-c5.stat	96.30	96.30	96.30	96.30	94.55	95.41	-0.890000000000001
igvar-l-sup-c17-igvar-l-sup-c6.stat	98.08	93.58	95.77	99.04	94.50	96.71	0.939999999999998
igvar-l-sup-c17-igvar-l-sup-c7.stat	98.15	98.15	98.15	99.07	99.07	99.07	0.919999999999987
igvar-l-sup-c17-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c17-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c2.stat	98.10	97.17	97.63	97.14	96.23	96.68	-0.949999999999989
igvar-l-sup-c18-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c3.stat	95.28	96.19	95.73	98.11	97.20	97.65	1.92
igvar-l-sup-c18-igvar-l-sup-c4.stat	94.95	94.95	94.95	94.95	94.00	94.47	-0.480000000000004
igvar-l-sup-c18-igvar-l-sup-c5.stat	98.10	98.10	98.10	98.10	97.17	97.63	-0.469999999999999
igvar-l-sup-c18-igvar-l-sup-c6.stat	98.02	94.29	96.12	98.02	94.29	96.12	0
igvar-l-sup-c18-igvar-l-sup-c7.stat	98.11	98.11	98.11	98.11	98.11	98.11	0
igvar-l-sup-c18-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c18-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c19-igvar-l-sup-c2.stat	94.59	97.22	95.89	92.79	91.96	92.38	-3.51000000000001
igvar-l-sup-c19-igvar-l-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c19-igvar-l-sup-c21.stat	95.73	97.39	96.55	98.29	98.29	98.29	1.74000000000001
igvar-l-sup-c19-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c19-igvar-l-sup-c23.stat	95.73	97.39	96.55	100.00	100.00	100.00	3.45
igvar-l-sup-c19-igvar-l-sup-c24.stat	100.00	100.00	100.00	98.23	98.23	98.23	-1.77
igvar-l-sup-c19-igvar-l-sup-c25.stat	96.43	97.30	96.86	100.00	100.00	100.00	3.14
igvar-l-sup-c19-igvar-l-sup-c26.stat	98.21	99.10	98.65	100.00	100.00	100.00	1.34999999999999
igvar-l-sup-c19-igvar-l-sup-c3.stat	92.73	93.58	93.15	96.36	94.64	95.50	2.34999999999999
igvar-l-sup-c19-igvar-l-sup-c4.stat	86.67	91.00	88.78	94.29	92.52	93.40	4.62
igvar-l-sup-c19-igvar-l-sup-c5.stat	88.29	89.91	89.09	92.79	91.15	91.96	2.86999999999999
igvar-l-sup-c19-igvar-l-sup-c6.stat	94.34	91.74	93.02	94.34	91.74	93.02	0
igvar-l-sup-c19-igvar-l-sup-c7.stat	98.15	98.15	98.15	99.07	99.07	99.07	0.919999999999987
igvar-l-sup-c19-igvar-l-sup-c8.stat	97.30	97.30	97.30	98.20	98.20	98.20	0.900000000000006
igvar-l-sup-c19-igvar-l-sup-c9.stat	98.20	99.09	98.64	99.10	99.10	99.10	0.459999999999994
igvar-l-sup-c2-igvar-l-sup-c20.stat	93.69	95.41	94.55	95.50	94.64	95.07	0.519999999999996
igvar-l-sup-c2-igvar-l-sup-c21.stat	91.96	96.26	94.06	94.64	94.64	94.64	0.579999999999998
igvar-l-sup-c2-igvar-l-sup-c22.stat	91.96	94.50	93.21	93.75	93.75	93.75	0.540000000000006
igvar-l-sup-c2-igvar-l-sup-c23.stat	91.07	94.44	92.73	93.75	93.75	93.75	1.02
igvar-l-sup-c2-igvar-l-sup-c24.stat	94.44	96.23	95.33	95.37	95.37	95.37	0.0400000000000063
igvar-l-sup-c2-igvar-l-sup-c25.stat	95.41	96.30	95.85	94.50	93.64	94.06	-1.78999999999999
igvar-l-sup-c2-igvar-l-sup-c26.stat	97.25	98.15	97.70	95.41	94.55	94.98	-2.72
igvar-l-sup-c2-igvar-l-sup-c3.stat	98.23	100.00	99.11	100.00	100.00	100.00	0.890000000000001
igvar-l-sup-c2-igvar-l-sup-c4.stat	92.45	96.08	94.23	95.28	95.28	95.28	1.05
igvar-l-sup-c2-igvar-l-sup-c5.stat	94.74	94.74	94.74	98.25	98.25	98.25	3.51000000000001
igvar-l-sup-c2-igvar-l-sup-c6.stat	93.64	94.50	94.06	98.18	98.18	98.18	4.12
igvar-l-sup-c2-igvar-l-sup-c7.stat	97.14	96.23	96.68	98.10	97.17	97.63	0.949999999999989
igvar-l-sup-c2-igvar-l-sup-c8.stat	93.58	94.44	94.01	94.50	93.64	94.06	0.0499999999999972
igvar-l-sup-c2-igvar-l-sup-c9.stat	93.52	94.39	93.95	95.37	94.50	94.93	0.980000000000004
igvar-l-sup-c20-igvar-l-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c20-igvar-l-sup-c3.stat	94.55	94.55	94.55	97.27	95.54	96.40	1.85000000000001
igvar-l-sup-c20-igvar-l-sup-c4.stat	92.38	92.38	92.38	94.29	92.52	93.40	1.02000000000001
igvar-l-sup-c20-igvar-l-sup-c5.stat	90.99	93.52	92.24	97.30	95.58	96.43	4.19000000000001
igvar-l-sup-c20-igvar-l-sup-c6.stat	95.28	92.66	93.95	97.17	94.50	95.81	1.86
igvar-l-sup-c20-igvar-l-sup-c7.stat	97.22	97.22	97.22	99.07	99.07	99.07	1.84999999999999
igvar-l-sup-c20-igvar-l-sup-c8.stat	99.10	99.10	99.10	100.00	100.00	100.00	0.900000000000006
igvar-l-sup-c20-igvar-l-sup-c9.stat	99.10	99.10	99.10	99.10	99.10	99.10	0
igvar-l-sup-c21-igvar-l-sup-c22.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c21-igvar-l-sup-c23.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c21-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c21-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c21-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c21-igvar-l-sup-c3.stat	93.69	94.55	94.12	96.40	95.54	95.96	1.83999999999999
igvar-l-sup-c21-igvar-l-sup-c4.stat	88.68	91.26	89.95	93.40	92.52	92.96	3.00999999999999
igvar-l-sup-c21-igvar-l-sup-c5.stat	91.96	94.50	93.21	95.54	94.69	95.11	1.90000000000001
igvar-l-sup-c21-igvar-l-sup-c6.stat	94.39	94.39	94.39	96.26	94.50	95.37	0.980000000000004
igvar-l-sup-c21-igvar-l-sup-c7.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
igvar-l-sup-c21-igvar-l-sup-c8.stat	97.30	97.30	97.30	100.00	100.00	100.00	2.7
igvar-l-sup-c21-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c22-igvar-l-sup-c23.stat	99.15	100.00	99.57	100.00	100.00	100.00	0.430000000000007
igvar-l-sup-c22-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c22-igvar-l-sup-c25.stat	96.43	97.30	96.86	100.00	100.00	100.00	3.14
igvar-l-sup-c22-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c22-igvar-l-sup-c3.stat	94.59	95.45	95.02	96.40	95.54	95.96	0.939999999999998
igvar-l-sup-c22-igvar-l-sup-c4.stat	88.68	92.16	90.38	92.45	91.59	92.02	1.64
igvar-l-sup-c22-igvar-l-sup-c5.stat	90.18	93.52	91.82	94.64	93.81	94.22	2.40000000000001
igvar-l-sup-c22-igvar-l-sup-c6.stat	92.52	90.83	91.67	93.46	91.74	92.59	0.920000000000002
igvar-l-sup-c22-igvar-l-sup-c7.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
igvar-l-sup-c22-igvar-l-sup-c8.stat	98.20	98.20	98.20	100.00	100.00	100.00	1.8
igvar-l-sup-c22-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c23-igvar-l-sup-c24.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c23-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c23-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c23-igvar-l-sup-c3.stat	93.69	94.55	94.12	96.40	95.54	95.96	1.83999999999999
igvar-l-sup-c23-igvar-l-sup-c4.stat	90.57	93.20	91.87	92.45	91.59	92.02	0.149999999999991
igvar-l-sup-c23-igvar-l-sup-c5.stat	90.18	93.52	91.82	95.54	94.69	95.11	3.29000000000001
igvar-l-sup-c23-igvar-l-sup-c6.stat	94.39	94.39	94.39	96.26	94.50	95.37	0.980000000000004
igvar-l-sup-c23-igvar-l-sup-c7.stat	98.15	98.15	98.15	97.22	97.22	97.22	-0.930000000000007
igvar-l-sup-c23-igvar-l-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c23-igvar-l-sup-c9.stat	100.00	100.00	100.00	99.10	99.10	99.10	-0.900000000000006
igvar-l-sup-c24-igvar-l-sup-c25.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c24-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c24-igvar-l-sup-c3.stat	94.50	96.26	95.37	96.33	96.33	96.33	0.959999999999994
igvar-l-sup-c24-igvar-l-sup-c4.stat	87.38	90.91	89.11	93.20	93.20	93.20	4.09
igvar-l-sup-c24-igvar-l-sup-c5.stat	92.66	94.39	93.52	95.41	95.41	95.41	1.89
igvar-l-sup-c24-igvar-l-sup-c6.stat	95.19	94.29	94.74	95.19	94.29	94.74	0
igvar-l-sup-c24-igvar-l-sup-c7.stat	98.11	98.11	98.11	98.11	98.11	98.11	0
igvar-l-sup-c24-igvar-l-sup-c8.stat	97.20	97.20	97.20	97.20	97.20	97.20	0
igvar-l-sup-c24-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c25-igvar-l-sup-c26.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c25-igvar-l-sup-c3.stat	96.30	95.41	95.85	97.22	95.45	96.33	0.480000000000004
igvar-l-sup-c25-igvar-l-sup-c4.stat	94.12	94.12	94.12	95.10	93.27	94.17	0.0499999999999972
igvar-l-sup-c25-igvar-l-sup-c5.stat	97.22	98.13	97.67	94.44	92.73	93.58	-4.09
igvar-l-sup-c25-igvar-l-sup-c6.stat	98.08	94.44	96.23	99.04	94.50	96.71	0.47999999999999
igvar-l-sup-c25-igvar-l-sup-c7.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
igvar-l-sup-c25-igvar-l-sup-c8.stat	100.00	100.00	100.00	99.10	99.10	99.10	-0.900000000000006
igvar-l-sup-c25-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c26-igvar-l-sup-c3.stat	97.22	96.33	96.77	98.15	96.36	97.25	0.480000000000004
igvar-l-sup-c26-igvar-l-sup-c4.stat	91.18	90.29	90.73	92.16	90.38	91.26	0.530000000000001
igvar-l-sup-c26-igvar-l-sup-c5.stat	98.15	98.15	98.15	97.22	95.45	96.33	-1.82000000000001
igvar-l-sup-c26-igvar-l-sup-c6.stat	98.08	95.33	96.68	99.04	94.50	96.71	0.0299999999999869
igvar-l-sup-c26-igvar-l-sup-c7.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
igvar-l-sup-c26-igvar-l-sup-c8.stat	98.20	98.20	98.20	100.00	100.00	100.00	1.8
igvar-l-sup-c26-igvar-l-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
igvar-l-sup-c3-igvar-l-sup-c4.stat	97.14	97.14	97.14	96.19	96.19	96.19	-0.950000000000003
igvar-l-sup-c3-igvar-l-sup-c5.stat	91.96	93.64	92.79	98.21	98.21	98.21	5.41999999999999
igvar-l-sup-c3-igvar-l-sup-c6.stat	97.22	98.13	97.67	97.22	97.22	97.22	-0.450000000000003
igvar-l-sup-c3-igvar-l-sup-c7.stat	95.28	95.28	95.28	97.17	96.26	96.71	1.42999999999999
igvar-l-sup-c3-igvar-l-sup-c8.stat	96.30	95.41	95.85	96.30	94.55	95.41	-0.439999999999998
igvar-l-sup-c3-igvar-l-sup-c9.stat	94.39	94.39	94.39	98.13	96.33	97.22	2.83
igvar-l-sup-c4-igvar-l-sup-c5.stat	94.34	97.09	95.69	97.17	96.26	96.71	1.02
igvar-l-sup-c4-igvar-l-sup-c6.stat	90.20	92.00	91.09	96.08	95.15	95.61	4.52
igvar-l-sup-c4-igvar-l-sup-c7.stat	91.92	91.92	91.92	93.94	93.00	93.47	1.55
igvar-l-sup-c4-igvar-l-sup-c8.stat	94.06	93.14	93.60	95.05	93.20	94.12	0.52000000000001
igvar-l-sup-c4-igvar-l-sup-c9.stat	94.06	93.14	93.60	96.04	94.17	95.10	1.5
igvar-l-sup-c5-igvar-l-sup-c6.stat	89.91	89.91	89.91	94.50	93.64	94.06	4.15000000000001
igvar-l-sup-c5-igvar-l-sup-c7.stat	97.14	96.23	96.68	98.10	97.17	97.63	0.949999999999989
igvar-l-sup-c5-igvar-l-sup-c8.stat	96.26	95.37	95.81	96.26	93.64	94.93	-0.879999999999995
igvar-l-sup-c5-igvar-l-sup-c9.stat	98.13	98.13	98.13	97.20	95.41	96.30	-1.83
igvar-l-sup-c6-igvar-l-sup-c7.stat	96.08	93.33	94.69	96.08	93.33	94.69	0
igvar-l-sup-c6-igvar-l-sup-c8.stat	97.09	92.59	94.79	96.12	91.67	93.84	-0.950000000000003
igvar-l-sup-c6-igvar-l-sup-c9.stat	97.09	93.46	95.24	99.03	94.44	96.68	1.44000000000001
igvar-l-sup-c7-igvar-l-sup-c8.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
igvar-l-sup-c7-igvar-l-sup-c9.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
igvar-l-sup-c8-igvar-l-sup-c9.stat	100.00	100.00	100.00	98.20	98.20	98.20	-1.8
il10-sup-c1-il10-sup-c2.stat	97.89	97.89	97.89	98.59	98.59	98.59	0.700000000000003
il8-sup-c1-il8-sup-c10.stat	95.16	92.19	93.65	88.71	84.62	86.61	-7.04000000000001
il8-sup-c1-il8-sup-c11.stat	72.13	75.86	73.95	81.97	75.76	78.74	4.78999999999999
il8-sup-c1-il8-sup-c2.stat	97.01	98.48	97.74	98.51	98.51	98.51	0.77000000000001
il8-sup-c1-il8-sup-c3.stat	92.19	95.16	93.65	93.75	89.55	91.60	-2.05000000000001
il8-sup-c1-il8-sup-c4.stat	93.44	93.44	93.44	86.89	86.89	86.89	-6.55
il8-sup-c1-il8-sup-c5.stat	75.41	76.67	76.03	88.52	87.10	87.80	11.77
il8-sup-c1-il8-sup-c6.stat	93.44	93.44	93.44	95.08	95.08	95.08	1.64
il8-sup-c1-il8-sup-c7.stat	85.94	84.62	85.27	84.38	81.82	83.08	-2.19
il8-sup-c1-il8-sup-c8.stat	65.62	72.41	68.85	81.25	77.61	79.39	10.54
il8-sup-c1-il8-sup-c9.stat	30.16	42.22	35.19	69.84	68.75	69.29	34.1
il8-sup-c10-il8-sup-c11.stat	65.08	69.49	67.21	90.48	90.48	90.48	23.27
il8-sup-c10-il8-sup-c2.stat	87.10	91.53	89.26	95.16	90.77	92.91	3.64999999999999
il8-sup-c10-il8-sup-c3.stat	88.57	95.38	91.85	97.14	97.14	97.14	5.29000000000001
il8-sup-c10-il8-sup-c4.stat	76.19	76.19	76.19	95.24	95.24	95.24	19.05
il8-sup-c10-il8-sup-c5.stat	84.38	85.71	85.04	95.31	95.31	95.31	10.27
il8-sup-c10-il8-sup-c6.stat	100.00	100.00	100.00	98.44	98.44	98.44	-1.56
il8-sup-c10-il8-sup-c7.stat	92.86	95.59	94.20	100.00	100.00	100.00	5.8
il8-sup-c10-il8-sup-c8.stat	85.71	92.31	88.89	98.57	98.57	98.57	9.67999999999999
il8-sup-c10-il8-sup-c9.stat	45.07	65.31	53.33	100.00	100.00	100.00	46.67
il8-sup-c11-il8-sup-c2.stat	70.00	75.00	72.41	68.33	62.12	65.08	-7.33
il8-sup-c11-il8-sup-c3.stat	45.31	50.00	47.54	64.06	62.12	63.08	15.54
il8-sup-c11-il8-sup-c4.stat	71.67	79.63	75.44	93.33	93.33	93.33	17.89
il8-sup-c11-il8-sup-c5.stat	70.49	79.63	74.78	93.44	93.44	93.44	18.66
il8-sup-c11-il8-sup-c6.stat	71.67	78.18	74.78	96.67	96.67	96.67	21.89
il8-sup-c11-il8-sup-c7.stat	65.15	72.88	68.80	98.48	98.48	98.48	29.68
il8-sup-c11-il8-sup-c8.stat	60.61	70.18	65.04	77.27	77.27	77.27	12.23
il8-sup-c11-il8-sup-c9.stat	46.88	57.69	51.72	82.81	82.81	82.81	31.09
il8-sup-c2-il8-sup-c3.stat	93.65	96.72	95.16	95.24	89.55	92.31	-2.84999999999999
il8-sup-c2-il8-sup-c4.stat	91.80	93.33	92.56	93.44	93.44	93.44	0.879999999999995
il8-sup-c2-il8-sup-c5.stat	88.52	91.53	90.00	96.72	95.16	95.93	5.93000000000001
il8-sup-c2-il8-sup-c6.stat	93.44	93.44	93.44	93.44	93.44	93.44	0
il8-sup-c2-il8-sup-c7.stat	82.54	81.25	81.89	85.71	81.82	83.72	1.83
il8-sup-c2-il8-sup-c8.stat	71.43	80.36	75.63	84.13	80.30	82.17	6.54000000000001
il8-sup-c2-il8-sup-c9.stat	28.57	40.91	33.64	84.13	81.54	82.81	49.17
il8-sup-c3-il8-sup-c4.stat	91.94	91.94	91.94	91.94	91.94	91.94	0
il8-sup-c3-il8-sup-c5.stat	85.71	87.10	86.40	82.54	82.54	82.54	-3.86
il8-sup-c3-il8-sup-c6.stat	95.24	95.24	95.24	98.41	98.41	98.41	3.17
il8-sup-c3-il8-sup-c7.stat	81.69	90.62	85.93	84.51	84.51	84.51	-1.42
il8-sup-c3-il8-sup-c8.stat	59.15	68.85	63.64	84.51	84.51	84.51	20.87
il8-sup-c3-il8-sup-c9.stat	38.03	55.10	45.00	78.87	80.00	79.43	34.43
il8-sup-c4-il8-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
il8-sup-c4-il8-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
il8-sup-c4-il8-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
il8-sup-c4-il8-sup-c8.stat	55.56	58.33	56.91	80.95	80.95	80.95	24.04
il8-sup-c4-il8-sup-c9.stat	55.56	70.00	61.95	93.65	93.65	93.65	31.7
il8-sup-c5-il8-sup-c6.stat	96.83	96.83	96.83	96.83	96.83	96.83	0
il8-sup-c5-il8-sup-c7.stat	98.44	100.00	99.21	100.00	100.00	100.00	0.790000000000006
il8-sup-c5-il8-sup-c8.stat	76.56	77.78	77.17	81.25	81.25	81.25	4.08
il8-sup-c5-il8-sup-c9.stat	54.69	72.92	62.50	96.88	96.88	96.88	34.38
il8-sup-c6-il8-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
il8-sup-c6-il8-sup-c8.stat	90.62	92.06	91.34	100.00	100.00	100.00	8.66
il8-sup-c6-il8-sup-c9.stat	48.44	65.96	55.86	96.88	96.88	96.88	41.02
il8-sup-c7-il8-sup-c8.stat	86.30	94.03	90.00	100.00	100.00	100.00	10
il8-sup-c7-il8-sup-c9.stat	53.52	77.55	63.33	97.18	97.18	97.18	33.85
il8-sup-c8-il8-sup-c9.stat	50.70	69.23	58.54	97.18	97.18	97.18	38.64
IMPDH-sup-c1-IMPDH-sup-c2.stat	97.14	96.80	96.97	98.21	96.49	97.35	0.379999999999995
IMS-sup-c1-IMS-sup-c2.stat	99.49	99.49	99.49	99.49	99.49	99.49	0
Inh-sup-c1-Inh-sup-c2.stat	92.00	93.88	92.93	97.00	97.00	97.00	4.06999999999999
Inos-1-P_synth-sup-c1-Inos-1-P_synth-sup-c2.stat	75.71	76.92	76.31	79.50	79.50	79.50	3.19
inositol_P-sup-c1-inositol_P-sup-c2.stat	85.71	86.72	86.21	86.10	85.77	85.93	-0.279999999999987
inositol_P-sup-c1-inositol_P-sup-c3.stat	66.77	69.21	67.97	64.86	60.06	62.37	-5.6
inositol_P-sup-c2-inositol_P-sup-c3.stat	74.80	75.40	75.10	76.00	73.93	74.95	-0.149999999999991
ins-sup-c3-ins-sup-c4.stat	67.19	79.63	72.88	92.19	92.19	92.19	19.31
int-sup-c1-int-sup-c2.stat	87.57	88.07	87.82	87.57	87.57	87.57	-0.25
int-sup-c1-int-sup-c3.stat	90.23	89.71	89.97	93.68	91.57	92.61	2.64
int-sup-c1-int-sup-c4.stat	81.36	82.76	82.05	85.88	86.36	86.12	4.07000000000001
int-sup-c1-int-sup-c5.stat	95.03	95.56	95.29	93.92	93.92	93.92	-1.37
int-sup-c2-int-sup-c3.stat	79.66	81.98	80.80	84.18	85.63	84.90	4.10000000000001
int-sup-c2-int-sup-c4.stat	79.78	80.68	80.23	80.34	80.79	80.56	0.329999999999998
int-sup-c2-int-sup-c5.stat	83.98	84.44	84.21	86.19	86.19	86.19	1.98
int-sup-c3-int-sup-c4.stat	89.56	91.57	90.56	92.31	93.85	93.07	2.50999999999999
int-sup-c3-int-sup-c5.stat	97.21	97.21	97.21	94.41	92.86	93.63	-3.58
int-sup-c4-int-sup-c5.stat	85.79	87.63	86.70	86.84	86.84	86.84	0.140000000000001
intb-sup-c1-intb-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
intb-sup-c1-intb-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
intb-sup-c1-intb-sup-c4.stat	83.90	82.50	83.19	82.20	80.17	81.17	-2.02
intb-sup-c1-intb-sup-c5.stat	83.19	81.82	82.50	80.67	78.69	79.67	-2.83
intb-sup-c1-intb-sup-c6.stat	88.98	86.78	87.87	84.75	81.97	83.33	-4.54000000000001
intb-sup-c2-intb-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
intb-sup-c2-intb-sup-c4.stat	80.67	78.05	79.34	82.35	79.67	80.99	1.64999999999999
intb-sup-c2-intb-sup-c5.stat	80.99	79.67	80.33	80.17	78.23	79.18	-1.14999999999999
intb-sup-c2-intb-sup-c6.stat	84.03	82.64	83.33	86.55	83.74	85.12	1.79000000000001
intb-sup-c3-intb-sup-c4.stat	85.71	84.30	85.00	78.99	77.05	78.01	-6.98999999999999
intb-sup-c3-intb-sup-c5.stat	81.67	80.33	80.99	79.17	77.24	78.19	-2.8
intb-sup-c3-intb-sup-c6.stat	85.71	82.93	84.30	85.71	82.93	84.30	0
intb-sup-c4-intb-sup-c5.stat	95.97	96.62	96.30	99.33	99.33	99.33	3.03
intb-sup-c4-intb-sup-c6.stat	88.57	90.51	89.53	92.86	92.20	92.53	3
intb-sup-c5-intb-sup-c6.stat	92.20	93.53	92.86	95.04	94.37	94.70	1.84
integrase-sup-c1-integrase-sup-c2.stat	90.20	90.20	90.20	86.27	86.27	86.27	-3.93000000000001
Integrase_Zn-sup-c1-Integrase_Zn-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
INTERFERON_A_B_D-sup-c1-INTERFERON_A_B_D-sup-c2.stat	86.96	90.32	88.61	92.55	92.55	92.55	3.94
internalin-sup-c1-internalin-sup-c2.stat	65.56	71.22	68.28	74.17	74.17	74.17	5.89
Invasin-sup-c1-Invasin-sup-c2.stat	88.76	88.76	88.76	88.76	88.76	88.76	0
Invasin-sup-c1-Invasin-sup-c3.stat	90.22	91.21	90.71	86.96	87.91	87.43	-3.27999999999999
Invasin-sup-c2-Invasin-sup-c3.stat	90.22	88.30	89.25	95.65	92.63	94.12	4.87
IRF-sup-c1-IRF-sup-c2.stat	89.32	89.32	89.32	90.29	90.29	90.29	0.970000000000013
isoamylase_N-sup-c1-isoamylase_N-sup-c2.stat	93.02	93.02	93.02	89.53	89.53	89.53	-3.48999999999999
isoamylase_NC-sup-c1-isoamylase_NC-sup-c2.stat	84.87	86.06	85.46	82.91	82.91	82.91	-2.55
Isochorismatase-sup-c1-Isochorismatase-sup-c2.stat	84.75	89.29	86.96	90.96	89.94	90.45	3.49000000000001
ISP-sup-c1-ISP-sup-c2.stat	83.17	86.60	84.85	81.19	81.19	81.19	-3.66
IU_nuc_hydro-sup-c1-IU_nuc_hydro-sup-c2.stat	99.36	99.36	99.36	99.36	99.36	99.36	0
Jacalin-sup-c1-Jacalin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
KAS-sup-c1-KAS-sup-c2.stat	96.81	97.43	97.12	97.44	97.44	97.44	0.319999999999993
KAS-sup-c1-KAS-sup-c3.stat	95.90	95.90	95.90	97.48	97.48	97.48	1.58
KAS-sup-c1-KAS-sup-c4.stat	95.27	95.27	95.27	95.90	95.90	95.90	0.63000000000001
KAS-sup-c1-KAS-sup-c5.stat	88.89	87.74	88.31	86.93	86.36	86.64	-1.67
KAS-sup-c1-KAS-sup-c6.stat	89.87	88.71	89.29	90.52	89.35	89.94	0.649999999999991
KAS-sup-c2-KAS-sup-c3.stat	93.71	95.82	94.75	94.34	94.34	94.34	-0.409999999999997
KAS-sup-c2-KAS-sup-c4.stat	94.04	94.04	94.04	94.98	94.98	94.98	0.939999999999998
KAS-sup-c2-KAS-sup-c5.stat	84.64	84.36	84.50	85.29	84.47	84.88	0.379999999999995
KAS-sup-c2-KAS-sup-c6.stat	87.91	87.34	87.62	84.97	84.14	84.55	-3.07000000000001
KAS-sup-c3-KAS-sup-c4.stat	100.00	100.00	100.00	99.70	99.70	99.70	-0.299999999999997
KAS-sup-c3-KAS-sup-c5.stat	89.03	88.20	88.61	85.58	84.52	85.05	-3.56
KAS-sup-c3-KAS-sup-c6.stat	90.29	89.42	89.86	89.32	88.18	88.75	-1.11
KAS-sup-c4-KAS-sup-c5.stat	91.19	90.62	90.91	86.16	85.36	85.76	-5.14999999999999
KAS-sup-c4-KAS-sup-c6.stat	94.23	93.93	94.08	91.35	90.48	90.91	-3.17
KAS-sup-c5-KAS-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kazal-sup-c1-kazal-sup-c2.stat	92.86	98.11	95.41	100.00	100.00	100.00	4.59
kazal-sup-c1-kazal-sup-c3.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
kazal-sup-c1-kazal-sup-c4.stat	72.73	74.07	73.39	81.82	80.36	81.08	7.69
kazal-sup-c1-kazal-sup-c5.stat	70.91	76.47	73.58	81.82	80.36	81.08	7.5
kazal-sup-c1-kazal-sup-c6.stat	73.58	76.47	75.00	79.25	76.36	77.78	2.78
kazal-sup-c2-kazal-sup-c3.stat	92.86	94.55	93.69	94.64	94.64	94.64	0.950000000000003
kazal-sup-c2-kazal-sup-c4.stat	96.36	96.36	96.36	94.55	94.55	94.55	-1.81
kazal-sup-c2-kazal-sup-c5.stat	92.73	96.23	94.44	81.82	80.36	81.08	-13.36
kazal-sup-c2-kazal-sup-c6.stat	84.91	86.54	85.71	84.91	81.82	83.33	-2.38
kazal-sup-c3-kazal-sup-c4.stat	76.79	78.18	77.48	78.57	78.57	78.57	1.08999999999999
kazal-sup-c3-kazal-sup-c5.stat	80.36	86.54	83.33	96.43	96.43	96.43	13.1
kazal-sup-c3-kazal-sup-c6.stat	74.55	78.85	76.64	83.64	82.14	82.88	6.23999999999999
kazal-sup-c4-kazal-sup-c5.stat	96.43	100.00	98.18	100.00	100.00	100.00	1.81999999999999
kazal-sup-c4-kazal-sup-c6.stat	90.74	96.08	93.33	88.89	88.89	88.89	-4.44
kazal-sup-c5-kazal-sup-c6.stat	77.78	79.25	78.50	88.89	88.89	88.89	10.39
Kchannel-sup-c1-Kchannel-sup-c2.stat	84.85	88.42	86.60	93.94	93.94	93.94	7.34
kex-sup-c1-kex-sup-c2.stat	94.36	94.85	94.60	94.87	94.63	94.75	0.150000000000006
kex-sup-c1-kex-sup-c3.stat	85.57	86.00	85.79	84.33	84.12	84.22	-1.57000000000001
kex-sup-c2-kex-sup-c3.stat	88.29	88.08	88.19	88.78	88.56	88.67	0.480000000000004
KH-sup-c1-KH-sup-c2.stat	84.51	88.24	86.33	95.77	95.77	95.77	9.44
kinase-sup-c1-kinase-sup-c10.stat	72.48	75.71	74.06	81.01	78.28	79.62	5.56
kinase-sup-c1-kinase-sup-c11.stat	75.38	77.73	76.54	75.00	73.06	74.02	-2.52000000000001
kinase-sup-c1-kinase-sup-c12.stat	78.29	80.16	79.22	69.77	67.92	68.83	-10.39
kinase-sup-c1-kinase-sup-c13.stat	62.26	64.00	63.12	74.32	72.62	73.46	10.34
kinase-sup-c1-kinase-sup-c14.stat	77.47	76.56	77.01	77.08	74.71	75.88	-1.13000000000001
kinase-sup-c1-kinase-sup-c15.stat	80.69	79.47	80.08	84.56	82.33	83.43	3.35000000000001
kinase-sup-c1-kinase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kinase-sup-c1-kinase-sup-c3.stat	76.69	76.05	76.37	76.27	72.29	74.23	-2.14
kinase-sup-c1-kinase-sup-c4.stat	81.93	80.63	81.27	79.52	77.65	78.57	-2.7
kinase-sup-c1-kinase-sup-c5.stat	84.65	82.06	83.33	82.28	77.99	80.08	-3.25
kinase-sup-c1-kinase-sup-c6.stat	78.57	78.28	78.42	80.45	78.10	79.26	0.840000000000003
kinase-sup-c1-kinase-sup-c7.stat	78.49	78.49	78.49	79.25	76.64	77.92	-0.569999999999993
kinase-sup-c1-kinase-sup-c8.stat	76.32	76.60	76.46	78.20	75.91	77.04	0.580000000000013
kinase-sup-c1-kinase-sup-c9.stat	75.70	78.51	77.08	71.71	68.70	70.18	-6.89999999999999
kinase-sup-c10-kinase-sup-c11.stat	94.15	96.70	95.41	98.54	98.25	98.39	2.98
kinase-sup-c10-kinase-sup-c12.stat	71.28	73.09	72.17	86.52	84.72	85.61	13.44
kinase-sup-c10-kinase-sup-c13.stat	76.98	78.32	77.64	82.82	81.69	82.25	4.61
kinase-sup-c10-kinase-sup-c14.stat	85.86	88.30	87.06	90.34	86.47	88.36	1.3
kinase-sup-c10-kinase-sup-c15.stat	74.81	77.20	75.98	72.87	64.60	68.49	-7.49000000000001
kinase-sup-c10-kinase-sup-c2.stat	65.02	69.80	67.32	76.81	73.99	75.37	8.05000000000001
kinase-sup-c10-kinase-sup-c3.stat	79.05	85.11	81.97	81.03	76.21	78.54	-3.42999999999999
kinase-sup-c10-kinase-sup-c4.stat	84.55	83.53	84.04	90.24	85.71	87.92	3.88
kinase-sup-c10-kinase-sup-c5.stat	70.36	71.12	70.74	76.07	70.53	73.20	2.46000000000001
kinase-sup-c10-kinase-sup-c6.stat	75.00	80.60	77.70	79.51	73.40	76.33	-1.37
kinase-sup-c10-kinase-sup-c7.stat	74.31	80.75	77.40	76.39	70.29	73.21	-4.19000000000001
kinase-sup-c10-kinase-sup-c8.stat	76.70	80.15	78.39	83.87	79.32	81.53	3.14
kinase-sup-c10-kinase-sup-c9.stat	90.99	91.54	91.27	92.19	92.47	92.33	1.06
kinase-sup-c11-kinase-sup-c12.stat	85.66	89.42	87.50	82.17	80.76	81.46	-6.04000000000001
kinase-sup-c11-kinase-sup-c13.stat	75.68	79.78	77.68	84.93	83.50	84.21	6.52999999999999
kinase-sup-c11-kinase-sup-c14.stat	88.47	90.31	89.38	90.51	88.12	89.30	-0.0799999999999983
kinase-sup-c11-kinase-sup-c15.stat	82.51	82.82	82.67	74.14	66.10	69.89	-12.78
kinase-sup-c11-kinase-sup-c2.stat	75.09	78.29	76.66	75.09	72.92	73.99	-2.67
kinase-sup-c11-kinase-sup-c3.stat	79.45	86.64	82.89	76.28	70.96	73.52	-9.37
kinase-sup-c11-kinase-sup-c4.stat	88.05	85.33	86.67	94.02	90.42	92.19	5.52
kinase-sup-c11-kinase-sup-c5.stat	73.68	74.20	73.94	73.68	69.08	71.31	-2.63
kinase-sup-c11-kinase-sup-c6.stat	80.48	83.93	82.17	77.74	72.99	75.29	-6.88
kinase-sup-c11-kinase-sup-c7.stat	75.34	78.85	77.06	76.71	72.49	74.54	-2.52
kinase-sup-c11-kinase-sup-c8.stat	78.60	80.87	79.72	80.35	77.36	78.83	-0.890000000000001
kinase-sup-c11-kinase-sup-c9.stat	90.58	91.41	90.99	92.40	92.12	92.26	1.27000000000001
kinase-sup-c12-kinase-sup-c13.stat	88.81	90.39	89.59	93.71	93.38	93.54	3.95
kinase-sup-c12-kinase-sup-c14.stat	87.04	85.77	86.40	84.07	79.65	81.80	-4.60000000000001
kinase-sup-c12-kinase-sup-c15.stat	75.40	76.02	75.71	76.21	69.23	72.55	-3.16
kinase-sup-c12-kinase-sup-c2.stat	76.74	78.26	77.50	78.68	77.19	77.93	0.430000000000007
kinase-sup-c12-kinase-sup-c3.stat	83.33	79.83	81.55	89.91	85.77	87.79	6.24000000000001
kinase-sup-c12-kinase-sup-c4.stat	87.70	85.94	86.82	87.70	82.95	85.26	-1.55999999999999
kinase-sup-c12-kinase-sup-c5.stat	85.94	84.25	85.09	87.55	84.17	85.83	0.739999999999995
kinase-sup-c12-kinase-sup-c6.stat	76.77	76.17	76.47	79.13	76.14	77.61	1.14
kinase-sup-c12-kinase-sup-c7.stat	75.20	74.90	75.05	83.46	80.00	81.70	6.65000000000001
kinase-sup-c12-kinase-sup-c8.stat	77.08	76.17	76.62	79.84	76.23	77.99	1.36999999999999
kinase-sup-c12-kinase-sup-c9.stat	87.23	87.23	87.23	83.94	81.27	82.59	-4.64
kinase-sup-c13-kinase-sup-c14.stat	77.62	77.62	77.62	81.59	78.20	79.86	2.23999999999999
kinase-sup-c13-kinase-sup-c15.stat	69.26	69.53	69.40	71.60	65.25	68.27	-1.13000000000001
kinase-sup-c13-kinase-sup-c2.stat	78.60	80.48	79.53	73.54	71.32	72.41	-7.12
kinase-sup-c13-kinase-sup-c3.stat	80.52	79.49	80.00	86.58	82.64	84.57	4.56999999999999
kinase-sup-c13-kinase-sup-c4.stat	79.52	79.84	79.68	82.33	78.24	80.23	0.549999999999997
kinase-sup-c13-kinase-sup-c5.stat	77.87	79.12	78.49	84.98	80.83	82.85	4.36
kinase-sup-c13-kinase-sup-c6.stat	73.83	75.60	74.70	82.42	78.73	80.53	5.83
kinase-sup-c13-kinase-sup-c7.stat	75.39	77.20	76.28	82.81	79.10	80.92	4.64
kinase-sup-c13-kinase-sup-c8.stat	73.12	73.12	73.12	73.91	70.57	72.20	-0.920000000000002
kinase-sup-c13-kinase-sup-c9.stat	76.57	77.39	76.98	84.62	82.88	83.74	6.75999999999999
kinase-sup-c14-kinase-sup-c15.stat	77.01	78.15	77.57	77.01	73.52	75.22	-2.34999999999999
kinase-sup-c14-kinase-sup-c2.stat	77.47	76.86	77.17	83.79	80.61	82.17	5
kinase-sup-c14-kinase-sup-c3.stat	84.19	83.83	84.01	87.61	84.71	86.13	2.11999999999999
kinase-sup-c14-kinase-sup-c4.stat	88.14	86.77	87.45	87.75	86.38	87.06	-0.390000000000001
kinase-sup-c14-kinase-sup-c5.stat	85.02	83.46	84.23	79.03	74.82	76.87	-7.36
kinase-sup-c14-kinase-sup-c6.stat	78.39	81.99	80.15	75.82	73.67	74.73	-5.42
kinase-sup-c14-kinase-sup-c7.stat	77.17	80.99	79.04	85.14	83.63	84.38	5.33999999999999
kinase-sup-c14-kinase-sup-c8.stat	85.94	84.94	85.44	85.16	82.89	84.01	-1.42999999999999
kinase-sup-c14-kinase-sup-c9.stat	82.13	84.45	83.28	82.13	79.14	80.61	-2.67
kinase-sup-c15-kinase-sup-c2.stat	80.47	81.10	80.78	81.64	79.47	80.54	-0.239999999999995
kinase-sup-c15-kinase-sup-c3.stat	80.70	77.97	79.31	81.14	77.41	79.23	-0.0799999999999983
kinase-sup-c15-kinase-sup-c4.stat	83.00	82.03	82.51	84.98	82.06	83.50	0.989999999999995
kinase-sup-c15-kinase-sup-c5.stat	76.92	75.47	76.19	75.77	71.38	73.51	-2.67999999999999
kinase-sup-c15-kinase-sup-c6.stat	73.70	72.89	73.30	72.59	70.50	71.53	-1.77
kinase-sup-c15-kinase-sup-c7.stat	74.35	73.26	73.80	69.89	66.67	68.24	-5.56
kinase-sup-c15-kinase-sup-c8.stat	80.48	78.29	79.37	76.89	74.52	75.69	-3.68000000000001
kinase-sup-c15-kinase-sup-c9.stat	81.40	83.33	82.35	79.46	71.68	75.37	-6.97999999999999
kinase-sup-c2-kinase-sup-c3.stat	77.92	77.92	77.92	77.50	72.37	74.85	-3.07000000000001
kinase-sup-c2-kinase-sup-c4.stat	84.74	83.07	83.90	90.76	88.28	89.50	5.59999999999999
kinase-sup-c2-kinase-sup-c5.stat	84.62	83.97	84.29	81.54	76.81	79.10	-5.19000000000001
kinase-sup-c2-kinase-sup-c6.stat	66.42	68.18	67.29	74.17	71.53	72.83	5.53999999999999
kinase-sup-c2-kinase-sup-c7.stat	68.15	69.17	68.66	73.33	70.71	72.00	3.34
kinase-sup-c2-kinase-sup-c8.stat	68.63	70.19	69.40	69.37	67.63	68.49	-0.910000000000011
kinase-sup-c2-kinase-sup-c9.stat	75.39	79.42	77.35	89.45	85.77	87.57	10.22
kinase-sup-c3-kinase-sup-c4.stat	93.97	93.56	93.76	95.69	94.87	95.28	1.52
kinase-sup-c3-kinase-sup-c5.stat	78.79	83.87	81.25	82.95	80.51	81.72	0.469999999999999
kinase-sup-c3-kinase-sup-c6.stat	84.67	85.93	85.29	89.78	88.49	89.13	3.83999999999999
kinase-sup-c3-kinase-sup-c7.stat	83.88	84.50	84.19	85.35	84.42	84.88	0.689999999999998
kinase-sup-c3-kinase-sup-c8.stat	89.14	89.47	89.31	86.89	85.29	86.09	-3.22
kinase-sup-c3-kinase-sup-c9.stat	77.87	84.55	81.07	71.54	67.54	69.48	-11.59
kinase-sup-c4-kinase-sup-c5.stat	96.47	95.35	95.91	93.73	92.64	93.18	-2.72999999999999
kinase-sup-c4-kinase-sup-c6.stat	93.46	93.46	93.46	94.62	94.62	94.62	1.16000000000001
kinase-sup-c4-kinase-sup-c7.stat	90.73	91.09	90.91	98.07	97.32	97.69	6.78
kinase-sup-c4-kinase-sup-c8.stat	89.19	89.53	89.36	94.59	94.59	94.59	5.23
kinase-sup-c4-kinase-sup-c9.stat	88.21	86.80	87.50	88.21	85.10	86.63	-0.870000000000005
kinase-sup-c5-kinase-sup-c6.stat	64.92	72.76	68.62	72.92	72.92	72.92	4.3
kinase-sup-c5-kinase-sup-c7.stat	65.65	74.48	69.79	73.86	74.31	74.09	4.3
kinase-sup-c5-kinase-sup-c8.stat	79.19	85.20	82.09	78.52	76.72	77.61	-4.48
kinase-sup-c5-kinase-sup-c9.stat	77.12	76.56	76.84	79.70	73.72	76.60	-0.240000000000009
kinase-sup-c6-kinase-sup-c7.stat	99.14	99.14	99.14	100.00	100.00	100.00	0.859999999999999
kinase-sup-c6-kinase-sup-c8.stat	98.13	98.13	98.13	98.44	98.44	98.44	0.310000000000002
kinase-sup-c6-kinase-sup-c9.stat	72.50	75.75	74.09	79.29	74.25	76.68	2.59
kinase-sup-c7-kinase-sup-c8.stat	96.25	96.25	96.25	96.88	96.88	96.88	0.629999999999995
kinase-sup-c7-kinase-sup-c9.stat	72.40	76.23	74.26	72.76	67.67	70.12	-4.14
kinase-sup-c8-kinase-sup-c9.stat	76.92	79.25	78.07	76.19	72.73	74.42	-3.64999999999999
KISc-sup-c1-KISc-sup-c2.stat	90.61	90.32	90.47	92.23	91.64	91.94	1.47
KISc-sup-c1-KISc-sup-c3.stat	93.11	94.04	93.57	96.39	96.39	96.39	2.82000000000001
KISc-sup-c1-KISc-sup-c4.stat	98.68	98.35	98.51	98.34	97.70	98.02	-0.490000000000009
KISc-sup-c2-KISc-sup-c3.stat	90.64	90.64	90.64	89.63	89.63	89.63	-1.01000000000001
KISc-sup-c2-KISc-sup-c4.stat	91.42	90.52	90.97	91.42	90.52	90.97	0
KISc-sup-c3-KISc-sup-c4.stat	92.41	92.72	92.56	95.71	95.39	95.55	2.98999999999999
kringle-sup-c1-kringle-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kringle-sup-c1-kringle-sup-c3.stat	77.92	80.00	78.95	94.81	93.59	94.19	15.24
kringle-sup-c1-kringle-sup-c4.stat	76.62	78.67	77.63	87.01	85.90	86.45	8.82000000000001
kringle-sup-c1-kringle-sup-c5.stat	96.00	92.31	94.12	98.67	93.67	96.10	1.97999999999999
kringle-sup-c1-kringle-sup-c6.stat	98.65	94.81	96.69	98.65	93.59	96.05	-0.640000000000001
kringle-sup-c1-kringle-sup-c7.stat	98.67	96.10	97.37	98.67	93.67	96.10	-1.27000000000001
kringle-sup-c1-kringle-sup-c8.stat	98.68	96.15	97.40	98.68	94.94	96.77	-0.63000000000001
kringle-sup-c1-kringle-sup-c9.stat	95.95	92.21	94.04	98.65	93.59	96.05	2.00999999999999
kringle-sup-c2-kringle-sup-c3.stat	83.12	85.33	84.21	94.81	93.59	94.19	9.98
kringle-sup-c2-kringle-sup-c4.stat	83.12	83.12	83.12	85.71	84.62	85.16	2.03999999999999
kringle-sup-c2-kringle-sup-c5.stat	98.67	93.67	96.10	98.67	93.67	96.10	0
kringle-sup-c2-kringle-sup-c6.stat	98.65	93.59	96.05	98.65	93.59	96.05	0
kringle-sup-c2-kringle-sup-c7.stat	98.67	96.10	97.37	98.67	93.67	96.10	-1.27000000000001
kringle-sup-c2-kringle-sup-c8.stat	93.42	92.21	92.81	98.68	94.94	96.77	3.95999999999999
kringle-sup-c2-kringle-sup-c9.stat	97.30	94.74	96.00	98.65	93.59	96.05	0.0499999999999972
kringle-sup-c3-kringle-sup-c4.stat	83.53	86.59	85.03	98.82	98.82	98.82	13.79
kringle-sup-c3-kringle-sup-c5.stat	92.41	93.59	92.99	96.20	96.20	96.20	3.21000000000001
kringle-sup-c3-kringle-sup-c6.stat	91.14	92.31	91.72	96.20	96.20	96.20	4.48
kringle-sup-c3-kringle-sup-c7.stat	86.59	88.75	87.65	90.24	90.24	90.24	2.58999999999999
kringle-sup-c3-kringle-sup-c8.stat	88.89	88.89	88.89	87.65	87.65	87.65	-1.23999999999999
kringle-sup-c3-kringle-sup-c9.stat	92.41	93.59	92.99	94.94	94.94	94.94	1.95
kringle-sup-c4-kringle-sup-c5.stat	81.01	83.12	82.05	97.47	97.47	97.47	15.42
kringle-sup-c4-kringle-sup-c6.stat	82.28	84.42	83.33	97.47	97.47	97.47	14.14
kringle-sup-c4-kringle-sup-c7.stat	80.25	83.33	81.76	87.65	87.65	87.65	5.89
kringle-sup-c4-kringle-sup-c8.stat	76.54	81.58	78.98	96.30	96.30	96.30	17.32
kringle-sup-c4-kringle-sup-c9.stat	81.01	83.12	82.05	97.47	97.47	97.47	15.42
kringle-sup-c5-kringle-sup-c6.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
kringle-sup-c5-kringle-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kringle-sup-c5-kringle-sup-c8.stat	98.75	98.75	98.75	98.75	98.75	98.75	0
kringle-sup-c5-kringle-sup-c9.stat	100.00	100.00	100.00	98.73	98.73	98.73	-1.27
kringle-sup-c6-kringle-sup-c7.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
kringle-sup-c6-kringle-sup-c8.stat	97.47	97.47	97.47	97.47	97.47	97.47	0
kringle-sup-c6-kringle-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kringle-sup-c7-kringle-sup-c8.stat	97.59	98.78	98.18	98.80	98.80	98.80	0.61999999999999
kringle-sup-c7-kringle-sup-c9.stat	98.73	98.73	98.73	100.00	100.00	100.00	1.27
kringle-sup-c8-kringle-sup-c9.stat	97.47	97.47	97.47	97.47	97.47	97.47	0
KSI-sup-c1-KSI-sup-c2.stat	100.00	100.00	100.00	99.17	99.17	99.17	-0.829999999999998
ku-sup-c1-ku-sup-c2.stat	55.17	56.76	55.96	62.72	61.52	62.11	6.15
kunitz-sup-c1-kunitz-sup-c10.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c4.stat	100.00	100.00	100.00	98.25	98.25	98.25	-1.75
kunitz-sup-c1-kunitz-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c1-kunitz-sup-c8.stat	98.28	100.00	99.13	100.00	100.00	100.00	0.870000000000005
kunitz-sup-c1-kunitz-sup-c9.stat	57.14	61.54	59.26	66.07	68.52	67.27	8.01
kunitz-sup-c10-kunitz-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c10-kunitz-sup-c3.stat	93.33	96.55	94.92	100.00	100.00	100.00	5.08
kunitz-sup-c10-kunitz-sup-c4.stat	98.28	98.28	98.28	100.00	100.00	100.00	1.72
kunitz-sup-c10-kunitz-sup-c5.stat	94.74	96.43	95.58	100.00	100.00	100.00	4.42
kunitz-sup-c10-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c10-kunitz-sup-c7.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
kunitz-sup-c10-kunitz-sup-c8.stat	98.28	100.00	99.13	100.00	100.00	100.00	0.870000000000005
kunitz-sup-c10-kunitz-sup-c9.stat	57.14	61.54	59.26	64.29	65.45	64.86	5.6
kunitz-sup-c2-kunitz-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c2-kunitz-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c2-kunitz-sup-c5.stat	92.73	94.44	93.58	100.00	100.00	100.00	6.42
kunitz-sup-c2-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c2-kunitz-sup-c7.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
kunitz-sup-c2-kunitz-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c2-kunitz-sup-c9.stat	56.36	60.78	58.49	56.36	58.49	57.41	-1.08000000000001
kunitz-sup-c3-kunitz-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c3-kunitz-sup-c5.stat	96.49	98.21	97.35	100.00	100.00	100.00	2.65000000000001
kunitz-sup-c3-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c3-kunitz-sup-c7.stat	89.09	92.45	90.74	100.00	100.00	100.00	9.26000000000001
kunitz-sup-c3-kunitz-sup-c8.stat	98.28	100.00	99.13	100.00	100.00	100.00	0.870000000000005
kunitz-sup-c3-kunitz-sup-c9.stat	39.29	43.14	41.12	69.64	70.91	70.27	29.15
kunitz-sup-c4-kunitz-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c4-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c4-kunitz-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c4-kunitz-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c4-kunitz-sup-c9.stat	57.14	61.54	59.26	66.07	68.52	67.27	8.01
kunitz-sup-c5-kunitz-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c5-kunitz-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c5-kunitz-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c5-kunitz-sup-c9.stat	41.07	46.00	43.40	69.64	70.91	70.27	26.87
kunitz-sup-c6-kunitz-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c6-kunitz-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
kunitz-sup-c6-kunitz-sup-c9.stat	53.57	57.69	55.56	64.29	66.67	65.45	9.89
kunitz-sup-c7-kunitz-sup-c8.stat	98.18	98.18	98.18	96.36	96.36	96.36	-1.82000000000001
kunitz-sup-c7-kunitz-sup-c9.stat	50.00	52.94	51.43	57.41	59.62	58.49	7.06
kunitz-sup-c8-kunitz-sup-c9.stat	46.43	52.00	49.06	57.14	60.38	58.72	9.66
L15-sup-c1-L15-sup-c2.stat	75.36	78.79	77.04	78.26	54.55	64.29	-12.75
lacI-sup-c1-lacI-sup-c2.stat	92.00	93.88	92.93	90.00	86.54	88.24	-4.69000000000001
lacI-sup-c1-lacI-sup-c3.stat	72.00	78.26	75.00	82.00	78.85	80.39	5.39
lacI-sup-c2-lacI-sup-c3.stat	73.21	80.39	76.64	91.07	91.07	91.07	14.43
lamb-sup-c1-lamb-sup-c2.stat	97.58	96.88	97.23	97.34	96.40	96.87	-0.359999999999999
lamb-sup-c1-lamb-sup-c3.stat	86.47	86.93	86.70	87.53	87.07	87.30	0.599999999999994
lamb-sup-c2-lamb-sup-c3.stat	89.19	87.77	88.47	88.92	86.81	87.85	-0.620000000000005
laminin_G-sup-c1-laminin_G-sup-c2.stat	90.75	91.28	91.01	94.22	94.22	94.22	3.20999999999999
laminin_G-sup-c1-laminin_G-sup-c3.stat	89.17	84.85	86.96	89.81	84.43	87.04	0.0800000000000125
laminin_G-sup-c1-laminin_G-sup-c4.stat	81.21	81.71	81.46	86.67	85.63	86.14	4.68000000000001
laminin_G-sup-c2-laminin_G-sup-c3.stat	84.97	79.27	82.02	81.05	75.15	77.99	-4.03
laminin_G-sup-c2-laminin_G-sup-c4.stat	84.94	85.98	85.45	84.34	83.83	84.08	-1.37
laminin_G-sup-c3-laminin_G-sup-c4.stat	80.52	79.49	80.00	72.08	69.81	70.93	-9.06999999999999
LBP_BPI_CETP-sup-c1-LBP_BPI_CETP-sup-c2.stat	80.47	77.71	79.07	79.88	72.58	76.06	-3.00999999999999
ldh-sup-c1-ldh-sup-c10.stat	89.51	88.28	88.89	89.86	88.62	89.24	0.349999999999994
ldh-sup-c1-ldh-sup-c11.stat	88.74	89.04	88.89	90.07	90.07	90.07	1.17999999999999
ldh-sup-c1-ldh-sup-c12.stat	87.54	86.94	87.24	86.16	85.57	85.86	-1.38
ldh-sup-c1-ldh-sup-c13.stat	87.86	87.23	87.54	85.36	84.75	85.05	-2.49000000000001
ldh-sup-c1-ldh-sup-c14.stat	88.24	87.63	87.93	87.89	86.99	87.44	-0.490000000000009
ldh-sup-c1-ldh-sup-c2.stat	97.42	97.42	97.42	99.03	99.03	99.03	1.61
ldh-sup-c1-ldh-sup-c3.stat	89.55	88.93	89.24	88.50	87.89	88.19	-1.05
ldh-sup-c1-ldh-sup-c4.stat	83.74	83.45	83.59	88.58	87.67	88.12	4.53
ldh-sup-c1-ldh-sup-c5.stat	88.50	87.59	88.04	89.20	88.28	88.73	0.689999999999998
ldh-sup-c1-ldh-sup-c6.stat	88.85	87.63	88.24	88.15	87.24	87.69	-0.549999999999997
ldh-sup-c1-ldh-sup-c7.stat	88.85	87.93	88.39	88.85	87.93	88.39	0
ldh-sup-c1-ldh-sup-c8.stat	88.19	87.29	87.74	87.15	85.96	86.55	-1.19
ldh-sup-c1-ldh-sup-c9.stat	87.15	86.55	86.85	88.54	87.93	88.24	1.39
ldh-sup-c10-ldh-sup-c11.stat	85.95	86.53	86.24	90.97	90.97	90.97	4.73
ldh-sup-c10-ldh-sup-c12.stat	91.00	91.00	91.00	91.00	90.69	90.85	-0.150000000000006
ldh-sup-c10-ldh-sup-c13.stat	96.59	96.59	96.59	96.25	96.25	96.25	-0.340000000000003
ldh-sup-c10-ldh-sup-c14.stat	96.31	95.67	95.99	95.97	95.33	95.65	-0.339999999999989
ldh-sup-c10-ldh-sup-c2.stat	89.86	88.62	89.24	89.86	88.62	89.24	0
ldh-sup-c10-ldh-sup-c3.stat	95.99	95.67	95.83	95.65	95.33	95.49	-0.340000000000003
ldh-sup-c10-ldh-sup-c4.stat	93.62	93.31	93.47	95.97	95.33	95.65	2.18000000000001
ldh-sup-c10-ldh-sup-c5.stat	97.99	97.33	97.66	98.32	97.67	97.99	0.329999999999998
ldh-sup-c10-ldh-sup-c6.stat	96.64	96.00	96.32	96.31	95.67	95.99	-0.329999999999998
ldh-sup-c10-ldh-sup-c7.stat	96.31	95.67	95.99	96.31	95.67	95.99	0
ldh-sup-c10-ldh-sup-c8.stat	93.31	93.62	93.47	93.98	93.67	93.82	0.349999999999994
ldh-sup-c10-ldh-sup-c9.stat	97.32	96.67	96.99	96.31	95.67	95.99	-1
ldh-sup-c11-ldh-sup-c12.stat	99.05	98.73	98.89	98.73	98.42	98.57	-0.320000000000007
ldh-sup-c11-ldh-sup-c13.stat	88.18	89.38	88.78	92.57	92.57	92.57	3.78999999999999
ldh-sup-c11-ldh-sup-c14.stat	86.80	87.09	86.94	87.13	86.27	86.70	-0.239999999999995
ldh-sup-c11-ldh-sup-c2.stat	85.05	85.33	85.19	89.70	89.40	89.55	4.36
ldh-sup-c11-ldh-sup-c3.stat	87.83	88.70	88.26	91.45	91.15	91.30	3.03999999999999
ldh-sup-c11-ldh-sup-c4.stat	86.23	85.95	86.09	91.15	90.26	90.70	4.61
ldh-sup-c11-ldh-sup-c5.stat	86.42	87.00	86.71	89.40	88.82	89.11	2.40000000000001
ldh-sup-c11-ldh-sup-c6.stat	89.47	89.47	89.47	88.82	87.95	88.38	-1.09
ldh-sup-c11-ldh-sup-c7.stat	90.10	89.22	89.66	89.77	88.60	89.18	-0.47999999999999
ldh-sup-c11-ldh-sup-c8.stat	85.29	84.74	85.02	84.97	83.33	84.14	-0.879999999999995
ldh-sup-c11-ldh-sup-c9.stat	88.20	87.34	87.77	89.84	88.39	89.11	1.34
ldh-sup-c12-ldh-sup-c13.stat	92.07	92.71	92.39	90.69	90.38	90.53	-1.86
ldh-sup-c12-ldh-sup-c14.stat	90.69	90.07	90.38	92.41	91.16	91.78	1.40000000000001
ldh-sup-c12-ldh-sup-c2.stat	86.51	85.91	86.21	84.78	83.90	84.34	-1.86999999999999
ldh-sup-c12-ldh-sup-c3.stat	88.44	88.74	88.59	90.82	90.51	90.66	2.06999999999999
ldh-sup-c12-ldh-sup-c4.stat	88.36	87.16	87.76	89.38	87.58	88.47	0.709999999999994
ldh-sup-c12-ldh-sup-c5.stat	90.03	90.03	90.03	90.72	90.41	90.57	0.539999999999992
ldh-sup-c12-ldh-sup-c6.stat	90.82	90.51	90.66	90.82	89.90	90.36	-0.299999999999997
ldh-sup-c12-ldh-sup-c7.stat	91.13	90.51	90.82	91.47	90.24	90.85	0.0300000000000011
ldh-sup-c12-ldh-sup-c8.stat	89.15	88.85	89.00	86.78	85.91	86.34	-2.66
ldh-sup-c12-ldh-sup-c9.stat	89.73	88.81	89.27	90.75	89.23	89.98	0.710000000000008
ldh-sup-c13-ldh-sup-c14.stat	99.67	99.33	99.50	99.67	99.33	99.50	0
ldh-sup-c13-ldh-sup-c2.stat	87.81	86.88	87.34	79.21	78.09	78.65	-8.69
ldh-sup-c13-ldh-sup-c3.stat	98.68	98.35	98.51	99.67	99.34	99.50	0.989999999999995
ldh-sup-c13-ldh-sup-c4.stat	95.02	95.65	95.33	98.34	98.01	98.18	2.85000000000001
ldh-sup-c13-ldh-sup-c5.stat	97.67	97.35	97.51	97.34	97.02	97.18	-0.329999999999998
ldh-sup-c13-ldh-sup-c6.stat	97.02	97.34	97.18	95.70	95.38	95.54	-1.64
ldh-sup-c13-ldh-sup-c7.stat	97.32	97.00	97.16	96.32	95.36	95.84	-1.31999999999999
ldh-sup-c13-ldh-sup-c8.stat	93.69	94.00	93.84	93.69	93.07	93.38	-0.460000000000008
ldh-sup-c13-ldh-sup-c9.stat	97.99	97.01	97.50	96.31	95.03	95.67	-1.83
ldh-sup-c14-ldh-sup-c2.stat	90.62	89.08	89.85	88.89	87.37	88.12	-1.72999999999999
ldh-sup-c14-ldh-sup-c3.stat	97.41	97.73	97.57	99.68	99.68	99.68	2.11000000000001
ldh-sup-c14-ldh-sup-c4.stat	94.87	97.37	96.10	100.00	100.00	100.00	3.90000000000001
ldh-sup-c14-ldh-sup-c5.stat	97.08	96.76	96.92	98.70	98.38	98.54	1.62
ldh-sup-c14-ldh-sup-c6.stat	96.42	97.05	96.73	97.72	97.09	97.40	0.670000000000002
ldh-sup-c14-ldh-sup-c7.stat	97.04	96.72	96.88	96.71	95.77	96.24	-0.640000000000001
ldh-sup-c14-ldh-sup-c8.stat	92.51	93.11	92.81	97.07	96.13	96.60	3.78999999999999
ldh-sup-c14-ldh-sup-c9.stat	96.71	96.39	96.55	94.41	92.88	93.64	-2.91
ldh-sup-c2-ldh-sup-c3.stat	89.90	89.27	89.58	89.90	89.27	89.58	0
ldh-sup-c2-ldh-sup-c4.stat	84.38	83.51	83.94	87.85	86.35	87.09	3.15000000000001
ldh-sup-c2-ldh-sup-c5.stat	79.37	78.28	78.82	81.12	80.00	80.56	1.74000000000001
ldh-sup-c2-ldh-sup-c6.stat	90.21	88.66	89.43	90.21	88.66	89.43	0
ldh-sup-c2-ldh-sup-c7.stat	89.16	87.63	88.39	91.26	90.00	90.62	2.23
ldh-sup-c2-ldh-sup-c8.stat	88.50	86.99	87.74	86.06	84.59	85.32	-2.42
ldh-sup-c2-ldh-sup-c9.stat	88.50	87.29	87.89	89.20	87.97	88.58	0.689999999999998
ldh-sup-c3-ldh-sup-c4.stat	95.83	95.53	95.68	99.68	98.73	99.20	3.52
ldh-sup-c3-ldh-sup-c5.stat	99.03	98.71	98.87	97.41	97.10	97.25	-1.62
ldh-sup-c3-ldh-sup-c6.stat	97.44	96.83	97.13	96.49	95.87	96.18	-0.949999999999989
ldh-sup-c3-ldh-sup-c7.stat	97.42	96.49	96.95	97.74	96.81	97.27	0.319999999999993
ldh-sup-c3-ldh-sup-c8.stat	94.89	94.89	94.89	96.81	96.19	96.50	1.61
ldh-sup-c3-ldh-sup-c9.stat	96.44	95.51	95.97	94.82	93.61	94.21	-1.76000000000001
ldh-sup-c4-ldh-sup-c5.stat	95.47	96.41	95.93	99.68	99.35	99.52	3.58999999999999
ldh-sup-c4-ldh-sup-c6.stat	92.36	92.36	92.36	96.18	95.27	95.72	3.36
ldh-sup-c4-ldh-sup-c7.stat	91.67	91.37	91.52	95.51	94.60	95.06	3.54000000000001
ldh-sup-c4-ldh-sup-c8.stat	91.75	91.46	91.60	93.33	92.45	92.89	1.29000000000001
ldh-sup-c4-ldh-sup-c9.stat	91.64	91.35	91.49	94.21	93.31	93.76	2.27000000000001
ldh-sup-c5-ldh-sup-c6.stat	95.81	96.74	96.27	96.77	96.15	96.46	0.189999999999998
ldh-sup-c5-ldh-sup-c7.stat	97.07	97.07	97.07	97.39	96.76	97.08	0.0100000000000051
ldh-sup-c5-ldh-sup-c8.stat	93.23	94.44	93.83	97.10	96.47	96.78	2.95
ldh-sup-c5-ldh-sup-c9.stat	97.07	97.07	97.07	95.44	93.91	94.67	-2.39999999999999
ldh-sup-c6-ldh-sup-c7.stat	99.09	99.09	99.09	99.70	99.70	99.70	0.609999999999999
ldh-sup-c6-ldh-sup-c8.stat	94.24	94.82	94.53	95.76	95.47	95.61	1.08
ldh-sup-c6-ldh-sup-c9.stat	98.47	98.47	98.47	97.25	96.95	97.10	-1.37
ldh-sup-c7-ldh-sup-c8.stat	92.71	93.27	92.99	97.26	97.26	97.26	4.27000000000001
ldh-sup-c7-ldh-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ldh-sup-c8-ldh-sup-c9.stat	93.01	93.87	93.44	95.74	95.17	95.45	2.01000000000001
LDLa-sup-c1-LDLa-sup-c2.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
LDLa-sup-c1-LDLa-sup-c3.stat	65.85	75.00	70.13	95.12	95.12	95.12	24.99
LDLa-sup-c1-LDLa-sup-c4.stat	71.79	75.68	73.68	94.87	94.87	94.87	21.19
LDLa-sup-c2-LDLa-sup-c3.stat	83.33	85.71	84.51	97.22	94.59	95.89	11.38
LDLa-sup-c2-LDLa-sup-c4.stat	88.89	91.43	90.14	97.22	97.22	97.22	7.08
LDLa-sup-c3-LDLa-sup-c4.stat	66.67	74.29	70.27	94.87	94.87	94.87	24.6
LEM-sup-c1-LEM-sup-c2.stat	80.00	80.00	80.00	91.11	82.00	86.32	6.31999999999999
leukocidin-sup-c1-leukocidin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
leukocidin-sup-c1-leukocidin-sup-c3.stat	86.94	97.08	91.73	89.18	87.55	88.35	-3.38000000000001
leukocidin-sup-c2-leukocidin-sup-c3.stat	87.50	97.06	92.03	90.15	87.18	88.64	-3.39
Levi_coat-sup-c1-Levi_coat-sup-c2.stat	94.17	94.17	94.17	99.17	98.35	98.76	4.59
Levi_coat-sup-c1-Levi_coat-sup-c3.stat	93.39	94.17	93.78	97.52	97.52	97.52	3.73999999999999
Levi_coat-sup-c1-Levi_coat-sup-c4.stat	87.93	88.70	88.31	95.69	94.87	95.28	6.97
Levi_coat-sup-c2-Levi_coat-sup-c3.stat	92.19	95.16	93.65	100.00	99.22	99.61	5.95999999999999
Levi_coat-sup-c2-Levi_coat-sup-c4.stat	88.98	90.52	89.74	94.07	94.07	94.07	4.33
Levi_coat-sup-c3-Levi_coat-sup-c4.stat	91.53	93.10	92.31	95.76	95.76	95.76	3.45
lh2-sup-c1-lh2-sup-c2.stat	87.50	89.36	88.42	79.17	79.17	79.17	-9.25
LIF_OSM-sup-c1-LIF_OSM-sup-c2.stat	92.67	93.92	93.29	91.33	89.54	90.43	-2.86
ligase-CoA-sup-c1-ligase-CoA-sup-c2.stat	96.55	97.22	96.89	100.00	100.00	100.00	3.11
ligase-CoA-sup-c1-ligase-CoA-sup-c3.stat	90.70	90.70	90.70	86.82	80.58	83.58	-7.12
ligase-CoA-sup-c2-ligase-CoA-sup-c3.stat	91.54	92.25	91.89	90.00	84.17	86.99	-4.90000000000001
ligase-CoA_NC-sup-c1-ligase-CoA_NC-sup-c2.stat	94.78	95.03	94.90	99.74	99.74	99.74	4.83999999999999
LIM-sup-c1-LIM-sup-c2.stat	72.88	76.79	74.78	98.31	98.31	98.31	23.53
LIM-sup-c1-LIM-sup-c3.stat	71.67	79.63	75.44	100.00	100.00	100.00	24.56
LIM-sup-c1-LIM-sup-c4.stat	66.67	75.41	70.77	73.91	75.00	74.45	3.68000000000001
LIM-sup-c1-LIM-sup-c5.stat	44.00	57.89	50.00	73.33	74.32	73.83	23.83
LIM-sup-c2-LIM-sup-c3.stat	56.90	60.00	58.41	79.31	80.70	80.00	21.59
LIM-sup-c2-LIM-sup-c4.stat	54.24	69.57	60.95	98.31	98.31	98.31	37.36
LIM-sup-c2-LIM-sup-c5.stat	44.83	54.17	49.06	91.38	91.38	91.38	42.32
LIM-sup-c3-LIM-sup-c4.stat	58.33	66.04	61.95	100.00	100.00	100.00	38.05
LIM-sup-c3-LIM-sup-c5.stat	46.67	57.14	51.38	98.33	98.33	98.33	46.95
LIM-sup-c4-LIM-sup-c5.stat	93.55	93.55	93.55	98.39	98.39	98.39	4.84
linker_histone-sup-c1-linker_histone-sup-c2.stat	83.33	89.55	86.33	95.83	94.52	95.17	8.84
lipase-sup-c1-lipase-sup-c2.stat	99.78	99.78	99.78	99.78	99.78	99.78	0
lipase-sup-c1-lipase-sup-c3.stat	96.65	97.09	96.87	99.78	99.78	99.78	2.91
lipase-sup-c1-lipase-sup-c4.stat	96.12	96.12	96.12	99.32	99.09	99.20	3.08
lipase-sup-c1-lipase-sup-c5.stat	96.38	96.60	96.49	99.32	99.10	99.21	2.72
lipase-sup-c2-lipase-sup-c3.stat	96.66	97.31	96.98	100.00	100.00	100.00	3.02
lipase-sup-c2-lipase-sup-c4.stat	96.58	96.80	96.69	99.54	99.54	99.54	2.85000000000001
lipase-sup-c2-lipase-sup-c5.stat	96.39	96.61	96.50	99.77	99.77	99.77	3.27
lipase-sup-c3-lipase-sup-c4.stat	99.32	99.32	99.32	99.32	99.32	99.32	0
lipase-sup-c3-lipase-sup-c5.stat	99.32	99.32	99.32	99.10	99.10	99.10	-0.219999999999999
lipase-sup-c4-lipase-sup-c5.stat	99.31	99.31	99.31	99.31	99.31	99.31	0
Lipase_3-sup-c1-Lipase_3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Lipase_3-sup-c1-Lipase_3-sup-c3.stat	93.31	93.31	93.31	92.91	92.91	92.91	-0.400000000000006
Lipase_3-sup-c2-Lipase_3-sup-c3.stat	94.88	94.88	94.88	92.13	91.76	91.94	-2.94
lipocalin-sup-c1-lipocalin-sup-c10.stat	68.15	68.15	68.15	81.53	78.05	79.75	11.6
lipocalin-sup-c1-lipocalin-sup-c11.stat	76.73	77.71	77.22	81.13	80.12	80.62	3.40000000000001
lipocalin-sup-c1-lipocalin-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
lipocalin-sup-c1-lipocalin-sup-c13.stat	67.79	68.71	68.24	85.23	83.01	84.11	15.87
lipocalin-sup-c1-lipocalin-sup-c14.stat	80.56	80.56	80.56	87.50	84.56	86.01	5.45
lipocalin-sup-c1-lipocalin-sup-c15.stat	84.78	83.57	84.17	86.96	85.11	86.02	1.84999999999999
lipocalin-sup-c1-lipocalin-sup-c2.stat	81.38	81.38	81.38	83.45	81.76	82.59	1.21000000000001
lipocalin-sup-c1-lipocalin-sup-c3.stat	89.44	90.71	90.07	90.85	90.21	90.53	0.460000000000008
lipocalin-sup-c1-lipocalin-sup-c4.stat	89.38	91.67	90.51	92.50	90.24	91.36	0.849999999999994
lipocalin-sup-c1-lipocalin-sup-c5.stat	81.62	81.62	81.62	83.82	82.01	82.91	1.28999999999999
lipocalin-sup-c1-lipocalin-sup-c6.stat	76.22	78.42	77.30	83.92	80.54	82.19	4.89
lipocalin-sup-c1-lipocalin-sup-c7.stat	76.87	76.30	76.58	74.63	72.46	73.53	-3.05
lipocalin-sup-c1-lipocalin-sup-c8.stat	78.77	79.86	79.31	86.30	84.00	85.14	5.83
lipocalin-sup-c1-lipocalin-sup-c9.stat	82.31	82.88	82.59	82.99	80.26	81.61	-0.980000000000004
lipocalin-sup-c10-lipocalin-sup-c11.stat	81.44	83.95	82.67	80.84	81.82	81.33	-1.34
lipocalin-sup-c10-lipocalin-sup-c12.stat	68.59	68.15	68.37	82.69	79.14	80.88	12.51
lipocalin-sup-c10-lipocalin-sup-c13.stat	54.29	52.78	53.52	66.43	60.78	63.48	9.95999999999999
lipocalin-sup-c10-lipocalin-sup-c14.stat	72.73	72.73	72.73	81.12	76.32	78.64	5.91
lipocalin-sup-c10-lipocalin-sup-c15.stat	74.07	72.99	73.53	70.37	67.38	68.84	-4.69
lipocalin-sup-c10-lipocalin-sup-c2.stat	77.70	72.97	75.26	76.26	71.14	73.61	-1.65000000000001
lipocalin-sup-c10-lipocalin-sup-c3.stat	74.65	74.65	74.65	77.46	75.86	76.66	2.00999999999999
lipocalin-sup-c10-lipocalin-sup-c4.stat	67.74	65.22	66.46	78.71	73.49	76.01	9.55000000000001
lipocalin-sup-c10-lipocalin-sup-c5.stat	73.88	73.33	73.61	69.40	66.91	68.13	-5.48
lipocalin-sup-c10-lipocalin-sup-c6.stat	66.19	67.65	66.91	70.50	66.22	68.29	1.38000000000001
lipocalin-sup-c10-lipocalin-sup-c7.stat	69.70	69.17	69.43	70.45	67.88	69.14	-0.290000000000006
lipocalin-sup-c10-lipocalin-sup-c8.stat	74.29	72.73	73.50	72.86	68.00	70.34	-3.16
lipocalin-sup-c10-lipocalin-sup-c9.stat	72.34	69.39	70.83	82.98	76.47	79.59	8.76000000000001
lipocalin-sup-c11-lipocalin-sup-c12.stat	77.22	77.71	77.46	84.81	83.75	84.28	6.82000000000001
lipocalin-sup-c11-lipocalin-sup-c13.stat	63.19	61.90	62.54	74.31	69.93	72.05	9.51
lipocalin-sup-c11-lipocalin-sup-c14.stat	77.40	78.47	77.93	81.51	77.78	79.60	1.66999999999999
lipocalin-sup-c11-lipocalin-sup-c15.stat	91.18	88.57	89.86	87.50	83.22	85.30	-4.56
lipocalin-sup-c11-lipocalin-sup-c2.stat	73.76	74.29	74.02	81.56	77.18	79.31	5.29000000000001
lipocalin-sup-c11-lipocalin-sup-c3.stat	78.38	81.12	79.73	93.24	91.39	92.31	12.58
lipocalin-sup-c11-lipocalin-sup-c4.stat	73.58	72.67	73.12	77.99	75.61	76.78	3.66
lipocalin-sup-c11-lipocalin-sup-c5.stat	88.81	88.15	88.48	89.55	85.11	87.27	-1.21000000000001
lipocalin-sup-c11-lipocalin-sup-c6.stat	75.35	75.89	75.62	83.80	79.33	81.51	5.89
lipocalin-sup-c11-lipocalin-sup-c7.stat	90.15	87.50	88.81	73.48	69.78	71.59	-17.22
lipocalin-sup-c11-lipocalin-sup-c8.stat	81.38	82.52	81.94	82.07	78.81	80.41	-1.53
lipocalin-sup-c11-lipocalin-sup-c9.stat	80.14	81.25	80.69	83.56	80.26	81.88	1.19
lipocalin-sup-c12-lipocalin-sup-c13.stat	74.50	76.03	75.25	85.23	83.01	84.11	8.86
lipocalin-sup-c12-lipocalin-sup-c14.stat	81.12	80.00	80.56	88.11	84.56	86.30	5.73999999999999
lipocalin-sup-c12-lipocalin-sup-c15.stat	84.78	83.57	84.17	86.96	85.11	86.02	1.84999999999999
lipocalin-sup-c12-lipocalin-sup-c2.stat	81.38	81.38	81.38	82.76	81.08	81.91	0.530000000000001
lipocalin-sup-c12-lipocalin-sup-c3.stat	89.44	90.71	90.07	91.55	90.91	91.23	1.16000000000001
lipocalin-sup-c12-lipocalin-sup-c4.stat	84.28	85.90	85.08	93.08	90.80	91.93	6.85000000000001
lipocalin-sup-c12-lipocalin-sup-c5.stat	75.74	75.74	75.74	81.62	79.86	80.73	4.99000000000001
lipocalin-sup-c12-lipocalin-sup-c6.stat	76.22	78.42	77.30	83.22	80.41	81.79	4.49000000000001
lipocalin-sup-c12-lipocalin-sup-c7.stat	79.85	79.26	79.55	76.87	74.64	75.74	-3.81
lipocalin-sup-c12-lipocalin-sup-c8.stat	78.62	79.17	78.89	86.90	84.00	85.42	6.53
lipocalin-sup-c12-lipocalin-sup-c9.stat	83.56	84.14	83.85	86.99	83.55	85.23	1.38000000000001
lipocalin-sup-c13-lipocalin-sup-c14.stat	76.87	75.33	76.09	90.48	85.81	88.08	11.99
lipocalin-sup-c13-lipocalin-sup-c15.stat	75.00	76.06	75.52	87.50	85.14	86.30	10.78
lipocalin-sup-c13-lipocalin-sup-c2.stat	71.43	73.83	72.61	85.06	85.06	85.06	12.45
lipocalin-sup-c13-lipocalin-sup-c3.stat	76.47	75.36	75.91	88.24	83.92	86.02	10.11
lipocalin-sup-c13-lipocalin-sup-c4.stat	79.87	82.00	80.92	90.91	88.61	89.74	8.81999999999999
lipocalin-sup-c13-lipocalin-sup-c5.stat	78.17	80.43	79.29	87.32	85.52	86.41	7.11999999999999
lipocalin-sup-c13-lipocalin-sup-c6.stat	77.03	80.28	78.62	88.51	85.06	86.75	8.13
lipocalin-sup-c13-lipocalin-sup-c7.stat	75.71	76.81	76.26	90.00	86.90	88.42	12.16
lipocalin-sup-c13-lipocalin-sup-c8.stat	77.40	76.35	76.87	86.99	80.89	83.83	6.95999999999999
lipocalin-sup-c13-lipocalin-sup-c9.stat	78.91	78.38	78.64	89.80	84.62	87.13	8.48999999999999
lipocalin-sup-c14-lipocalin-sup-c15.stat	91.89	91.28	91.58	96.62	95.97	96.30	4.72
lipocalin-sup-c14-lipocalin-sup-c2.stat	95.27	92.76	94.00	97.30	92.90	95.05	1.05
lipocalin-sup-c14-lipocalin-sup-c3.stat	92.25	89.73	90.97	95.77	92.52	94.12	3.15000000000001
lipocalin-sup-c14-lipocalin-sup-c4.stat	83.12	84.77	83.93	94.81	94.19	94.50	10.57
lipocalin-sup-c14-lipocalin-sup-c5.stat	94.52	94.52	94.52	95.21	95.21	95.21	0.689999999999998
lipocalin-sup-c14-lipocalin-sup-c6.stat	94.63	95.92	95.27	95.97	93.46	94.70	-0.569999999999993
lipocalin-sup-c14-lipocalin-sup-c7.stat	90.97	90.34	90.66	94.44	93.15	93.79	3.13000000000001
lipocalin-sup-c14-lipocalin-sup-c8.stat	93.46	94.70	94.08	99.35	99.35	99.35	5.27
lipocalin-sup-c14-lipocalin-sup-c9.stat	94.81	96.05	95.42	97.40	97.40	97.40	1.98
lipocalin-sup-c15-lipocalin-sup-c2.stat	84.03	84.03	84.03	88.89	87.07	87.97	3.94
lipocalin-sup-c15-lipocalin-sup-c3.stat	92.59	89.93	91.24	92.59	89.93	91.24	0
lipocalin-sup-c15-lipocalin-sup-c4.stat	89.73	89.73	89.73	93.84	92.57	93.20	3.47
lipocalin-sup-c15-lipocalin-sup-c5.stat	98.63	97.96	98.29	97.95	97.28	97.61	-0.680000000000007
lipocalin-sup-c15-lipocalin-sup-c6.stat	95.89	95.24	95.56	97.95	95.97	96.95	1.39
lipocalin-sup-c15-lipocalin-sup-c7.stat	99.32	99.32	99.32	99.32	99.32	99.32	0
lipocalin-sup-c15-lipocalin-sup-c8.stat	97.24	96.58	96.91	97.93	97.26	97.59	0.680000000000007
lipocalin-sup-c15-lipocalin-sup-c9.stat	97.26	96.60	96.93	98.63	97.96	98.29	1.36
lipocalin-sup-c2-lipocalin-sup-c3.stat	89.78	87.86	88.81	91.24	87.41	89.29	0.480000000000004
lipocalin-sup-c2-lipocalin-sup-c4.stat	86.67	86.67	86.67	90.67	88.89	89.77	3.09999999999999
lipocalin-sup-c2-lipocalin-sup-c5.stat	89.44	88.81	89.12	89.44	88.19	88.81	-0.310000000000002
lipocalin-sup-c2-lipocalin-sup-c6.stat	91.16	90.54	90.85	91.84	89.40	90.60	-0.25
lipocalin-sup-c2-lipocalin-sup-c7.stat	85.71	85.71	85.71	86.43	84.62	85.51	-0.199999999999989
lipocalin-sup-c2-lipocalin-sup-c8.stat	91.67	88.59	90.10	93.06	88.74	90.85	0.75
lipocalin-sup-c2-lipocalin-sup-c9.stat	92.41	89.33	90.85	95.17	90.79	92.93	2.08000000000001
lipocalin-sup-c3-lipocalin-sup-c4.stat	95.17	95.83	95.50	95.86	95.86	95.86	0.359999999999999
lipocalin-sup-c3-lipocalin-sup-c5.stat	91.73	89.71	90.71	88.72	87.41	88.06	-2.64999999999999
lipocalin-sup-c3-lipocalin-sup-c6.stat	82.61	83.21	82.91	92.75	90.78	91.76	8.85000000000001
lipocalin-sup-c3-lipocalin-sup-c7.stat	86.26	84.33	85.28	92.37	88.97	90.64	5.36
lipocalin-sup-c3-lipocalin-sup-c8.stat	91.24	89.29	90.25	97.81	94.37	96.06	5.81
lipocalin-sup-c3-lipocalin-sup-c9.stat	92.75	90.78	91.76	97.10	93.71	95.37	3.61
lipocalin-sup-c4-lipocalin-sup-c5.stat	84.03	86.43	85.21	95.14	94.48	94.81	9.60000000000001
lipocalin-sup-c4-lipocalin-sup-c6.stat	82.67	86.11	84.35	95.33	92.86	94.08	9.73
lipocalin-sup-c4-lipocalin-sup-c7.stat	88.73	88.11	88.42	94.37	92.41	93.38	4.95999999999999
lipocalin-sup-c4-lipocalin-sup-c8.stat	87.74	90.07	88.89	92.26	91.67	91.96	3.06999999999999
lipocalin-sup-c4-lipocalin-sup-c9.stat	85.90	88.74	87.30	92.31	91.72	92.01	4.71000000000001
lipocalin-sup-c5-lipocalin-sup-c6.stat	98.60	97.24	97.92	99.30	96.60	97.93	0.0100000000000051
lipocalin-sup-c5-lipocalin-sup-c7.stat	98.61	97.93	98.27	97.92	97.24	97.58	-0.689999999999998
lipocalin-sup-c5-lipocalin-sup-c8.stat	97.90	97.90	97.90	98.60	98.60	98.60	0.699999999999989
lipocalin-sup-c5-lipocalin-sup-c9.stat	98.61	98.61	98.61	98.61	98.61	98.61	0
lipocalin-sup-c6-lipocalin-sup-c7.stat	95.77	95.10	95.44	96.48	94.48	95.47	0.0300000000000011
lipocalin-sup-c6-lipocalin-sup-c8.stat	97.93	95.30	96.60	96.55	92.11	94.28	-2.31999999999999
lipocalin-sup-c6-lipocalin-sup-c9.stat	97.93	95.30	96.60	96.55	91.50	93.96	-2.64
lipocalin-sup-c7-lipocalin-sup-c8.stat	97.87	97.18	97.53	98.58	97.20	97.89	0.359999999999999
lipocalin-sup-c7-lipocalin-sup-c9.stat	98.59	97.90	98.25	98.59	97.22	97.90	-0.349999999999994
lipocalin-sup-c8-lipocalin-sup-c9.stat	98.09	98.09	98.09	100.00	100.00	100.00	1.91
Lipoprotein_4-sup-c1-Lipoprotein_4-sup-c2.stat	95.90	95.54	95.72	96.64	96.28	96.46	0.739999999999995
Lipoprotein_6-sup-c1-Lipoprotein_6-sup-c2.stat	98.75	98.75	98.75	99.38	99.38	99.38	0.629999999999995
lipoxygenase-sup-c1-lipoxygenase-sup-c2.stat	99.40	99.52	99.46	99.64	99.64	99.64	0.180000000000007
LMWPc-sup-c1-LMWPc-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
LMWPc-sup-c1-LMWPc-sup-c3.stat	98.06	98.70	98.38	98.71	98.71	98.71	0.329999999999998
LMWPc-sup-c2-LMWPc-sup-c3.stat	98.06	98.70	98.38	98.71	98.71	98.71	0.329999999999998
LRR-sup-c1-LRR-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
LRR-sup-c1-LRR-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
LRR-sup-c2-LRR-sup-c3.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
lta-sup-c1-lta-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
lta-sup-c1-lta-sup-c3.stat	97.30	97.30	97.30	97.84	97.31	97.57	0.269999999999996
lta-sup-c2-lta-sup-c3.stat	98.36	98.36	98.36	98.91	98.37	98.64	0.280000000000001
ltb-sup-c1-ltb-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ltb-sup-c1-ltb-sup-c3.stat	91.75	95.70	93.68	96.91	96.91	96.91	3.22999999999999
ltb-sup-c2-ltb-sup-c3.stat	91.75	95.70	93.68	96.91	96.91	96.91	3.22999999999999
ltn-sup-c10-ltn-sup-c11.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
ltn-sup-c10-ltn-sup-c12.stat	97.37	96.94	97.16	96.93	96.51	96.72	-0.439999999999998
ltn-sup-c10-ltn-sup-c5.stat	97.85	97.85	97.85	98.71	98.71	98.71	0.859999999999999
ltn-sup-c10-ltn-sup-c6.stat	94.59	93.33	93.96	93.69	92.44	93.06	-0.899999999999991
ltn-sup-c10-ltn-sup-c7.stat	96.41	95.56	95.98	95.52	94.25	94.88	-1.10000000000001
ltn-sup-c10-ltn-sup-c8.stat	92.83	92.41	92.62	92.83	92.41	92.62	0
ltn-sup-c10-ltn-sup-c9.stat	97.83	97.40	97.61	98.70	98.27	98.48	0.870000000000005
ltn-sup-c11-ltn-sup-c12.stat	99.10	98.21	98.65	99.10	98.21	98.65	0
ltn-sup-c11-ltn-sup-c5.stat	99.11	99.11	99.11	98.66	98.66	98.66	-0.450000000000003
ltn-sup-c11-ltn-sup-c6.stat	93.43	92.13	92.77	93.90	92.59	93.24	0.469999999999999
ltn-sup-c11-ltn-sup-c7.stat	97.17	95.81	96.49	97.17	95.81	96.49	0
ltn-sup-c11-ltn-sup-c8.stat	95.37	94.93	95.15	94.44	94.01	94.23	-0.920000000000002
ltn-sup-c11-ltn-sup-c9.stat	97.73	97.29	97.51	95.91	95.48	95.69	-1.82000000000001
ltn-sup-c12-ltn-sup-c5.stat	98.71	97.86	98.28	99.14	98.29	98.71	0.429999999999993
ltn-sup-c12-ltn-sup-c6.stat	94.14	93.30	93.72	94.14	92.89	93.51	-0.209999999999994
ltn-sup-c12-ltn-sup-c7.stat	95.54	94.27	94.90	96.43	95.15	95.79	0.890000000000001
ltn-sup-c12-ltn-sup-c8.stat	95.63	95.22	95.42	96.07	95.65	95.86	0.439999999999998
ltn-sup-c12-ltn-sup-c9.stat	98.27	98.27	98.27	98.27	98.27	98.27	0
ltn-sup-c5-ltn-sup-c6.stat	94.20	92.95	93.57	92.86	91.63	92.24	-1.33
ltn-sup-c5-ltn-sup-c7.stat	95.13	93.89	94.51	94.69	93.45	94.07	-0.440000000000012
ltn-sup-c5-ltn-sup-c8.stat	94.30	94.30	94.30	94.30	94.30	94.30	0
ltn-sup-c5-ltn-sup-c9.stat	98.71	98.29	98.50	98.71	98.29	98.50	0
ltn-sup-c6-ltn-sup-c7.stat	96.93	96.93	96.93	98.68	98.68	98.68	1.75
ltn-sup-c6-ltn-sup-c8.stat	93.69	93.27	93.48	93.24	92.83	93.03	-0.450000000000003
ltn-sup-c6-ltn-sup-c9.stat	94.17	92.92	93.54	93.72	92.48	93.10	-0.440000000000012
ltn-sup-c7-ltn-sup-c8.stat	94.25	93.42	93.83	93.36	92.54	92.95	-0.879999999999995
ltn-sup-c7-ltn-sup-c9.stat	96.00	94.74	95.36	96.00	94.74	95.36	0
ltn-sup-c8-ltn-sup-c9.stat	94.22	93.81	94.01	93.78	93.36	93.57	-0.440000000000012
Lum_binding-sup-c1-Lum_binding-sup-c2.stat	95.65	95.65	95.65	95.65	94.62	95.14	-0.510000000000005
Lum_binding-sup-c1-Lum_binding-sup-c3.stat	98.91	98.91	98.91	96.74	96.74	96.74	-2.17
Lum_binding-sup-c1-Lum_binding-sup-c4.stat	94.57	94.57	94.57	94.57	93.55	94.05	-0.519999999999996
Lum_binding-sup-c2-Lum_binding-sup-c3.stat	93.48	96.63	95.03	96.74	96.74	96.74	1.70999999999999
Lum_binding-sup-c2-Lum_binding-sup-c4.stat	97.25	97.25	97.25	97.25	97.25	97.25	0
Lum_binding-sup-c3-Lum_binding-sup-c4.stat	95.65	98.88	97.24	96.74	96.74	96.74	-0.5
LuxS-sup-c1-LuxS-sup-c2.stat	97.90	97.90	97.90	97.90	97.90	97.90	0
LuxS-sup-c1-LuxS-sup-c3.stat	93.20	95.14	94.16	93.20	93.84	93.52	-0.640000000000001
LuxS-sup-c1-LuxS-sup-c4.stat	96.43	95.74	96.09	95.71	93.06	94.37	-1.72
LuxS-sup-c2-LuxS-sup-c3.stat	93.57	94.24	93.91	92.86	92.86	92.86	-1.05
LuxS-sup-c2-LuxS-sup-c4.stat	94.89	93.53	94.20	94.89	92.86	93.86	-0.340000000000003
LuxS-sup-c3-LuxS-sup-c4.stat	99.30	99.30	99.30	98.60	98.60	98.60	-0.700000000000003
lyase_1-sup-c1-lyase_1-sup-c2.stat	92.02	92.43	92.22	94.68	95.10	94.89	2.67
lyase_1-sup-c1-lyase_1-sup-c3.stat	86.13	85.22	85.68	85.07	84.17	84.62	-1.06
lyase_1-sup-c1-lyase_1-sup-c4.stat	82.38	82.17	82.28	84.97	84.54	84.75	2.47
lyase_1-sup-c1-lyase_1-sup-c5.stat	97.29	96.85	97.07	97.06	96.40	96.73	-0.339999999999989
lyase_1-sup-c2-lyase_1-sup-c3.stat	80.16	81.23	80.69	84.13	84.13	84.13	3.44
lyase_1-sup-c2-lyase_1-sup-c4.stat	84.06	84.94	84.50	81.49	81.07	81.28	-3.22
lyase_1-sup-c2-lyase_1-sup-c5.stat	99.78	99.78	99.78	99.78	99.78	99.78	0
lyase_1-sup-c3-lyase_1-sup-c4.stat	99.52	99.52	99.52	99.76	99.76	99.76	0.240000000000009
lyase_1-sup-c3-lyase_1-sup-c5.stat	91.56	91.32	91.44	89.45	88.74	89.09	-2.34999999999999
lyase_1-sup-c4-lyase_1-sup-c5.stat	88.97	88.97	88.97	86.41	85.97	86.19	-2.78
Lyase_8-sup-c1-Lyase_8-sup-c2.stat	91.47	91.83	91.65	92.25	92.61	92.43	0.780000000000001
Lyase_8_C-sup-c1-Lyase_8_C-sup-c2.stat	85.14	85.14	85.14	82.43	82.43	82.43	-2.70999999999999
Lyase_8_N-sup-c1-Lyase_8_N-sup-c2.stat	90.10	89.51	89.80	89.77	89.47	89.62	-0.179999999999993
Lyase_8_NC-sup-c1-Lyase_8_NC-sup-c2.stat	86.46	85.92	86.19	85.83	85.16	85.49	-0.700000000000003
LysR_substrate-sup-c1-LysR_substrate-sup-c2.stat	81.04	83.82	82.41	84.36	85.17	84.76	2.35000000000001
MAAL-sup-c1-MAAL-sup-c2.stat	98.47	98.72	98.60	98.47	98.72	98.60	0
MAAL_C-sup-c1-MAAL_C-sup-c2.stat	98.73	98.73	98.73	98.73	98.73	98.73	0
MAAL_N-sup-c1-MAAL_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Malate_synthase-sup-c1-Malate_synthase-sup-c2.stat	98.07	97.92	97.99	98.66	98.66	98.66	0.670000000000002
malic-sup-c1-malic-sup-c2.stat	98.50	98.50	98.50	99.25	99.25	99.25	0.75
malic_C-sup-c1-malic_C-sup-c2.stat	98.25	98.25	98.25	98.95	98.95	98.95	0.700000000000003
malic_N-sup-c1-malic_N-sup-c2.stat	99.60	99.60	99.60	99.60	99.60	99.60	0
malt_amylase_NC-sup-c1-malt_amylase_NC-sup-c2.stat	99.48	99.48	99.48	99.14	99.14	99.14	-0.340000000000003
MAP1_LC3-sup-c1-MAP1_LC3-sup-c2.stat	97.41	100.00	98.69	100.00	100.00	100.00	1.31
MATH-sup-c1-MATH-sup-c2.stat	97.96	97.96	97.96	100.00	100.00	100.00	2.04000000000001
MBD-sup-c1-MBD-sup-c2.stat	74.24	75.38	74.81	84.85	76.71	80.58	5.77
mcp2-sup-c1-mcp2-sup-c2.stat	96.45	96.45	96.45	99.29	99.29	99.29	2.84
MCR_alpha-sup-c1-MCR_alpha-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_alpha-sup-c1-MCR_alpha-sup-c3.stat	99.64	99.64	99.64	99.64	99.64	99.64	0
MCR_alpha-sup-c2-MCR_alpha-sup-c3.stat	98.55	98.55	98.55	100.00	100.00	100.00	1.45
MCR_alpha_N-sup-c1-MCR_alpha_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_alpha_N-sup-c1-MCR_alpha_N-sup-c3.stat	97.37	97.37	97.37	96.62	96.62	96.62	-0.75
MCR_alpha_N-sup-c2-MCR_alpha_N-sup-c3.stat	97.34	97.34	97.34	97.72	97.72	97.72	0.379999999999995
MCR_alpha_NC-sup-c1-MCR_alpha_NC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_alpha_NC-sup-c1-MCR_alpha_NC-sup-c3.stat	98.52	98.52	98.52	98.15	98.15	98.15	-0.36999999999999
MCR_alpha_NC-sup-c2-MCR_alpha_NC-sup-c3.stat	98.14	98.14	98.14	98.89	98.89	98.89	0.75
MCR_beta-sup-c1-MCR_beta-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta-sup-c1-MCR_beta-sup-c3.stat	100.00	100.00	100.00	99.60	99.60	99.60	-0.400000000000006
MCR_beta-sup-c2-MCR_beta-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_N-sup-c1-MCR_beta_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_N-sup-c1-MCR_beta_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_N-sup-c2-MCR_beta_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_NC-sup-c1-MCR_beta_NC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_NC-sup-c1-MCR_beta_NC-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_beta_NC-sup-c2-MCR_beta_NC-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_gamma-sup-c1-MCR_gamma-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MCR_gamma-sup-c1-MCR_gamma-sup-c3.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
MCR_gamma-sup-c2-MCR_gamma-sup-c3.stat	99.59	99.59	99.59	99.59	99.59	99.59	0
mdd-sup-c1-mdd-sup-c2.stat	99.21	99.21	99.21	99.21	99.21	99.21	0
mdd-sup-c1-mdd-sup-c3.stat	99.21	99.47	99.34	98.94	98.94	98.94	-0.400000000000006
mdd-sup-c2-mdd-sup-c3.stat	97.91	98.42	98.16	98.95	98.95	98.95	0.790000000000006
MDH-sup-c1-MDH-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mdm2-sup-c1-mdm2-sup-c2.stat	97.65	97.65	97.65	98.82	98.82	98.82	1.16999999999999
Me-amine-deh_L-sup-c1-Me-amine-deh_L-sup-c2.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
merR-sup-c1-merR-sup-c2.stat	99.06	99.06	99.06	99.06	99.06	99.06	0
Methyltransf_1-sup-c1-Methyltransf_1-sup-c2.stat	74.19	74.19	74.19	76.77	76.28	76.53	2.34
Methyltransf_1-sup-c1-Methyltransf_1-sup-c3.stat	69.74	72.60	71.14	76.32	75.82	76.07	4.92999999999999
Methyltransf_1-sup-c2-Methyltransf_1-sup-c3.stat	72.08	73.03	72.55	72.08	73.03	72.55	0
Methyltransf_2-sup-c1-Methyltransf_2-sup-c2.stat	94.77	95.36	95.06	92.62	92.62	92.62	-2.44
MGS-sup-c1-MGS-sup-c2.stat	65.19	73.95	69.29	67.41	67.91	67.66	-1.63000000000001
MHC_II_alpha_NC-sup-c1-MHC_II_alpha_NC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_alpha_NC-sup-c1-MHC_II_alpha_NC-sup-c3.stat	98.34	99.44	98.89	100.00	100.00	100.00	1.11
MHC_II_alpha_NC-sup-c1-MHC_II_alpha_NC-sup-c4.stat	90.56	92.09	91.32	96.11	96.11	96.11	4.79000000000001
MHC_II_alpha_NC-sup-c2-MHC_II_alpha_NC-sup-c3.stat	99.44	99.44	99.44	100.00	100.00	100.00	0.560000000000002
MHC_II_alpha_NC-sup-c2-MHC_II_alpha_NC-sup-c4.stat	93.82	94.89	94.35	96.07	96.07	96.07	1.72
MHC_II_alpha_NC-sup-c3-MHC_II_alpha_NC-sup-c4.stat	87.15	89.66	88.39	92.18	92.18	92.18	3.79000000000001
MHC_II_beta_NC-sup-c1-MHC_II_beta_NC-sup-c2.stat	99.47	100.00	99.73	100.00	100.00	100.00	0.269999999999996
MHC_II_beta_NC-sup-c1-MHC_II_beta_NC-sup-c3.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
MHC_II_beta_NC-sup-c1-MHC_II_beta_NC-sup-c4.stat	88.33	90.34	89.33	99.44	99.44	99.44	10.11
MHC_II_beta_NC-sup-c2-MHC_II_beta_NC-sup-c3.stat	97.83	98.36	98.09	98.91	98.91	98.91	0.819999999999993
MHC_II_beta_NC-sup-c2-MHC_II_beta_NC-sup-c4.stat	97.25	97.79	97.52	99.45	99.45	99.45	1.93000000000001
MHC_II_beta_NC-sup-c3-MHC_II_beta_NC-sup-c4.stat	93.89	93.89	93.89	93.33	93.33	93.33	-0.560000000000002
MHC_II_C-sup-c1-MHC_II_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c1-MHC_II_C-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c1-MHC_II_C-sup-c4.stat	95.92	96.91	96.41	100.00	100.00	100.00	3.59
MHC_II_C-sup-c1-MHC_II_C-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c1-MHC_II_C-sup-c6.stat	94.90	96.88	95.88	100.00	100.00	100.00	4.12
MHC_II_C-sup-c1-MHC_II_C-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c1-MHC_II_C-sup-c8.stat	89.90	91.75	90.82	98.99	98.99	98.99	8.17
MHC_II_C-sup-c2-MHC_II_C-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c2-MHC_II_C-sup-c4.stat	95.92	96.91	96.41	100.00	100.00	100.00	3.59
MHC_II_C-sup-c2-MHC_II_C-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c2-MHC_II_C-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c2-MHC_II_C-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c2-MHC_II_C-sup-c8.stat	88.78	91.58	90.16	98.98	98.98	98.98	8.82000000000001
MHC_II_C-sup-c3-MHC_II_C-sup-c4.stat	95.92	96.91	96.41	100.00	100.00	100.00	3.59
MHC_II_C-sup-c3-MHC_II_C-sup-c5.stat	90.53	92.47	91.49	100.00	100.00	100.00	8.51000000000001
MHC_II_C-sup-c3-MHC_II_C-sup-c6.stat	94.90	96.88	95.88	100.00	100.00	100.00	4.12
MHC_II_C-sup-c3-MHC_II_C-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c3-MHC_II_C-sup-c8.stat	89.80	91.67	90.72	93.88	93.88	93.88	3.16
MHC_II_C-sup-c4-MHC_II_C-sup-c5.stat	88.42	92.31	90.32	100.00	100.00	100.00	9.68000000000001
MHC_II_C-sup-c4-MHC_II_C-sup-c6.stat	91.75	93.68	92.71	100.00	100.00	100.00	7.29000000000001
MHC_II_C-sup-c4-MHC_II_C-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c4-MHC_II_C-sup-c8.stat	95.88	95.88	95.88	95.88	95.88	95.88	0
MHC_II_C-sup-c5-MHC_II_C-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_C-sup-c5-MHC_II_C-sup-c7.stat	95.79	96.81	96.30	100.00	100.00	100.00	3.7
MHC_II_C-sup-c5-MHC_II_C-sup-c8.stat	89.36	92.31	90.81	94.68	94.68	94.68	3.87
MHC_II_C-sup-c6-MHC_II_C-sup-c7.stat	94.90	96.88	95.88	100.00	100.00	100.00	4.12
MHC_II_C-sup-c6-MHC_II_C-sup-c8.stat	84.54	88.17	86.32	93.81	93.81	93.81	7.49000000000001
MHC_II_C-sup-c7-MHC_II_C-sup-c8.stat	88.66	91.49	90.05	93.81	93.81	93.81	3.76000000000001
MHC_II_N-sup-c1-MHC_II_N-sup-c10.stat	82.28	86.67	84.42	83.54	83.54	83.54	-0.879999999999995
MHC_II_N-sup-c1-MHC_II_N-sup-c11.stat	83.54	88.00	85.71	94.94	94.94	94.94	9.23
MHC_II_N-sup-c1-MHC_II_N-sup-c12.stat	85.71	88.00	86.84	94.81	94.81	94.81	7.97
MHC_II_N-sup-c1-MHC_II_N-sup-c13.stat	87.18	89.47	88.31	78.21	78.21	78.21	-10.1
MHC_II_N-sup-c1-MHC_II_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c1-MHC_II_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c1-MHC_II_N-sup-c4.stat	100.00	98.80	99.39	100.00	98.80	99.39	0
MHC_II_N-sup-c1-MHC_II_N-sup-c5.stat	96.51	96.51	96.51	96.51	96.51	96.51	0
MHC_II_N-sup-c1-MHC_II_N-sup-c6.stat	96.51	96.51	96.51	96.51	96.51	96.51	0
MHC_II_N-sup-c1-MHC_II_N-sup-c7.stat	96.59	96.59	96.59	94.32	94.32	94.32	-2.27000000000001
MHC_II_N-sup-c1-MHC_II_N-sup-c8.stat	91.67	92.77	92.22	90.48	91.57	91.02	-1.2
MHC_II_N-sup-c1-MHC_II_N-sup-c9.stat	81.13	84.31	82.69	90.57	90.57	90.57	7.88
MHC_II_N-sup-c10-MHC_II_N-sup-c11.stat	97.53	100.00	98.75	100.00	100.00	100.00	1.25
MHC_II_N-sup-c10-MHC_II_N-sup-c12.stat	98.73	98.73	98.73	100.00	100.00	100.00	1.27
MHC_II_N-sup-c10-MHC_II_N-sup-c13.stat	85.00	90.67	87.74	97.50	97.50	97.50	9.76000000000001
MHC_II_N-sup-c10-MHC_II_N-sup-c2.stat	82.28	86.67	84.42	83.54	83.54	83.54	-0.879999999999995
MHC_II_N-sup-c10-MHC_II_N-sup-c3.stat	87.01	89.33	88.16	66.23	66.23	66.23	-21.93
MHC_II_N-sup-c10-MHC_II_N-sup-c4.stat	88.89	91.43	90.14	87.50	87.50	87.50	-2.64
MHC_II_N-sup-c10-MHC_II_N-sup-c5.stat	84.62	86.84	85.71	71.79	72.73	72.26	-13.45
MHC_II_N-sup-c10-MHC_II_N-sup-c6.stat	87.18	90.67	88.89	88.46	88.46	88.46	-0.430000000000007
MHC_II_N-sup-c10-MHC_II_N-sup-c7.stat	84.62	88.00	86.27	69.23	70.13	69.68	-16.59
MHC_II_N-sup-c10-MHC_II_N-sup-c8.stat	73.33	75.34	74.32	81.33	80.26	80.79	6.47000000000001
MHC_II_N-sup-c10-MHC_II_N-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c11-MHC_II_N-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c11-MHC_II_N-sup-c13.stat	85.19	90.79	87.90	100.00	100.00	100.00	12.1
MHC_II_N-sup-c11-MHC_II_N-sup-c2.stat	75.95	80.00	77.92	86.08	86.08	86.08	8.16
MHC_II_N-sup-c11-MHC_II_N-sup-c3.stat	87.01	88.16	87.58	90.91	90.91	90.91	3.33
MHC_II_N-sup-c11-MHC_II_N-sup-c4.stat	87.50	88.73	88.11	94.44	94.44	94.44	6.33
MHC_II_N-sup-c11-MHC_II_N-sup-c5.stat	83.33	85.53	84.42	82.05	83.12	82.58	-1.84
MHC_II_N-sup-c11-MHC_II_N-sup-c6.stat	76.92	81.08	78.95	84.62	85.71	85.16	6.20999999999999
MHC_II_N-sup-c11-MHC_II_N-sup-c7.stat	83.33	86.67	84.97	91.03	91.03	91.03	6.06
MHC_II_N-sup-c11-MHC_II_N-sup-c8.stat	74.67	76.71	75.68	84.00	82.89	83.44	7.75999999999999
MHC_II_N-sup-c11-MHC_II_N-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c12-MHC_II_N-sup-c13.stat	84.81	90.54	87.58	100.00	100.00	100.00	12.42
MHC_II_N-sup-c12-MHC_II_N-sup-c2.stat	84.42	86.67	85.53	87.01	87.01	87.01	1.48
MHC_II_N-sup-c12-MHC_II_N-sup-c3.stat	89.61	90.79	90.20	90.91	90.91	90.91	0.709999999999994
MHC_II_N-sup-c12-MHC_II_N-sup-c4.stat	87.50	88.73	88.11	94.44	94.44	94.44	6.33
MHC_II_N-sup-c12-MHC_II_N-sup-c5.stat	89.74	90.91	90.32	92.31	92.31	92.31	1.99000000000001
MHC_II_N-sup-c12-MHC_II_N-sup-c6.stat	83.33	86.67	84.97	97.44	97.44	97.44	12.47
MHC_II_N-sup-c12-MHC_II_N-sup-c7.stat	88.46	89.61	89.03	89.74	89.74	89.74	0.709999999999994
MHC_II_N-sup-c12-MHC_II_N-sup-c8.stat	73.33	75.34	74.32	84.00	82.89	83.44	9.12
MHC_II_N-sup-c12-MHC_II_N-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c13-MHC_II_N-sup-c2.stat	82.05	83.12	82.58	78.21	78.21	78.21	-4.37
MHC_II_N-sup-c13-MHC_II_N-sup-c3.stat	83.12	85.33	84.21	77.92	77.92	77.92	-6.28999999999999
MHC_II_N-sup-c13-MHC_II_N-sup-c4.stat	90.28	91.55	90.91	93.06	93.06	93.06	2.15000000000001
MHC_II_N-sup-c13-MHC_II_N-sup-c5.stat	83.33	86.67	84.97	87.18	88.31	87.74	2.77
MHC_II_N-sup-c13-MHC_II_N-sup-c6.stat	71.79	75.68	73.68	83.33	84.42	83.87	10.19
MHC_II_N-sup-c13-MHC_II_N-sup-c7.stat	82.05	85.33	83.66	76.92	77.92	77.42	-6.23999999999999
MHC_II_N-sup-c13-MHC_II_N-sup-c8.stat	74.67	77.78	76.19	82.67	81.58	82.12	5.93000000000001
MHC_II_N-sup-c13-MHC_II_N-sup-c9.stat	75.00	82.35	78.50	100.00	100.00	100.00	21.5
MHC_II_N-sup-c2-MHC_II_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c2-MHC_II_N-sup-c4.stat	100.00	98.80	99.39	100.00	98.80	99.39	0
MHC_II_N-sup-c2-MHC_II_N-sup-c5.stat	96.51	96.51	96.51	100.00	100.00	100.00	3.48999999999999
MHC_II_N-sup-c2-MHC_II_N-sup-c6.stat	96.51	96.51	96.51	96.51	96.51	96.51	0
MHC_II_N-sup-c2-MHC_II_N-sup-c7.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
MHC_II_N-sup-c2-MHC_II_N-sup-c8.stat	91.67	92.77	92.22	90.48	91.57	91.02	-1.2
MHC_II_N-sup-c2-MHC_II_N-sup-c9.stat	77.36	80.39	78.85	90.57	90.57	90.57	11.72
MHC_II_N-sup-c3-MHC_II_N-sup-c4.stat	100.00	98.80	99.39	100.00	98.80	99.39	0
MHC_II_N-sup-c3-MHC_II_N-sup-c5.stat	96.51	96.51	96.51	96.51	96.51	96.51	0
MHC_II_N-sup-c3-MHC_II_N-sup-c6.stat	96.51	96.51	96.51	96.51	96.51	96.51	0
MHC_II_N-sup-c3-MHC_II_N-sup-c7.stat	96.59	96.59	96.59	95.45	95.45	95.45	-1.14
MHC_II_N-sup-c3-MHC_II_N-sup-c8.stat	91.67	92.77	92.22	89.29	90.36	89.82	-2.40000000000001
MHC_II_N-sup-c3-MHC_II_N-sup-c9.stat	83.02	86.27	84.62	90.57	90.57	90.57	5.94999999999999
MHC_II_N-sup-c4-MHC_II_N-sup-c5.stat	95.06	95.06	95.06	95.06	95.06	95.06	0
MHC_II_N-sup-c4-MHC_II_N-sup-c6.stat	95.06	95.06	95.06	95.06	95.06	95.06	0
MHC_II_N-sup-c4-MHC_II_N-sup-c7.stat	95.18	95.18	95.18	95.18	95.18	95.18	0
MHC_II_N-sup-c4-MHC_II_N-sup-c8.stat	90.00	91.14	90.57	96.25	96.25	96.25	5.68000000000001
MHC_II_N-sup-c4-MHC_II_N-sup-c9.stat	87.76	89.58	88.66	89.80	89.80	89.80	1.14
MHC_II_N-sup-c5-MHC_II_N-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c5-MHC_II_N-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c5-MHC_II_N-sup-c8.stat	87.95	91.25	89.57	92.77	93.90	93.33	3.76000000000001
MHC_II_N-sup-c5-MHC_II_N-sup-c9.stat	79.63	81.13	80.37	85.19	85.19	85.19	4.81999999999999
MHC_II_N-sup-c6-MHC_II_N-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MHC_II_N-sup-c6-MHC_II_N-sup-c8.stat	89.16	91.36	90.24	97.59	97.59	97.59	7.35000000000001
MHC_II_N-sup-c6-MHC_II_N-sup-c9.stat	79.63	81.13	80.37	83.33	83.33	83.33	2.95999999999999
MHC_II_N-sup-c7-MHC_II_N-sup-c8.stat	87.06	90.24	88.62	98.82	98.82	98.82	10.2
MHC_II_N-sup-c7-MHC_II_N-sup-c9.stat	68.52	71.15	69.81	68.52	68.52	68.52	-1.29000000000001
MHC_II_N-sup-c8-MHC_II_N-sup-c9.stat	62.26	66.00	64.08	75.47	74.07	74.77	10.69
MIF-sup-c1-MIF-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MIF-sup-c1-MIF-sup-c3.stat	99.12	99.12	99.12	100.00	100.00	100.00	0.879999999999995
MIF-sup-c2-MIF-sup-c3.stat	99.12	99.12	99.12	100.00	100.00	100.00	0.879999999999995
MIF4G-sup-c1-MIF4G-sup-c2.stat	55.08	58.52	56.75	77.54	79.23	78.38	21.63
MIP-sup-c1-MIP-sup-c2.stat	63.72	64.02	63.87	73.02	72.35	72.69	8.82
mle-sup-c1-mle-sup-c2.stat	99.72	99.72	99.72	99.72	99.72	99.72	0
mle-sup-c1-mle-sup-c3.stat	96.84	96.56	96.70	97.13	96.85	96.99	0.289999999999992
mle-sup-c2-mle-sup-c3.stat	96.76	96.48	96.62	97.65	97.36	97.50	0.879999999999995
MM_CoA_mutase-sup-c1-MM_CoA_mutase-sup-c2.stat	70.80	75.78	73.21	100.00	100.00	100.00	26.79
MM_CoA_mutase-sup-c1-MM_CoA_mutase-sup-c3.stat	61.83	65.85	63.78	76.34	76.34	76.34	12.56
MM_CoA_mutase-sup-c1-MM_CoA_mutase-sup-c4.stat	45.04	49.17	47.01	63.36	63.36	63.36	16.35
MM_CoA_mutase-sup-c2-MM_CoA_mutase-sup-c3.stat	79.39	85.25	82.21	95.42	95.42	95.42	13.21
MM_CoA_mutase-sup-c2-MM_CoA_mutase-sup-c4.stat	67.94	74.79	71.20	88.55	88.55	88.55	17.35
MM_CoA_mutase-sup-c3-MM_CoA_mutase-sup-c4.stat	90.98	91.67	91.32	89.47	89.47	89.47	-1.84999999999999
MM_CoA_mutase_N-sup-c1-MM_CoA_mutase_N-sup-c2.stat	95.59	94.06	94.82	96.52	94.98	95.74	0.920000000000002
mmo-sup-c1-mmo-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mmoa-sup-c1-mmoa-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
MMOB-sup-c1-MMOB-sup-c2.stat	56.99	63.86	60.23	94.62	93.62	94.12	33.89
mmob-sup-c1-mmob-sup-c2.stat	99.48	99.48	99.48	99.48	99.48	99.48	0
MMOB-sup-c1-MMOB-sup-c3.stat	31.40	38.03	34.39	60.47	59.09	59.77	25.38
MMOB-sup-c2-MMOB-sup-c3.stat	37.21	48.48	42.11	81.40	79.55	80.46	38.35
mmp-sup-c1-mmp-sup-c2.stat	99.35	99.35	99.35	99.35	99.35	99.35	0
mmp-sup-c1-mmp-sup-c3.stat	96.82	96.82	96.82	98.73	98.10	98.41	1.59
mmp-sup-c1-mmp-sup-c4.stat	100.00	100.00	100.00	99.37	99.37	99.37	-0.629999999999995
mmp-sup-c1-mmp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mmp-sup-c1-mmp-sup-c6.stat	96.84	96.84	96.84	98.10	98.10	98.10	1.25999999999999
mmp-sup-c2-mmp-sup-c3.stat	98.71	98.08	98.39	98.71	98.08	98.39	0
mmp-sup-c2-mmp-sup-c4.stat	99.36	99.36	99.36	99.36	99.36	99.36	0
mmp-sup-c2-mmp-sup-c5.stat	99.36	99.36	99.36	99.36	99.36	99.36	0
mmp-sup-c2-mmp-sup-c6.stat	96.18	96.79	96.49	96.18	96.18	96.18	-0.309999999999988
mmp-sup-c3-mmp-sup-c4.stat	97.58	97.58	97.58	96.97	96.97	96.97	-0.609999999999999
mmp-sup-c3-mmp-sup-c5.stat	95.57	96.18	95.87	98.10	97.48	97.79	1.92
mmp-sup-c3-mmp-sup-c6.stat	90.06	90.62	90.34	93.17	92.59	92.88	2.53999999999999
mmp-sup-c4-mmp-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mmp-sup-c4-mmp-sup-c6.stat	95.09	96.27	95.68	95.09	95.09	95.09	-0.590000000000003
mmp-sup-c5-mmp-sup-c6.stat	96.25	96.86	96.55	96.88	96.88	96.88	0.329999999999998
MoCF_biosynth-sup-c1-MoCF_biosynth-sup-c2.stat	96.67	96.67	96.67	96.67	96.67	96.67	0
MoCF_biosynth-sup-c1-MoCF_biosynth-sup-c3.stat	91.77	96.67	94.16	94.30	92.55	93.42	-0.739999999999995
MoCF_biosynth-sup-c1-MoCF_biosynth-sup-c4.stat	80.29	80.29	80.29	80.29	76.92	78.57	-1.72000000000001
MoCF_biosynth-sup-c2-MoCF_biosynth-sup-c3.stat	98.59	98.59	98.59	98.59	98.59	98.59	0
MoCF_biosynth-sup-c2-MoCF_biosynth-sup-c4.stat	75.94	74.81	75.37	78.95	76.64	77.78	2.41
MoCF_biosynth-sup-c3-MoCF_biosynth-sup-c4.stat	72.39	72.93	72.66	71.64	71.11	71.38	-1.28
ModA-sup-c1-ModA-sup-c2.stat	93.30	92.89	93.10	93.75	93.33	93.54	0.440000000000012
ModE_C-sup-c1-ModE_C-sup-c2.stat	90.98	93.08	92.02	96.24	96.24	96.24	4.22
mofe-sup-c1-mofe-sup-c2.stat	99.79	99.79	99.79	99.79	99.79	99.79	0
mofe-sup-c1-mofe-sup-c3.stat	97.38	97.38	97.38	97.60	97.60	97.60	0.219999999999999
mofe-sup-c1-mofe-sup-c4.stat	85.98	88.84	87.38	83.45	82.69	83.07	-4.31
mofe-sup-c1-mofe-sup-c5.stat	84.76	87.38	86.05	81.06	78.52	79.77	-6.28
mofe-sup-c1-mofe-sup-c6.stat	86.41	86.83	86.62	87.38	85.71	86.54	-0.0799999999999983
mofe-sup-c2-mofe-sup-c3.stat	96.99	96.99	96.99	96.99	96.99	96.99	0
mofe-sup-c2-mofe-sup-c4.stat	83.30	86.05	84.65	84.21	83.64	83.92	-0.730000000000004
mofe-sup-c2-mofe-sup-c5.stat	84.83	87.65	86.21	83.91	81.11	82.49	-3.72
mofe-sup-c2-mofe-sup-c6.stat	86.17	86.17	86.17	88.59	86.90	87.74	1.56999999999999
mofe-sup-c3-mofe-sup-c4.stat	80.50	84.52	82.46	81.63	80.18	80.90	-1.55999999999999
mofe-sup-c3-mofe-sup-c5.stat	79.14	83.10	81.07	82.09	79.56	80.80	-0.269999999999996
mofe-sup-c3-mofe-sup-c6.stat	83.18	85.61	84.37	85.07	84.07	84.57	0.199999999999989
mofe-sup-c4-mofe-sup-c5.stat	99.80	99.80	99.80	99.80	99.80	99.80	0
mofe-sup-c4-mofe-sup-c6.stat	96.49	96.49	96.49	96.93	96.93	96.93	0.440000000000012
mofe-sup-c5-mofe-sup-c6.stat	96.70	96.27	96.48	96.70	96.27	96.48	0
molybdopterin-sup-c1-molybdopterin-sup-c2.stat	99.87	99.87	99.87	99.74	99.74	99.74	-0.13000000000001
molybdopterin-sup-c1-molybdopterin-sup-c3.stat	99.08	98.95	99.02	98.82	98.69	98.75	-0.269999999999996
molybdopterin-sup-c1-molybdopterin-sup-c4.stat	74.73	75.67	75.20	72.23	69.83	71.01	-4.19
molybdopterin-sup-c2-molybdopterin-sup-c3.stat	97.93	97.68	97.81	98.71	98.45	98.58	0.769999999999996
molybdopterin-sup-c2-molybdopterin-sup-c4.stat	74.01	75.51	74.75	72.94	71.95	72.44	-2.31
molybdopterin-sup-c3-molybdopterin-sup-c4.stat	70.78	72.77	71.76	71.08	70.23	70.65	-1.11
msb-sup-c1-msb-sup-c2.stat	88.99	89.81	89.40	93.58	93.58	93.58	4.17999999999999
msb-sup-c1-msb-sup-c3.stat	88.99	89.81	89.40	92.66	92.66	92.66	3.25999999999999
msb-sup-c1-msb-sup-c4.stat	93.81	93.81	93.81	93.81	93.81	93.81	0
msb-sup-c1-msb-sup-c5.stat	72.48	73.83	73.15	74.31	74.31	74.31	1.16
msb-sup-c1-msb-sup-c6.stat	90.18	89.38	89.78	89.29	87.72	88.50	-1.28
msb-sup-c1-msb-sup-c7.stat	74.07	86.96	80.00	75.00	72.32	73.64	-6.36
msb-sup-c1-msb-sup-c8.stat	72.82	83.33	77.72	76.70	73.83	75.24	-2.48
msb-sup-c2-msb-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
msb-sup-c2-msb-sup-c4.stat	98.18	98.18	98.18	99.09	99.09	99.09	0.909999999999997
msb-sup-c2-msb-sup-c5.stat	84.62	80.00	82.24	92.31	88.07	90.14	7.90000000000001
msb-sup-c2-msb-sup-c6.stat	96.19	91.82	93.95	97.14	92.73	94.88	0.929999999999993
msb-sup-c2-msb-sup-c7.stat	76.47	76.47	76.47	85.29	83.65	84.47	8
msb-sup-c2-msb-sup-c8.stat	75.76	74.26	75.00	83.84	81.37	82.59	7.59
msb-sup-c3-msb-sup-c4.stat	96.49	96.49	96.49	97.37	97.37	97.37	0.88000000000001
msb-sup-c3-msb-sup-c5.stat	93.52	90.18	91.82	99.07	93.86	96.40	4.58000000000001
msb-sup-c3-msb-sup-c6.stat	96.33	92.11	94.17	96.33	92.11	94.17	0
msb-sup-c3-msb-sup-c7.stat	77.14	77.88	77.51	79.05	76.15	77.57	0.0599999999999881
msb-sup-c3-msb-sup-c8.stat	76.70	75.24	75.96	80.58	77.57	79.05	3.09
msb-sup-c4-msb-sup-c5.stat	66.67	69.49	68.05	74.80	73.02	73.90	5.85000000000001
msb-sup-c4-msb-sup-c6.stat	87.40	87.40	87.40	88.19	87.50	87.84	0.439999999999998
msb-sup-c4-msb-sup-c7.stat	73.33	73.95	73.64	80.83	80.17	80.50	6.86
msb-sup-c4-msb-sup-c8.stat	70.94	80.58	75.45	84.62	83.90	84.26	8.81
msb-sup-c5-msb-sup-c6.stat	55.12	55.56	55.34	77.95	77.34	77.65	22.31
msb-sup-c5-msb-sup-c7.stat	52.14	62.24	56.74	86.32	86.32	86.32	29.58
msb-sup-c5-msb-sup-c8.stat	53.98	60.40	57.01	82.30	80.17	81.22	24.21
msb-sup-c6-msb-sup-c7.stat	80.00	91.74	85.47	90.40	90.40	90.40	4.93000000000001
msb-sup-c6-msb-sup-c8.stat	81.82	90.83	86.09	95.87	95.08	95.47	9.38
msb-sup-c7-msb-sup-c8.stat	95.04	95.04	95.04	90.91	90.91	90.91	-4.13000000000001
MSP_domain-sup-c1-MSP_domain-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mthina-sup-c1-mthina-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mthina-sup-c1-mthina-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
mthina-sup-c2-mthina-sup-c3.stat	93.55	96.67	95.08	100.00	100.00	100.00	4.92
mthinb-sup-c1-mthinb-sup-c2.stat	90.00	93.10	91.53	96.67	96.67	96.67	5.14
mthinb-sup-c1-mthinb-sup-c3.stat	90.00	96.43	93.10	90.00	90.00	90.00	-3.09999999999999
mthinb-sup-c2-mthinb-sup-c3.stat	93.33	96.55	94.92	100.00	100.00	100.00	5.08
Mu_DNA_bind-sup-c1-Mu_DNA_bind-sup-c2.stat	86.96	92.31	89.55	98.55	98.55	98.55	9
Mur_ligase-sup-c1-Mur_ligase-sup-c2.stat	77.65	77.22	77.44	77.65	77.65	77.65	0.210000000000008
Mur_ligase_C-sup-c1-Mur_ligase_C-sup-c2.stat	69.23	70.59	69.90	71.15	69.16	70.14	0.239999999999995
Mur_ligase_C-sup-c1-Mur_ligase_C-sup-c3.stat	71.30	74.76	72.99	70.37	69.72	70.05	-2.94
Mur_ligase_C-sup-c2-Mur_ligase_C-sup-c3.stat	80.65	81.97	81.30	85.48	85.48	85.48	4.18000000000001
MurB_C-sup-c1-MurB_C-sup-c2.stat	92.45	96.08	94.23	93.40	93.40	93.40	-0.829999999999998
MutS_C-sup-c1-MutS_C-sup-c2.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
MutS_D2-sup-c1-MutS_D2-sup-c2.stat	91.87	92.62	92.24	91.06	91.80	91.43	-0.809999999999988
MutS_D3-sup-c1-MutS_D3-sup-c2.stat	98.12	98.12	98.12	97.74	97.74	97.74	-0.38000000000001
MutS_N-sup-c1-MutS_N-sup-c2.stat	98.11	98.11	98.11	94.34	91.74	93.02	-5.09
MutS_NC-sup-c1-MutS_NC-sup-c2.stat	93.84	93.44	93.64	93.70	93.31	93.50	-0.140000000000001
mutT-sup-c1-mutT-sup-c2.stat	73.81	75.00	74.40	76.19	76.19	76.19	1.78999999999999
myb_DNA-binding-sup-c1-myb_DNA-binding-sup-c2.stat	50.98	57.78	54.17	96.08	94.23	95.15	40.98
myb_DNA-binding-sup-c1-myb_DNA-binding-sup-c3.stat	90.00	93.75	91.84	100.00	100.00	100.00	8.16
myb_DNA-binding-sup-c1-myb_DNA-binding-sup-c4.stat	87.04	94.00	90.38	96.30	96.30	96.30	5.92
myb_DNA-binding-sup-c1-myb_DNA-binding-sup-c5.stat	70.59	75.00	72.73	84.31	84.31	84.31	11.58
myb_DNA-binding-sup-c2-myb_DNA-binding-sup-c3.stat	41.30	47.50	44.19	91.30	87.50	89.36	45.17
myb_DNA-binding-sup-c2-myb_DNA-binding-sup-c4.stat	64.71	76.74	70.21	78.43	78.43	78.43	8.22000000000001
myb_DNA-binding-sup-c2-myb_DNA-binding-sup-c5.stat	44.90	57.89	50.57	77.55	74.51	76.00	25.43
myb_DNA-binding-sup-c3-myb_DNA-binding-sup-c4.stat	98.00	100.00	98.99	100.00	100.00	100.00	1.01000000000001
myb_DNA-binding-sup-c3-myb_DNA-binding-sup-c5.stat	82.98	84.78	83.87	87.23	85.42	86.32	2.44999999999999
myb_DNA-binding-sup-c4-myb_DNA-binding-sup-c5.stat	76.00	80.85	78.35	80.00	80.00	80.00	1.65000000000001
mycin-sup-c1-mycin-sup-c2.stat	95.50	95.50	95.50	99.10	99.10	99.10	3.59999999999999
mycin-sup-c1-mycin-sup-c3.stat	92.59	92.59	92.59	93.52	93.52	93.52	0.929999999999993
mycin-sup-c1-mycin-sup-c4.stat	90.09	91.74	90.91	96.40	96.40	96.40	5.49000000000001
mycin-sup-c2-mycin-sup-c3.stat	97.22	97.22	97.22	98.15	98.15	98.15	0.930000000000007
mycin-sup-c2-mycin-sup-c4.stat	91.89	93.58	92.73	99.10	99.10	99.10	6.36999999999999
mycin-sup-c3-mycin-sup-c4.stat	91.59	92.45	92.02	95.33	95.33	95.33	3.31
MYSc-sup-c1-MYSc-sup-c2.stat	81.13	85.18	83.11	91.53	91.39	91.46	8.34999999999999
N6_N4_Mtase-sup-c1-N6_N4_Mtase-sup-c2.stat	83.40	87.77	85.53	86.31	84.55	85.42	-0.109999999999999
NADHdh_2-sup-c1-NADHdh_2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
NADHdh_2-sup-c1-NADHdh_2-sup-c3.stat	96.96	96.96	96.96	96.96	96.96	96.96	0
NADHdh_2-sup-c2-NADHdh_2-sup-c3.stat	96.96	96.96	96.96	96.96	96.96	96.96	0
ndk-sup-c1-ndk-sup-c2.stat	99.34	99.34	99.34	99.34	99.34	99.34	0
ndk-sup-c1-ndk-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ndk-sup-c1-ndk-sup-c4.stat	100.00	100.00	100.00	99.30	99.30	99.30	-0.700000000000003
ndk-sup-c2-ndk-sup-c3.stat	96.00	96.64	96.32	99.33	99.33	99.33	3.01000000000001
ndk-sup-c2-ndk-sup-c4.stat	98.60	98.60	98.60	96.50	96.50	96.50	-2.09999999999999
ndk-sup-c3-ndk-sup-c4.stat	95.10	95.10	95.10	95.10	95.10	95.10	0
neur_chan_memb-sup-c1-neur_chan_memb-sup-c2.stat	0.00	0.00	0.00	13.04	13.04	13.04	13.04
neurotox-sup-c1-neurotox-sup-c2.stat	91.18	93.94	92.54	100.00	100.00	100.00	7.45999999999999
neurotox-sup-c1-neurotox-sup-c3.stat	82.14	85.19	83.64	89.29	89.29	89.29	5.65000000000001
neurotox-sup-c2-neurotox-sup-c3.stat	88.89	92.31	90.57	81.48	81.48	81.48	-9.08999999999999
ngf-sup-c1-ngf-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ngf-sup-c1-ngf-sup-c3.stat	92.52	93.40	92.96	100.00	100.00	100.00	7.04000000000001
ngf-sup-c1-ngf-sup-c4.stat	90.74	92.45	91.59	91.67	92.52	92.09	0.5
ngf-sup-c2-ngf-sup-c3.stat	92.45	93.33	92.89	99.06	99.06	99.06	6.17
ngf-sup-c2-ngf-sup-c4.stat	86.79	91.09	88.89	90.57	90.57	90.57	1.67999999999999
ngf-sup-c3-ngf-sup-c4.stat	87.85	89.52	88.68	94.39	94.39	94.39	5.70999999999999
NHase_alpha-sup-c1-NHase_alpha-sup-c2.stat	96.35	97.88	97.11	97.40	97.40	97.40	0.290000000000006
NHase_beta-sup-c1-NHase_beta-sup-c2.stat	93.91	90.24	92.04	92.89	89.27	91.04	-1
NiFeSe_Hases-sup-c1-NiFeSe_Hases-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
NiFeSe_Hases-sup-c1-NiFeSe_Hases-sup-c3.stat	99.24	99.24	99.24	99.05	99.05	99.05	-0.189999999999998
NiFeSe_Hases-sup-c2-NiFeSe_Hases-sup-c3.stat	98.87	98.87	98.87	98.12	98.12	98.12	-0.75
nir-sup-c1-nir-sup-c2.stat	97.77	98.69	98.23	99.63	99.63	99.63	1.39999999999999
Nitrophorin-sup-c1-Nitrophorin-sup-c2.stat	97.75	97.75	97.75	97.19	97.19	97.19	-0.560000000000002
Nitroreductase-sup-c1-Nitroreductase-sup-c2.stat	80.11	81.03	80.57	80.11	80.11	80.11	-0.459999999999994
Nitroreductase-sup-c1-Nitroreductase-sup-c3.stat	96.55	95.45	96.00	93.68	92.61	93.14	-2.86
Nitroreductase-sup-c2-Nitroreductase-sup-c3.stat	80.81	81.63	81.22	91.41	90.95	91.18	9.96000000000001
NMT-sup-c1-NMT-sup-c2.stat	98.45	98.45	98.45	97.94	97.69	97.81	-0.640000000000001
NO_synthase-sup-c1-NO_synthase-sup-c2.stat	91.77	92.06	91.92	90.19	90.19	90.19	-1.73
NO_synthase-sup-c1-NO_synthase-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
NO_synthase-sup-c2-NO_synthase-sup-c3.stat	93.23	93.23	93.23	90.00	90.00	90.00	-3.23
NTP_transf_2-sup-c1-NTP_transf_2-sup-c2.stat	99.41	99.41	99.41	99.71	99.71	99.71	0.299999999999997
NTP_transf_2_2-sup-c1-NTP_transf_2_2-sup-c2.stat	99.30	99.30	99.30	95.07	87.66	91.22	-8.08
NTP_transf_2_2-sup-c1-NTP_transf_2_2-sup-c3.stat	80.70	83.64	82.14	90.35	90.35	90.35	8.20999999999999
NTP_transf_2_2-sup-c2-NTP_transf_2_2-sup-c3.stat	82.46	86.24	84.30	91.23	91.23	91.23	6.93000000000001
NTP_transf_2_N2-sup-c1-NTP_transf_2_N2-sup-c2.stat	97.80	97.80	97.80	97.80	97.80	97.80	0
NTP_transferase-sup-c1-NTP_transferase-sup-c2.stat	97.97	97.97	97.97	97.97	97.97	97.97	0
NTP_transferase-sup-c1-NTP_transferase-sup-c3.stat	91.42	89.12	90.25	90.13	87.50	88.79	-1.45999999999999
NTP_transferase-sup-c1-NTP_transferase-sup-c4.stat	88.41	86.55	87.47	84.55	82.08	83.30	-4.17
NTP_transferase-sup-c2-NTP_transferase-sup-c3.stat	90.48	87.82	89.13	90.48	87.45	88.94	-0.189999999999998
NTP_transferase-sup-c2-NTP_transferase-sup-c4.stat	93.53	91.56	92.54	95.69	92.50	94.07	1.52999999999999
NTP_transferase-sup-c3-NTP_transferase-sup-c4.stat	99.65	99.65	99.65	99.65	99.65	99.65	0
NusB-sup-c1-NusB-sup-c2.stat	88.89	90.32	89.60	89.68	89.68	89.68	0.0800000000000125
oat-sup-c1-oat-sup-c2.stat	93.35	92.88	93.11	92.33	91.86	92.09	-1.02
oat-sup-c1-oat-sup-c3.stat	93.06	91.65	92.35	92.54	91.14	91.84	-0.509999999999991
oat-sup-c1-oat-sup-c4.stat	90.56	90.79	90.68	91.33	90.86	91.09	0.409999999999997
oat-sup-c2-oat-sup-c3.stat	91.18	91.40	91.29	89.22	89.22	89.22	-2.07000000000001
oat-sup-c2-oat-sup-c4.stat	85.75	85.96	85.85	86.00	85.78	85.89	0.0400000000000063
oat-sup-c3-oat-sup-c4.stat	92.29	91.83	92.06	84.83	83.58	84.20	-7.86
OMPdecase-sup-c1-OMPdecase-sup-c2.stat	83.11	83.49	83.30	81.74	81.00	81.36	-1.94
Orbi_VP7-sup-c1-Orbi_VP7-sup-c2.stat	99.20	99.20	99.20	99.20	99.20	99.20	0
Orn_Arg_deC_N-sup-c1-Orn_Arg_deC_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Orn_Arg_deC_NC-sup-c1-Orn_Arg_deC_NC-sup-c2.stat	99.20	99.20	99.20	97.86	97.86	97.86	-1.34
Orn_DAP_Arg_deC-sup-c1-Orn_DAP_Arg_deC-sup-c2.stat	99.35	99.35	99.35	99.35	99.35	99.35	0
Orn_DAP_Arg_deC-sup-c1-Orn_DAP_Arg_deC-sup-c3.stat	97.60	97.60	97.60	95.20	93.70	94.44	-3.16
Orn_DAP_Arg_deC-sup-c2-Orn_DAP_Arg_deC-sup-c3.stat	95.20	94.44	94.82	95.20	93.70	94.44	-0.379999999999995
OTCace-sup-c1-OTCace-sup-c2.stat	92.11	92.45	92.28	93.91	93.91	93.91	1.63
OTCace-sup-c1-OTCace-sup-c3.stat	94.31	94.64	94.47	95.37	95.37	95.37	0.900000000000006
OTCace-sup-c1-OTCace-sup-c4.stat	90.39	91.04	90.71	88.61	88.93	88.77	-1.94
OTCace-sup-c1-OTCace-sup-c5.stat	90.81	91.13	90.97	95.41	95.41	95.41	4.44
OTCace-sup-c2-OTCace-sup-c3.stat	97.29	97.88	97.58	99.70	99.70	99.70	2.12
OTCace-sup-c2-OTCace-sup-c4.stat	97.74	98.06	97.90	97.74	97.74	97.74	-0.160000000000011
OTCace-sup-c2-OTCace-sup-c5.stat	98.38	98.38	98.38	98.38	98.38	98.38	0
OTCace-sup-c3-OTCace-sup-c4.stat	96.47	96.47	96.47	96.79	96.79	96.79	0.320000000000007
OTCace-sup-c3-OTCace-sup-c5.stat	95.82	96.44	96.13	96.46	96.46	96.46	0.329999999999998
OTCace-sup-c4-OTCace-sup-c5.stat	97.12	98.06	97.58	99.36	99.36	99.36	1.78
oxidored_FMN-sup-c1-oxidored_FMN-sup-c2.stat	86.67	87.20	86.93	86.67	86.14	86.40	-0.530000000000001
oxidored_q6-sup-c1-oxidored_q6-sup-c2.stat	99.61	99.22	99.42	99.61	99.22	99.42	0
oxidored_q6-sup-c1-oxidored_q6-sup-c3.stat	99.61	99.61	99.61	99.61	99.61	99.61	0
oxidored_q6-sup-c1-oxidored_q6-sup-c4.stat	99.23	99.23	99.23	99.23	99.23	99.23	0
oxidored_q6-sup-c1-oxidored_q6-sup-c5.stat	97.24	97.24	97.24	96.06	96.06	96.06	-1.17999999999999
oxidored_q6-sup-c2-oxidored_q6-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
oxidored_q6-sup-c2-oxidored_q6-sup-c4.stat	99.23	99.23	99.23	99.23	99.23	99.23	0
oxidored_q6-sup-c2-oxidored_q6-sup-c5.stat	96.46	96.46	96.46	96.46	96.46	96.46	0
oxidored_q6-sup-c3-oxidored_q6-sup-c4.stat	99.62	99.62	99.62	99.62	99.62	99.62	0
oxidored_q6-sup-c3-oxidored_q6-sup-c5.stat	96.88	96.88	96.88	96.09	96.09	96.09	-0.789999999999992
oxidored_q6-sup-c4-oxidored_q6-sup-c5.stat	97.28	97.28	97.28	96.89	96.89	96.89	-0.390000000000001
P-II-sup-c1-P-II-sup-c2.stat	94.68	95.70	95.19	94.68	93.68	94.18	-1.00999999999999
P-sup-c1-P-sup-c2.stat	89.36	93.33	91.30	91.49	89.58	90.53	-0.769999999999996
P-sup-c1-P-sup-c3.stat	85.45	92.16	88.68	96.36	96.36	96.36	7.67999999999999
P-sup-c2-P-sup-c3.stat	95.83	100.00	97.87	100.00	100.00	100.00	2.13
p450-sup-c1-p450-sup-c10.stat	80.00	78.93	79.46	77.03	72.52	74.71	-4.75
p450-sup-c1-p450-sup-c11.stat	88.01	88.46	88.24	89.03	88.80	88.92	0.680000000000007
p450-sup-c1-p450-sup-c12.stat	71.77	69.90	70.82	81.72	77.75	79.69	8.87
p450-sup-c1-p450-sup-c2.stat	87.13	85.98	86.55	89.01	87.60	88.30	1.75
p450-sup-c1-p450-sup-c3.stat	90.43	89.01	89.71	90.16	88.74	89.45	-0.259999999999991
p450-sup-c1-p450-sup-c4.stat	92.51	91.05	91.78	90.91	89.47	90.19	-1.59
p450-sup-c1-p450-sup-c5.stat	91.32	88.59	89.93	87.68	84.59	86.11	-3.82000000000001
p450-sup-c1-p450-sup-c6.stat	88.29	89.57	88.92	88.57	88.57	88.57	-0.350000000000009
p450-sup-c1-p450-sup-c7.stat	85.56	83.51	84.52	84.20	81.75	82.95	-1.56999999999999
p450-sup-c1-p450-sup-c8.stat	82.98	80.83	81.89	81.12	77.02	79.02	-2.87
p450-sup-c1-p450-sup-c9.stat	85.80	81.46	83.57	85.80	80.33	82.98	-0.589999999999989
p450-sup-c10-p450-sup-c11.stat	78.16	77.95	78.06	82.37	79.85	81.09	3.03
p450-sup-c10-p450-sup-c12.stat	74.11	73.07	73.58	77.43	74.60	75.99	2.41
p450-sup-c10-p450-sup-c2.stat	73.73	74.12	73.92	81.77	80.05	80.90	6.98
p450-sup-c10-p450-sup-c3.stat	74.60	73.42	74.01	82.35	80.21	81.27	7.25999999999999
p450-sup-c10-p450-sup-c4.stat	78.71	78.28	78.49	78.44	75.98	77.19	-1.3
p450-sup-c10-p450-sup-c5.stat	68.00	66.30	67.14	70.57	66.58	68.52	1.38
p450-sup-c10-p450-sup-c6.stat	74.18	72.25	73.21	80.71	77.27	78.96	5.75
p450-sup-c10-p450-sup-c7.stat	72.95	71.77	72.36	76.23	73.04	74.60	2.23999999999999
p450-sup-c10-p450-sup-c8.stat	79.16	80.67	79.91	78.92	77.47	78.19	-1.72
p450-sup-c10-p450-sup-c9.stat	85.60	83.33	84.45	85.33	82.20	83.73	-0.719999999999999
p450-sup-c11-p450-sup-c12.stat	78.80	78.18	78.49	85.60	83.85	84.72	6.23
p450-sup-c11-p450-sup-c2.stat	89.90	89.66	89.78	88.60	87.92	88.26	-1.52
p450-sup-c11-p450-sup-c3.stat	82.73	83.38	83.05	86.86	85.97	86.41	3.36
p450-sup-c11-p450-sup-c4.stat	89.06	87.47	88.26	90.10	87.59	88.83	0.569999999999993
p450-sup-c11-p450-sup-c5.stat	93.39	91.62	92.50	84.85	83.24	84.04	-8.45999999999999
p450-sup-c11-p450-sup-c6.stat	92.70	93.48	93.09	92.70	91.16	91.92	-1.17
p450-sup-c11-p450-sup-c7.stat	83.99	84.43	84.21	86.88	85.97	86.42	2.21000000000001
p450-sup-c11-p450-sup-c8.stat	76.82	75.84	76.33	76.56	75.00	75.77	-0.560000000000002
p450-sup-c11-p450-sup-c9.stat	82.20	80.61	81.40	81.36	79.34	80.33	-1.07000000000001
p450-sup-c12-p450-sup-c2.stat	81.33	80.26	80.79	87.20	84.50	85.83	5.03999999999999
p450-sup-c12-p450-sup-c3.stat	72.34	71.39	71.86	73.14	71.43	72.27	0.409999999999997
p450-sup-c12-p450-sup-c4.stat	71.73	71.73	71.73	82.93	80.57	81.73	10
p450-sup-c12-p450-sup-c5.stat	72.85	72.45	72.65	76.45	73.80	75.10	2.44999999999999
p450-sup-c12-p450-sup-c6.stat	80.00	78.19	79.08	79.71	77.68	78.68	-0.399999999999991
p450-sup-c12-p450-sup-c7.stat	64.32	64.15	64.24	69.46	66.75	68.08	3.84
p450-sup-c12-p450-sup-c8.stat	84.58	85.18	84.88	88.79	87.56	88.17	3.29000000000001
p450-sup-c12-p450-sup-c9.stat	83.20	82.31	82.75	85.37	83.33	84.34	1.59
p450-sup-c2-p450-sup-c3.stat	84.65	85.97	85.31	84.40	85.27	84.83	-0.480000000000004
p450-sup-c2-p450-sup-c4.stat	96.64	95.17	95.90	95.87	94.40	95.13	-0.77000000000001
p450-sup-c2-p450-sup-c5.stat	83.38	83.15	83.27	84.74	84.05	84.40	1.13000000000001
p450-sup-c2-p450-sup-c6.stat	89.17	88.17	88.67	92.88	91.32	92.09	3.42
p450-sup-c2-p450-sup-c7.stat	88.31	87.63	87.97	82.60	82.17	82.38	-5.59
p450-sup-c2-p450-sup-c8.stat	77.01	76.39	76.70	76.20	74.03	75.10	-1.60000000000001
p450-sup-c2-p450-sup-c9.stat	81.79	80.63	81.21	84.97	82.12	83.52	2.31
p450-sup-c3-p450-sup-c4.stat	82.44	83.51	82.97	83.21	84.06	83.63	0.659999999999997
p450-sup-c3-p450-sup-c5.stat	81.54	81.77	81.66	86.23	85.52	85.87	4.21000000000001
p450-sup-c3-p450-sup-c6.stat	89.66	88.19	88.92	87.43	85.75	86.58	-2.34
p450-sup-c3-p450-sup-c7.stat	86.01	86.23	86.12	87.31	87.31	87.31	1.19
p450-sup-c3-p450-sup-c8.stat	72.65	70.76	71.69	75.60	73.25	74.41	2.72
p450-sup-c3-p450-sup-c9.stat	73.12	70.28	71.67	75.14	71.63	73.34	1.67
p450-sup-c4-p450-sup-c5.stat	90.86	87.94	89.37	93.91	90.64	92.24	2.86999999999999
p450-sup-c4-p450-sup-c6.stat	90.78	91.29	91.04	91.06	90.06	90.56	-0.480000000000004
p450-sup-c4-p450-sup-c7.stat	81.48	80.84	81.16	90.21	88.11	89.15	7.99000000000001
p450-sup-c4-p450-sup-c8.stat	78.98	76.90	77.93	80.32	77.81	79.05	1.11999999999999
p450-sup-c4-p450-sup-c9.stat	86.01	83.57	84.77	90.09	86.55	88.29	3.52000000000001
p450-sup-c5-p450-sup-c6.stat	81.87	83.09	82.47	85.09	84.84	84.96	2.48999999999999
p450-sup-c5-p450-sup-c7.stat	79.89	79.01	79.44	91.06	87.87	89.44	10
p450-sup-c5-p450-sup-c8.stat	73.52	71.70	72.60	71.55	69.02	70.26	-2.33999999999999
p450-sup-c5-p450-sup-c9.stat	80.00	77.65	78.81	82.73	78.67	80.65	1.84
p450-sup-c6-p450-sup-c7.stat	89.02	87.01	88.00	87.86	85.88	86.86	-1.14
p450-sup-c6-p450-sup-c8.stat	82.46	80.57	81.50	76.32	73.52	74.89	-6.61
p450-sup-c6-p450-sup-c9.stat	85.28	81.76	83.48	81.60	77.55	79.52	-3.96000000000001
p450-sup-c7-p450-sup-c8.stat	74.80	73.21	73.99	78.86	75.39	77.09	3.10000000000001
p450-sup-c7-p450-sup-c9.stat	79.01	77.43	78.21	75.22	72.07	73.61	-4.59999999999999
p450-sup-c8-p450-sup-c9.stat	88.80	88.80	88.80	92.97	92.97	92.97	4.17
P53-sup-c1-P53-sup-c2.stat	72.41	84.00	77.78	93.10	93.10	93.10	15.32
PA_phosphatase-sup-c1-PA_phosphatase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PA_phosphatase-sup-c1-PA_phosphatase-sup-c3.stat	87.36	89.76	88.54	88.89	88.89	88.89	0.349999999999994
PA_phosphatase-sup-c2-PA_phosphatase-sup-c3.stat	86.10	88.14	87.11	89.96	89.96	89.96	2.84999999999999
PABP-sup-c1-PABP-sup-c2.stat	70.49	78.18	74.14	100.00	100.00	100.00	25.86
PAC-sup-c1-PAC-sup-c2.stat	99.04	99.04	99.04	99.04	99.04	99.04	0
PAF-AH-sup-c1-PAF-AH-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PAH-sup-c1-PAH-sup-c2.stat	92.77	93.90	93.33	97.59	97.59	97.59	4.26000000000001
PAN-sup-c1-PAN-sup-c2.stat	56.58	57.33	56.95	65.79	63.29	64.52	7.56999999999999
PAP2-sup-c1-PAP2-sup-c2.stat	93.96	94.70	94.32	92.20	91.67	91.93	-2.38999999999999
PARATHYROID-sup-c1-PARATHYROID-sup-c2.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
PARP-sup-c1-PARP-sup-c2.stat	99.06	99.06	99.06	98.59	98.59	98.59	-0.469999999999999
PARP_reg-sup-c1-PARP_reg-sup-c2.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
parv-sup-c1-parv-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c1-parv-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c1-parv-sup-c4.stat	98.13	98.13	98.13	98.13	98.13	98.13	0
parv-sup-c1-parv-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c1-parv-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c1-parv-sup-c7.stat	94.34	96.15	95.24	96.23	96.23	96.23	0.990000000000009
parv-sup-c2-parv-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c2-parv-sup-c4.stat	97.20	97.20	97.20	97.20	97.20	97.20	0
parv-sup-c2-parv-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c2-parv-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c2-parv-sup-c7.stat	94.34	96.15	95.24	96.23	96.23	96.23	0.990000000000009
parv-sup-c3-parv-sup-c4.stat	100.00	100.00	100.00	97.20	97.20	97.20	-2.8
parv-sup-c3-parv-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c3-parv-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c3-parv-sup-c7.stat	95.28	97.12	96.19	99.06	99.06	99.06	2.87
parv-sup-c4-parv-sup-c5.stat	98.13	98.13	98.13	98.13	98.13	98.13	0
parv-sup-c4-parv-sup-c6.stat	97.20	98.11	97.65	100.00	100.00	100.00	2.34999999999999
parv-sup-c4-parv-sup-c7.stat	95.28	96.19	95.73	97.17	97.17	97.17	1.44
parv-sup-c5-parv-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
parv-sup-c5-parv-sup-c7.stat	94.34	96.15	95.24	96.23	96.23	96.23	0.990000000000009
parv-sup-c6-parv-sup-c7.stat	95.28	98.06	96.65	98.11	98.11	98.11	1.45999999999999
Parvo_coat2-sup-c1-Parvo_coat2-sup-c2.stat	98.14	98.32	98.23	98.70	98.70	98.70	0.469999999999999
PAS-sup-c1-PAS-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PAS-sup-c1-PAS-sup-c3.stat	75.41	86.79	80.70	84.43	83.74	84.08	3.38
PAS-sup-c2-PAS-sup-c3.stat	80.81	84.21	82.47	95.96	95.96	95.96	13.49
PAX-sup-c1-PAX-sup-c2.stat	59.35	71.57	64.89	98.37	98.37	98.37	33.48
PBD-sup-c1-PBD-sup-c2.stat	55.74	72.34	62.96	52.46	47.76	50.00	-12.96
PBP-sup-c1-PBP-sup-c2.stat	92.67	92.67	92.67	94.00	94.00	94.00	1.33
PBP_C1-sup-c1-PBP_C1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PBP_C2-sup-c1-PBP_C2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PBP_GOBP-sup-c1-PBP_GOBP-sup-c2.stat	46.23	50.52	48.28	47.17	46.73	46.95	-1.33
PBP_NC-sup-c1-PBP_NC-sup-c2.stat	99.22	99.22	99.22	99.42	99.42	99.42	0.200000000000003
pcd-sup-c1-pcd-sup-c2.stat	78.14	84.62	81.25	77.05	75.81	76.42	-4.83
PCI_1-sup-c1-PCI_1-sup-c2.stat	98.04	98.04	98.04	98.04	98.04	98.04	0
PCMT-sup-c1-PCMT-sup-c2.stat	96.10	96.10	96.10	95.61	95.61	95.61	-0.489999999999995
PCNA-sup-c1-PCNA-sup-c2.stat	99.19	99.19	99.19	99.19	99.19	99.19	0
pdc-sup-c1-pdc-sup-c2.stat	71.43	71.29	71.36	75.60	74.12	74.85	3.48999999999999
pdc-sup-c1-pdc-sup-c3.stat	82.38	80.56	81.46	79.71	77.80	78.74	-2.72
pdc-sup-c1-pdc-sup-c4.stat	95.47	94.36	94.91	95.67	93.82	94.74	-0.170000000000002
pdc-sup-c2-pdc-sup-c3.stat	81.17	82.45	81.80	80.78	81.57	81.17	-0.629999999999995
pdc-sup-c2-pdc-sup-c4.stat	76.74	77.34	77.04	76.16	75.87	76.02	-1.02000000000001
pdc-sup-c3-pdc-sup-c4.stat	86.14	84.62	85.37	87.55	85.83	86.68	1.31
PDGF-sup-c1-PDGF-sup-c2.stat	88.75	87.65	88.20	88.75	86.59	87.65	-0.549999999999997
PDZ-sup-c1-PDZ-sup-c2.stat	95.83	96.84	96.34	100.00	100.00	100.00	3.66
PDZ-sup-c1-PDZ-sup-c3.stat	98.86	98.86	98.86	98.86	98.86	98.86	0
PDZ-sup-c1-PDZ-sup-c4.stat	98.82	97.67	98.25	95.29	94.19	94.74	-3.51000000000001
PDZ-sup-c1-PDZ-sup-c5.stat	86.36	89.41	87.86	90.91	89.89	90.40	2.54000000000001
PDZ-sup-c1-PDZ-sup-c6.stat	95.29	96.43	95.86	94.12	93.02	93.57	-2.29000000000001
PDZ-sup-c2-PDZ-sup-c3.stat	98.86	98.86	98.86	97.73	97.73	97.73	-1.13
PDZ-sup-c2-PDZ-sup-c4.stat	100.00	98.84	99.42	90.59	89.53	90.06	-9.36
PDZ-sup-c2-PDZ-sup-c5.stat	92.05	94.19	93.10	90.91	89.89	90.40	-2.69999999999999
PDZ-sup-c2-PDZ-sup-c6.stat	90.59	91.67	91.12	90.59	89.53	90.06	-1.06
PDZ-sup-c3-PDZ-sup-c4.stat	94.19	95.29	94.74	98.84	98.84	98.84	4.10000000000001
PDZ-sup-c3-PDZ-sup-c5.stat	88.51	90.59	89.53	90.80	89.77	90.29	0.760000000000005
PDZ-sup-c3-PDZ-sup-c6.stat	92.94	94.05	93.49	95.29	96.43	95.86	2.37
PDZ-sup-c4-PDZ-sup-c5.stat	84.88	87.95	86.39	89.53	88.51	89.02	2.63
PDZ-sup-c4-PDZ-sup-c6.stat	96.47	95.35	95.91	94.12	93.02	93.57	-2.34
PDZ-sup-c5-PDZ-sup-c6.stat	82.35	85.37	83.83	91.76	91.76	91.76	7.93000000000001
pec_lyase-sup-c1-pec_lyase-sup-c2.stat	73.16	74.11	73.63	73.16	70.46	71.79	-1.83999999999999
pec_lyase-sup-c1-pec_lyase-sup-c3.stat	79.61	79.87	79.74	78.64	76.18	77.39	-2.34999999999999
pec_lyase-sup-c1-pec_lyase-sup-c4.stat	74.04	75.00	74.52	73.72	70.77	72.21	-2.31
pec_lyase-sup-c2-pec_lyase-sup-c3.stat	71.68	72.70	72.18	71.33	67.33	69.27	-2.91000000000001
pec_lyase-sup-c2-pec_lyase-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
pec_lyase-sup-c3-pec_lyase-sup-c4.stat	73.43	74.47	73.94	72.38	68.32	70.29	-3.64999999999999
Pectinesterase-sup-c1-Pectinesterase-sup-c2.stat	93.84	93.84	93.84	94.52	94.52	94.52	0.679999999999993
Penicil_amidase-sup-c1-Penicil_amidase-sup-c2.stat	71.91	73.93	72.90	67.90	67.79	67.84	-5.06
pentraxin-sup-c1-pentraxin-sup-c2.stat	99.51	99.51	99.51	99.51	99.51	99.51	0
PEP-utilizers-sup-c1-PEP-utilizers-sup-c2.stat	96.90	97.66	97.28	99.22	99.22	99.22	1.94
PEP-utilizers-sup-c1-PEP-utilizers-sup-c3.stat	75.25	76.77	76.00	88.12	86.41	87.25	11.25
PEP-utilizers-sup-c2-PEP-utilizers-sup-c3.stat	79.61	82.83	81.19	93.20	92.31	92.75	11.56
PEP-utilizers_C-sup-c1-PEP-utilizers_C-sup-c2.stat	95.87	96.67	96.27	99.72	99.72	99.72	3.45
PEP-utilizers_NC-sup-c1-PEP-utilizers_NC-sup-c2.stat	80.00	83.19	81.56	98.14	98.14	98.14	16.58
Pep_deformylase-sup-c1-Pep_deformylase-sup-c2.stat	96.88	96.88	96.88	95.62	95.62	95.62	-1.25999999999999
PEPCK_ATP-sup-c1-PEPCK_ATP-sup-c2.stat	99.20	99.00	99.10	98.60	98.40	98.50	-0.599999999999994
Pept_C1-like-sup-c1-Pept_C1-like-sup-c2.stat	97.73	97.51	97.62	98.41	98.19	98.30	0.679999999999993
Peptidase_A6-sup-c1-Peptidase_A6-sup-c2.stat	98.75	98.75	98.75	98.44	98.44	98.44	-0.310000000000002
Peptidase_C15-sup-c1-Peptidase_C15-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Peptidase_C2-sup-c1-Peptidase_C2-sup-c2.stat	74.13	77.30	75.68	94.01	93.12	93.56	17.88
Peptidase_C2_D1-sup-c1-Peptidase_C2_D1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Peptidase_C2_D2-sup-c1-Peptidase_C2_D2-sup-c2.stat	92.31	94.49	93.39	91.54	90.84	91.19	-2.2
Peptidase_M10A-sup-c1-Peptidase_M10A-sup-c2.stat	98.03	98.03	98.03	98.46	98.25	98.36	0.329999999999998
Peptidase_M16-sup-c1-Peptidase_M16-sup-c2.stat	95.68	95.68	95.68	96.16	96.16	96.16	0.47999999999999
Peptidase_M17-sup-c1-Peptidase_M17-sup-c2.stat	99.06	99.37	99.22	99.06	99.06	99.06	-0.159999999999997
Peptidase_M17_N-sup-c1-Peptidase_M17_N-sup-c2.stat	76.39	76.39	76.39	85.42	85.42	85.42	9.03
Peptidase_M24-sup-c1-Peptidase_M24-sup-c2.stat	94.74	93.91	94.32	93.86	93.04	93.45	-0.86999999999999
Peptidase_M24-sup-c1-Peptidase_M24-sup-c3.stat	81.82	85.14	83.44	84.42	82.28	83.33	-0.109999999999999
Peptidase_M24-sup-c1-Peptidase_M24-sup-c4.stat	80.93	85.65	83.22	82.20	80.83	81.51	-1.70999999999999
Peptidase_M24-sup-c2-Peptidase_M24-sup-c3.stat	87.38	89.05	88.21	87.38	86.18	86.77	-1.44
Peptidase_M24-sup-c2-Peptidase_M24-sup-c4.stat	83.33	82.94	83.14	83.33	81.40	82.35	-0.790000000000006
Peptidase_M24-sup-c3-Peptidase_M24-sup-c4.stat	92.64	91.85	92.24	91.34	90.17	90.75	-1.48999999999999
Peptidase_M27-sup-c1-Peptidase_M27-sup-c2.stat	89.02	89.19	89.10	91.52	91.35	91.43	2.33000000000001
Peptidase_S11-sup-c1-Peptidase_S11-sup-c2.stat	97.40	97.40	97.40	96.54	96.54	96.54	-0.859999999999999
Peptidase_S15-sup-c1-Peptidase_S15-sup-c2.stat	81.48	83.02	82.24	82.72	82.21	82.46	0.219999999999999
Peptidase_S15_C-sup-c1-Peptidase_S15_C-sup-c2.stat	84.18	86.63	85.39	80.23	79.78	80.00	-5.39
Peptidase_S15_N-sup-c1-Peptidase_S15_N-sup-c2.stat	85.67	88.55	87.09	79.15	78.64	78.90	-8.19
Peptidase_S21-sup-c1-Peptidase_S21-sup-c2.stat	92.27	92.75	92.51	93.81	93.81	93.81	1.3
Peptidase_S21-sup-c1-Peptidase_S21-sup-c3.stat	87.56	88.95	88.25	89.12	89.12	89.12	0.870000000000005
Peptidase_S21-sup-c2-Peptidase_S21-sup-c3.stat	97.06	97.06	97.06	98.04	98.04	98.04	0.980000000000004
Peptidase_S24-sup-c1-Peptidase_S24-sup-c2.stat	94.19	94.19	94.19	93.02	93.02	93.02	-1.17
Peptidase_S9-sup-c1-Peptidase_S9-sup-c2.stat	90.87	90.51	90.69	92.86	92.13	92.49	1.8
Peripla_BP_2-sup-c1-Peripla_BP_2-sup-c2.stat	90.38	90.38	90.38	87.45	87.08	87.27	-3.11
peroxidase-sup-c1-peroxidase-sup-c2.stat	98.82	98.82	98.82	99.12	99.12	99.12	0.300000000000011
peroxidase-sup-c1-peroxidase-sup-c3.stat	96.14	95.86	96.00	95.85	95.56	95.70	-0.299999999999997
peroxidase-sup-c1-peroxidase-sup-c4.stat	97.58	96.42	97.00	99.09	98.20	98.65	1.65000000000001
peroxidase-sup-c1-peroxidase-sup-c5.stat	89.34	90.67	90.00	91.18	87.63	89.37	-0.629999999999995
peroxidase-sup-c2-peroxidase-sup-c3.stat	97.33	97.33	97.33	97.63	97.63	97.63	0.299999999999997
peroxidase-sup-c2-peroxidase-sup-c4.stat	99.40	98.51	98.95	99.40	98.51	98.95	0
peroxidase-sup-c2-peroxidase-sup-c5.stat	88.28	89.93	89.09	94.14	90.81	92.45	3.36
peroxidase-sup-c3-peroxidase-sup-c4.stat	98.19	98.19	98.19	98.19	98.19	98.19	0
peroxidase-sup-c3-peroxidase-sup-c5.stat	84.62	85.87	85.24	83.88	80.07	81.93	-3.30999999999999
peroxidase-sup-c4-peroxidase-sup-c5.stat	90.51	92.19	91.34	83.94	80.42	82.14	-9.2
Pertussis_S2S3-sup-c1-Pertussis_S2S3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Pertussis_S2S3_N-sup-c1-Pertussis_S2S3_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Pertussis_S2S3_NC-sup-c1-Pertussis_S2S3_NC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PGAM-sup-c1-PGAM-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
PGAM-sup-c1-PGAM-sup-c3.stat	83.24	83.24	83.24	87.57	87.10	87.33	4.09
PGAM-sup-c2-PGAM-sup-c3.stat	80.81	82.47	81.63	82.32	82.74	82.53	0.900000000000006
PGI-sup-c1-PGI-sup-c2.stat	88.65	88.01	88.33	88.16	87.53	87.85	-0.480000000000004
pgk-sup-c1-pgk-sup-c2.stat	98.47	98.47	98.47	98.98	98.98	98.98	0.510000000000005
pgk-sup-c1-pgk-sup-c3.stat	71.46	73.13	72.29	87.63	87.63	87.63	15.34
pgk-sup-c1-pgk-sup-c4.stat	91.14	91.84	91.49	88.86	88.64	88.75	-2.73999999999999
pgk-sup-c2-pgk-sup-c3.stat	78.72	79.95	79.33	95.90	95.65	95.77	16.44
pgk-sup-c2-pgk-sup-c4.stat	85.24	87.24	86.23	96.44	96.68	96.56	10.33
pgk-sup-c3-pgk-sup-c4.stat	98.47	98.22	98.34	98.21	97.96	98.09	-0.25
PGM_PMM-sup-c1-PGM_PMM-sup-c2.stat	98.45	98.45	98.45	96.12	96.12	96.12	-2.33
PGM_PMM_I-sup-c1-PGM_PMM_I-sup-c2.stat	97.85	96.30	97.07	97.85	96.30	97.07	0
PGM_PMM_II-sup-c1-PGM_PMM_II-sup-c2.stat	96.40	96.40	96.40	98.20	98.20	98.20	1.8
PGM_PMM_III-sup-c1-PGM_PMM_III-sup-c2.stat	98.25	98.25	98.25	97.37	97.37	97.37	-0.879999999999995
PGM_PMM_NC-sup-c1-PGM_PMM_NC-sup-c2.stat	97.41	96.87	97.14	97.59	97.05	97.32	0.179999999999993
PH-sup-c1-PH-sup-c10.stat	72.00	70.59	71.29	81.00	74.31	77.51	6.22
PH-sup-c1-PH-sup-c11.stat	67.68	69.79	68.72	69.70	66.99	68.32	-0.400000000000006
PH-sup-c1-PH-sup-c12.stat	45.74	47.25	46.49	81.91	71.96	76.62	30.13
PH-sup-c1-PH-sup-c13.stat	53.70	53.70	53.70	67.59	61.86	64.60	10.9
PH-sup-c1-PH-sup-c2.stat	81.55	84.85	83.17	99.03	96.23	97.61	14.44
PH-sup-c1-PH-sup-c3.stat	78.79	78.79	78.79	83.84	80.58	82.18	3.39
PH-sup-c1-PH-sup-c4.stat	80.41	79.59	80.00	85.57	82.18	83.84	3.84
PH-sup-c1-PH-sup-c5.stat	86.32	83.67	84.97	85.26	81.82	83.51	-1.45999999999999
PH-sup-c1-PH-sup-c6.stat	77.66	77.66	77.66	81.91	81.05	81.48	3.82000000000001
PH-sup-c1-PH-sup-c7.stat	69.15	65.66	67.36	76.60	69.23	72.73	5.37
PH-sup-c1-PH-sup-c8.stat	72.28	73.74	73.00	76.24	74.76	75.49	2.48999999999999
PH-sup-c1-PH-sup-c9.stat	71.00	73.96	72.45	86.00	81.13	83.50	11.05
PH-sup-c10-PH-sup-c11.stat	73.91	71.58	72.73	72.83	63.21	67.68	-5.05
PH-sup-c10-PH-sup-c12.stat	72.83	69.79	71.28	76.09	67.31	71.43	0.150000000000006
PH-sup-c10-PH-sup-c13.stat	73.58	73.58	73.58	72.64	68.14	70.32	-3.26000000000001
PH-sup-c10-PH-sup-c2.stat	84.44	80.00	82.16	82.22	74.00	77.89	-4.27
PH-sup-c10-PH-sup-c3.stat	73.53	75.76	74.63	75.49	70.64	72.99	-1.64
PH-sup-c10-PH-sup-c4.stat	68.75	78.57	73.33	70.54	65.29	67.81	-5.52
PH-sup-c10-PH-sup-c5.stat	88.89	81.63	85.11	85.56	77.78	81.48	-3.63
PH-sup-c10-PH-sup-c6.stat	82.76	79.12	80.90	81.61	74.74	78.02	-2.88000000000001
PH-sup-c10-PH-sup-c7.stat	73.08	77.55	75.25	74.04	68.14	70.97	-4.28
PH-sup-c10-PH-sup-c8.stat	71.57	70.87	71.22	79.41	77.14	78.26	7.04000000000001
PH-sup-c10-PH-sup-c9.stat	70.33	67.37	68.82	72.53	68.04	70.21	1.39
PH-sup-c11-PH-sup-c12.stat	75.79	79.12	77.42	83.16	76.70	79.80	2.38
PH-sup-c11-PH-sup-c13.stat	74.29	80.41	77.23	73.33	71.30	72.30	-4.93000000000001
PH-sup-c11-PH-sup-c2.stat	75.82	82.14	78.86	80.22	79.35	79.78	0.920000000000002
PH-sup-c11-PH-sup-c3.stat	71.58	74.73	73.12	76.84	73.00	74.87	1.75
PH-sup-c11-PH-sup-c4.stat	76.34	76.34	76.34	78.49	74.49	76.44	0.0999999999999943
PH-sup-c11-PH-sup-c5.stat	81.52	79.79	80.65	86.96	82.47	84.66	4.00999999999999
PH-sup-c11-PH-sup-c6.stat	82.95	77.66	80.22	80.68	75.53	78.02	-2.2
PH-sup-c11-PH-sup-c7.stat	80.22	78.49	79.35	84.62	77.78	81.05	1.7
PH-sup-c11-PH-sup-c8.stat	69.15	69.89	69.52	75.53	71.72	73.58	4.06
PH-sup-c11-PH-sup-c9.stat	58.00	65.91	61.70	66.00	64.08	65.02	3.31999999999999
PH-sup-c12-PH-sup-c13.stat	70.09	71.43	70.75	75.70	71.05	73.30	2.55
PH-sup-c12-PH-sup-c2.stat	85.54	78.89	82.08	89.16	80.43	84.57	2.48999999999999
PH-sup-c12-PH-sup-c3.stat	68.09	66.67	67.37	82.98	75.73	79.19	11.82
PH-sup-c12-PH-sup-c4.stat	75.27	73.68	74.47	78.49	71.57	74.87	0.400000000000006
PH-sup-c12-PH-sup-c5.stat	82.76	78.26	80.45	87.36	79.17	83.06	2.61
PH-sup-c12-PH-sup-c6.stat	86.59	78.02	82.08	79.27	69.89	74.29	-7.78999999999999
PH-sup-c12-PH-sup-c7.stat	70.41	76.67	73.40	81.63	77.67	79.60	6.19999999999999
PH-sup-c12-PH-sup-c8.stat	76.92	74.47	75.68	67.03	60.40	63.54	-12.14
PH-sup-c12-PH-sup-c9.stat	63.54	64.21	63.87	63.54	59.80	61.62	-2.25
PH-sup-c13-PH-sup-c2.stat	70.21	70.97	70.59	72.34	66.67	69.39	-1.2
PH-sup-c13-PH-sup-c3.stat	78.95	75.00	76.92	84.21	75.47	79.60	2.67999999999999
PH-sup-c13-PH-sup-c4.stat	75.49	73.33	74.40	75.49	69.37	72.30	-2.10000000000001
PH-sup-c13-PH-sup-c5.stat	84.27	78.12	81.08	83.15	74.75	78.72	-2.36
PH-sup-c13-PH-sup-c6.stat	80.46	74.47	77.35	85.06	77.89	81.32	3.97
PH-sup-c13-PH-sup-c7.stat	82.86	87.00	84.88	70.48	69.16	69.81	-15.07
PH-sup-c13-PH-sup-c8.stat	79.80	75.96	77.83	83.84	73.45	78.30	0.469999999999999
PH-sup-c13-PH-sup-c9.stat	64.41	63.87	64.14	61.02	57.14	59.02	-5.12
PH-sup-c2-PH-sup-c3.stat	80.22	79.35	79.78	86.81	85.87	86.34	6.56
PH-sup-c2-PH-sup-c4.stat	89.89	88.89	89.39	87.64	86.67	87.15	-2.23999999999999
PH-sup-c2-PH-sup-c5.stat	89.89	88.89	89.39	89.89	88.89	89.39	0
PH-sup-c2-PH-sup-c6.stat	86.52	85.56	86.03	87.64	86.67	87.15	1.12
PH-sup-c2-PH-sup-c7.stat	92.50	84.09	88.10	92.50	83.15	87.57	-0.530000000000001
PH-sup-c2-PH-sup-c8.stat	82.80	85.56	84.15	88.17	87.23	87.70	3.55
PH-sup-c2-PH-sup-c9.stat	80.00	82.93	81.44	87.06	82.22	84.57	3.13
PH-sup-c3-PH-sup-c4.stat	82.69	84.31	83.50	90.38	90.38	90.38	6.88
PH-sup-c3-PH-sup-c5.stat	87.00	88.78	87.88	89.00	89.90	89.45	1.57000000000001
PH-sup-c3-PH-sup-c6.stat	85.71	86.67	86.19	82.42	83.33	82.87	-3.31999999999999
PH-sup-c3-PH-sup-c7.stat	75.00	68.57	71.64	88.54	78.70	83.33	11.69
PH-sup-c3-PH-sup-c8.stat	77.23	79.59	78.39	82.18	79.81	80.98	2.59
PH-sup-c3-PH-sup-c9.stat	72.53	70.21	71.35	74.73	70.10	72.34	0.990000000000009
PH-sup-c4-PH-sup-c5.stat	93.88	94.85	94.36	97.96	97.96	97.96	3.59999999999999
PH-sup-c4-PH-sup-c6.stat	94.38	94.38	94.38	94.38	94.38	94.38	0
PH-sup-c4-PH-sup-c7.stat	89.89	80.81	85.11	88.76	78.22	83.16	-1.95
PH-sup-c4-PH-sup-c8.stat	83.96	88.12	85.99	84.91	83.33	84.11	-1.88
PH-sup-c4-PH-sup-c9.stat	69.66	66.67	68.13	68.54	64.21	66.30	-1.83
PH-sup-c5-PH-sup-c6.stat	95.60	95.60	95.60	94.51	94.51	94.51	-1.08999999999999
PH-sup-c5-PH-sup-c7.stat	94.05	82.29	87.78	92.86	80.41	86.19	-1.59
PH-sup-c5-PH-sup-c8.stat	83.67	87.23	85.42	83.67	83.67	83.67	-1.75
PH-sup-c5-PH-sup-c9.stat	70.45	70.45	70.45	73.86	70.65	72.22	1.77
PH-sup-c6-PH-sup-c7.stat	85.19	77.53	81.18	82.72	75.28	78.82	-2.36000000000001
PH-sup-c6-PH-sup-c8.stat	91.11	91.11	91.11	91.11	91.11	91.11	0
PH-sup-c6-PH-sup-c9.stat	73.56	73.56	73.56	71.26	68.13	69.66	-3.90000000000001
PH-sup-c7-PH-sup-c8.stat	91.76	82.11	86.67	78.82	66.34	72.04	-14.63
PH-sup-c7-PH-sup-c9.stat	60.23	60.23	60.23	61.36	56.84	59.02	-1.20999999999999
PH-sup-c8-PH-sup-c9.stat	70.00	70.00	70.00	68.89	65.96	67.39	-2.61
Phage_F-sup-c1-Phage_F-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Phage_G-sup-c1-Phage_G-sup-c2.stat	98.26	98.26	98.26	98.26	98.26	98.26	0
Phage_integrase-sup-c1-Phage_integrase-sup-c2.stat	75.18	77.44	76.30	71.53	64.05	67.59	-8.70999999999999
Phage_integrase-sup-c1-Phage_integrase-sup-c3.stat	84.56	84.56	84.56	78.52	74.52	76.47	-8.09
Phage_integrase-sup-c1-Phage_integrase-sup-c4.stat	75.31	78.21	76.73	74.69	68.36	71.39	-5.34
Phage_integrase-sup-c2-Phage_integrase-sup-c3.stat	78.72	82.84	80.73	82.98	79.05	80.97	0.239999999999995
Phage_integrase-sup-c2-Phage_integrase-sup-c4.stat	73.94	78.21	76.01	74.55	74.55	74.55	-1.46000000000001
Phage_integrase-sup-c3-Phage_integrase-sup-c4.stat	77.56	80.67	79.08	80.13	75.30	77.64	-1.44
Phage_lysozyme-sup-c1-Phage_lysozyme-sup-c2.stat	97.56	98.16	97.86	98.17	98.17	98.17	0.310000000000002
PHBH-sup-c1-PHBH-sup-c2.stat	88.95	89.19	89.07	87.60	87.60	87.60	-1.47
phc-sup-c1-phc-sup-c10.stat	93.87	93.87	93.87	92.02	92.02	92.02	-1.85000000000001
phc-sup-c1-phc-sup-c11.stat	93.87	93.87	93.87	92.02	92.02	92.02	-1.85000000000001
phc-sup-c1-phc-sup-c12.stat	84.05	91.95	87.82	98.16	98.16	98.16	10.34
phc-sup-c1-phc-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phc-sup-c1-phc-sup-c3.stat	99.42	99.42	99.42	99.42	99.42	99.42	0
phc-sup-c1-phc-sup-c4.stat	99.42	99.42	99.42	99.42	99.42	99.42	0
phc-sup-c1-phc-sup-c5.stat	98.75	98.75	98.75	98.12	98.12	98.12	-0.629999999999995
phc-sup-c1-phc-sup-c6.stat	98.74	98.74	98.74	98.74	98.74	98.74	0
phc-sup-c1-phc-sup-c7.stat	96.23	96.23	96.23	98.74	98.74	98.74	2.50999999999999
phc-sup-c1-phc-sup-c8.stat	94.34	94.34	94.34	93.71	93.71	93.71	-0.63000000000001
phc-sup-c1-phc-sup-c9.stat	94.34	94.34	94.34	94.34	94.34	94.34	0
phc-sup-c10-phc-sup-c11.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phc-sup-c10-phc-sup-c12.stat	81.94	83.01	82.47	90.97	90.97	90.97	8.5
phc-sup-c10-phc-sup-c2.stat	92.07	92.07	92.07	92.07	92.07	92.07	0
phc-sup-c10-phc-sup-c3.stat	93.90	93.90	93.90	93.29	93.29	93.29	-0.609999999999999
phc-sup-c10-phc-sup-c4.stat	93.87	93.87	93.87	93.25	93.25	93.25	-0.620000000000005
phc-sup-c10-phc-sup-c5.stat	93.17	93.17	93.17	98.14	98.14	98.14	4.97
phc-sup-c10-phc-sup-c6.stat	96.25	96.86	96.55	98.12	98.12	98.12	1.57000000000001
phc-sup-c10-phc-sup-c7.stat	96.25	96.86	96.55	97.50	97.50	97.50	0.950000000000003
phc-sup-c10-phc-sup-c8.stat	98.12	98.12	98.12	98.12	98.12	98.12	0
phc-sup-c10-phc-sup-c9.stat	98.12	98.12	98.12	98.12	98.12	98.12	0
phc-sup-c11-phc-sup-c12.stat	81.94	83.01	82.47	89.03	89.03	89.03	6.56
phc-sup-c11-phc-sup-c2.stat	93.90	93.90	93.90	92.07	92.07	92.07	-1.83000000000001
phc-sup-c11-phc-sup-c3.stat	93.90	93.90	93.90	95.12	95.12	95.12	1.22
phc-sup-c11-phc-sup-c4.stat	93.87	93.87	93.87	93.25	93.25	93.25	-0.620000000000005
phc-sup-c11-phc-sup-c5.stat	95.65	96.25	95.95	98.14	98.14	98.14	2.19
phc-sup-c11-phc-sup-c6.stat	96.25	96.86	96.55	98.12	98.12	98.12	1.57000000000001
phc-sup-c11-phc-sup-c7.stat	96.25	96.86	96.55	97.50	97.50	97.50	0.950000000000003
phc-sup-c11-phc-sup-c8.stat	98.12	98.12	98.12	98.12	98.12	98.12	0
phc-sup-c11-phc-sup-c9.stat	98.12	98.12	98.12	98.12	98.12	98.12	0
phc-sup-c12-phc-sup-c2.stat	84.66	92.62	88.46	98.16	98.16	98.16	9.7
phc-sup-c12-phc-sup-c3.stat	82.74	83.73	83.23	98.81	98.81	98.81	15.58
phc-sup-c12-phc-sup-c4.stat	82.74	90.85	86.60	95.83	96.41	96.12	9.52000000000001
phc-sup-c12-phc-sup-c5.stat	86.18	94.93	90.34	94.74	94.74	94.74	4.39999999999999
phc-sup-c12-phc-sup-c6.stat	96.73	96.73	96.73	96.08	96.08	96.08	-0.650000000000006
phc-sup-c12-phc-sup-c7.stat	83.01	84.67	83.83	96.08	96.08	96.08	12.25
phc-sup-c12-phc-sup-c8.stat	90.73	91.33	91.03	94.04	94.04	94.04	3.01000000000001
phc-sup-c12-phc-sup-c9.stat	90.73	91.33	91.03	92.72	92.72	92.72	1.69
phc-sup-c2-phc-sup-c3.stat	99.42	99.42	99.42	99.42	99.42	99.42	0
phc-sup-c2-phc-sup-c4.stat	99.42	99.42	99.42	99.42	99.42	99.42	0
phc-sup-c2-phc-sup-c5.stat	98.76	98.76	98.76	98.14	98.14	98.14	-0.620000000000005
phc-sup-c2-phc-sup-c6.stat	96.25	96.25	96.25	98.75	98.75	98.75	2.5
phc-sup-c2-phc-sup-c7.stat	96.25	96.25	96.25	96.25	96.25	96.25	0
phc-sup-c2-phc-sup-c8.stat	93.75	93.75	93.75	91.88	91.88	91.88	-1.87
phc-sup-c2-phc-sup-c9.stat	93.75	93.75	93.75	91.88	91.88	91.88	-1.87
phc-sup-c3-phc-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phc-sup-c3-phc-sup-c5.stat	98.76	98.76	98.76	98.76	98.76	98.76	0
phc-sup-c3-phc-sup-c6.stat	98.75	98.75	98.75	98.75	98.75	98.75	0
phc-sup-c3-phc-sup-c7.stat	95.00	95.00	95.00	95.62	95.62	95.62	0.620000000000005
phc-sup-c3-phc-sup-c8.stat	93.75	93.75	93.75	96.25	96.25	96.25	2.5
phc-sup-c3-phc-sup-c9.stat	93.75	93.75	93.75	95.00	95.00	95.00	1.25
phc-sup-c4-phc-sup-c5.stat	98.75	98.75	98.75	98.12	98.12	98.12	-0.629999999999995
phc-sup-c4-phc-sup-c6.stat	98.74	98.74	98.74	98.74	98.74	98.74	0
phc-sup-c4-phc-sup-c7.stat	95.60	95.60	95.60	98.74	98.74	98.74	3.14
phc-sup-c4-phc-sup-c8.stat	94.34	94.34	94.34	94.97	94.97	94.97	0.629999999999995
phc-sup-c4-phc-sup-c9.stat	94.34	94.34	94.34	94.34	94.34	94.34	0
phc-sup-c5-phc-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phc-sup-c5-phc-sup-c7.stat	99.37	99.37	99.37	100.00	100.00	100.00	0.629999999999995
phc-sup-c5-phc-sup-c8.stat	95.54	94.34	94.94	97.45	96.23	96.84	1.90000000000001
phc-sup-c5-phc-sup-c9.stat	95.54	94.34	94.94	96.18	94.97	95.57	0.629999999999995
phc-sup-c6-phc-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phc-sup-c6-phc-sup-c8.stat	96.15	94.94	95.54	96.79	95.57	96.18	0.640000000000001
phc-sup-c6-phc-sup-c9.stat	96.15	94.94	95.54	96.79	95.57	96.18	0.640000000000001
phc-sup-c7-phc-sup-c8.stat	96.15	94.94	95.54	96.79	95.57	96.18	0.640000000000001
phc-sup-c7-phc-sup-c9.stat	96.15	94.94	95.54	96.79	95.57	96.18	0.640000000000001
phc-sup-c8-phc-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phero-sup-c1-phero-sup-c2.stat	100.00	97.30	98.63	94.44	91.89	93.15	-5.47999999999999
phero-sup-c1-phero-sup-c3.stat	94.44	94.44	94.44	94.44	94.44	94.44	0
phero-sup-c2-phero-sup-c3.stat	83.33	90.91	86.96	80.56	78.38	79.45	-7.50999999999999
phosfruc-sup-c1-phosfruc-sup-c2.stat	99.69	99.69	99.69	99.69	99.69	99.69	0
phoslip-sup-c1-phoslip-sup-c10.stat	97.35	97.35	97.35	95.58	95.58	95.58	-1.77
phoslip-sup-c1-phoslip-sup-c11.stat	97.35	97.35	97.35	95.58	95.58	95.58	-1.77
phoslip-sup-c1-phoslip-sup-c12.stat	96.46	96.46	96.46	96.46	96.46	96.46	0
phoslip-sup-c1-phoslip-sup-c13.stat	96.46	96.46	96.46	95.58	95.58	95.58	-0.879999999999995
phoslip-sup-c1-phoslip-sup-c14.stat	97.35	97.35	97.35	95.58	95.58	95.58	-1.77
phoslip-sup-c1-phoslip-sup-c15.stat	94.69	94.69	94.69	96.46	96.46	96.46	1.77
phoslip-sup-c1-phoslip-sup-c16.stat	96.46	96.46	96.46	94.69	94.69	94.69	-1.77
phoslip-sup-c1-phoslip-sup-c17.stat	97.35	97.35	97.35	95.58	95.58	95.58	-1.77
phoslip-sup-c1-phoslip-sup-c18.stat	96.52	96.52	96.52	94.78	94.78	94.78	-1.73999999999999
phoslip-sup-c1-phoslip-sup-c2.stat	95.93	97.52	96.72	99.19	99.19	99.19	2.47
phoslip-sup-c1-phoslip-sup-c3.stat	95.73	95.73	95.73	96.58	96.58	96.58	0.849999999999994
phoslip-sup-c1-phoslip-sup-c4.stat	93.10	93.10	93.10	96.55	96.55	96.55	3.45
phoslip-sup-c1-phoslip-sup-c5.stat	94.02	94.02	94.02	90.60	89.83	90.21	-3.81
phoslip-sup-c1-phoslip-sup-c6.stat	98.23	98.23	98.23	95.58	95.58	95.58	-2.65000000000001
phoslip-sup-c1-phoslip-sup-c7.stat	95.54	94.69	95.11	94.64	93.81	94.22	-0.890000000000001
phoslip-sup-c1-phoslip-sup-c8.stat	93.81	93.81	93.81	93.81	93.81	93.81	0
phoslip-sup-c1-phoslip-sup-c9.stat	95.58	95.58	95.58	93.81	93.81	93.81	-1.77
phoslip-sup-c10-phoslip-sup-c11.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c10-phoslip-sup-c12.stat	100.00	99.18	99.59	99.17	98.36	98.77	-0.820000000000007
phoslip-sup-c10-phoslip-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c10-phoslip-sup-c14.stat	99.17	99.17	99.17	98.35	98.35	98.35	-0.820000000000007
phoslip-sup-c10-phoslip-sup-c15.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
phoslip-sup-c10-phoslip-sup-c16.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c10-phoslip-sup-c17.stat	99.17	99.17	99.17	98.35	98.35	98.35	-0.820000000000007
phoslip-sup-c10-phoslip-sup-c18.stat	99.18	99.18	99.18	99.18	99.18	99.18	0
phoslip-sup-c10-phoslip-sup-c2.stat	92.92	92.92	92.92	93.81	93.81	93.81	0.890000000000001
phoslip-sup-c10-phoslip-sup-c3.stat	93.75	93.75	93.75	91.07	90.27	90.67	-3.08
phoslip-sup-c10-phoslip-sup-c4.stat	92.04	93.69	92.86	92.04	91.23	91.63	-1.23
phoslip-sup-c10-phoslip-sup-c5.stat	94.69	94.69	94.69	92.04	91.23	91.63	-3.06
phoslip-sup-c10-phoslip-sup-c6.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c10-phoslip-sup-c7.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c10-phoslip-sup-c8.stat	96.72	97.52	97.12	100.00	100.00	100.00	2.88
phoslip-sup-c10-phoslip-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c11-phoslip-sup-c12.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c11-phoslip-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c11-phoslip-sup-c14.stat	99.17	99.17	99.17	98.35	98.35	98.35	-0.820000000000007
phoslip-sup-c11-phoslip-sup-c15.stat	95.04	95.83	95.44	99.17	99.17	99.17	3.73
phoslip-sup-c11-phoslip-sup-c16.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c11-phoslip-sup-c17.stat	95.87	96.67	96.27	99.17	99.17	99.17	2.90000000000001
phoslip-sup-c11-phoslip-sup-c18.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c11-phoslip-sup-c2.stat	95.58	95.58	95.58	94.69	94.69	94.69	-0.890000000000001
phoslip-sup-c11-phoslip-sup-c3.stat	94.64	94.64	94.64	91.07	90.27	90.67	-3.97
phoslip-sup-c11-phoslip-sup-c4.stat	92.04	93.69	92.86	94.69	94.69	94.69	1.83
phoslip-sup-c11-phoslip-sup-c5.stat	95.58	95.58	95.58	92.92	92.11	92.51	-3.06999999999999
phoslip-sup-c11-phoslip-sup-c6.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c11-phoslip-sup-c7.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c11-phoslip-sup-c8.stat	96.72	97.52	97.12	100.00	100.00	100.00	2.88
phoslip-sup-c11-phoslip-sup-c9.stat	98.36	98.36	98.36	100.00	100.00	100.00	1.64
phoslip-sup-c12-phoslip-sup-c13.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c12-phoslip-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c12-phoslip-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c12-phoslip-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c12-phoslip-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c12-phoslip-sup-c18.stat	100.00	99.18	99.59	99.17	98.36	98.77	-0.820000000000007
phoslip-sup-c12-phoslip-sup-c2.stat	94.69	94.69	94.69	93.81	93.81	93.81	-0.879999999999995
phoslip-sup-c12-phoslip-sup-c3.stat	94.64	94.64	94.64	94.64	94.64	94.64	0
phoslip-sup-c12-phoslip-sup-c4.stat	91.15	92.79	91.96	95.58	95.58	95.58	3.62
phoslip-sup-c12-phoslip-sup-c5.stat	94.69	94.69	94.69	92.92	92.11	92.51	-2.17999999999999
phoslip-sup-c12-phoslip-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c12-phoslip-sup-c7.stat	100.00	98.36	99.17	100.00	98.36	99.17	0
phoslip-sup-c12-phoslip-sup-c8.stat	95.87	95.87	95.87	100.00	99.18	99.59	3.72
phoslip-sup-c12-phoslip-sup-c9.stat	99.18	99.18	99.18	99.18	99.18	99.18	0
phoslip-sup-c13-phoslip-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c13-phoslip-sup-c15.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c13-phoslip-sup-c16.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c13-phoslip-sup-c17.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c13-phoslip-sup-c18.stat	99.18	99.18	99.18	100.00	100.00	100.00	0.819999999999993
phoslip-sup-c13-phoslip-sup-c2.stat	94.69	94.69	94.69	92.04	91.23	91.63	-3.06
phoslip-sup-c13-phoslip-sup-c3.stat	94.64	93.81	94.22	94.64	93.81	94.22	0
phoslip-sup-c13-phoslip-sup-c4.stat	95.58	95.58	95.58	95.58	95.58	95.58	0
phoslip-sup-c13-phoslip-sup-c5.stat	95.58	95.58	95.58	91.15	89.57	90.35	-5.23
phoslip-sup-c13-phoslip-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c13-phoslip-sup-c7.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c13-phoslip-sup-c8.stat	95.90	96.69	96.30	100.00	100.00	100.00	3.7
phoslip-sup-c13-phoslip-sup-c9.stat	99.18	99.18	99.18	99.18	99.18	99.18	0
phoslip-sup-c14-phoslip-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c14-phoslip-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c14-phoslip-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c14-phoslip-sup-c18.stat	98.35	98.35	98.35	97.52	97.52	97.52	-0.829999999999998
phoslip-sup-c14-phoslip-sup-c2.stat	92.92	92.11	92.51	92.04	91.23	91.63	-0.88000000000001
phoslip-sup-c14-phoslip-sup-c3.stat	93.75	92.92	93.33	93.75	92.92	93.33	0
phoslip-sup-c14-phoslip-sup-c4.stat	91.15	92.79	91.96	94.69	94.69	94.69	2.73
phoslip-sup-c14-phoslip-sup-c5.stat	94.69	94.69	94.69	92.04	91.23	91.63	-3.06
phoslip-sup-c14-phoslip-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c14-phoslip-sup-c7.stat	99.17	98.35	98.76	99.17	98.35	98.76	0
phoslip-sup-c14-phoslip-sup-c8.stat	95.87	96.67	96.27	100.00	100.00	100.00	3.73
phoslip-sup-c14-phoslip-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c15-phoslip-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c15-phoslip-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c15-phoslip-sup-c18.stat	95.04	95.83	95.44	99.17	99.17	99.17	3.73
phoslip-sup-c15-phoslip-sup-c2.stat	92.92	92.11	92.51	92.04	91.23	91.63	-0.88000000000001
phoslip-sup-c15-phoslip-sup-c3.stat	92.86	92.04	92.44	93.75	92.92	93.33	0.890000000000001
phoslip-sup-c15-phoslip-sup-c4.stat	85.84	87.39	86.61	92.92	92.11	92.51	5.90000000000001
phoslip-sup-c15-phoslip-sup-c5.stat	92.92	92.11	92.51	91.15	89.57	90.35	-2.16000000000001
phoslip-sup-c15-phoslip-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c15-phoslip-sup-c7.stat	99.17	98.35	98.76	99.17	98.35	98.76	0
phoslip-sup-c15-phoslip-sup-c8.stat	94.21	95.00	94.61	98.35	98.35	98.35	3.73999999999999
phoslip-sup-c15-phoslip-sup-c9.stat	96.69	97.50	97.10	99.17	99.17	99.17	2.07000000000001
phoslip-sup-c16-phoslip-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c16-phoslip-sup-c18.stat	100.00	100.00	100.00	99.17	99.17	99.17	-0.829999999999998
phoslip-sup-c16-phoslip-sup-c2.stat	93.81	93.81	93.81	92.92	92.92	92.92	-0.890000000000001
phoslip-sup-c16-phoslip-sup-c3.stat	92.86	92.04	92.44	91.07	90.27	90.67	-1.77
phoslip-sup-c16-phoslip-sup-c4.stat	96.46	96.46	96.46	96.46	96.46	96.46	0
phoslip-sup-c16-phoslip-sup-c5.stat	93.81	92.98	93.39	91.15	89.57	90.35	-3.04000000000001
phoslip-sup-c16-phoslip-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c16-phoslip-sup-c7.stat	99.17	98.35	98.76	99.17	98.35	98.76	0
phoslip-sup-c16-phoslip-sup-c8.stat	96.69	97.50	97.10	100.00	100.00	100.00	2.90000000000001
phoslip-sup-c16-phoslip-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c17-phoslip-sup-c18.stat	95.87	96.67	96.27	99.17	99.17	99.17	2.90000000000001
phoslip-sup-c17-phoslip-sup-c2.stat	94.69	94.69	94.69	94.69	94.69	94.69	0
phoslip-sup-c17-phoslip-sup-c3.stat	94.64	94.64	94.64	91.96	91.15	91.56	-3.08
phoslip-sup-c17-phoslip-sup-c4.stat	92.92	93.75	93.33	96.46	96.46	96.46	3.13
phoslip-sup-c17-phoslip-sup-c5.stat	95.58	95.58	95.58	92.04	91.23	91.63	-3.95
phoslip-sup-c17-phoslip-sup-c6.stat	97.52	98.33	97.93	100.00	100.00	100.00	2.06999999999999
phoslip-sup-c17-phoslip-sup-c7.stat	99.17	98.35	98.76	99.17	98.35	98.76	0
phoslip-sup-c17-phoslip-sup-c8.stat	92.56	94.12	93.33	98.35	98.35	98.35	5.02
phoslip-sup-c17-phoslip-sup-c9.stat	99.17	99.17	99.17	99.17	99.17	99.17	0
phoslip-sup-c18-phoslip-sup-c2.stat	90.43	89.66	90.04	90.43	89.66	90.04	0
phoslip-sup-c18-phoslip-sup-c3.stat	94.64	92.17	93.39	94.64	92.17	93.39	0
phoslip-sup-c18-phoslip-sup-c4.stat	92.04	92.04	92.04	93.81	91.38	92.58	0.539999999999992
phoslip-sup-c18-phoslip-sup-c5.stat	93.04	92.24	92.64	89.57	88.03	88.79	-3.84999999999999
phoslip-sup-c18-phoslip-sup-c6.stat	98.35	98.35	98.35	98.35	98.35	98.35	0
phoslip-sup-c18-phoslip-sup-c7.stat	100.00	99.18	99.59	100.00	99.18	99.59	0
phoslip-sup-c18-phoslip-sup-c8.stat	100.00	100.00	100.00	99.18	99.18	99.18	-0.819999999999993
phoslip-sup-c18-phoslip-sup-c9.stat	99.18	99.18	99.18	99.18	99.18	99.18	0
phoslip-sup-c2-phoslip-sup-c3.stat	96.61	96.61	96.61	95.76	95.76	95.76	-0.849999999999994
phoslip-sup-c2-phoslip-sup-c4.stat	95.73	95.73	95.73	93.16	92.37	92.77	-2.96000000000001
phoslip-sup-c2-phoslip-sup-c5.stat	94.07	94.07	94.07	91.53	90.76	91.14	-2.92999999999999
phoslip-sup-c2-phoslip-sup-c6.stat	95.58	95.58	95.58	94.69	94.69	94.69	-0.890000000000001
phoslip-sup-c2-phoslip-sup-c7.stat	93.75	92.92	93.33	93.75	92.92	93.33	0
phoslip-sup-c2-phoslip-sup-c8.stat	92.92	92.92	92.92	92.92	92.92	92.92	0
phoslip-sup-c2-phoslip-sup-c9.stat	94.69	94.69	94.69	95.58	95.58	95.58	0.890000000000001
phoslip-sup-c3-phoslip-sup-c4.stat	94.87	96.52	95.69	98.29	98.29	98.29	2.60000000000001
phoslip-sup-c3-phoslip-sup-c5.stat	98.28	97.44	97.85	99.14	97.46	98.29	0.440000000000012
phoslip-sup-c3-phoslip-sup-c6.stat	97.32	97.32	97.32	97.32	97.32	97.32	0
phoslip-sup-c3-phoslip-sup-c7.stat	92.79	91.15	91.96	90.99	89.38	90.18	-1.77999999999999
phoslip-sup-c3-phoslip-sup-c8.stat	91.96	91.15	91.56	92.86	92.04	92.44	0.879999999999995
phoslip-sup-c3-phoslip-sup-c9.stat	95.54	95.54	95.54	91.07	90.27	90.67	-4.87
phoslip-sup-c4-phoslip-sup-c5.stat	97.46	97.46	97.46	100.00	99.16	99.58	2.12
phoslip-sup-c4-phoslip-sup-c6.stat	93.81	95.50	94.64	97.35	97.35	97.35	2.70999999999999
phoslip-sup-c4-phoslip-sup-c7.stat	92.86	93.69	93.27	96.43	95.58	96.00	2.73
phoslip-sup-c4-phoslip-sup-c8.stat	90.27	91.07	90.67	93.81	92.98	93.39	2.72
phoslip-sup-c4-phoslip-sup-c9.stat	92.92	93.75	93.33	93.81	92.98	93.39	0.0600000000000023
phoslip-sup-c5-phoslip-sup-c6.stat	97.35	97.35	97.35	93.81	92.98	93.39	-3.95999999999999
phoslip-sup-c5-phoslip-sup-c7.stat	92.86	91.23	92.04	90.18	87.83	88.99	-3.05000000000001
phoslip-sup-c5-phoslip-sup-c8.stat	92.92	92.11	92.51	92.04	91.23	91.63	-0.88000000000001
phoslip-sup-c5-phoslip-sup-c9.stat	95.58	95.58	95.58	93.81	92.98	93.39	-2.19
phoslip-sup-c6-phoslip-sup-c7.stat	99.17	98.35	98.76	99.17	98.35	98.76	0
phoslip-sup-c6-phoslip-sup-c8.stat	95.87	96.67	96.27	98.35	98.35	98.35	2.08
phoslip-sup-c6-phoslip-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
phoslip-sup-c7-phoslip-sup-c8.stat	96.69	96.69	96.69	100.00	99.18	99.59	2.90000000000001
phoslip-sup-c7-phoslip-sup-c9.stat	99.17	98.36	98.77	100.00	99.18	99.59	0.820000000000007
phoslip-sup-c8-phoslip-sup-c9.stat	95.90	96.69	96.30	99.18	99.18	99.18	2.88000000000001
phosphotriesterase-sup-c1-phosphotriesterase-sup-c2.stat	92.68	93.33	93.01	91.99	91.99	91.99	-1.02000000000001
phs-sup-c1-phs-sup-c2.stat	96.36	95.99	96.18	97.11	96.50	96.81	0.629999999999995
phs-sup-c1-phs-sup-c3.stat	96.69	96.20	96.44	97.32	96.34	96.83	0.390000000000001
phs-sup-c2-phs-sup-c3.stat	96.46	96.58	96.52	96.46	96.33	96.39	-0.129999999999995
phycoerythr_ab-sup-c1-phycoerythr_ab-sup-c2.stat	98.48	98.48	98.48	98.48	98.48	98.48	0
pili_assembly-sup-c1-pili_assembly-sup-c2.stat	81.05	81.91	81.48	86.32	86.77	86.54	5.06
pilin-sup-c1-pilin-sup-c2.stat	41.67	44.55	43.06	62.04	56.30	59.03	15.97
pilin-sup-c1-pilin-sup-c3.stat	50.00	49.04	49.51	50.00	45.54	47.66	-1.85
pilin-sup-c2-pilin-sup-c3.stat	77.14	79.41	78.26	74.29	74.29	74.29	-3.97
piplc-sup-c1-piplc-sup-c2.stat	91.76	91.76	91.76	88.24	88.24	88.24	-3.52000000000001
PK-sup-c1-PK-sup-c2.stat	80.08	82.45	81.25	94.46	94.07	94.26	13.01
PK-sup-c1-PK-sup-c3.stat	90.70	90.70	90.70	95.87	95.47	95.67	4.97
PK-sup-c1-PK-sup-c4.stat	80.30	82.08	81.18	93.29	93.09	93.19	12.01
PK-sup-c2-PK-sup-c3.stat	95.04	95.83	95.44	98.76	98.76	98.76	3.32000000000001
PK-sup-c2-PK-sup-c4.stat	90.77	91.17	90.97	96.92	96.92	96.92	5.95
PK-sup-c3-PK-sup-c4.stat	92.49	92.70	92.60	93.82	93.82	93.82	1.22
PKD-sup-c1-PKD-sup-c2.stat	88.61	89.74	89.17	91.14	91.14	91.14	1.97
plantltp-sup-c1-plantltp-sup-c2.stat	90.11	91.11	90.61	97.80	97.80	97.80	7.19
plantltp-sup-c1-plantltp-sup-c3.stat	45.83	48.53	47.14	63.89	63.01	63.45	16.31
plantltp-sup-c1-plantltp-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
plantltp-sup-c1-plantltp-sup-c5.stat	95.56	96.63	96.09	100.00	100.00	100.00	3.91
plantltp-sup-c2-plantltp-sup-c3.stat	66.67	69.57	68.09	68.06	66.22	67.12	-0.969999999999999
plantltp-sup-c2-plantltp-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
plantltp-sup-c2-plantltp-sup-c5.stat	93.33	94.38	93.85	100.00	100.00	100.00	6.15000000000001
plantltp-sup-c3-plantltp-sup-c4.stat	45.83	49.25	47.48	58.33	56.76	57.53	10.05
plantltp-sup-c3-plantltp-sup-c5.stat	45.83	48.53	47.14	56.94	55.41	56.16	9.02
plantltp-sup-c4-plantltp-sup-c5.stat	95.56	96.63	96.09	100.00	100.00	100.00	3.91
planttoxin-sup-c1-planttoxin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
planttoxin-sup-c1-planttoxin-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
planttoxin-sup-c2-planttoxin-sup-c3.stat	97.62	97.62	97.62	97.62	97.62	97.62	0
Plectin-sup-c1-Plectin-sup-c2.stat	96.76	97.81	97.28	100.00	100.00	100.00	2.72
PMSR-sup-c1-PMSR-sup-c2.stat	98.94	98.94	98.94	99.47	99.47	99.47	0.530000000000001
pnp-sup-c1-pnp-sup-c2.stat	85.84	85.84	85.84	83.69	83.69	83.69	-2.15000000000001
pnp-sup-c1-pnp-sup-c3.stat	86.27	86.27	86.27	85.84	85.84	85.84	-0.429999999999993
pnp-sup-c2-pnp-sup-c3.stat	95.85	96.18	96.01	100.00	100.00	100.00	3.98999999999999
PNTB-sup-c1-PNTB-sup-c2.stat	99.43	99.43	99.43	99.43	99.43	99.43	0
porin-sup-c1-porin-sup-c2.stat	98.17	98.17	98.17	98.17	98.17	98.17	0
porin-sup-c1-porin-sup-c3.stat	75.36	76.73	76.04	80.00	79.15	79.57	3.52999999999999
porin-sup-c1-porin-sup-c4.stat	79.70	80.30	80.00	73.43	72.63	73.03	-6.97
porin-sup-c2-porin-sup-c3.stat	75.26	77.14	76.19	79.09	78.82	78.96	2.77
porin-sup-c2-porin-sup-c4.stat	78.62	80.37	79.49	81.16	81.16	81.16	1.67
porin-sup-c3-porin-sup-c4.stat	78.73	79.62	79.17	82.84	81.92	82.37	3.2
pot-sup-c1-pot-sup-c2.stat	96.83	98.39	97.60	100.00	100.00	100.00	2.40000000000001
pot-sup-c1-pot-sup-c3.stat	79.03	81.67	80.33	95.16	95.16	95.16	14.83
pot-sup-c1-pot-sup-c4.stat	80.88	83.33	82.09	97.06	97.06	97.06	14.97
pot-sup-c2-pot-sup-c3.stat	96.77	98.36	97.56	98.39	98.39	98.39	0.829999999999998
pot-sup-c2-pot-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
pot-sup-c3-pot-sup-c4.stat	98.39	98.39	98.39	98.39	98.39	98.39	0
PotD-sup-c1-PotD-sup-c2.stat	95.64	95.64	95.64	96.88	96.88	96.88	1.23999999999999
pou-sup-c1-pou-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
pp-binding-sup-c1-pp-binding-sup-c2.stat	36.84	42.42	39.44	77.63	78.67	78.15	38.71
pp-sup-c1-pp-sup-c2.stat	86.11	93.94	89.86	100.00	100.00	100.00	10.14
pp-sup-c1-pp-sup-c3.stat	0.00	0.00	0.00	100.00	100.00	100.00	100
pp-sup-c2-pp-sup-c3.stat	2.78	4.17	3.33	100.00	100.00	100.00	96.67
ppase-sup-c1-ppase-sup-c2.stat	98.83	98.83	98.83	98.83	98.83	98.83	0
ppase-sup-c1-ppase-sup-c3.stat	99.40	99.40	99.40	98.80	98.80	98.80	-0.600000000000009
ppase-sup-c1-ppase-sup-c4.stat	92.98	92.44	92.71	93.57	93.02	93.29	0.580000000000013
ppase-sup-c2-ppase-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ppase-sup-c2-ppase-sup-c4.stat	90.64	90.12	90.38	91.23	90.70	90.96	0.579999999999998
ppase-sup-c3-ppase-sup-c4.stat	93.37	92.81	93.09	93.98	93.41	93.69	0.599999999999994
PPDK_N_term-sup-c1-PPDK_N_term-sup-c2.stat	82.34	84.40	83.36	96.20	96.20	96.20	12.84
PPTA-sup-c1-PPTA-sup-c2.stat	83.28	88.52	85.82	82.23	80.82	81.52	-4.3
prenyltrans-sup-c1-prenyltrans-sup-c2.stat	85.66	84.19	84.92	83.57	81.02	82.27	-2.65000000000001
Prismane-sup-c1-Prismane-sup-c2.stat	98.14	98.14	98.14	98.14	98.14	98.14	0
PRK-sup-c1-PRK-sup-c2.stat	75.90	75.90	75.90	78.97	78.17	78.57	2.66999999999999
pro_aminopeptidase-sup-c1-pro_aminopeptidase-sup-c2.stat	99.36	99.36	99.36	99.68	99.68	99.68	0.320000000000007
Pro_CA-sup-c1-Pro_CA-sup-c2.stat	99.56	99.56	99.56	99.56	99.56	99.56	0
Pro_CA-sup-c1-Pro_CA-sup-c3.stat	96.00	97.46	96.73	96.50	96.02	96.26	-0.469999999999999
Pro_CA-sup-c1-Pro_CA-sup-c4.stat	88.02	87.11	87.56	85.42	82.00	83.67	-3.89
Pro_CA-sup-c2-Pro_CA-sup-c3.stat	88.73	95.94	92.20	96.24	96.70	96.47	4.27
Pro_CA-sup-c2-Pro_CA-sup-c4.stat	83.67	83.25	83.46	84.18	82.09	83.12	-0.339999999999989
Pro_CA-sup-c3-Pro_CA-sup-c4.stat	82.90	82.47	82.69	84.97	81.59	83.25	0.560000000000002
profilin-sup-c1-profilin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
profilin-sup-c1-profilin-sup-c3.stat	98.39	98.39	98.39	99.19	99.19	99.19	0.799999999999997
profilin-sup-c1-profilin-sup-c4.stat	94.40	94.40	94.40	98.40	98.40	98.40	4
profilin-sup-c1-profilin-sup-c5.stat	95.90	95.90	95.90	85.25	83.87	84.55	-11.35
profilin-sup-c2-profilin-sup-c3.stat	98.39	98.39	98.39	99.19	99.19	99.19	0.799999999999997
profilin-sup-c2-profilin-sup-c4.stat	94.40	94.40	94.40	99.20	99.20	99.20	4.8
profilin-sup-c2-profilin-sup-c5.stat	95.08	95.08	95.08	96.72	96.72	96.72	1.64
profilin-sup-c3-profilin-sup-c4.stat	96.77	96.77	96.77	97.58	97.58	97.58	0.810000000000002
profilin-sup-c3-profilin-sup-c5.stat	97.56	97.56	97.56	95.93	95.93	95.93	-1.63
profilin-sup-c4-profilin-sup-c5.stat	93.55	93.55	93.55	95.16	95.16	95.16	1.61
Propep_M14-sup-c1-Propep_M14-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Propep_M14-sup-c1-Propep_M14-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Propep_M14-sup-c1-Propep_M14-sup-c4.stat	94.12	94.12	94.12	94.12	94.12	94.12	0
Propep_M14-sup-c2-Propep_M14-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Propep_M14-sup-c2-Propep_M14-sup-c4.stat	94.12	94.12	94.12	94.12	94.12	94.12	0
Propep_M14-sup-c3-Propep_M14-sup-c4.stat	94.12	94.12	94.12	92.94	92.94	92.94	-1.18000000000001
proteasome-sup-c1-proteasome-sup-c10.stat	83.51	80.10	81.77	83.51	77.34	80.31	-1.45999999999999
proteasome-sup-c1-proteasome-sup-c11.stat	82.05	82.90	82.47	82.05	80.81	81.42	-1.05
proteasome-sup-c1-proteasome-sup-c12.stat	79.70	83.96	81.77	80.20	80.20	80.20	-1.56999999999999
proteasome-sup-c1-proteasome-sup-c13.stat	90.50	84.82	87.57	86.59	79.49	82.89	-4.67999999999999
proteasome-sup-c1-proteasome-sup-c14.stat	87.04	85.98	86.50	87.65	81.14	84.27	-2.23
proteasome-sup-c1-proteasome-sup-c15.stat	81.28	78.76	80.00	81.82	75.37	78.46	-1.54000000000001
proteasome-sup-c1-proteasome-sup-c16.stat	86.41	82.81	84.57	84.24	77.50	80.73	-3.83999999999999
proteasome-sup-c1-proteasome-sup-c17.stat	80.61	79.00	79.80	78.06	72.86	75.37	-4.42999999999999
proteasome-sup-c1-proteasome-sup-c2.stat	97.21	95.43	96.31	97.21	95.00	96.09	-0.219999999999999
proteasome-sup-c1-proteasome-sup-c3.stat	92.17	93.81	92.98	93.91	91.91	92.90	-0.0799999999999983
proteasome-sup-c1-proteasome-sup-c4.stat	98.25	99.12	98.68	98.25	98.25	98.25	-0.430000000000007
proteasome-sup-c1-proteasome-sup-c5.stat	92.89	94.57	93.72	96.44	95.18	95.81	2.09
proteasome-sup-c1-proteasome-sup-c6.stat	95.36	95.76	95.56	97.05	96.23	96.64	1.08
proteasome-sup-c1-proteasome-sup-c7.stat	94.74	94.32	94.53	94.74	94.32	94.53	0
proteasome-sup-c1-proteasome-sup-c8.stat	95.15	95.58	95.36	97.36	95.67	96.51	1.15000000000001
proteasome-sup-c1-proteasome-sup-c9.stat	84.04	81.87	82.94	84.57	80.71	82.60	-0.340000000000003
proteasome-sup-c10-proteasome-sup-c11.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
proteasome-sup-c10-proteasome-sup-c12.stat	94.79	95.29	95.04	94.79	93.33	94.06	-0.980000000000004
proteasome-sup-c10-proteasome-sup-c13.stat	96.89	97.40	97.14	94.82	94.82	94.82	-2.32000000000001
proteasome-sup-c10-proteasome-sup-c14.stat	92.81	91.18	91.99	92.81	88.57	90.64	-1.34999999999999
proteasome-sup-c10-proteasome-sup-c15.stat	93.97	93.50	93.73	97.99	96.53	97.26	3.53
proteasome-sup-c10-proteasome-sup-c16.stat	94.50	94.50	94.50	92.50	92.50	92.50	-2
proteasome-sup-c10-proteasome-sup-c17.stat	89.85	87.62	88.72	90.36	87.25	88.78	0.0600000000000023
proteasome-sup-c10-proteasome-sup-c2.stat	86.26	81.35	83.73	84.62	76.62	80.42	-3.31
proteasome-sup-c10-proteasome-sup-c3.stat	85.64	78.68	82.01	86.74	77.34	81.77	-0.240000000000009
proteasome-sup-c10-proteasome-sup-c4.stat	88.95	81.73	85.19	87.85	78.33	82.81	-2.38
proteasome-sup-c10-proteasome-sup-c5.stat	88.46	83.85	86.10	85.71	77.61	81.46	-4.64
proteasome-sup-c10-proteasome-sup-c6.stat	87.43	81.22	84.21	87.98	78.54	82.99	-1.22
proteasome-sup-c10-proteasome-sup-c7.stat	85.08	78.17	81.48	84.53	76.12	80.10	-1.38000000000001
proteasome-sup-c10-proteasome-sup-c8.stat	85.79	80.51	83.07	88.52	79.80	83.94	0.870000000000005
proteasome-sup-c10-proteasome-sup-c9.stat	93.75	93.26	93.51	93.75	92.78	93.26	-0.25
proteasome-sup-c11-proteasome-sup-c12.stat	90.78	96.89	93.73	90.78	89.90	90.34	-3.39
proteasome-sup-c11-proteasome-sup-c13.stat	97.42	97.42	97.42	97.42	97.42	97.42	0
proteasome-sup-c11-proteasome-sup-c14.stat	94.64	93.53	94.08	93.45	89.20	91.28	-2.8
proteasome-sup-c11-proteasome-sup-c15.stat	94.33	94.33	94.33	94.33	93.85	94.09	-0.239999999999995
proteasome-sup-c11-proteasome-sup-c16.stat	92.78	92.78	92.78	91.75	91.75	91.75	-1.03
proteasome-sup-c11-proteasome-sup-c17.stat	94.92	92.12	93.50	93.91	87.26	90.46	-3.04000000000001
proteasome-sup-c11-proteasome-sup-c2.stat	89.50	85.26	87.33	90.06	84.02	86.93	-0.399999999999991
proteasome-sup-c11-proteasome-sup-c3.stat	86.41	81.12	83.68	86.96	78.82	82.69	-0.990000000000009
proteasome-sup-c11-proteasome-sup-c4.stat	89.44	80.10	84.51	89.44	78.54	83.64	-0.870000000000005
proteasome-sup-c11-proteasome-sup-c5.stat	89.56	85.34	87.40	87.36	82.38	84.80	-2.60000000000001
proteasome-sup-c11-proteasome-sup-c6.stat	86.10	82.56	84.29	86.63	79.80	83.08	-1.21000000000001
proteasome-sup-c11-proteasome-sup-c7.stat	86.11	77.89	81.79	87.22	76.96	81.77	-0.0200000000000102
proteasome-sup-c11-proteasome-sup-c8.stat	84.53	78.46	81.38	86.74	77.72	81.98	0.600000000000009
proteasome-sup-c11-proteasome-sup-c9.stat	92.57	93.03	92.80	93.56	93.56	93.56	0.760000000000005
proteasome-sup-c12-proteasome-sup-c13.stat	96.35	96.86	96.61	95.83	95.83	95.83	-0.780000000000001
proteasome-sup-c12-proteasome-sup-c14.stat	94.64	93.53	94.08	96.43	92.57	94.46	0.379999999999995
proteasome-sup-c12-proteasome-sup-c15.stat	94.68	92.23	93.44	94.68	92.23	93.44	0
proteasome-sup-c12-proteasome-sup-c16.stat	95.29	94.79	95.04	93.72	93.23	93.47	-1.57000000000001
proteasome-sup-c12-proteasome-sup-c17.stat	89.42	95.88	92.54	88.46	87.62	88.04	-4.5
proteasome-sup-c12-proteasome-sup-c2.stat	87.57	85.26	86.40	87.03	82.99	84.96	-1.44000000000001
proteasome-sup-c12-proteasome-sup-c3.stat	80.00	82.54	81.25	81.03	77.83	79.40	-1.84999999999999
proteasome-sup-c12-proteasome-sup-c4.stat	82.38	84.57	83.46	81.35	77.72	79.49	-3.97
proteasome-sup-c12-proteasome-sup-c5.stat	85.87	83.60	84.72	84.78	80.83	82.76	-1.95999999999999
proteasome-sup-c12-proteasome-sup-c6.stat	82.99	84.74	83.85	82.47	79.21	80.81	-3.03999999999999
proteasome-sup-c12-proteasome-sup-c7.stat	80.73	83.33	82.01	83.33	79.60	81.42	-0.590000000000003
proteasome-sup-c12-proteasome-sup-c8.stat	79.47	82.07	80.75	81.58	77.50	79.49	-1.26000000000001
proteasome-sup-c12-proteasome-sup-c9.stat	92.46	95.34	93.88	92.96	92.04	92.50	-1.38
proteasome-sup-c13-proteasome-sup-c14.stat	85.71	84.71	85.21	92.86	88.14	90.43	5.22000000000001
proteasome-sup-c13-proteasome-sup-c15.stat	97.89	96.37	97.13	98.42	95.90	97.14	0.0100000000000051
proteasome-sup-c13-proteasome-sup-c16.stat	96.91	97.41	97.16	96.91	96.41	96.66	-0.5
proteasome-sup-c13-proteasome-sup-c17.stat	97.92	95.43	96.66	97.40	94.92	96.14	-0.519999999999996
proteasome-sup-c13-proteasome-sup-c2.stat	92.66	85.42	88.89	90.40	82.47	86.25	-2.64
proteasome-sup-c13-proteasome-sup-c3.stat	89.77	81.87	85.64	90.34	81.54	85.71	0.0699999999999932
proteasome-sup-c13-proteasome-sup-c4.stat	94.89	86.53	90.51	88.64	80.00	84.10	-6.41000000000001
proteasome-sup-c13-proteasome-sup-c5.stat	91.53	85.26	88.28	90.96	83.42	87.03	-1.25
proteasome-sup-c13-proteasome-sup-c6.stat	90.91	83.33	86.96	90.91	81.63	86.02	-0.939999999999998
proteasome-sup-c13-proteasome-sup-c7.stat	91.43	83.33	87.19	92.57	83.08	87.57	0.379999999999995
proteasome-sup-c13-proteasome-sup-c8.stat	88.20	82.20	85.09	88.76	81.03	84.72	-0.370000000000005
proteasome-sup-c13-proteasome-sup-c9.stat	96.88	97.38	97.13	99.48	99.48	99.48	2.35000000000001
proteasome-sup-c14-proteasome-sup-c15.stat	92.35	92.35	92.35	90.59	87.50	89.02	-3.33
proteasome-sup-c14-proteasome-sup-c16.stat	83.93	82.94	83.43	83.93	80.11	81.98	-1.45
proteasome-sup-c14-proteasome-sup-c17.stat	89.53	90.06	89.80	93.60	90.96	92.26	2.46000000000001
proteasome-sup-c14-proteasome-sup-c2.stat	89.44	86.75	88.07	86.34	79.43	82.74	-5.33
proteasome-sup-c14-proteasome-sup-c3.stat	89.31	85.03	87.12	91.19	82.86	86.83	-0.290000000000006
proteasome-sup-c14-proteasome-sup-c4.stat	87.65	87.12	87.38	87.65	81.14	84.27	-3.11
proteasome-sup-c14-proteasome-sup-c5.stat	90.06	88.41	89.23	90.68	83.91	87.16	-2.07000000000001
proteasome-sup-c14-proteasome-sup-c6.stat	88.20	86.06	87.12	89.44	81.36	85.21	-1.91000000000001
proteasome-sup-c14-proteasome-sup-c7.stat	88.82	87.20	88.00	91.93	85.06	88.36	0.359999999999999
proteasome-sup-c14-proteasome-sup-c8.stat	87.58	87.04	87.31	88.82	81.71	85.12	-2.19
proteasome-sup-c14-proteasome-sup-c9.stat	94.08	92.98	93.53	95.27	91.48	93.33	-0.200000000000003
proteasome-sup-c15-proteasome-sup-c16.stat	95.96	94.53	95.24	97.47	95.54	96.50	1.26000000000001
proteasome-sup-c15-proteasome-sup-c17.stat	94.23	95.15	94.69	95.67	95.22	95.44	0.75
proteasome-sup-c15-proteasome-sup-c2.stat	86.96	82.05	84.43	85.87	78.61	82.08	-2.35000000000001
proteasome-sup-c15-proteasome-sup-c3.stat	84.24	77.89	80.94	82.07	73.66	77.63	-3.31
proteasome-sup-c15-proteasome-sup-c4.stat	87.98	83.85	85.87	84.70	76.73	80.52	-5.35000000000001
proteasome-sup-c15-proteasome-sup-c5.stat	87.63	83.16	85.34	84.95	77.83	81.23	-4.11
proteasome-sup-c15-proteasome-sup-c6.stat	81.28	77.55	79.37	82.35	75.86	78.97	-0.400000000000006
proteasome-sup-c15-proteasome-sup-c7.stat	86.41	81.96	84.13	85.33	77.72	81.35	-2.78
proteasome-sup-c15-proteasome-sup-c8.stat	83.07	80.51	81.77	81.48	73.68	77.39	-4.38
proteasome-sup-c15-proteasome-sup-c9.stat	96.83	95.81	96.32	96.83	94.82	95.81	-0.509999999999991
proteasome-sup-c16-proteasome-sup-c17.stat	94.42	93.47	93.94	93.40	91.09	92.23	-1.70999999999999
proteasome-sup-c16-proteasome-sup-c2.stat	90.61	85.42	87.94	88.95	80.90	84.74	-3.2
proteasome-sup-c16-proteasome-sup-c3.stat	88.89	82.05	85.33	86.11	77.50	81.58	-3.75
proteasome-sup-c16-proteasome-sup-c4.stat	89.44	83.42	86.33	87.22	78.50	82.63	-3.7
proteasome-sup-c16-proteasome-sup-c5.stat	90.61	84.97	87.70	86.19	78.79	82.32	-5.38000000000001
proteasome-sup-c16-proteasome-sup-c6.stat	89.01	82.65	85.71	86.81	78.22	82.29	-3.41999999999999
proteasome-sup-c16-proteasome-sup-c7.stat	90.61	85.42	87.94	88.40	80.00	83.99	-3.95
proteasome-sup-c16-proteasome-sup-c8.stat	86.81	82.72	84.72	87.36	79.50	83.25	-1.47
proteasome-sup-c16-proteasome-sup-c9.stat	95.79	95.79	95.79	95.26	94.27	94.76	-1.03
proteasome-sup-c17-proteasome-sup-c2.stat	84.97	82.41	83.67	84.46	79.51	81.91	-1.76000000000001
proteasome-sup-c17-proteasome-sup-c3.stat	81.41	78.26	79.80	80.40	73.73	76.92	-2.88
proteasome-sup-c17-proteasome-sup-c4.stat	79.21	78.82	79.01	73.76	68.98	71.29	-7.72
proteasome-sup-c17-proteasome-sup-c5.stat	83.42	78.92	81.11	77.20	71.63	74.31	-6.8
proteasome-sup-c17-proteasome-sup-c6.stat	81.50	81.09	81.30	76.50	71.50	73.91	-7.39
proteasome-sup-c17-proteasome-sup-c7.stat	79.60	78.43	79.01	80.60	74.31	77.33	-1.68000000000001
proteasome-sup-c17-proteasome-sup-c8.stat	81.77	81.37	81.57	76.35	71.43	73.81	-7.75999999999999
proteasome-sup-c17-proteasome-sup-c9.stat	97.35	93.40	95.34	96.30	89.66	92.86	-2.48
proteasome-sup-c2-proteasome-sup-c3.stat	96.30	94.12	95.19	96.30	94.12	95.19	0
proteasome-sup-c2-proteasome-sup-c4.stat	97.71	97.26	97.48	95.87	94.57	95.22	-2.26000000000001
proteasome-sup-c2-proteasome-sup-c5.stat	97.18	94.95	96.06	97.65	95.41	96.52	0.459999999999994
proteasome-sup-c2-proteasome-sup-c6.stat	99.07	96.82	97.93	97.67	95.45	96.55	-1.38000000000001
proteasome-sup-c2-proteasome-sup-c7.stat	92.96	91.24	92.09	95.31	92.69	93.98	1.89
proteasome-sup-c2-proteasome-sup-c8.stat	99.07	98.17	98.62	96.30	94.55	95.41	-3.21000000000001
proteasome-sup-c2-proteasome-sup-c9.stat	91.53	85.26	88.28	92.09	84.02	87.87	-0.409999999999997
proteasome-sup-c3-proteasome-sup-c4.stat	93.01	91.81	92.41	91.27	89.70	90.48	-1.92999999999999
proteasome-sup-c3-proteasome-sup-c5.stat	92.48	91.67	92.07	95.13	93.07	94.09	2.02000000000001
proteasome-sup-c3-proteasome-sup-c6.stat	92.64	91.06	91.85	93.94	90.79	92.34	0.490000000000009
proteasome-sup-c3-proteasome-sup-c7.stat	95.65	94.83	95.24	96.96	94.89	95.91	0.670000000000002
proteasome-sup-c3-proteasome-sup-c8.stat	93.56	92.37	92.96	92.70	91.14	91.91	-1.05
proteasome-sup-c3-proteasome-sup-c9.stat	87.71	79.70	83.51	88.27	78.22	82.94	-0.570000000000007
proteasome-sup-c4-proteasome-sup-c5.stat	96.83	95.96	96.40	95.02	94.17	94.59	-1.81
proteasome-sup-c4-proteasome-sup-c6.stat	95.26	95.26	95.26	95.26	95.26	95.26	0
proteasome-sup-c4-proteasome-sup-c7.stat	93.99	93.99	93.99	93.99	93.59	93.79	-0.199999999999989
proteasome-sup-c4-proteasome-sup-c8.stat	95.65	94.83	95.24	95.65	94.83	95.24	0
proteasome-sup-c4-proteasome-sup-c9.stat	92.00	82.14	86.79	91.43	79.60	85.11	-1.68000000000001
proteasome-sup-c5-proteasome-sup-c6.stat	97.78	97.35	97.56	99.11	97.38	98.24	0.679999999999993
proteasome-sup-c5-proteasome-sup-c7.stat	92.79	92.38	92.58	94.59	92.92	93.75	1.17
proteasome-sup-c5-proteasome-sup-c8.stat	93.39	92.58	92.98	92.51	91.70	92.11	-0.870000000000005
proteasome-sup-c5-proteasome-sup-c9.stat	90.96	84.29	87.50	88.70	81.35	84.86	-2.64
proteasome-sup-c6-proteasome-sup-c7.stat	93.04	91.85	92.44	94.78	93.56	94.17	1.73
proteasome-sup-c6-proteasome-sup-c8.stat	96.07	94.02	95.03	95.20	93.16	94.17	-0.859999999999999
proteasome-sup-c6-proteasome-sup-c9.stat	89.44	81.73	85.41	90.00	80.20	84.82	-0.590000000000003
proteasome-sup-c7-proteasome-sup-c8.stat	88.84	89.22	89.03	89.70	88.94	89.32	0.289999999999992
proteasome-sup-c7-proteasome-sup-c9.stat	90.29	81.87	85.87	91.43	80.00	85.33	-0.540000000000006
proteasome-sup-c8-proteasome-sup-c9.stat	87.43	79.69	83.38	89.14	78.00	83.20	-0.179999999999993
protg-sup-c1-protg-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
protg-sup-c1-protg-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
protg-sup-c1-protg-sup-c4.stat	87.30	93.22	90.16	93.65	93.65	93.65	3.49000000000001
protg-sup-c2-protg-sup-c3.stat	89.29	90.91	90.09	100.00	100.00	100.00	9.91
protg-sup-c2-protg-sup-c4.stat	89.09	90.74	89.91	92.73	92.73	92.73	2.82000000000001
protg-sup-c3-protg-sup-c4.stat	92.86	92.86	92.86	92.86	92.86	92.86	0
prt-sup-c1-prt-sup-c2.stat	92.02	92.02	92.02	94.48	94.48	94.48	2.46000000000001
prt-sup-c1-prt-sup-c3.stat	83.08	81.82	82.44	83.85	77.30	80.44	-2
prt-sup-c2-prt-sup-c3.stat	87.60	85.61	86.59	87.60	80.14	83.70	-2.89
psaA_psaB-sup-c1-psaA_psaB-sup-c2.stat	94.88	94.74	94.81	93.27	92.99	93.13	-1.68000000000001
PSI_PsaE-sup-c1-PSI_PsaE-sup-c2.stat	96.72	96.72	96.72	96.72	96.72	96.72	0
PSI_PsaE-sup-c1-PSI_PsaE-sup-c3.stat	83.82	86.36	85.07	98.53	98.53	98.53	13.46
PSI_PsaE-sup-c2-PSI_PsaE-sup-c3.stat	98.39	98.39	98.39	98.39	98.39	98.39	0
PTB-sup-c1-PTB-sup-c2.stat	86.23	86.86	86.55	86.23	86.23	86.23	-0.319999999999993
PTB-sup-c1-PTB-sup-c3.stat	86.96	83.33	85.11	86.96	82.64	84.75	-0.359999999999999
PTB-sup-c2-PTB-sup-c3.stat	85.47	87.72	86.58	89.74	89.74	89.74	3.16
ptpase-sup-c1-ptpase-sup-c2.stat	99.27	99.27	99.27	99.63	99.63	99.63	0.359999999999999
ptpase-sup-c1-ptpase-sup-c3.stat	96.23	96.23	96.23	94.72	94.72	94.72	-1.51000000000001
ptpase-sup-c2-ptpase-sup-c3.stat	93.26	93.61	93.43	95.13	95.13	95.13	1.69999999999999
PTS_EIIA_2-sup-c1-PTS_EIIA_2-sup-c2.stat	90.07	90.07	90.07	93.62	92.31	92.96	2.89
PX-sup-c1-PX-sup-c2.stat	74.80	81.90	78.19	83.46	82.17	82.81	4.62
PyrI-sup-c1-PyrI-sup-c2.stat	68.42	73.03	70.65	93.68	89.00	91.28	20.63
PyrI_NC-sup-c1-PyrI_NC-sup-c2.stat	80.27	84.29	82.23	93.88	90.79	92.31	10.08
Pyridox_oxidase-sup-c1-Pyridox_oxidase-sup-c2.stat	98.97	98.97	98.97	98.46	98.46	98.46	-0.510000000000005
QRPTase-sup-c1-QRPTase-sup-c2.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
RA-sup-c1-RA-sup-c2.stat	59.52	64.10	61.73	80.95	79.07	80.00	18.27
Ran_BP1-sup-c1-Ran_BP1-sup-c2.stat	97.74	97.74	97.74	95.49	95.49	95.49	-2.25
rasgap-sup-c1-rasgap-sup-c2.stat	95.74	96.11	95.92	90.31	90.31	90.31	-5.61
recA-sup-c1-recA-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
recA_C-sup-c1-recA_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
recA_N-sup-c1-recA_N-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Recep_L_domain-sup-c1-Recep_L_domain-sup-c2.stat	75.34	75.34	75.34	71.23	70.27	70.75	-4.59
recombinase-sup-c1-recombinase-sup-c2.stat	80.00	94.12	86.49	100.00	93.02	96.39	9.90000000000001
recombinase-sup-c1-recombinase-sup-c3.stat	84.78	90.70	87.64	93.48	84.31	88.66	1.02
recombinase-sup-c2-recombinase-sup-c3.stat	60.47	68.42	64.20	97.67	97.67	97.67	33.47
reductases-sup-c1-reductases-sup-c2.stat	91.34	92.43	91.88	98.03	98.03	98.03	6.15000000000001
reductases-sup-c1-reductases-sup-c3.stat	70.83	71.13	70.98	77.50	75.61	76.54	5.56
reductases-sup-c1-reductases-sup-c4.stat	71.61	70.42	71.01	75.85	73.36	74.58	3.56999999999999
reductases-sup-c1-reductases-sup-c5.stat	86.22	85.84	86.03	78.67	77.97	78.32	-7.71000000000001
reductases-sup-c1-reductases-sup-c6.stat	85.90	85.15	85.53	78.85	77.49	78.17	-7.36
reductases-sup-c1-reductases-sup-c7.stat	83.49	80.82	82.13	81.13	78.18	79.63	-2.5
reductases-sup-c2-reductases-sup-c3.stat	73.88	74.49	74.18	79.59	77.38	78.47	4.28999999999999
reductases-sup-c2-reductases-sup-c4.stat	75.21	75.52	75.36	73.97	71.60	72.76	-2.59999999999999
reductases-sup-c2-reductases-sup-c5.stat	77.78	78.48	78.12	83.11	82.74	82.93	4.81
reductases-sup-c2-reductases-sup-c6.stat	80.18	79.48	79.82	82.38	81.30	81.84	2.02000000000001
reductases-sup-c2-reductases-sup-c7.stat	78.47	75.58	77.00	84.21	80.00	82.05	5.05
reductases-sup-c3-reductases-sup-c4.stat	99.31	99.31	99.31	99.31	97.31	98.30	-1.01000000000001
reductases-sup-c3-reductases-sup-c5.stat	83.84	83.84	83.84	83.41	79.92	81.62	-2.22
reductases-sup-c3-reductases-sup-c6.stat	82.83	80.75	81.78	81.12	78.10	79.58	-2.2
reductases-sup-c3-reductases-sup-c7.stat	77.14	74.65	75.88	80.95	76.58	78.70	2.82000000000001
reductases-sup-c4-reductases-sup-c5.stat	79.82	79.48	79.65	83.77	79.92	81.80	2.14999999999999
reductases-sup-c4-reductases-sup-c6.stat	79.74	78.06	78.89	79.31	76.03	77.64	-1.25
reductases-sup-c4-reductases-sup-c7.stat	77.51	74.31	75.88	82.30	77.48	79.81	3.93000000000001
reductases-sup-c5-reductases-sup-c6.stat	94.19	94.19	94.19	93.36	93.36	93.36	-0.829999999999998
reductases-sup-c5-reductases-sup-c7.stat	84.79	84.02	84.40	86.64	85.45	86.04	1.64
reductases-sup-c6-reductases-sup-c7.stat	85.07	85.84	85.45	86.88	86.88	86.88	1.42999999999999
rep-sup-c1-rep-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rep-sup-c1-rep-sup-c3.stat	98.41	98.41	98.41	98.41	98.41	98.41	0
rep-sup-c1-rep-sup-c4.stat	61.90	63.93	62.90	61.90	61.90	61.90	-1
rep-sup-c2-rep-sup-c3.stat	93.85	95.31	94.57	93.85	95.31	94.57	0
rep-sup-c2-rep-sup-c4.stat	75.38	79.03	77.17	81.54	81.54	81.54	4.37
rep-sup-c3-rep-sup-c4.stat	74.67	86.15	80.00	73.33	72.37	72.85	-7.15000000000001
response_reg-sup-c1-response_reg-sup-c10.stat	81.98	81.25	81.61	82.88	80.00	81.42	-0.189999999999998
response_reg-sup-c1-response_reg-sup-c11.stat	81.82	81.82	81.82	84.55	81.58	83.04	1.22000000000001
response_reg-sup-c1-response_reg-sup-c12.stat	65.14	63.96	64.55	65.14	61.74	63.39	-1.16
response_reg-sup-c1-response_reg-sup-c13.stat	81.48	81.48	81.48	83.33	81.08	82.19	0.709999999999994
response_reg-sup-c1-response_reg-sup-c2.stat	82.73	83.49	83.11	83.64	81.42	82.51	-0.599999999999994
response_reg-sup-c1-response_reg-sup-c3.stat	71.28	71.28	71.28	70.21	66.67	68.39	-2.89
response_reg-sup-c1-response_reg-sup-c4.stat	82.41	82.41	82.41	87.04	83.93	85.45	3.04000000000001
response_reg-sup-c1-response_reg-sup-c5.stat	82.08	82.08	82.08	82.08	79.82	80.93	-1.14999999999999
response_reg-sup-c1-response_reg-sup-c6.stat	76.85	77.57	77.21	78.70	76.58	77.63	0.420000000000002
response_reg-sup-c1-response_reg-sup-c7.stat	83.64	82.88	83.26	83.64	80.70	82.14	-1.12
response_reg-sup-c1-response_reg-sup-c8.stat	70.09	73.53	71.77	74.77	73.39	74.07	2.3
response_reg-sup-c1-response_reg-sup-c9.stat	76.36	77.06	76.71	79.09	76.32	77.68	0.970000000000013
response_reg-sup-c10-response_reg-sup-c11.stat	91.06	93.33	92.18	100.00	100.00	100.00	7.81999999999999
response_reg-sup-c10-response_reg-sup-c12.stat	84.30	85.00	84.65	82.64	80.65	81.63	-3.02000000000001
response_reg-sup-c10-response_reg-sup-c13.stat	94.87	94.07	94.47	94.02	93.22	93.62	-0.849999999999994
response_reg-sup-c10-response_reg-sup-c2.stat	86.44	87.93	87.18	88.98	88.98	88.98	1.8
response_reg-sup-c10-response_reg-sup-c3.stat	87.38	86.54	86.96	90.29	87.74	89.00	2.04000000000001
response_reg-sup-c10-response_reg-sup-c4.stat	93.28	94.07	93.67	94.96	94.96	94.96	1.28999999999999
response_reg-sup-c10-response_reg-sup-c5.stat	99.15	99.15	99.15	99.15	99.15	99.15	0
response_reg-sup-c10-response_reg-sup-c6.stat	96.67	95.87	96.27	84.17	81.45	82.79	-13.48
response_reg-sup-c10-response_reg-sup-c7.stat	94.21	95.80	95.00	98.35	98.35	98.35	3.34999999999999
response_reg-sup-c10-response_reg-sup-c8.stat	60.17	63.39	61.74	87.29	85.83	86.55	24.81
response_reg-sup-c10-response_reg-sup-c9.stat	94.31	94.31	94.31	94.31	94.31	94.31	0
response_reg-sup-c11-response_reg-sup-c12.stat	92.50	90.98	91.74	93.33	90.32	91.80	0.0600000000000023
response_reg-sup-c11-response_reg-sup-c13.stat	82.91	82.91	82.91	82.91	82.20	82.55	-0.359999999999999
response_reg-sup-c11-response_reg-sup-c2.stat	75.21	77.88	76.52	84.62	82.50	83.54	7.02000000000001
response_reg-sup-c11-response_reg-sup-c3.stat	91.35	88.79	90.05	91.35	88.79	90.05	0
response_reg-sup-c11-response_reg-sup-c4.stat	100.00	100.00	100.00	99.16	99.16	99.16	-0.840000000000003
response_reg-sup-c11-response_reg-sup-c5.stat	99.15	99.15	99.15	96.61	96.61	96.61	-2.54000000000001
response_reg-sup-c11-response_reg-sup-c6.stat	82.50	80.49	81.48	84.17	82.11	83.13	1.64999999999999
response_reg-sup-c11-response_reg-sup-c7.stat	96.67	97.48	97.07	100.00	100.00	100.00	2.93000000000001
response_reg-sup-c11-response_reg-sup-c8.stat	75.86	77.88	76.86	96.55	94.12	95.32	18.46
response_reg-sup-c11-response_reg-sup-c9.stat	95.04	95.83	95.44	99.17	98.36	98.77	3.33
response_reg-sup-c12-response_reg-sup-c13.stat	77.78	76.47	77.12	78.63	77.31	77.97	0.849999999999994
response_reg-sup-c12-response_reg-sup-c2.stat	68.38	68.38	68.38	72.65	70.83	71.73	3.35000000000001
response_reg-sup-c12-response_reg-sup-c3.stat	90.20	85.98	88.04	92.16	87.85	89.95	1.91
response_reg-sup-c12-response_reg-sup-c4.stat	88.70	87.93	88.31	91.30	88.24	89.74	1.42999999999999
response_reg-sup-c12-response_reg-sup-c5.stat	82.46	81.03	81.74	83.33	80.51	81.90	0.160000000000011
response_reg-sup-c12-response_reg-sup-c6.stat	78.23	76.38	77.29	78.23	75.19	76.68	-0.609999999999999
response_reg-sup-c12-response_reg-sup-c7.stat	79.49	77.50	78.48	79.49	77.50	78.48	0
response_reg-sup-c12-response_reg-sup-c8.stat	65.79	67.57	66.67	87.72	84.03	85.84	19.17
response_reg-sup-c12-response_reg-sup-c9.stat	76.47	75.21	75.83	79.83	77.87	78.84	3.01000000000001
response_reg-sup-c13-response_reg-sup-c2.stat	74.36	75.00	74.68	84.62	85.34	84.98	10.3
response_reg-sup-c13-response_reg-sup-c3.stat	91.26	90.38	90.82	89.32	87.62	88.46	-2.36
response_reg-sup-c13-response_reg-sup-c4.stat	94.83	94.83	94.83	96.55	95.73	96.14	1.31
response_reg-sup-c13-response_reg-sup-c5.stat	96.52	95.69	96.10	96.52	95.69	96.10	0
response_reg-sup-c13-response_reg-sup-c6.stat	95.73	95.73	95.73	94.87	94.87	94.87	-0.859999999999999
response_reg-sup-c13-response_reg-sup-c7.stat	85.22	85.22	85.22	94.78	93.97	94.37	9.15000000000001
response_reg-sup-c13-response_reg-sup-c8.stat	70.54	70.54	70.54	86.61	82.20	84.35	13.81
response_reg-sup-c13-response_reg-sup-c9.stat	91.45	91.45	91.45	94.87	94.07	94.47	3.02
response_reg-sup-c2-response_reg-sup-c3.stat	75.49	74.76	75.12	82.35	80.00	81.16	6.03999999999999
response_reg-sup-c2-response_reg-sup-c4.stat	88.03	89.57	88.79	89.74	88.98	89.36	0.569999999999993
response_reg-sup-c2-response_reg-sup-c5.stat	91.30	91.30	91.30	92.17	92.17	92.17	0.870000000000005
response_reg-sup-c2-response_reg-sup-c6.stat	87.93	86.44	87.18	90.52	88.98	89.74	2.55999999999999
response_reg-sup-c2-response_reg-sup-c7.stat	90.60	90.60	90.60	89.74	88.98	89.36	-1.23999999999999
response_reg-sup-c2-response_reg-sup-c8.stat	72.81	78.30	75.45	82.46	79.66	81.03	5.58
response_reg-sup-c2-response_reg-sup-c9.stat	87.29	88.79	88.03	89.83	89.83	89.83	1.8
response_reg-sup-c3-response_reg-sup-c4.stat	87.25	84.76	85.99	87.25	84.76	85.99	0
response_reg-sup-c3-response_reg-sup-c5.stat	91.26	88.68	89.95	99.03	96.23	97.61	7.66
response_reg-sup-c3-response_reg-sup-c6.stat	91.43	90.57	91.00	91.43	90.57	91.00	0
response_reg-sup-c3-response_reg-sup-c7.stat	87.13	84.62	85.85	87.13	84.62	85.85	0
response_reg-sup-c3-response_reg-sup-c8.stat	64.00	66.67	65.31	82.00	80.39	81.19	15.88
response_reg-sup-c3-response_reg-sup-c9.stat	91.18	88.57	89.86	91.18	88.57	89.86	0
response_reg-sup-c4-response_reg-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
response_reg-sup-c4-response_reg-sup-c6.stat	90.60	90.60	90.60	92.31	91.53	91.91	1.31
response_reg-sup-c4-response_reg-sup-c7.stat	99.15	99.15	99.15	99.15	99.15	99.15	0
response_reg-sup-c4-response_reg-sup-c8.stat	79.82	83.49	81.61	90.35	87.29	88.79	7.18000000000001
response_reg-sup-c4-response_reg-sup-c9.stat	97.48	99.15	98.31	99.16	99.16	99.16	0.849999999999994
response_reg-sup-c5-response_reg-sup-c6.stat	95.69	94.87	95.28	96.55	95.73	96.14	0.859999999999999
response_reg-sup-c5-response_reg-sup-c7.stat	99.14	99.14	99.14	99.14	99.14	99.14	0
response_reg-sup-c5-response_reg-sup-c8.stat	65.18	68.22	66.67	91.96	88.03	89.96	23.29
response_reg-sup-c5-response_reg-sup-c9.stat	92.31	93.10	92.70	95.73	95.73	95.73	3.03
response_reg-sup-c6-response_reg-sup-c7.stat	96.55	95.73	96.14	95.69	94.87	95.28	-0.859999999999999
response_reg-sup-c6-response_reg-sup-c8.stat	66.96	66.38	66.67	83.48	80.67	82.05	15.38
response_reg-sup-c6-response_reg-sup-c9.stat	98.32	97.50	97.91	98.32	97.50	97.91	0
response_reg-sup-c7-response_reg-sup-c8.stat	66.09	70.37	68.16	88.70	87.18	87.93	19.77
response_reg-sup-c7-response_reg-sup-c9.stat	95.83	96.64	96.23	99.17	99.17	99.17	2.94
response_reg-sup-c8-response_reg-sup-c9.stat	72.03	74.56	73.28	88.98	87.50	88.24	14.96
RGS-sup-c1-RGS-sup-c2.stat	95.31	96.06	95.69	100.00	100.00	100.00	4.31
RGS-sup-c1-RGS-sup-c3.stat	88.71	90.91	89.80	96.77	96.77	96.77	6.97
RGS-sup-c1-RGS-sup-c4.stat	88.28	90.40	89.33	87.50	88.19	87.84	-1.48999999999999
RGS-sup-c2-RGS-sup-c3.stat	93.55	94.31	93.93	94.35	95.12	94.74	0.809999999999988
RGS-sup-c2-RGS-sup-c4.stat	89.06	90.48	89.76	88.28	88.28	88.28	-1.48
RGS-sup-c3-RGS-sup-c4.stat	81.06	85.60	83.27	78.79	78.79	78.79	-4.47999999999999
RHD-sup-c1-RHD-sup-c2.stat	96.13	96.47	96.30	98.59	98.59	98.59	2.29000000000001
Rho_GDI-sup-c1-Rho_GDI-sup-c2.stat	100.00	98.54	99.26	100.00	95.07	97.47	-1.79000000000001
Rhodanese-sup-c1-Rhodanese-sup-c2.stat	90.23	93.75	91.95	94.74	94.03	94.38	2.42999999999999
Rhodanese-sup-c1-Rhodanese-sup-c3.stat	73.21	73.87	73.54	81.25	76.47	78.79	5.25
Rhodanese-sup-c1-Rhodanese-sup-c4.stat	74.36	77.68	75.98	76.07	74.79	75.42	-0.560000000000002
Rhodanese-sup-c1-Rhodanese-sup-c5.stat	90.91	94.02	92.44	96.69	95.12	95.90	3.46000000000001
Rhodanese-sup-c1-Rhodanese-sup-c6.stat	80.49	84.62	82.50	91.06	88.19	89.60	7.09999999999999
Rhodanese-sup-c2-Rhodanese-sup-c3.stat	79.31	78.63	78.97	70.69	64.57	67.49	-11.48
Rhodanese-sup-c2-Rhodanese-sup-c4.stat	71.31	76.32	73.73	67.21	64.57	65.86	-7.87
Rhodanese-sup-c2-Rhodanese-sup-c5.stat	90.98	94.07	92.50	86.89	81.54	84.13	-8.37
Rhodanese-sup-c2-Rhodanese-sup-c6.stat	86.40	90.76	88.52	82.40	76.87	79.54	-8.97999999999999
Rhodanese-sup-c3-Rhodanese-sup-c4.stat	94.41	96.82	95.60	98.76	98.76	98.76	3.16000000000001
Rhodanese-sup-c3-Rhodanese-sup-c5.stat	62.83	68.27	65.44	66.37	63.03	64.66	-0.780000000000001
Rhodanese-sup-c3-Rhodanese-sup-c6.stat	74.14	77.48	75.77	75.00	71.90	73.42	-2.34999999999999
Rhodanese-sup-c4-Rhodanese-sup-c5.stat	73.45	77.57	75.45	76.99	75.65	76.32	0.86999999999999
Rhodanese-sup-c4-Rhodanese-sup-c6.stat	74.58	80.00	77.19	71.19	68.29	69.71	-7.48
Rhodanese-sup-c5-Rhodanese-sup-c6.stat	91.67	92.37	92.02	89.39	88.72	89.06	-2.95999999999999
RhoGAP-sup-c1-RhoGAP-sup-c2.stat	93.30	93.82	93.56	94.41	94.41	94.41	0.849999999999994
RhoGEF-sup-c1-RhoGEF-sup-c2.stat	69.31	73.60	71.39	80.42	78.76	79.58	8.19
Rib_hydrolayse-sup-c1-Rib_hydrolayse-sup-c2.stat	87.35	87.70	87.53	95.51	95.51	95.51	7.98
ribokinase-sup-c1-ribokinase-sup-c2.stat	90.38	90.07	90.22	87.29	86.10	86.69	-3.53
Ribonuclease_P-sup-c1-Ribonuclease_P-sup-c2.stat	90.27	93.58	91.89	100.00	100.00	100.00	8.11
ribonuclease_T2-sup-c1-ribonuclease_T2-sup-c2.stat	85.38	86.39	85.88	84.21	84.71	84.46	-1.42
Ribosomal_L1-sup-c1-Ribosomal_L1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Ribosomal_L1-sup-c1-Ribosomal_L1-sup-c3.stat	54.50	62.29	58.13	67.00	66.01	66.50	8.37
Ribosomal_L1-sup-c2-Ribosomal_L1-sup-c3.stat	54.73	63.22	58.67	68.66	66.67	67.65	8.98
Ribosomal_L11-sup-c1-Ribosomal_L11-sup-c2.stat	98.48	98.48	98.48	98.48	98.48	98.48	0
Ribosomal_L12-sup-c1-Ribosomal_L12-sup-c2.stat	100.00	100.00	100.00	98.53	98.53	98.53	-1.47
Ribosomal_L14-sup-c1-Ribosomal_L14-sup-c2.stat	97.46	97.46	97.46	98.31	98.31	98.31	0.850000000000009
Ribosomal_L18p-sup-c1-Ribosomal_L18p-sup-c2.stat	94.44	95.51	94.97	95.56	95.56	95.56	0.590000000000003
Ribosomal_L2-sup-c1-Ribosomal_L2-sup-c2.stat	95.49	96.21	95.85	96.24	96.24	96.24	0.390000000000001
Ribosomal_L22-sup-c1-Ribosomal_L22-sup-c2.stat	92.52	92.52	92.52	92.52	92.52	92.52	0
Ribosomal_L2_C-sup-c1-Ribosomal_L2_C-sup-c2.stat	92.42	93.85	93.13	96.97	96.97	96.97	3.84
Ribosomal_L2_N-sup-c1-Ribosomal_L2_N-sup-c2.stat	89.06	90.48	89.76	98.44	98.44	98.44	8.67999999999999
Ribosomal_L30-sup-c1-Ribosomal_L30-sup-c2.stat	98.28	98.28	98.28	98.28	98.28	98.28	0
Ribosomal_L4-sup-c1-Ribosomal_L4-sup-c2.stat	85.81	87.59	86.69	95.27	95.27	95.27	8.58
Ribosomal_L5_NC-sup-c1-Ribosomal_L5_NC-sup-c2.stat	85.83	87.29	86.55	89.17	89.17	89.17	2.62
Ribosomal_L6-sup-c1-Ribosomal_L6-sup-c2.stat	76.25	79.22	77.71	94.38	94.38	94.38	16.67
Ribosomal_L6_D-sup-c1-Ribosomal_L6_D-sup-c2.stat	97.33	97.33	97.33	100.00	100.00	100.00	2.67
Ribosomal_L6_D-sup-c1-Ribosomal_L6_D-sup-c3.stat	83.56	83.56	83.56	84.93	84.93	84.93	1.37
Ribosomal_L6_D-sup-c1-Ribosomal_L6_D-sup-c4.stat	85.51	83.10	84.29	88.41	83.56	85.92	1.63
Ribosomal_L6_D-sup-c2-Ribosomal_L6_D-sup-c3.stat	82.86	85.29	84.06	90.00	90.00	90.00	5.94
Ribosomal_L6_D-sup-c2-Ribosomal_L6_D-sup-c4.stat	84.85	83.58	84.21	95.45	90.00	92.65	8.44000000000001
Ribosomal_L6_D-sup-c3-Ribosomal_L6_D-sup-c4.stat	91.76	93.98	92.86	95.29	95.29	95.29	2.43000000000001
Ribosomal_L7Ae-sup-c1-Ribosomal_L7Ae-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Ribosomal_L7Ae-sup-c1-Ribosomal_L7Ae-sup-c3.stat	73.79	78.35	76.00	99.03	99.03	99.03	23.03
Ribosomal_L7Ae-sup-c2-Ribosomal_L7Ae-sup-c3.stat	77.67	82.47	80.00	82.52	82.52	82.52	2.52
Ribosomal_S15-sup-c1-Ribosomal_S15-sup-c2.stat	62.35	80.30	70.20	100.00	100.00	100.00	29.8
Ribosomal_S30AE-sup-c1-Ribosomal_S30AE-sup-c2.stat	97.87	96.84	97.35	97.87	86.79	92.00	-5.34999999999999
Ribosomal_S5-sup-c1-Ribosomal_S5-sup-c2.stat	97.74	94.20	95.94	97.74	93.53	95.59	-0.349999999999994
Ribosomal_S5_C-sup-c1-Ribosomal_S5_C-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Ribosomal_S5_N-sup-c1-Ribosomal_S5_N-sup-c2.stat	98.41	92.54	95.38	100.00	92.65	96.18	0.800000000000011
Ribosomal_S7-sup-c1-Ribosomal_S7-sup-c2.stat	91.60	92.31	91.95	95.42	95.42	95.42	3.47
Ribosomal_S8-sup-c1-Ribosomal_S8-sup-c2.stat	96.88	97.64	97.25	100.00	100.00	100.00	2.75
ricin-sup-c1-ricin-sup-c2.stat	99.62	99.62	99.62	99.62	99.62	99.62	0
ricin-sup-c1-ricin-sup-c3.stat	91.70	90.57	91.13	91.70	90.57	91.13	0
ricin-sup-c1-ricin-sup-c4.stat	92.09	92.83	92.46	90.51	90.51	90.51	-1.94999999999999
ricin-sup-c1-ricin-sup-c5.stat	90.34	89.96	90.15	91.18	89.67	90.42	0.269999999999996
ricin-sup-c1-ricin-sup-c6.stat	90.76	90.38	90.57	91.18	90.04	90.61	0.0400000000000063
ricin-sup-c1-ricin-sup-c7.stat	89.17	89.92	89.54	90.83	89.71	90.27	0.72999999999999
ricin-sup-c2-ricin-sup-c3.stat	91.29	90.16	90.72	91.70	90.57	91.13	0.409999999999997
ricin-sup-c2-ricin-sup-c4.stat	92.06	91.70	91.88	92.46	92.09	92.28	0.400000000000006
ricin-sup-c2-ricin-sup-c5.stat	89.92	89.17	89.54	89.50	88.02	88.75	-0.790000000000006
ricin-sup-c2-ricin-sup-c6.stat	91.18	90.42	90.79	90.76	89.63	90.19	-0.600000000000009
ricin-sup-c2-ricin-sup-c7.stat	89.17	89.92	89.54	89.58	88.48	89.03	-0.510000000000005
ricin-sup-c3-ricin-sup-c4.stat	97.59	97.20	97.39	97.59	97.20	97.39	0
ricin-sup-c3-ricin-sup-c5.stat	95.02	96.22	95.62	95.85	95.85	95.85	0.22999999999999
ricin-sup-c3-ricin-sup-c6.stat	95.42	96.22	95.82	97.50	97.50	97.50	1.68000000000001
ricin-sup-c3-ricin-sup-c7.stat	95.87	97.07	96.47	95.87	95.87	95.87	-0.599999999999994
ricin-sup-c4-ricin-sup-c5.stat	95.06	96.25	95.65	95.88	95.88	95.88	0.22999999999999
ricin-sup-c4-ricin-sup-c6.stat	96.69	97.10	96.89	97.11	97.11	97.11	0.219999999999999
ricin-sup-c4-ricin-sup-c7.stat	94.69	97.07	95.87	96.33	96.33	96.33	0.459999999999994
ricin-sup-c5-ricin-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ricin-sup-c5-ricin-sup-c7.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
ricin-sup-c6-ricin-sup-c7.stat	99.18	99.18	99.18	99.18	99.18	99.18	0
Ricin_B_lectin-sup-c1-Ricin_B_lectin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RING-sup-c1-RING-sup-c2.stat	32.69	37.78	35.05	61.54	62.75	62.14	27.09
RING-sup-c1-RING-sup-c3.stat	82.14	86.79	84.40	91.07	91.07	91.07	6.66999999999999
RING-sup-c2-RING-sup-c3.stat	46.30	55.56	50.51	51.85	53.85	52.83	2.32
RNA_dep_RNA_pol-sup-c1-RNA_dep_RNA_pol-sup-c2.stat	86.22	88.78	87.48	86.86	86.86	86.86	-0.620000000000005
RNA_pol_A_bac-sup-c1-RNA_pol_A_bac-sup-c2.stat	89.45	90.28	89.86	94.50	94.50	94.50	4.64
RNA_pol_A_CTD-sup-c1-RNA_pol_A_CTD-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RNA_pol_H-sup-c1-RNA_pol_H-sup-c2.stat	77.78	87.50	82.35	100.00	100.00	100.00	17.65
RNA_pol_K-sup-c1-RNA_pol_K-sup-c2.stat	61.90	71.23	66.24	83.33	84.34	83.83	17.59
RNA_pol_N-sup-c1-RNA_pol_N-sup-c2.stat	68.52	72.55	70.48	87.04	85.45	86.24	15.76
rnase-sup-c1-rnase-sup-c2.stat	99.02	100.00	99.51	99.02	99.02	99.02	-0.490000000000009
rnase-sup-c1-rnase-sup-c3.stat	99.02	99.02	99.02	99.02	99.02	99.02	0
rnase-sup-c2-rnase-sup-c3.stat	100.00	100.00	100.00	99.02	99.02	99.02	-0.980000000000004
RNase_HII-sup-c1-RNase_HII-sup-c2.stat	98.99	98.99	98.99	98.99	98.99	98.99	0
RNase_HII-sup-c1-RNase_HII-sup-c3.stat	95.61	96.55	96.08	95.61	95.61	95.61	-0.469999999999999
RNase_HII-sup-c2-RNase_HII-sup-c3.stat	97.95	97.95	97.95	98.97	98.97	98.97	1.02
RNase_U2-sup-c1-RNase_U2-sup-c2.stat	99.30	99.30	99.30	99.30	99.30	99.30	0
rnasemam-sup-c1-rnasemam-sup-c2.stat	97.58	98.37	97.98	100.00	100.00	100.00	2.02
rnasemam-sup-c1-rnasemam-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rnasemam-sup-c1-rnasemam-sup-c4.stat	94.64	92.98	93.81	94.64	92.17	93.39	-0.420000000000002
rnasemam-sup-c1-rnasemam-sup-c5.stat	97.32	94.78	96.04	94.64	92.17	93.39	-2.65000000000001
rnasemam-sup-c1-rnasemam-sup-c6.stat	88.12	84.76	86.41	84.16	80.19	82.13	-4.28
rnasemam-sup-c2-rnasemam-sup-c3.stat	97.58	99.18	98.37	100.00	100.00	100.00	1.63
rnasemam-sup-c2-rnasemam-sup-c4.stat	95.54	93.86	94.69	95.54	93.04	94.27	-0.420000000000002
rnasemam-sup-c2-rnasemam-sup-c5.stat	99.11	96.52	97.80	97.32	94.78	96.04	-1.75999999999999
rnasemam-sup-c2-rnasemam-sup-c6.stat	88.12	83.96	85.99	83.17	79.25	81.16	-4.83
rnasemam-sup-c3-rnasemam-sup-c4.stat	97.32	95.61	96.46	96.43	93.91	95.15	-1.30999999999999
rnasemam-sup-c3-rnasemam-sup-c5.stat	100.00	97.39	98.68	95.54	93.04	94.27	-4.41000000000001
rnasemam-sup-c3-rnasemam-sup-c6.stat	88.12	83.96	85.99	87.13	83.02	85.02	-0.969999999999999
rnasemam-sup-c4-rnasemam-sup-c5.stat	97.54	99.17	98.35	99.18	99.18	99.18	0.830000000000013
rnasemam-sup-c4-rnasemam-sup-c6.stat	89.32	87.62	88.46	92.23	87.96	90.05	1.59
rnasemam-sup-c5-rnasemam-sup-c6.stat	89.32	87.62	88.46	87.38	83.33	85.31	-3.14999999999999
rnh-sup-c1-rnh-sup-c2.stat	97.90	99.29	98.59	96.50	95.83	96.17	-2.42
rnh-sup-c1-rnh-sup-c3.stat	86.21	86.21	86.21	87.07	87.07	87.07	0.859999999999999
rnh-sup-c2-rnh-sup-c3.stat	92.11	92.11	92.11	92.98	92.98	92.98	0.870000000000005
rnr-sup-c1-rnr-sup-c2.stat	92.25	92.25	92.25	90.14	90.14	90.14	-2.11
rnr-sup-c1-rnr-sup-c3.stat	96.39	95.70	96.04	94.95	94.27	94.60	-1.44000000000001
rnr-sup-c2-rnr-sup-c3.stat	90.67	90.67	90.67	90.67	90.33	90.50	-0.170000000000002
Rop-sup-c1-Rop-sup-c2.stat	96.61	98.28	97.44	98.31	98.31	98.31	0.870000000000005
Rotamase-sup-c1-Rotamase-sup-c2.stat	78.41	80.23	79.31	80.68	80.68	80.68	1.37
RRF-sup-c1-RRF-sup-c2.stat	90.16	91.16	90.66	99.45	99.45	99.45	8.79000000000001
RRF-sup-c1-RRF-sup-c3.stat	61.96	87.69	72.61	100.00	100.00	100.00	27.39
RRF-sup-c1-RRF-sup-c4.stat	75.00	73.74	74.37	76.14	74.44	75.28	0.909999999999997
RRF-sup-c2-RRF-sup-c3.stat	61.96	87.69	72.61	100.00	100.00	100.00	27.39
RRF-sup-c2-RRF-sup-c4.stat	63.84	62.78	63.31	79.66	77.90	78.77	15.46
RRF-sup-c3-RRF-sup-c4.stat	38.98	53.91	45.25	79.10	77.35	78.21	32.96
rrm-sup-c1-rrm-sup-c10.stat	88.73	91.30	90.00	90.14	88.89	89.51	-0.489999999999995
rrm-sup-c1-rrm-sup-c11.stat	89.74	90.91	90.32	92.31	90.00	91.14	0.820000000000007
rrm-sup-c1-rrm-sup-c12.stat	80.28	83.82	82.01	81.69	80.56	81.12	-0.890000000000001
rrm-sup-c1-rrm-sup-c13.stat	77.22	84.72	80.79	87.34	84.15	85.71	4.91999999999999
rrm-sup-c1-rrm-sup-c14.stat	88.16	88.16	88.16	88.16	87.01	87.58	-0.579999999999998
rrm-sup-c1-rrm-sup-c15.stat	85.71	85.71	85.71	87.01	80.72	83.75	-1.95999999999999
rrm-sup-c1-rrm-sup-c16.stat	89.04	87.84	88.44	91.78	87.01	89.33	0.890000000000001
rrm-sup-c1-rrm-sup-c17.stat	76.54	75.61	76.07	87.65	82.56	85.03	8.96000000000001
rrm-sup-c1-rrm-sup-c18.stat	82.89	82.89	82.89	81.58	78.48	80.00	-2.89
rrm-sup-c1-rrm-sup-c19.stat	85.71	90.41	88.00	90.91	88.61	89.74	1.73999999999999
rrm-sup-c1-rrm-sup-c2.stat	95.60	97.75	96.67	100.00	100.00	100.00	3.33
rrm-sup-c1-rrm-sup-c20.stat	92.31	91.14	91.72	92.31	90.00	91.14	-0.579999999999998
rrm-sup-c1-rrm-sup-c3.stat	84.72	81.33	82.99	84.72	78.21	81.33	-1.66
rrm-sup-c1-rrm-sup-c4.stat	91.89	90.67	91.28	93.24	89.61	91.39	0.109999999999999
rrm-sup-c1-rrm-sup-c5.stat	83.75	85.90	84.81	85.00	81.93	83.44	-1.37
rrm-sup-c1-rrm-sup-c6.stat	82.67	82.67	82.67	84.00	81.82	82.89	0.219999999999999
rrm-sup-c1-rrm-sup-c7.stat	84.62	84.62	84.62	87.18	86.08	86.62	2
rrm-sup-c1-rrm-sup-c8.stat	82.89	82.89	82.89	81.58	79.49	80.52	-2.37
rrm-sup-c1-rrm-sup-c9.stat	83.10	85.51	84.29	88.73	87.50	88.11	3.81999999999999
rrm-sup-c10-rrm-sup-c11.stat	92.65	91.30	91.97	88.24	86.96	87.59	-4.38
rrm-sup-c10-rrm-sup-c12.stat	90.54	95.71	93.06	100.00	98.67	99.33	6.27
rrm-sup-c10-rrm-sup-c13.stat	93.15	94.44	93.79	100.00	97.33	98.65	4.86
rrm-sup-c10-rrm-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rrm-sup-c10-rrm-sup-c15.stat	94.52	95.83	95.17	97.26	97.26	97.26	2.09
rrm-sup-c10-rrm-sup-c16.stat	88.41	92.42	90.37	92.75	91.43	92.09	1.72
rrm-sup-c10-rrm-sup-c17.stat	60.29	64.06	62.12	86.76	84.29	85.51	23.39
rrm-sup-c10-rrm-sup-c18.stat	76.47	82.54	79.39	88.24	85.71	86.96	7.56999999999999
rrm-sup-c10-rrm-sup-c19.stat	92.65	92.65	92.65	94.12	92.75	93.43	0.780000000000001
rrm-sup-c10-rrm-sup-c2.stat	90.14	91.43	90.78	88.73	87.50	88.11	-2.67
rrm-sup-c10-rrm-sup-c20.stat	80.82	81.94	81.38	84.93	83.78	84.35	2.97
rrm-sup-c10-rrm-sup-c3.stat	97.10	95.71	96.40	92.75	91.43	92.09	-4.31
rrm-sup-c10-rrm-sup-c4.stat	94.37	94.37	94.37	97.18	97.18	97.18	2.81
rrm-sup-c10-rrm-sup-c5.stat	90.67	91.89	91.28	100.00	100.00	100.00	8.72
rrm-sup-c10-rrm-sup-c6.stat	90.67	91.89	91.28	98.67	98.67	98.67	7.39
rrm-sup-c10-rrm-sup-c7.stat	97.33	98.65	97.99	100.00	100.00	100.00	2.01000000000001
rrm-sup-c10-rrm-sup-c8.stat	100.00	98.67	99.33	100.00	98.67	99.33	0
rrm-sup-c10-rrm-sup-c9.stat	90.54	93.06	91.78	100.00	98.67	99.33	7.55
rrm-sup-c11-rrm-sup-c12.stat	83.82	83.82	83.82	91.18	89.86	90.51	6.69000000000001
rrm-sup-c11-rrm-sup-c13.stat	77.78	78.87	78.32	79.17	77.03	78.08	-0.239999999999995
rrm-sup-c11-rrm-sup-c14.stat	88.89	87.67	88.28	87.50	86.30	86.90	-1.38
rrm-sup-c11-rrm-sup-c15.stat	56.25	58.44	57.32	77.50	76.54	77.02	19.7
rrm-sup-c11-rrm-sup-c16.stat	55.95	69.12	61.84	83.33	82.35	82.84	21
rrm-sup-c11-rrm-sup-c17.stat	75.34	75.34	75.34	68.49	64.94	66.67	-8.67
rrm-sup-c11-rrm-sup-c18.stat	82.72	90.54	86.45	85.19	82.14	83.64	-2.81
rrm-sup-c11-rrm-sup-c19.stat	68.49	66.67	67.57	72.60	69.74	71.14	3.57000000000001
rrm-sup-c11-rrm-sup-c2.stat	88.61	92.11	90.32	89.87	87.65	88.75	-1.56999999999999
rrm-sup-c11-rrm-sup-c20.stat	74.03	77.03	75.50	90.91	90.91	90.91	15.41
rrm-sup-c11-rrm-sup-c3.stat	80.52	81.58	81.05	80.52	80.52	80.52	-0.530000000000001
rrm-sup-c11-rrm-sup-c4.stat	87.50	87.50	87.50	90.28	87.84	89.04	1.54000000000001
rrm-sup-c11-rrm-sup-c5.stat	81.48	86.84	84.08	87.65	86.59	87.12	3.04000000000001
rrm-sup-c11-rrm-sup-c6.stat	75.00	79.17	77.03	78.95	78.95	78.95	1.92
rrm-sup-c11-rrm-sup-c7.stat	68.92	70.83	69.86	77.03	76.00	76.51	6.65000000000001
rrm-sup-c11-rrm-sup-c8.stat	69.74	73.61	71.62	73.68	71.79	72.73	1.11
rrm-sup-c11-rrm-sup-c9.stat	66.18	68.18	67.16	79.41	78.26	78.83	11.67
rrm-sup-c12-rrm-sup-c13.stat	86.11	89.86	87.94	100.00	96.00	97.96	10.02
rrm-sup-c12-rrm-sup-c14.stat	85.14	87.50	86.30	90.54	89.33	89.93	3.63000000000001
rrm-sup-c12-rrm-sup-c15.stat	90.41	95.65	92.96	98.63	98.63	98.63	5.67
rrm-sup-c12-rrm-sup-c16.stat	71.01	75.38	73.13	91.30	90.00	90.65	17.52
rrm-sup-c12-rrm-sup-c17.stat	82.09	82.09	82.09	95.52	91.43	93.43	11.34
rrm-sup-c12-rrm-sup-c18.stat	77.94	79.10	78.52	88.24	85.71	86.96	8.44
rrm-sup-c12-rrm-sup-c19.stat	97.06	95.65	96.35	97.06	95.65	96.35	0
rrm-sup-c12-rrm-sup-c2.stat	81.69	81.69	81.69	87.32	86.11	86.71	5.02
rrm-sup-c12-rrm-sup-c20.stat	84.93	84.93	84.93	82.19	81.08	81.63	-3.30000000000001
rrm-sup-c12-rrm-sup-c3.stat	78.26	79.41	78.83	78.26	78.26	78.26	-0.569999999999993
rrm-sup-c12-rrm-sup-c4.stat	97.14	97.14	97.14	98.57	97.18	97.87	0.730000000000004
rrm-sup-c12-rrm-sup-c5.stat	91.89	97.14	94.44	100.00	98.67	99.33	4.89
rrm-sup-c12-rrm-sup-c6.stat	91.89	91.89	91.89	98.65	97.33	97.99	6.09999999999999
rrm-sup-c12-rrm-sup-c7.stat	79.73	89.39	84.29	100.00	98.67	99.33	15.04
rrm-sup-c12-rrm-sup-c8.stat	90.41	95.65	92.96	100.00	97.33	98.65	5.69000000000001
rrm-sup-c12-rrm-sup-c9.stat	98.63	97.30	97.96	100.00	97.33	98.65	0.690000000000012
rrm-sup-c13-rrm-sup-c14.stat	88.31	88.31	88.31	100.00	96.25	98.09	9.78
rrm-sup-c13-rrm-sup-c15.stat	97.33	91.25	94.19	97.33	89.02	92.99	-1.2
rrm-sup-c13-rrm-sup-c16.stat	94.59	93.33	93.96	94.59	93.33	93.96	0
rrm-sup-c13-rrm-sup-c17.stat	72.50	79.45	75.82	95.00	95.00	95.00	19.18
rrm-sup-c13-rrm-sup-c18.stat	74.67	80.00	77.24	86.67	84.42	85.53	8.29000000000001
rrm-sup-c13-rrm-sup-c19.stat	89.47	91.89	90.67	98.68	96.15	97.40	6.73
rrm-sup-c13-rrm-sup-c2.stat	78.48	83.78	81.05	87.34	84.15	85.71	4.66
rrm-sup-c13-rrm-sup-c20.stat	93.33	90.91	92.11	90.67	87.18	88.89	-3.22
rrm-sup-c13-rrm-sup-c3.stat	88.73	85.14	86.90	92.96	85.71	89.19	2.28999999999999
rrm-sup-c13-rrm-sup-c4.stat	87.67	86.49	87.07	95.89	92.11	93.96	6.89
rrm-sup-c13-rrm-sup-c5.stat	93.59	89.02	91.25	98.72	91.67	95.06	3.81
rrm-sup-c13-rrm-sup-c6.stat	94.81	94.81	94.81	97.40	96.15	96.77	1.95999999999999
rrm-sup-c13-rrm-sup-c7.stat	93.51	90.00	91.72	98.70	93.83	96.20	4.48
rrm-sup-c13-rrm-sup-c8.stat	94.67	91.03	92.81	89.33	84.81	87.01	-5.8
rrm-sup-c13-rrm-sup-c9.stat	82.19	84.51	83.33	90.41	89.19	89.80	6.47
rrm-sup-c14-rrm-sup-c15.stat	94.87	94.87	94.87	94.87	94.87	94.87	0
rrm-sup-c14-rrm-sup-c16.stat	91.78	94.37	93.06	94.52	93.24	93.88	0.819999999999993
rrm-sup-c14-rrm-sup-c17.stat	83.56	83.56	83.56	94.52	92.00	93.24	9.67999999999999
rrm-sup-c14-rrm-sup-c18.stat	80.56	85.29	82.86	91.67	88.00	89.80	6.94
rrm-sup-c14-rrm-sup-c19.stat	94.44	94.44	94.44	95.83	94.52	95.17	0.730000000000004
rrm-sup-c14-rrm-sup-c2.stat	88.16	89.33	88.74	90.79	89.61	90.20	1.46000000000001
rrm-sup-c14-rrm-sup-c20.stat	89.47	90.67	90.07	92.11	90.91	91.50	1.43000000000001
rrm-sup-c14-rrm-sup-c3.stat	94.52	93.24	93.88	93.15	90.67	91.89	-1.98999999999999
rrm-sup-c14-rrm-sup-c4.stat	95.95	94.67	95.30	98.65	97.33	97.99	2.69
rrm-sup-c14-rrm-sup-c5.stat	97.50	98.73	98.11	97.50	97.50	97.50	-0.609999999999999
rrm-sup-c14-rrm-sup-c6.stat	97.40	97.40	97.40	97.40	97.40	97.40	0
rrm-sup-c14-rrm-sup-c7.stat	97.50	98.73	98.11	100.00	100.00	100.00	1.89
rrm-sup-c14-rrm-sup-c8.stat	98.72	98.72	98.72	98.72	98.72	98.72	0
rrm-sup-c14-rrm-sup-c9.stat	76.00	80.28	78.08	85.33	85.33	85.33	7.25
rrm-sup-c15-rrm-sup-c16.stat	83.95	91.89	87.74	79.01	77.11	78.05	-9.69
rrm-sup-c15-rrm-sup-c17.stat	81.82	81.82	81.82	89.61	85.19	87.34	5.52000000000001
rrm-sup-c15-rrm-sup-c18.stat	69.62	76.39	72.85	81.01	76.19	78.53	5.68000000000001
rrm-sup-c15-rrm-sup-c19.stat	97.22	92.11	94.59	97.22	90.91	93.96	-0.63000000000001
rrm-sup-c15-rrm-sup-c2.stat	83.75	85.90	84.81	86.25	82.14	84.15	-0.659999999999997
rrm-sup-c15-rrm-sup-c20.stat	91.89	89.47	90.67	93.24	89.61	91.39	0.719999999999999
rrm-sup-c15-rrm-sup-c3.stat	90.24	90.24	90.24	96.34	94.05	95.18	4.94000000000001
rrm-sup-c15-rrm-sup-c4.stat	93.33	90.91	92.11	94.67	92.21	93.42	1.31
rrm-sup-c15-rrm-sup-c5.stat	89.89	94.12	91.95	91.01	91.01	91.01	-0.939999999999998
rrm-sup-c15-rrm-sup-c6.stat	88.89	92.31	90.57	90.12	90.12	90.12	-0.449999999999989
rrm-sup-c15-rrm-sup-c7.stat	97.50	97.50	97.50	96.25	96.25	96.25	-1.25
rrm-sup-c15-rrm-sup-c8.stat	92.68	93.83	93.25	93.90	93.90	93.90	0.650000000000006
rrm-sup-c15-rrm-sup-c9.stat	91.78	93.06	92.41	94.52	94.52	94.52	2.11
rrm-sup-c16-rrm-sup-c17.stat	69.33	72.22	70.75	89.33	87.01	88.16	17.41
rrm-sup-c16-rrm-sup-c18.stat	75.61	86.11	80.52	98.78	95.29	97.01	16.49
rrm-sup-c16-rrm-sup-c19.stat	86.11	89.86	87.94	93.06	91.78	92.41	4.47
rrm-sup-c16-rrm-sup-c2.stat	87.84	87.84	87.84	95.95	91.03	93.42	5.58
rrm-sup-c16-rrm-sup-c20.stat	86.30	86.30	86.30	89.04	87.84	88.44	2.14
rrm-sup-c16-rrm-sup-c3.stat	82.05	92.75	87.07	66.67	65.00	65.82	-21.25
rrm-sup-c16-rrm-sup-c4.stat	84.93	88.57	86.71	95.89	92.11	93.96	7.25
rrm-sup-c16-rrm-sup-c5.stat	80.49	86.84	83.54	78.05	76.19	77.11	-6.43000000000001
rrm-sup-c16-rrm-sup-c6.stat	83.54	90.41	86.84	87.34	87.34	87.34	0.5
rrm-sup-c16-rrm-sup-c7.stat	89.33	89.33	89.33	93.33	92.11	92.72	3.39
rrm-sup-c16-rrm-sup-c8.stat	80.52	87.32	83.78	85.71	83.54	84.62	0.840000000000003
rrm-sup-c16-rrm-sup-c9.stat	81.16	87.50	84.21	92.75	91.43	92.09	7.88000000000001
rrm-sup-c17-rrm-sup-c18.stat	64.94	67.57	66.23	89.61	88.46	89.03	22.8
rrm-sup-c17-rrm-sup-c19.stat	81.82	86.30	84.00	88.31	86.08	87.18	3.18000000000001
rrm-sup-c17-rrm-sup-c2.stat	75.90	76.83	76.36	86.75	81.82	84.21	7.84999999999999
rrm-sup-c17-rrm-sup-c20.stat	78.08	78.08	78.08	89.04	86.67	87.84	9.76000000000001
rrm-sup-c17-rrm-sup-c3.stat	79.45	81.69	80.56	91.78	88.16	89.93	9.37
rrm-sup-c17-rrm-sup-c4.stat	89.19	90.41	89.80	98.65	96.05	97.33	7.53
rrm-sup-c17-rrm-sup-c5.stat	78.48	81.58	80.00	89.87	87.65	88.75	8.75
rrm-sup-c17-rrm-sup-c6.stat	68.92	71.83	70.34	78.38	76.32	77.33	6.98999999999999
rrm-sup-c17-rrm-sup-c7.stat	77.33	77.33	77.33	94.67	92.21	93.42	16.09
rrm-sup-c17-rrm-sup-c8.stat	80.82	79.73	80.27	90.41	86.84	88.59	8.32000000000001
rrm-sup-c17-rrm-sup-c9.stat	70.59	73.85	72.18	76.47	77.61	77.04	4.86
rrm-sup-c18-rrm-sup-c19.stat	72.97	79.41	76.06	90.54	88.16	89.33	13.27
rrm-sup-c18-rrm-sup-c2.stat	72.73	75.68	74.17	81.82	78.75	80.25	6.08
rrm-sup-c18-rrm-sup-c20.stat	86.49	90.14	88.28	85.14	84.00	84.56	-3.72
rrm-sup-c18-rrm-sup-c3.stat	74.36	81.69	77.85	82.05	79.01	80.50	2.65000000000001
rrm-sup-c18-rrm-sup-c4.stat	76.71	76.71	76.71	93.15	89.47	91.28	14.57
rrm-sup-c18-rrm-sup-c5.stat	82.72	90.54	86.45	80.25	76.47	78.31	-8.14
rrm-sup-c18-rrm-sup-c6.stat	71.79	80.00	75.68	84.62	83.54	84.08	8.39999999999999
rrm-sup-c18-rrm-sup-c7.stat	82.43	84.72	83.56	87.84	84.42	86.09	2.53
rrm-sup-c18-rrm-sup-c8.stat	69.74	71.62	70.67	77.63	74.68	76.13	5.45999999999999
rrm-sup-c18-rrm-sup-c9.stat	73.53	75.76	74.63	73.53	71.43	72.46	-2.17
rrm-sup-c19-rrm-sup-c2.stat	87.01	91.78	89.33	84.42	82.28	83.33	-6
rrm-sup-c19-rrm-sup-c20.stat	89.04	90.28	89.66	93.15	93.15	93.15	3.49000000000001
rrm-sup-c19-rrm-sup-c3.stat	94.20	91.55	92.86	98.55	94.44	96.45	3.59
rrm-sup-c19-rrm-sup-c4.stat	94.44	94.44	94.44	97.22	95.89	96.55	2.11
rrm-sup-c19-rrm-sup-c5.stat	97.26	92.21	94.67	97.26	92.21	94.67	0
rrm-sup-c19-rrm-sup-c6.stat	91.43	90.14	90.78	92.86	91.55	92.20	1.42
rrm-sup-c19-rrm-sup-c7.stat	88.89	90.14	89.51	95.83	93.24	94.52	5.00999999999999
rrm-sup-c19-rrm-sup-c8.stat	91.55	90.28	90.91	95.77	93.15	94.44	3.53
rrm-sup-c19-rrm-sup-c9.stat	78.26	81.82	80.00	98.55	98.55	98.55	18.55
rrm-sup-c2-rrm-sup-c20.stat	92.31	90.00	91.14	92.31	90.00	91.14	0
rrm-sup-c2-rrm-sup-c3.stat	84.00	84.00	84.00	84.00	79.75	81.82	-2.18000000000001
rrm-sup-c2-rrm-sup-c4.stat	92.00	93.24	92.62	92.00	89.61	90.79	-1.83
rrm-sup-c2-rrm-sup-c5.stat	84.34	87.50	85.89	84.34	83.33	83.83	-2.06
rrm-sup-c2-rrm-sup-c6.stat	84.00	82.89	83.44	82.67	79.49	81.05	-2.39
rrm-sup-c2-rrm-sup-c7.stat	83.33	83.33	83.33	88.46	87.34	87.90	4.57000000000001
rrm-sup-c2-rrm-sup-c8.stat	84.21	84.21	84.21	84.21	81.01	82.58	-1.63
rrm-sup-c2-rrm-sup-c9.stat	88.73	87.50	88.11	90.14	88.89	89.51	1.40000000000001
rrm-sup-c20-rrm-sup-c3.stat	83.56	82.43	82.99	90.41	89.19	89.80	6.81
rrm-sup-c20-rrm-sup-c4.stat	93.24	92.00	92.62	93.24	92.00	92.62	0
rrm-sup-c20-rrm-sup-c5.stat	88.31	88.31	88.31	89.61	88.46	89.03	0.719999999999999
rrm-sup-c20-rrm-sup-c6.stat	86.67	85.53	86.09	86.67	84.42	85.53	-0.560000000000002
rrm-sup-c20-rrm-sup-c7.stat	93.42	91.03	92.21	89.47	87.18	88.31	-3.89999999999999
rrm-sup-c20-rrm-sup-c8.stat	90.67	88.31	89.47	89.33	87.01	88.16	-1.31
rrm-sup-c20-rrm-sup-c9.stat	56.16	59.42	57.75	87.67	86.49	87.07	29.32
rrm-sup-c3-rrm-sup-c4.stat	91.67	89.19	90.41	93.06	90.54	91.78	1.37
rrm-sup-c3-rrm-sup-c5.stat	80.72	83.75	82.21	85.54	84.52	85.03	2.82000000000001
rrm-sup-c3-rrm-sup-c6.stat	88.31	90.67	89.47	87.01	85.90	86.45	-3.02
rrm-sup-c3-rrm-sup-c7.stat	94.67	93.42	94.04	94.67	92.21	93.42	-0.620000000000005
rrm-sup-c3-rrm-sup-c8.stat	83.12	82.05	82.58	83.12	81.01	82.05	-0.530000000000001
rrm-sup-c3-rrm-sup-c9.stat	71.01	73.13	72.06	82.61	81.43	82.01	9.95
rrm-sup-c4-rrm-sup-c5.stat	92.21	92.21	92.21	94.81	94.81	94.81	2.60000000000001
rrm-sup-c4-rrm-sup-c6.stat	90.54	89.33	89.93	94.59	93.33	93.96	4.02999999999999
rrm-sup-c4-rrm-sup-c7.stat	90.67	89.47	90.07	97.33	94.81	96.05	5.98
rrm-sup-c4-rrm-sup-c8.stat	91.89	89.47	90.67	93.24	90.79	92.00	1.33
rrm-sup-c4-rrm-sup-c9.stat	91.55	97.01	94.20	95.77	95.77	95.77	1.56999999999999
rrm-sup-c5-rrm-sup-c6.stat	89.16	93.67	91.36	89.16	89.16	89.16	-2.2
rrm-sup-c5-rrm-sup-c7.stat	95.12	96.30	95.71	93.90	93.90	93.90	-1.80999999999999
rrm-sup-c5-rrm-sup-c8.stat	89.29	90.36	89.82	89.29	89.29	89.29	-0.529999999999987
rrm-sup-c5-rrm-sup-c9.stat	89.33	90.54	89.93	100.00	100.00	100.00	10.07
rrm-sup-c6-rrm-sup-c7.stat	97.47	97.47	97.47	96.20	96.20	96.20	-1.27
rrm-sup-c6-rrm-sup-c8.stat	90.24	92.50	91.36	96.34	96.34	96.34	4.98
rrm-sup-c6-rrm-sup-c9.stat	86.67	87.84	87.25	94.67	94.67	94.67	7.42
rrm-sup-c7-rrm-sup-c8.stat	93.75	94.94	94.34	98.75	98.75	98.75	4.41
rrm-sup-c7-rrm-sup-c9.stat	86.67	91.55	89.04	96.00	96.00	96.00	6.95999999999999
rrm-sup-c8-rrm-sup-c9.stat	85.33	87.67	86.49	100.00	100.00	100.00	13.51
RrnaAD-sup-c1-RrnaAD-sup-c2.stat	86.52	88.84	87.67	98.70	98.70	98.70	11.03
rub-sup-c1-rub-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c1-rub-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c1-rub-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c1-rub-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c2-rub-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c2-rub-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c2-rub-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c3-rub-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c3-rub-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rub-sup-c4-rub-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large-sup-c1-RuBisCO_large-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large-sup-c1-RuBisCO_large-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large-sup-c1-RuBisCO_large-sup-c4.stat	99.68	99.68	99.68	99.68	99.68	99.68	0
RuBisCO_large-sup-c1-RuBisCO_large-sup-c5.stat	100.00	100.00	100.00	99.69	99.69	99.69	-0.310000000000002
RuBisCO_large-sup-c1-RuBisCO_large-sup-c6.stat	98.66	98.99	98.83	97.99	97.99	97.99	-0.840000000000003
RuBisCO_large-sup-c1-RuBisCO_large-sup-c7.stat	92.54	95.79	94.14	78.98	78.72	78.85	-15.29
RuBisCO_large-sup-c2-RuBisCO_large-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large-sup-c2-RuBisCO_large-sup-c4.stat	99.68	99.68	99.68	99.68	99.68	99.68	0
RuBisCO_large-sup-c2-RuBisCO_large-sup-c5.stat	100.00	100.00	100.00	99.69	99.69	99.69	-0.310000000000002
RuBisCO_large-sup-c2-RuBisCO_large-sup-c6.stat	98.68	99.00	98.84	98.34	98.34	98.34	-0.5
RuBisCO_large-sup-c2-RuBisCO_large-sup-c7.stat	92.62	95.83	94.20	79.19	78.41	78.80	-15.4
RuBisCO_large-sup-c3-RuBisCO_large-sup-c4.stat	99.68	99.68	99.68	99.68	99.68	99.68	0
RuBisCO_large-sup-c3-RuBisCO_large-sup-c5.stat	100.00	100.00	100.00	99.69	99.69	99.69	-0.310000000000002
RuBisCO_large-sup-c3-RuBisCO_large-sup-c6.stat	98.68	99.01	98.84	98.35	98.35	98.35	-0.490000000000009
RuBisCO_large-sup-c3-RuBisCO_large-sup-c7.stat	92.64	95.85	94.22	79.26	79.00	79.13	-15.09
RuBisCO_large-sup-c4-RuBisCO_large-sup-c5.stat	99.68	99.68	99.68	100.00	100.00	100.00	0.319999999999993
RuBisCO_large-sup-c4-RuBisCO_large-sup-c6.stat	98.67	98.67	98.67	98.67	98.67	98.67	0
RuBisCO_large-sup-c4-RuBisCO_large-sup-c7.stat	95.14	95.14	95.14	82.99	80.74	81.85	-13.29
RuBisCO_large-sup-c5-RuBisCO_large-sup-c6.stat	98.67	99.00	98.84	98.34	98.34	98.34	-0.5
RuBisCO_large-sup-c5-RuBisCO_large-sup-c7.stat	92.33	96.52	94.38	79.33	79.87	79.60	-14.78
RuBisCO_large-sup-c6-RuBisCO_large-sup-c7.stat	96.21	96.21	96.21	94.14	94.14	94.14	-2.06999999999999
RuBisCO_large_N-sup-c1-RuBisCO_large_N-sup-c2.stat	99.28	99.28	99.28	99.28	99.28	99.28	0
RuBisCO_large_N-sup-c1-RuBisCO_large_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large_N-sup-c1-RuBisCO_large_N-sup-c4.stat	96.40	97.10	96.75	98.56	98.56	98.56	1.81
RuBisCO_large_N-sup-c1-RuBisCO_large_N-sup-c5.stat	85.25	85.95	85.60	87.70	87.70	87.70	2.10000000000001
RuBisCO_large_N-sup-c1-RuBisCO_large_N-sup-c6.stat	91.96	92.79	92.38	95.54	95.54	95.54	3.16000000000001
RuBisCO_large_N-sup-c2-RuBisCO_large_N-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large_N-sup-c2-RuBisCO_large_N-sup-c4.stat	97.86	99.28	98.56	99.29	99.29	99.29	0.730000000000004
RuBisCO_large_N-sup-c2-RuBisCO_large_N-sup-c5.stat	86.78	87.50	87.14	87.60	87.60	87.60	0.459999999999994
RuBisCO_large_N-sup-c2-RuBisCO_large_N-sup-c6.stat	91.89	92.73	92.31	95.50	95.50	95.50	3.19
RuBisCO_large_N-sup-c3-RuBisCO_large_N-sup-c4.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
RuBisCO_large_N-sup-c3-RuBisCO_large_N-sup-c5.stat	86.89	87.60	87.24	88.52	88.52	88.52	1.28
RuBisCO_large_N-sup-c3-RuBisCO_large_N-sup-c6.stat	91.89	92.73	92.31	95.50	95.50	95.50	3.19
RuBisCO_large_N-sup-c4-RuBisCO_large_N-sup-c5.stat	85.25	85.95	85.60	88.52	88.52	88.52	2.92
RuBisCO_large_N-sup-c4-RuBisCO_large_N-sup-c6.stat	91.07	91.89	91.48	95.54	95.54	95.54	4.06
RuBisCO_large_N-sup-c5-RuBisCO_large_N-sup-c6.stat	87.96	88.79	88.37	90.74	90.74	90.74	2.36999999999999
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c4.stat	99.55	99.55	99.55	100.00	100.00	100.00	0.450000000000003
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c5.stat	99.14	99.57	99.35	99.78	99.78	99.78	0.430000000000007
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c6.stat	95.95	95.95	95.95	96.19	96.19	96.19	0.239999999999995
RuBisCO_large_NC-sup-c1-RuBisCO_large_NC-sup-c7.stat	80.79	82.21	81.49	84.24	83.41	83.82	2.33
RuBisCO_large_NC-sup-c2-RuBisCO_large_NC-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_large_NC-sup-c2-RuBisCO_large_NC-sup-c4.stat	99.55	99.55	99.55	100.00	100.00	100.00	0.450000000000003
RuBisCO_large_NC-sup-c2-RuBisCO_large_NC-sup-c5.stat	98.71	98.92	98.82	99.78	99.78	99.78	0.960000000000008
RuBisCO_large_NC-sup-c2-RuBisCO_large_NC-sup-c6.stat	96.23	96.23	96.23	96.46	96.46	96.46	0.22999999999999
RuBisCO_large_NC-sup-c2-RuBisCO_large_NC-sup-c7.stat	92.93	95.01	93.96	84.39	83.78	84.08	-9.88
RuBisCO_large_NC-sup-c3-RuBisCO_large_NC-sup-c4.stat	99.55	99.55	99.55	100.00	100.00	100.00	0.450000000000003
RuBisCO_large_NC-sup-c3-RuBisCO_large_NC-sup-c5.stat	99.57	99.57	99.57	99.78	99.78	99.78	0.210000000000008
RuBisCO_large_NC-sup-c3-RuBisCO_large_NC-sup-c6.stat	96.24	96.24	96.24	96.47	96.47	96.47	0.230000000000004
RuBisCO_large_NC-sup-c3-RuBisCO_large_NC-sup-c7.stat	83.70	85.36	84.52	85.16	84.95	85.05	0.530000000000001
RuBisCO_large_NC-sup-c4-RuBisCO_large_NC-sup-c5.stat	99.55	99.55	99.55	99.77	99.77	99.77	0.219999999999999
RuBisCO_large_NC-sup-c4-RuBisCO_large_NC-sup-c6.stat	94.79	94.56	94.67	95.50	95.50	95.50	0.829999999999998
RuBisCO_large_NC-sup-c4-RuBisCO_large_NC-sup-c7.stat	89.47	89.25	89.36	90.73	88.29	89.49	0.129999999999995
RuBisCO_large_NC-sup-c5-RuBisCO_large_NC-sup-c6.stat	95.74	95.74	95.74	94.33	94.10	94.21	-1.53
RuBisCO_large_NC-sup-c5-RuBisCO_large_NC-sup-c7.stat	91.50	94.25	92.86	84.71	84.71	84.71	-8.15000000000001
RuBisCO_large_NC-sup-c6-RuBisCO_large_NC-sup-c7.stat	94.47	94.47	94.47	92.96	92.96	92.96	-1.51000000000001
RuBisCO_small-sup-c1-RuBisCO_small-sup-c2.stat	95.28	95.28	95.28	96.06	96.06	96.06	0.780000000000001
RuBisCO_small-sup-c1-RuBisCO_small-sup-c3.stat	99.04	99.04	99.04	98.08	98.08	98.08	-0.960000000000008
RuBisCO_small-sup-c1-RuBisCO_small-sup-c4.stat	99.04	99.04	99.04	99.04	99.04	99.04	0
RuBisCO_small-sup-c1-RuBisCO_small-sup-c5.stat	99.04	99.04	99.04	98.08	98.08	98.08	-0.960000000000008
RuBisCO_small-sup-c1-RuBisCO_small-sup-c6.stat	99.01	99.01	99.01	99.01	99.01	99.01	0
RuBisCO_small-sup-c1-RuBisCO_small-sup-c7.stat	100.00	99.03	99.51	100.00	99.03	99.51	0
RuBisCO_small-sup-c2-RuBisCO_small-sup-c3.stat	99.02	97.12	98.06	98.04	96.15	97.09	-0.969999999999999
RuBisCO_small-sup-c2-RuBisCO_small-sup-c4.stat	99.02	97.12	98.06	98.04	96.15	97.09	-0.969999999999999
RuBisCO_small-sup-c2-RuBisCO_small-sup-c5.stat	99.02	97.12	98.06	98.04	96.15	97.09	-0.969999999999999
RuBisCO_small-sup-c2-RuBisCO_small-sup-c6.stat	99.01	99.01	99.01	99.01	99.01	99.01	0
RuBisCO_small-sup-c2-RuBisCO_small-sup-c7.stat	100.00	98.06	99.02	100.00	98.06	99.02	0
RuBisCO_small-sup-c3-RuBisCO_small-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_small-sup-c3-RuBisCO_small-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_small-sup-c3-RuBisCO_small-sup-c6.stat	99.16	99.16	99.16	99.16	99.16	99.16	0
RuBisCO_small-sup-c3-RuBisCO_small-sup-c7.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
RuBisCO_small-sup-c4-RuBisCO_small-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
RuBisCO_small-sup-c4-RuBisCO_small-sup-c6.stat	99.16	99.16	99.16	99.16	99.16	99.16	0
RuBisCO_small-sup-c4-RuBisCO_small-sup-c7.stat	99.07	99.07	99.07	100.00	100.00	100.00	0.930000000000007
RuBisCO_small-sup-c5-RuBisCO_small-sup-c6.stat	99.16	99.16	99.16	99.16	99.16	99.16	0
RuBisCO_small-sup-c5-RuBisCO_small-sup-c7.stat	99.07	99.07	99.07	99.07	99.07	99.07	0
RuBisCO_small-sup-c6-RuBisCO_small-sup-c7.stat	99.05	99.05	99.05	98.10	98.10	98.10	-0.950000000000003
RuvA-sup-c1-RuvA-sup-c2.stat	95.00	95.53	95.26	96.11	96.11	96.11	0.849999999999994
rvintegrase-sup-c1-rvintegrase-sup-c2.stat	92.00	93.50	92.74	93.60	93.60	93.60	0.859999999999999
rvp-sup-c1-rvp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rvp-sup-c1-rvp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rvp-sup-c1-rvp-sup-c4.stat	91.75	89.90	90.82	90.72	88.89	89.80	-1.02
rvp-sup-c1-rvp-sup-c5.stat	88.54	86.73	87.63	88.54	85.86	87.18	-0.449999999999989
rvp-sup-c1-rvp-sup-c6.stat	88.78	88.78	88.78	88.78	88.78	88.78	0
rvp-sup-c2-rvp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
rvp-sup-c2-rvp-sup-c4.stat	91.75	89.90	90.82	90.72	88.89	89.80	-1.02
rvp-sup-c2-rvp-sup-c5.stat	88.54	85.86	87.18	88.54	85.86	87.18	0
rvp-sup-c2-rvp-sup-c6.stat	88.78	88.78	88.78	88.78	88.78	88.78	0
rvp-sup-c3-rvp-sup-c4.stat	90.72	88.89	89.80	90.72	88.89	89.80	0
rvp-sup-c3-rvp-sup-c5.stat	88.54	85.86	87.18	89.58	86.87	88.21	1.02999999999999
rvp-sup-c3-rvp-sup-c6.stat	96.94	96.94	96.94	91.84	91.84	91.84	-5.09999999999999
rvp-sup-c4-rvp-sup-c5.stat	88.68	89.52	89.10	89.62	87.96	88.79	-0.309999999999988
rvp-sup-c4-rvp-sup-c6.stat	88.12	87.25	87.68	87.13	86.27	86.70	-0.980000000000004
rvp-sup-c5-rvp-sup-c6.stat	93.07	93.07	93.07	91.09	91.09	91.09	-1.97999999999999
rvt-sup-c1-rvt-sup-c2.stat	95.15	95.58	95.36	93.83	93.42	93.63	-1.73
S-AdoMet_synt-sup-c1-S-AdoMet_synt-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
S-AdoMet_synt_NC-sup-c1-S-AdoMet_synt_NC-sup-c2.stat	99.45	99.45	99.45	99.45	99.45	99.45	0
S-AdoMet_syntD2-sup-c1-S-AdoMet_syntD2-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
S-AdoMet_syntD3-sup-c1-S-AdoMet_syntD3-sup-c2.stat	97.92	97.92	97.92	96.53	96.53	96.53	-1.39
S1-sup-c1-S1-sup-c2.stat	75.00	82.26	78.46	88.24	88.24	88.24	9.78
S4-sup-c1-S4-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
S4-sup-c1-S4-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
S4-sup-c2-S4-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
S_100-sup-c1-S_100-sup-c2.stat	85.53	90.28	87.84	100.00	100.00	100.00	12.16
S_100-sup-c1-S_100-sup-c3.stat	57.89	65.67	61.54	67.11	68.92	68.00	6.46
S_100-sup-c1-S_100-sup-c4.stat	76.32	87.88	81.69	89.47	87.18	88.31	6.62
S_100-sup-c1-S_100-sup-c5.stat	68.92	77.27	72.86	79.73	78.67	79.19	6.33
S_100-sup-c1-S_100-sup-c6.stat	69.33	76.47	72.73	88.00	88.00	88.00	15.27
S_100-sup-c2-S_100-sup-c3.stat	64.86	70.59	67.61	67.57	69.44	68.49	0.879999999999995
S_100-sup-c2-S_100-sup-c4.stat	89.19	88.00	88.59	87.84	85.53	86.67	-1.92
S_100-sup-c2-S_100-sup-c5.stat	90.28	89.04	89.66	90.28	89.04	89.66	0
S_100-sup-c2-S_100-sup-c6.stat	84.93	84.93	84.93	90.41	90.41	90.41	5.47999999999999
S_100-sup-c3-S_100-sup-c4.stat	71.43	75.00	73.17	76.19	74.42	75.29	2.12
S_100-sup-c3-S_100-sup-c5.stat	80.95	80.95	80.95	95.24	93.02	94.12	13.17
S_100-sup-c3-S_100-sup-c6.stat	82.76	85.71	84.21	82.76	82.76	82.76	-1.44999999999999
S_100-sup-c4-S_100-sup-c5.stat	90.36	90.36	90.36	91.57	89.41	90.48	0.120000000000005
S_100-sup-c4-S_100-sup-c6.stat	83.53	85.54	84.52	94.12	94.12	94.12	9.60000000000001
S_100-sup-c5-S_100-sup-c6.stat	93.48	97.73	95.56	96.74	96.74	96.74	1.17999999999999
S_T_dehydratase-sup-c1-S_T_dehydratase-sup-c2.stat	82.97	82.46	82.72	74.30	73.85	74.07	-8.65000000000001
SAICAR_synt-sup-c1-SAICAR_synt-sup-c2.stat	91.04	91.50	91.27	87.06	87.06	87.06	-4.20999999999999
SAM-sup-c1-SAM-sup-c2.stat	93.06	97.10	95.04	93.06	93.06	93.06	-1.98
SAM_decarbox-sup-c1-SAM_decarbox-sup-c2.stat	94.48	94.48	94.48	95.17	95.17	95.17	0.689999999999998
SAM_PNT-sup-c1-SAM_PNT-sup-c2.stat	74.03	81.43	77.55	90.91	90.91	90.91	13.36
SAP-sup-c1-SAP-sup-c2.stat	96.97	94.12	95.52	96.97	91.43	94.12	-1.39999999999999
SAP-sup-c1-SAP-sup-c3.stat	82.93	85.00	83.95	82.93	82.93	82.93	-1.02
SAP-sup-c2-SAP-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
SBP_bacterial_1-sup-c1-SBP_bacterial_1-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
SBP_bacterial_1-sup-c1-SBP_bacterial_1-sup-c3.stat	71.14	71.62	71.38	77.18	76.16	76.67	5.29000000000001
SBP_bacterial_1-sup-c2-SBP_bacterial_1-sup-c3.stat	71.81	72.30	72.05	82.21	81.13	81.67	9.62
scorptoxin-sup-c1-scorptoxin-sup-c2.stat	90.77	93.65	92.19	100.00	100.00	100.00	7.81
scorptoxin-sup-c1-scorptoxin-sup-c3.stat	90.62	92.06	91.34	96.88	96.88	96.88	5.53999999999999
scorptoxin-sup-c1-scorptoxin-sup-c4.stat	83.08	87.10	85.04	100.00	100.00	100.00	14.96
scorptoxin-sup-c1-scorptoxin-sup-c5.stat	84.21	85.71	84.96	85.96	85.96	85.96	1
scorptoxin-sup-c1-scorptoxin-sup-c6.stat	82.46	83.93	83.19	82.46	82.46	82.46	-0.730000000000004
scorptoxin-sup-c1-scorptoxin-sup-c7.stat	75.44	78.18	76.79	82.46	79.66	81.03	4.23999999999999
scorptoxin-sup-c1-scorptoxin-sup-c8.stat	88.14	89.66	88.89	89.83	89.83	89.83	0.939999999999998
scorptoxin-sup-c2-scorptoxin-sup-c3.stat	95.31	96.83	96.06	98.44	98.44	98.44	2.38
scorptoxin-sup-c2-scorptoxin-sup-c4.stat	93.85	95.31	94.57	93.85	95.31	94.57	0
scorptoxin-sup-c2-scorptoxin-sup-c5.stat	96.49	96.49	96.49	96.49	96.49	96.49	0
scorptoxin-sup-c2-scorptoxin-sup-c6.stat	91.23	89.66	90.43	91.23	89.66	90.43	0
scorptoxin-sup-c2-scorptoxin-sup-c7.stat	91.23	92.86	92.04	87.72	84.75	86.21	-5.83000000000001
scorptoxin-sup-c2-scorptoxin-sup-c8.stat	96.61	96.61	96.61	94.92	94.92	94.92	-1.69
scorptoxin-sup-c3-scorptoxin-sup-c4.stat	90.62	92.06	91.34	100.00	100.00	100.00	8.66
scorptoxin-sup-c3-scorptoxin-sup-c5.stat	91.23	91.23	91.23	91.23	91.23	91.23	0
scorptoxin-sup-c3-scorptoxin-sup-c6.stat	85.96	85.96	85.96	92.98	91.38	92.17	6.21000000000001
scorptoxin-sup-c3-scorptoxin-sup-c7.stat	80.70	85.19	82.88	89.47	86.44	87.93	5.05000000000001
scorptoxin-sup-c3-scorptoxin-sup-c8.stat	94.92	96.55	95.73	98.31	98.31	98.31	2.58
scorptoxin-sup-c4-scorptoxin-sup-c5.stat	84.48	85.96	85.22	86.21	86.21	86.21	0.989999999999995
scorptoxin-sup-c4-scorptoxin-sup-c6.stat	86.21	86.21	86.21	89.66	89.66	89.66	3.45
scorptoxin-sup-c4-scorptoxin-sup-c7.stat	87.93	89.47	88.70	93.10	93.10	93.10	4.39999999999999
scorptoxin-sup-c4-scorptoxin-sup-c8.stat	95.00	95.00	95.00	93.33	93.33	93.33	-1.67
scorptoxin-sup-c5-scorptoxin-sup-c6.stat	95.24	95.24	95.24	100.00	98.44	99.21	3.97
scorptoxin-sup-c5-scorptoxin-sup-c7.stat	100.00	98.36	99.17	100.00	98.36	99.17	0
scorptoxin-sup-c5-scorptoxin-sup-c8.stat	88.89	88.89	88.89	88.89	88.89	88.89	0
scorptoxin-sup-c6-scorptoxin-sup-c7.stat	95.08	96.67	95.87	98.36	98.36	98.36	2.48999999999999
scorptoxin-sup-c6-scorptoxin-sup-c8.stat	93.75	93.75	93.75	93.75	93.75	93.75	0
scorptoxin-sup-c7-scorptoxin-sup-c8.stat	95.16	95.16	95.16	91.94	91.94	91.94	-3.22
SCP-sup-c1-SCP-sup-c2.stat	87.69	87.02	87.36	89.23	87.88	88.55	1.19
SCP2-sup-c1-SCP2-sup-c2.stat	92.04	92.04	92.04	94.69	93.86	94.27	2.22999999999999
sdr-sup-c1-sdr-sup-c10.stat	88.28	87.92	88.10	95.82	93.85	94.82	6.72
sdr-sup-c1-sdr-sup-c11.stat	82.13	82.48	82.30	82.13	80.42	81.26	-1.03999999999999
sdr-sup-c1-sdr-sup-c12.stat	95.32	94.51	94.92	89.79	87.92	88.84	-6.08
sdr-sup-c1-sdr-sup-c13.stat	85.15	79.26	82.10	87.62	79.73	83.49	1.39
sdr-sup-c1-sdr-sup-c2.stat	97.07	97.48	97.27	98.74	98.74	98.74	1.47
sdr-sup-c1-sdr-sup-c3.stat	94.67	95.85	95.26	95.90	95.51	95.71	0.449999999999989
sdr-sup-c1-sdr-sup-c4.stat	97.60	97.60	97.60	95.60	95.60	95.60	-2
sdr-sup-c1-sdr-sup-c5.stat	94.61	95.80	95.20	94.61	93.83	94.21	-0.990000000000009
sdr-sup-c1-sdr-sup-c6.stat	97.51	98.33	97.92	97.51	97.11	97.31	-0.609999999999999
sdr-sup-c1-sdr-sup-c7.stat	97.54	97.14	97.34	99.18	97.19	98.17	0.829999999999998
sdr-sup-c1-sdr-sup-c8.stat	87.08	85.31	86.19	89.58	86.35	87.93	1.74000000000001
sdr-sup-c1-sdr-sup-c9.stat	95.20	94.37	94.78	95.20	93.16	94.17	-0.609999999999999
sdr-sup-c10-sdr-sup-c11.stat	70.78	74.78	72.73	72.43	73.03	72.73	0
sdr-sup-c10-sdr-sup-c12.stat	84.65	83.61	84.12	84.23	83.20	83.71	-0.410000000000011
sdr-sup-c10-sdr-sup-c13.stat	88.21	84.23	86.18	86.32	80.97	83.56	-2.62
sdr-sup-c10-sdr-sup-c2.stat	85.96	85.23	85.59	87.66	86.55	87.10	1.50999999999999
sdr-sup-c10-sdr-sup-c3.stat	91.95	90.42	91.18	89.83	87.24	88.52	-2.66000000000001
sdr-sup-c10-sdr-sup-c4.stat	89.96	88.54	89.24	88.35	86.61	87.48	-1.75999999999999
sdr-sup-c10-sdr-sup-c5.stat	89.45	86.89	88.15	83.54	79.84	81.65	-6.5
sdr-sup-c10-sdr-sup-c6.stat	90.52	88.24	89.36	90.95	88.66	89.79	0.430000000000007
sdr-sup-c10-sdr-sup-c7.stat	89.08	87.24	88.15	88.24	86.42	87.32	-0.830000000000013
sdr-sup-c10-sdr-sup-c8.stat	92.03	92.03	92.03	90.44	90.44	90.44	-1.59
sdr-sup-c10-sdr-sup-c9.stat	91.70	91.32	91.51	90.87	90.12	90.50	-1.01000000000001
sdr-sup-c11-sdr-sup-c12.stat	73.93	73.00	73.46	73.50	71.37	72.42	-1.03999999999999
sdr-sup-c11-sdr-sup-c13.stat	78.95	75.34	77.10	75.60	70.22	72.81	-4.28999999999999
sdr-sup-c11-sdr-sup-c2.stat	84.85	86.34	85.59	85.28	84.19	84.73	-0.859999999999999
sdr-sup-c11-sdr-sup-c3.stat	83.19	84.62	83.90	82.77	80.41	81.57	-2.33000000000001
sdr-sup-c11-sdr-sup-c4.stat	81.56	85.78	83.61	76.64	75.40	76.02	-7.59
sdr-sup-c11-sdr-sup-c5.stat	74.60	80.09	77.24	77.02	75.79	76.40	-0.839999999999989
sdr-sup-c11-sdr-sup-c6.stat	85.34	85.71	85.53	84.91	84.19	84.55	-0.980000000000004
sdr-sup-c11-sdr-sup-c7.stat	83.54	83.90	83.72	82.70	82.01	82.35	-1.37
sdr-sup-c11-sdr-sup-c8.stat	75.10	76.67	75.88	76.33	74.50	75.40	-0.47999999999999
sdr-sup-c11-sdr-sup-c9.stat	82.97	84.44	83.70	83.84	83.12	83.48	-0.219999999999999
sdr-sup-c12-sdr-sup-c13.stat	87.38	82.95	85.11	89.32	84.79	87.00	1.89
sdr-sup-c12-sdr-sup-c2.stat	93.89	93.07	93.48	89.96	88.03	88.98	-4.5
sdr-sup-c12-sdr-sup-c3.stat	82.68	82.68	82.68	83.55	81.78	82.66	-0.0200000000000102
sdr-sup-c12-sdr-sup-c4.stat	90.50	90.87	90.68	92.15	91.77	91.96	1.27999999999999
sdr-sup-c12-sdr-sup-c5.stat	78.63	80.00	79.31	77.78	76.47	77.12	-2.19
sdr-sup-c12-sdr-sup-c6.stat	90.83	88.89	89.85	89.96	88.03	88.98	-0.86999999999999
sdr-sup-c12-sdr-sup-c7.stat	93.97	92.37	93.16	86.21	83.68	84.93	-8.22999999999999
sdr-sup-c12-sdr-sup-c8.stat	84.19	83.12	83.65	74.36	70.45	72.35	-11.3
sdr-sup-c12-sdr-sup-c9.stat	91.86	90.22	91.03	85.52	82.89	84.19	-6.84
sdr-sup-c13-sdr-sup-c2.stat	90.55	83.87	87.08	90.05	83.03	86.40	-0.679999999999993
sdr-sup-c13-sdr-sup-c3.stat	84.62	80.00	82.24	83.65	76.32	79.82	-2.42
sdr-sup-c13-sdr-sup-c4.stat	82.84	77.52	80.09	83.82	77.73	80.66	0.569999999999993
sdr-sup-c13-sdr-sup-c5.stat	78.20	76.04	77.10	79.15	73.25	76.08	-1.02
sdr-sup-c13-sdr-sup-c6.stat	91.33	82.87	86.89	91.84	79.65	85.31	-1.58
sdr-sup-c13-sdr-sup-c7.stat	92.89	83.18	87.77	91.88	80.09	85.58	-2.19
sdr-sup-c13-sdr-sup-c8.stat	78.50	75.34	76.89	78.04	71.37	74.55	-2.34
sdr-sup-c13-sdr-sup-c9.stat	79.13	76.17	77.62	82.04	75.11	78.42	0.799999999999997
sdr-sup-c2-sdr-sup-c3.stat	88.61	88.98	88.79	93.25	92.47	92.86	4.06999999999999
sdr-sup-c2-sdr-sup-c4.stat	94.54	94.54	94.54	93.28	93.28	93.28	-1.26000000000001
sdr-sup-c2-sdr-sup-c5.stat	90.64	91.81	91.22	94.89	93.70	94.29	3.07000000000001
sdr-sup-c2-sdr-sup-c6.stat	96.97	96.55	96.76	95.67	95.26	95.46	-1.30000000000001
sdr-sup-c2-sdr-sup-c7.stat	97.84	95.78	96.80	97.84	95.78	96.80	0
sdr-sup-c2-sdr-sup-c8.stat	90.48	88.94	89.70	91.77	88.70	90.21	0.509999999999991
sdr-sup-c2-sdr-sup-c9.stat	96.44	94.76	95.59	96.00	94.32	95.15	-0.439999999999998
sdr-sup-c3-sdr-sup-c4.stat	94.61	94.61	94.61	93.36	93.36	93.36	-1.25
sdr-sup-c3-sdr-sup-c5.stat	93.55	94.69	94.12	92.74	92.00	92.37	-1.75
sdr-sup-c3-sdr-sup-c6.stat	97.89	96.67	97.27	98.31	97.08	97.69	0.420000000000002
sdr-sup-c3-sdr-sup-c7.stat	98.32	95.90	97.10	98.32	95.51	96.89	-0.209999999999994
sdr-sup-c3-sdr-sup-c8.stat	94.44	89.11	91.70	91.88	85.66	88.66	-3.04000000000001
sdr-sup-c3-sdr-sup-c9.stat	94.74	91.14	92.90	94.74	91.14	92.90	0
sdr-sup-c4-sdr-sup-c5.stat	92.50	92.12	92.31	94.58	94.19	94.39	2.08
sdr-sup-c4-sdr-sup-c6.stat	95.38	95.38	95.38	94.54	94.54	94.54	-0.839999999999989
sdr-sup-c4-sdr-sup-c7.stat	93.06	93.06	93.06	92.24	92.24	92.24	-0.820000000000007
sdr-sup-c4-sdr-sup-c8.stat	82.93	81.93	82.42	86.18	84.80	85.48	3.06
sdr-sup-c4-sdr-sup-c9.stat	94.32	92.70	93.51	94.32	92.70	93.51	0
sdr-sup-c5-sdr-sup-c6.stat	96.19	95.78	95.98	97.46	96.64	97.05	1.06999999999999
sdr-sup-c5-sdr-sup-c7.stat	97.05	95.04	96.03	97.05	94.65	95.83	-0.200000000000003
sdr-sup-c5-sdr-sup-c8.stat	85.54	84.84	85.19	88.43	84.58	86.46	1.27
sdr-sup-c5-sdr-sup-c9.stat	92.14	88.28	90.17	94.32	89.63	91.91	1.73999999999999
sdr-sup-c6-sdr-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sdr-sup-c6-sdr-sup-c8.stat	91.14	89.26	90.19	91.98	90.08	91.02	0.829999999999998
sdr-sup-c6-sdr-sup-c9.stat	91.23	87.39	89.27	91.23	87.03	89.08	-0.189999999999998
sdr-sup-c7-sdr-sup-c8.stat	89.30	87.50	88.39	86.83	85.08	85.95	-2.44
sdr-sup-c7-sdr-sup-c9.stat	90.83	87.39	89.08	90.83	87.03	88.89	-0.189999999999998
sdr-sup-c8-sdr-sup-c9.stat	89.26	88.52	88.89	90.08	89.34	89.71	0.819999999999993
seatoxin-sup-c1-seatoxin-sup-c2.stat	83.67	89.13	86.32	100.00	100.00	100.00	13.68
seatoxin-sup-c1-seatoxin-sup-c3.stat	89.13	91.11	90.11	97.83	97.83	97.83	7.72
seatoxin-sup-c1-seatoxin-sup-c4.stat	89.13	91.11	90.11	89.13	91.11	90.11	0
seatoxin-sup-c1-seatoxin-sup-c5.stat	67.50	69.23	68.35	65.00	66.67	65.82	-2.53
seatoxin-sup-c2-seatoxin-sup-c3.stat	76.09	77.78	76.92	91.30	91.30	91.30	14.38
seatoxin-sup-c2-seatoxin-sup-c4.stat	69.57	76.19	72.73	86.96	88.89	87.91	15.18
seatoxin-sup-c2-seatoxin-sup-c5.stat	62.50	62.50	62.50	62.50	62.50	62.50	0
seatoxin-sup-c3-seatoxin-sup-c4.stat	93.33	95.45	94.38	95.56	95.56	95.56	1.18000000000001
seatoxin-sup-c3-seatoxin-sup-c5.stat	70.27	70.27	70.27	64.86	64.86	64.86	-5.41
seatoxin-sup-c4-seatoxin-sup-c5.stat	62.16	62.16	62.16	64.86	64.86	64.86	2.7
Sec1-sup-c1-Sec1-sup-c2.stat	94.43	95.35	94.89	99.42	99.42	99.42	4.53
Sec23_NC-sup-c1-Sec23_NC-sup-c2.stat	84.78	84.65	84.72	88.98	88.70	88.84	4.12
Sec7-sup-c1-Sec7-sup-c2.stat	68.06	75.14	71.43	99.48	99.48	99.48	28.05
Seedstore_7s-sup-c1-Seedstore_7s-sup-c2.stat	96.13	97.00	96.56	97.32	96.75	97.03	0.469999999999999
serbact-sup-c1-serbact-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
serbact-sup-c1-serbact-sup-c3.stat	98.37	98.37	98.37	98.91	98.91	98.91	0.539999999999992
serbact-sup-c1-serbact-sup-c4.stat	97.31	96.79	97.05	96.77	96.26	96.51	-0.539999999999992
serbact-sup-c1-serbact-sup-c5.stat	96.20	95.68	95.93	94.57	94.05	94.31	-1.62
serbact-sup-c2-serbact-sup-c3.stat	98.86	98.30	98.58	99.43	98.86	99.15	0.570000000000007
serbact-sup-c2-serbact-sup-c4.stat	99.44	98.33	98.88	99.44	98.33	98.88	0
serbact-sup-c2-serbact-sup-c5.stat	96.63	96.09	96.36	96.07	95.53	95.80	-0.560000000000002
serbact-sup-c3-serbact-sup-c4.stat	97.80	97.80	97.80	97.80	97.80	97.80	0
serbact-sup-c3-serbact-sup-c5.stat	96.67	96.67	96.67	96.11	96.11	96.11	-0.560000000000002
serbact-sup-c4-serbact-sup-c5.stat	96.15	95.11	95.63	95.05	94.02	94.54	-1.08999999999999
sermam-sup-c1-sermam-sup-c10.stat	96.40	96.40	96.40	95.50	95.50	95.50	-0.900000000000006
sermam-sup-c1-sermam-sup-c11.stat	92.86	92.04	92.44	91.52	90.71	91.11	-1.33
sermam-sup-c1-sermam-sup-c12.stat	92.86	93.69	93.27	95.09	95.09	95.09	1.82000000000001
sermam-sup-c1-sermam-sup-c13.stat	94.74	95.58	95.15	96.05	96.05	96.05	0.899999999999991
sermam-sup-c1-sermam-sup-c14.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
sermam-sup-c1-sermam-sup-c15.stat	95.50	95.07	95.28	95.05	94.20	94.62	-0.659999999999997
sermam-sup-c1-sermam-sup-c17.stat	93.04	91.85	92.44	92.17	90.60	91.38	-1.06
sermam-sup-c1-sermam-sup-c18.stat	94.89	93.70	94.29	94.47	93.28	93.87	-0.420000000000002
sermam-sup-c1-sermam-sup-c19.stat	92.83	92.83	92.83	91.98	91.21	91.60	-1.23
sermam-sup-c1-sermam-sup-c2.stat	98.07	98.83	98.45	100.00	100.00	100.00	1.55
sermam-sup-c1-sermam-sup-c20.stat	94.09	93.31	93.70	94.09	93.31	93.70	0
sermam-sup-c1-sermam-sup-c21.stat	93.49	91.78	92.63	93.95	92.24	93.09	0.460000000000008
sermam-sup-c1-sermam-sup-c22.stat	93.02	92.17	92.59	96.74	95.85	96.30	3.70999999999999
sermam-sup-c1-sermam-sup-c23.stat	94.42	94.42	94.42	93.49	92.63	93.06	-1.36
sermam-sup-c1-sermam-sup-c24.stat	96.71	92.79	94.71	96.24	92.34	94.25	-0.459999999999994
sermam-sup-c1-sermam-sup-c25.stat	94.88	91.48	93.15	93.02	89.69	91.32	-1.83000000000001
sermam-sup-c1-sermam-sup-c26.stat	93.24	92.00	92.62	94.59	93.33	93.96	1.33999999999999
sermam-sup-c1-sermam-sup-c27.stat	92.66	90.99	91.82	92.20	90.54	91.36	-0.459999999999994
sermam-sup-c1-sermam-sup-c3.stat	93.04	92.64	92.84	93.48	93.07	93.28	0.439999999999998
sermam-sup-c1-sermam-sup-c4.stat	92.34	91.95	92.14	93.19	92.80	92.99	0.849999999999994
sermam-sup-c1-sermam-sup-c5.stat	94.25	94.67	94.46	93.81	92.98	93.39	-1.06999999999999
sermam-sup-c1-sermam-sup-c6.stat	96.41	96.41	96.41	95.96	95.96	95.96	-0.450000000000003
sermam-sup-c1-sermam-sup-c7.stat	96.41	96.41	96.41	95.96	95.96	95.96	-0.450000000000003
sermam-sup-c1-sermam-sup-c8.stat	96.41	96.41	96.41	95.96	95.96	95.96	-0.450000000000003
sermam-sup-c1-sermam-sup-c9.stat	96.41	96.41	96.41	95.52	95.52	95.52	-0.890000000000001
sermam-sup-c10-sermam-sup-c11.stat	96.30	95.41	95.85	95.83	94.95	95.39	-0.459999999999994
sermam-sup-c10-sermam-sup-c12.stat	95.48	97.24	96.35	98.64	98.64	98.64	2.29000000000001
sermam-sup-c10-sermam-sup-c13.stat	98.20	98.64	98.42	97.75	97.75	97.75	-0.670000000000002
sermam-sup-c10-sermam-sup-c14.stat	96.31	96.76	96.54	96.77	96.77	96.77	0.22999999999999
sermam-sup-c10-sermam-sup-c15.stat	97.67	96.33	97.00	97.67	95.89	96.77	-0.230000000000004
sermam-sup-c10-sermam-sup-c17.stat	94.44	94.44	94.44	93.98	93.55	93.76	-0.679999999999993
sermam-sup-c10-sermam-sup-c18.stat	94.95	93.24	94.09	94.50	92.79	93.64	-0.450000000000003
sermam-sup-c10-sermam-sup-c19.stat	96.76	95.00	95.87	95.83	93.67	94.74	-1.13000000000001
sermam-sup-c10-sermam-sup-c2.stat	95.95	95.95	95.95	95.50	95.50	95.50	-0.450000000000003
sermam-sup-c10-sermam-sup-c20.stat	95.83	93.67	94.74	95.83	93.67	94.74	0
sermam-sup-c10-sermam-sup-c21.stat	97.06	94.29	95.65	96.08	93.33	94.69	-0.960000000000008
sermam-sup-c10-sermam-sup-c22.stat	97.55	94.76	96.14	99.02	96.19	97.58	1.44
sermam-sup-c10-sermam-sup-c23.stat	98.54	96.67	97.60	97.57	95.26	96.40	-1.19999999999999
sermam-sup-c10-sermam-sup-c24.stat	99.51	94.47	96.93	98.54	93.55	95.98	-0.950000000000003
sermam-sup-c10-sermam-sup-c25.stat	98.08	93.58	95.77	97.12	92.66	94.84	-0.929999999999993
sermam-sup-c10-sermam-sup-c26.stat	95.79	94.04	94.91	96.73	94.95	95.83	0.920000000000002
sermam-sup-c10-sermam-sup-c27.stat	92.65	90.87	91.75	93.14	90.05	91.57	-0.180000000000007
sermam-sup-c10-sermam-sup-c3.stat	98.16	98.16	98.16	98.16	98.16	98.16	0
sermam-sup-c10-sermam-sup-c4.stat	98.19	98.19	98.19	98.64	98.20	98.42	0.230000000000004
sermam-sup-c10-sermam-sup-c5.stat	96.40	98.17	97.27	98.20	98.20	98.20	0.930000000000007
sermam-sup-c10-sermam-sup-c6.stat	99.10	99.55	99.32	100.00	100.00	100.00	0.680000000000007
sermam-sup-c10-sermam-sup-c7.stat	99.10	99.55	99.32	100.00	100.00	100.00	0.680000000000007
sermam-sup-c10-sermam-sup-c8.stat	99.10	99.55	99.32	100.00	100.00	100.00	0.680000000000007
sermam-sup-c10-sermam-sup-c9.stat	98.65	99.10	98.87	99.10	99.10	99.10	0.22999999999999
sermam-sup-c11-sermam-sup-c12.stat	93.52	93.95	93.74	93.52	93.09	93.30	-0.439999999999998
sermam-sup-c11-sermam-sup-c13.stat	94.95	94.52	94.74	94.50	94.06	94.28	-0.459999999999994
sermam-sup-c11-sermam-sup-c14.stat	94.39	93.95	94.17	93.93	93.49	93.71	-0.460000000000008
sermam-sup-c11-sermam-sup-c15.stat	96.23	93.58	94.88	96.23	93.15	94.66	-0.219999999999999
sermam-sup-c11-sermam-sup-c17.stat	93.24	93.24	93.24	96.40	95.54	95.96	2.72
sermam-sup-c11-sermam-sup-c18.stat	95.50	93.81	94.64	95.50	93.81	94.64	0
sermam-sup-c11-sermam-sup-c19.stat	98.18	96.00	97.08	98.18	95.58	96.86	-0.219999999999999
sermam-sup-c11-sermam-sup-c2.stat	92.86	92.04	92.44	93.75	92.51	93.13	0.689999999999998
sermam-sup-c11-sermam-sup-c20.stat	95.00	92.89	93.93	95.00	92.89	93.93	0
sermam-sup-c11-sermam-sup-c21.stat	94.63	91.94	93.27	96.59	93.84	95.19	1.92
sermam-sup-c11-sermam-sup-c22.stat	94.15	91.90	93.01	94.15	91.90	93.01	0
sermam-sup-c11-sermam-sup-c23.stat	95.15	92.89	94.00	96.12	93.84	94.96	0.959999999999994
sermam-sup-c11-sermam-sup-c24.stat	98.10	94.93	96.49	97.62	94.47	96.02	-0.469999999999999
sermam-sup-c11-sermam-sup-c25.stat	97.17	94.50	95.81	96.70	94.04	95.35	-0.460000000000008
sermam-sup-c11-sermam-sup-c26.stat	95.87	95.00	95.43	95.41	94.55	94.98	-0.450000000000003
sermam-sup-c11-sermam-sup-c27.stat	87.86	85.78	86.81	91.26	88.68	89.95	3.14
sermam-sup-c11-sermam-sup-c3.stat	96.85	95.98	96.41	96.40	95.54	95.96	-0.450000000000003
sermam-sup-c11-sermam-sup-c4.stat	96.89	96.04	96.46	96.44	95.59	96.02	-0.439999999999998
sermam-sup-c11-sermam-sup-c5.stat	95.43	96.31	95.87	97.26	96.38	96.82	0.949999999999989
sermam-sup-c11-sermam-sup-c6.stat	96.76	95.87	96.31	96.30	95.41	95.85	-0.460000000000008
sermam-sup-c11-sermam-sup-c7.stat	96.76	95.87	96.31	93.98	93.55	93.76	-2.55
sermam-sup-c11-sermam-sup-c8.stat	96.76	95.87	96.31	96.30	95.41	95.85	-0.460000000000008
sermam-sup-c11-sermam-sup-c9.stat	94.44	94.01	94.23	93.52	93.09	93.30	-0.930000000000007
sermam-sup-c12-sermam-sup-c13.stat	96.48	97.33	96.90	99.12	99.12	99.12	2.22
sermam-sup-c12-sermam-sup-c14.stat	95.00	95.43	95.22	98.18	97.74	97.96	2.73999999999999
sermam-sup-c12-sermam-sup-c15.stat	94.47	94.47	94.47	97.24	95.48	96.35	1.88
sermam-sup-c12-sermam-sup-c17.stat	92.09	93.40	92.74	94.88	94.44	94.66	1.92
sermam-sup-c12-sermam-sup-c18.stat	93.12	91.44	92.27	95.87	93.30	94.57	2.3
sermam-sup-c12-sermam-sup-c19.stat	94.91	93.61	94.25	94.44	92.31	93.36	-0.890000000000001
sermam-sup-c12-sermam-sup-c2.stat	93.75	94.59	94.17	95.98	95.98	95.98	1.81
sermam-sup-c12-sermam-sup-c20.stat	93.06	91.36	92.20	95.37	93.21	94.28	2.08
sermam-sup-c12-sermam-sup-c21.stat	97.06	94.29	95.65	97.06	94.29	95.65	0
sermam-sup-c12-sermam-sup-c22.stat	97.55	94.76	96.14	97.55	94.76	96.14	0
sermam-sup-c12-sermam-sup-c23.stat	97.10	94.81	95.94	97.58	95.28	96.42	0.480000000000004
sermam-sup-c12-sermam-sup-c24.stat	96.14	93.43	94.76	97.10	93.06	95.04	0.280000000000001
sermam-sup-c12-sermam-sup-c25.stat	97.13	93.12	95.08	97.13	93.12	95.08	0
sermam-sup-c12-sermam-sup-c26.stat	92.56	92.13	92.34	94.88	93.58	94.23	1.89
sermam-sup-c12-sermam-sup-c27.stat	94.63	92.38	93.49	95.61	92.89	94.23	0.740000000000009
sermam-sup-c12-sermam-sup-c3.stat	95.39	96.28	95.83	98.62	98.62	98.62	2.79000000000001
sermam-sup-c12-sermam-sup-c4.stat	94.14	95.00	94.57	98.20	98.20	98.20	3.63000000000001
sermam-sup-c12-sermam-sup-c5.stat	94.62	96.79	95.69	100.00	100.00	100.00	4.31
sermam-sup-c12-sermam-sup-c6.stat	96.85	97.73	97.29	99.10	99.10	99.10	1.80999999999999
sermam-sup-c12-sermam-sup-c7.stat	96.85	97.73	97.29	99.55	99.55	99.55	2.25999999999999
sermam-sup-c12-sermam-sup-c8.stat	96.85	97.73	97.29	99.55	99.55	99.55	2.25999999999999
sermam-sup-c12-sermam-sup-c9.stat	95.50	96.36	95.93	99.10	99.10	99.10	3.16999999999999
sermam-sup-c13-sermam-sup-c14.stat	97.76	97.76	97.76	97.31	97.31	97.31	-0.450000000000003
sermam-sup-c13-sermam-sup-c15.stat	99.08	97.74	98.41	99.54	97.31	98.41	0
sermam-sup-c13-sermam-sup-c17.stat	96.77	97.22	97.00	92.63	91.36	91.99	-5.01000000000001
sermam-sup-c13-sermam-sup-c18.stat	95.05	93.36	94.20	93.69	92.04	92.86	-1.34
sermam-sup-c13-sermam-sup-c19.stat	96.36	95.50	95.93	94.09	92.83	93.45	-2.48
sermam-sup-c13-sermam-sup-c2.stat	96.49	96.49	96.49	95.61	95.61	95.61	-0.879999999999995
sermam-sup-c13-sermam-sup-c20.stat	95.00	93.72	94.36	93.64	92.38	93.00	-1.36
sermam-sup-c13-sermam-sup-c21.stat	96.60	93.87	95.22	98.54	95.75	97.13	1.91
sermam-sup-c13-sermam-sup-c22.stat	98.06	95.28	96.65	97.09	94.34	95.69	-0.960000000000008
sermam-sup-c13-sermam-sup-c23.stat	97.61	95.33	96.45	97.61	95.33	96.45	0
sermam-sup-c13-sermam-sup-c24.stat	98.56	94.50	96.49	98.09	94.04	96.02	-0.469999999999999
sermam-sup-c13-sermam-sup-c25.stat	96.68	93.15	94.88	96.21	92.69	94.42	-0.459999999999994
sermam-sup-c13-sermam-sup-c26.stat	96.31	95.00	95.65	94.93	93.64	94.28	-1.37
sermam-sup-c13-sermam-sup-c27.stat	93.17	90.52	91.83	91.71	89.10	90.38	-1.45
sermam-sup-c13-sermam-sup-c3.stat	98.17	98.17	98.17	98.17	98.17	98.17	0
sermam-sup-c13-sermam-sup-c4.stat	97.77	97.77	97.77	97.32	97.32	97.32	-0.450000000000003
sermam-sup-c13-sermam-sup-c5.stat	97.33	98.65	97.99	99.56	99.56	99.56	1.57000000000001
sermam-sup-c13-sermam-sup-c6.stat	99.10	99.10	99.10	98.65	98.65	98.65	-0.449999999999989
sermam-sup-c13-sermam-sup-c7.stat	99.10	99.10	99.10	98.65	98.65	98.65	-0.449999999999989
sermam-sup-c13-sermam-sup-c8.stat	99.10	99.10	99.10	99.10	99.10	99.10	0
sermam-sup-c13-sermam-sup-c9.stat	99.55	99.55	99.55	99.10	99.10	99.10	-0.450000000000003
sermam-sup-c14-sermam-sup-c15.stat	98.11	95.41	96.74	98.11	95.41	96.74	0
sermam-sup-c14-sermam-sup-c17.stat	97.21	96.76	96.98	95.81	94.93	95.37	-1.61
sermam-sup-c14-sermam-sup-c18.stat	94.88	92.73	93.79	94.42	91.86	93.12	-0.670000000000002
sermam-sup-c14-sermam-sup-c19.stat	95.33	93.58	94.44	94.86	92.69	93.76	-0.679999999999993
sermam-sup-c14-sermam-sup-c2.stat	95.00	95.00	95.00	94.55	94.55	94.55	-0.450000000000003
sermam-sup-c14-sermam-sup-c20.stat	97.66	95.43	96.54	96.26	94.06	95.15	-1.39
sermam-sup-c14-sermam-sup-c21.stat	95.07	92.34	93.69	96.06	93.30	94.66	0.969999999999999
sermam-sup-c14-sermam-sup-c22.stat	95.57	92.82	94.17	97.04	94.26	95.63	1.45999999999999
sermam-sup-c14-sermam-sup-c23.stat	98.04	96.15	97.09	98.04	96.15	97.09	0
sermam-sup-c14-sermam-sup-c24.stat	97.09	93.02	95.01	96.12	92.09	94.06	-0.950000000000003
sermam-sup-c14-sermam-sup-c25.stat	94.66	91.12	92.86	93.69	90.19	91.90	-0.959999999999994
sermam-sup-c14-sermam-sup-c26.stat	96.28	94.95	95.61	95.81	94.50	95.15	-0.459999999999994
sermam-sup-c14-sermam-sup-c27.stat	93.53	90.82	92.16	94.03	90.87	92.42	0.260000000000005
sermam-sup-c14-sermam-sup-c3.stat	96.24	96.24	96.24	95.77	95.77	95.77	-0.469999999999999
sermam-sup-c14-sermam-sup-c4.stat	94.95	94.95	94.95	94.95	94.95	94.95	0
sermam-sup-c14-sermam-sup-c5.stat	96.80	97.70	97.25	97.26	97.26	97.26	0.0100000000000051
sermam-sup-c14-sermam-sup-c6.stat	97.25	97.25	97.25	96.79	96.79	96.79	-0.459999999999994
sermam-sup-c14-sermam-sup-c7.stat	97.25	97.25	97.25	97.25	97.25	97.25	0
sermam-sup-c14-sermam-sup-c8.stat	97.25	97.25	97.25	97.25	97.25	97.25	0
sermam-sup-c14-sermam-sup-c9.stat	97.25	97.25	97.25	97.25	97.25	97.25	0
sermam-sup-c15-sermam-sup-c17.stat	95.83	94.52	95.17	94.44	93.15	93.79	-1.38
sermam-sup-c15-sermam-sup-c18.stat	95.89	95.02	95.45	95.89	94.17	95.02	-0.430000000000007
sermam-sup-c15-sermam-sup-c19.stat	97.70	95.93	96.80	93.09	90.99	92.03	-4.77
sermam-sup-c15-sermam-sup-c2.stat	96.40	96.40	96.40	94.14	93.30	93.72	-2.68000000000001
sermam-sup-c15-sermam-sup-c20.stat	97.70	95.93	96.80	96.31	94.14	95.22	-1.58
sermam-sup-c15-sermam-sup-c21.stat	96.70	96.70	96.70	98.58	98.58	98.58	1.88
sermam-sup-c15-sermam-sup-c22.stat	97.16	96.70	96.93	99.05	98.58	98.82	1.88999999999999
sermam-sup-c15-sermam-sup-c23.stat	95.69	94.79	95.24	95.69	93.90	94.79	-0.449999999999989
sermam-sup-c15-sermam-sup-c24.stat	97.18	95.39	96.28	97.18	95.39	96.28	0
sermam-sup-c15-sermam-sup-c25.stat	94.42	93.55	93.98	95.35	94.04	94.69	0.709999999999994
sermam-sup-c15-sermam-sup-c26.stat	96.76	95.00	95.87	97.22	95.45	96.33	0.459999999999994
sermam-sup-c15-sermam-sup-c27.stat	89.37	88.94	89.16	89.37	88.10	88.73	-0.429999999999993
sermam-sup-c15-sermam-sup-c3.stat	95.77	94.01	94.88	96.71	94.50	95.59	0.710000000000008
sermam-sup-c15-sermam-sup-c4.stat	97.70	96.36	97.03	96.77	94.17	95.45	-1.58
sermam-sup-c15-sermam-sup-c5.stat	95.87	95.43	95.65	99.54	96.88	98.19	2.53999999999999
sermam-sup-c15-sermam-sup-c6.stat	98.61	97.26	97.93	98.61	96.82	97.71	-0.220000000000013
sermam-sup-c15-sermam-sup-c7.stat	98.61	97.26	97.93	98.61	96.82	97.71	-0.220000000000013
sermam-sup-c15-sermam-sup-c8.stat	98.61	97.26	97.93	99.07	97.27	98.17	0.239999999999995
sermam-sup-c15-sermam-sup-c9.stat	98.61	97.71	98.16	99.54	97.73	98.62	0.460000000000008
sermam-sup-c17-sermam-sup-c18.stat	93.04	91.85	92.44	93.48	91.49	92.47	0.0300000000000011
sermam-sup-c17-sermam-sup-c19.stat	95.63	94.40	95.01	95.63	93.59	94.60	-0.410000000000011
sermam-sup-c17-sermam-sup-c2.stat	95.65	95.24	95.44	93.48	91.88	92.67	-2.77
sermam-sup-c17-sermam-sup-c20.stat	96.51	95.26	95.88	96.07	94.02	95.03	-0.849999999999994
sermam-sup-c17-sermam-sup-c21.stat	96.67	94.42	95.53	94.29	92.09	93.18	-2.34999999999999
sermam-sup-c17-sermam-sup-c22.stat	96.67	95.75	96.21	95.71	94.81	95.26	-0.949999999999989
sermam-sup-c17-sermam-sup-c23.stat	95.65	95.19	95.42	96.14	95.22	95.67	0.25
sermam-sup-c17-sermam-sup-c24.stat	94.34	92.59	93.46	94.34	92.17	93.24	-0.219999999999999
sermam-sup-c17-sermam-sup-c25.stat	93.46	91.74	92.59	93.93	91.78	92.84	0.25
sermam-sup-c17-sermam-sup-c26.stat	95.43	93.30	94.36	96.35	94.20	95.26	0.900000000000006
sermam-sup-c17-sermam-sup-c27.stat	94.42	94.42	94.42	97.21	95.87	96.54	2.12
sermam-sup-c17-sermam-sup-c3.stat	95.48	95.91	95.69	95.93	95.50	95.71	0.019999999999996
sermam-sup-c17-sermam-sup-c4.stat	95.11	95.11	95.11	96.44	95.59	96.02	0.909999999999997
sermam-sup-c17-sermam-sup-c5.stat	95.45	95.45	95.45	96.82	96.38	96.60	1.14999999999999
sermam-sup-c17-sermam-sup-c6.stat	95.83	96.28	96.06	96.76	96.31	96.54	0.480000000000004
sermam-sup-c17-sermam-sup-c7.stat	96.30	96.74	96.52	96.76	96.31	96.54	0.0200000000000102
sermam-sup-c17-sermam-sup-c8.stat	94.91	95.35	95.13	94.91	94.04	94.47	-0.659999999999997
sermam-sup-c17-sermam-sup-c9.stat	96.30	96.74	96.52	93.98	93.12	93.55	-2.97
sermam-sup-c18-sermam-sup-c19.stat	94.26	95.04	94.65	95.90	95.51	95.71	1.05999999999999
sermam-sup-c18-sermam-sup-c2.stat	94.89	93.70	94.29	95.32	94.12	94.71	0.419999999999987
sermam-sup-c18-sermam-sup-c20.stat	94.67	95.06	94.87	96.31	95.92	96.11	1.23999999999999
sermam-sup-c18-sermam-sup-c21.stat	93.09	92.24	92.66	93.55	92.27	92.91	0.25
sermam-sup-c18-sermam-sup-c22.stat	94.86	93.55	94.20	92.99	91.71	92.34	-1.86
sermam-sup-c18-sermam-sup-c23.stat	95.26	93.93	94.59	93.84	92.52	93.18	-1.41
sermam-sup-c18-sermam-sup-c24.stat	93.09	91.40	92.24	94.93	92.38	93.64	1.40000000000001
sermam-sup-c18-sermam-sup-c25.stat	93.15	90.67	91.89	94.98	92.44	93.69	1.8
sermam-sup-c18-sermam-sup-c26.stat	96.36	93.39	94.85	97.27	94.27	95.75	0.900000000000006
sermam-sup-c18-sermam-sup-c27.stat	93.12	92.27	92.69	93.12	92.27	92.69	0
sermam-sup-c18-sermam-sup-c3.stat	95.95	93.83	94.88	95.95	93.83	94.88	0
sermam-sup-c18-sermam-sup-c4.stat	96.02	93.53	94.76	96.02	93.53	94.76	0
sermam-sup-c18-sermam-sup-c5.stat	94.55	93.27	93.91	96.82	93.83	95.30	1.39
sermam-sup-c18-sermam-sup-c6.stat	96.79	94.62	95.69	94.95	92.83	93.88	-1.81
sermam-sup-c18-sermam-sup-c7.stat	96.33	94.17	95.24	94.95	92.83	93.88	-1.36
sermam-sup-c18-sermam-sup-c8.stat	96.33	94.17	95.24	94.04	91.93	92.97	-2.27
sermam-sup-c18-sermam-sup-c9.stat	96.79	94.62	95.69	95.41	93.27	94.33	-1.36
sermam-sup-c19-sermam-sup-c2.stat	95.36	94.96	95.16	92.41	91.63	92.02	-3.14
sermam-sup-c19-sermam-sup-c20.stat	99.60	100.00	99.80	99.60	99.60	99.60	-0.200000000000003
sermam-sup-c19-sermam-sup-c21.stat	90.28	89.45	89.86	91.20	89.55	90.37	0.510000000000005
sermam-sup-c19-sermam-sup-c22.stat	90.14	88.89	89.51	91.08	89.40	90.23	0.719999999999999
sermam-sup-c19-sermam-sup-c23.stat	95.69	94.34	95.01	95.22	93.43	94.31	-0.700000000000003
sermam-sup-c19-sermam-sup-c24.stat	94.01	92.31	93.15	95.85	92.86	94.33	1.17999999999999
sermam-sup-c19-sermam-sup-c25.stat	93.12	91.44	92.27	93.12	90.62	91.86	-0.409999999999997
sermam-sup-c19-sermam-sup-c26.stat	98.17	94.69	96.40	98.17	94.27	96.18	-0.219999999999999
sermam-sup-c19-sermam-sup-c27.stat	89.45	89.04	89.24	88.53	87.73	88.13	-1.11
sermam-sup-c19-sermam-sup-c3.stat	97.29	95.56	96.41	96.38	94.25	95.30	-1.11
sermam-sup-c19-sermam-sup-c4.stat	97.33	95.22	96.26	96.44	93.94	95.18	-1.08
sermam-sup-c19-sermam-sup-c5.stat	94.98	94.12	94.55	96.80	93.81	95.28	0.730000000000004
sermam-sup-c19-sermam-sup-c6.stat	97.69	95.48	96.57	96.30	93.69	94.98	-1.58999999999999
sermam-sup-c19-sermam-sup-c7.stat	97.69	95.48	96.57	96.76	94.14	95.43	-1.13999999999999
sermam-sup-c19-sermam-sup-c8.stat	97.22	95.02	96.11	96.30	93.69	94.98	-1.13
sermam-sup-c19-sermam-sup-c9.stat	97.69	95.48	96.57	95.83	93.24	94.52	-2.05
sermam-sup-c2-sermam-sup-c20.stat	94.51	93.72	94.12	94.09	93.31	93.70	-0.420000000000002
sermam-sup-c2-sermam-sup-c21.stat	93.49	91.78	92.63	96.28	94.52	95.39	2.76000000000001
sermam-sup-c2-sermam-sup-c22.stat	93.49	92.63	93.06	97.21	96.31	96.76	3.7
sermam-sup-c2-sermam-sup-c23.stat	94.88	94.44	94.66	93.95	93.09	93.52	-1.14
sermam-sup-c2-sermam-sup-c24.stat	97.18	93.24	95.17	96.71	92.79	94.71	-0.460000000000008
sermam-sup-c2-sermam-sup-c25.stat	95.35	91.93	93.61	95.35	91.93	93.61	0
sermam-sup-c2-sermam-sup-c26.stat	92.79	91.56	92.17	95.50	94.22	94.85	2.67999999999999
sermam-sup-c2-sermam-sup-c27.stat	93.58	91.89	92.73	92.66	90.99	91.82	-0.910000000000011
sermam-sup-c2-sermam-sup-c3.stat	93.48	93.89	93.68	93.91	93.51	93.71	0.0299999999999869
sermam-sup-c2-sermam-sup-c4.stat	94.47	94.87	94.67	94.47	94.07	94.27	-0.400000000000006
sermam-sup-c2-sermam-sup-c5.stat	95.58	96.00	95.79	95.13	94.30	94.71	-1.08000000000001
sermam-sup-c2-sermam-sup-c6.stat	96.86	96.86	96.86	96.41	96.41	96.41	-0.450000000000003
sermam-sup-c2-sermam-sup-c7.stat	96.41	96.41	96.41	95.96	95.96	95.96	-0.450000000000003
sermam-sup-c2-sermam-sup-c8.stat	96.41	96.41	96.41	95.52	95.52	95.52	-0.890000000000001
sermam-sup-c2-sermam-sup-c9.stat	96.86	96.86	96.86	95.96	95.96	95.96	-0.900000000000006
sermam-sup-c20-sermam-sup-c21.stat	93.52	92.24	92.87	95.37	93.64	94.50	1.63
sermam-sup-c20-sermam-sup-c22.stat	93.90	92.17	93.02	93.43	91.71	92.56	-0.459999999999994
sermam-sup-c20-sermam-sup-c23.stat	97.13	95.31	96.21	95.69	93.90	94.79	-1.41999999999999
sermam-sup-c20-sermam-sup-c24.stat	95.39	92.83	94.09	95.85	92.86	94.33	0.239999999999995
sermam-sup-c20-sermam-sup-c25.stat	91.28	88.84	90.05	92.66	90.18	91.40	1.35000000000001
sermam-sup-c20-sermam-sup-c26.stat	98.62	94.71	96.63	98.17	94.27	96.18	-0.449999999999989
sermam-sup-c20-sermam-sup-c27.stat	89.45	88.64	89.04	88.53	87.73	88.13	-0.910000000000011
sermam-sup-c20-sermam-sup-c3.stat	97.29	95.13	96.20	96.83	94.69	95.75	-0.450000000000003
sermam-sup-c20-sermam-sup-c4.stat	96.89	94.37	95.61	97.33	94.81	96.05	0.439999999999998
sermam-sup-c20-sermam-sup-c5.stat	95.89	94.17	95.02	97.26	94.25	95.73	0.710000000000008
sermam-sup-c20-sermam-sup-c6.stat	97.22	94.59	95.89	94.91	92.34	93.61	-2.28
sermam-sup-c20-sermam-sup-c7.stat	97.22	94.59	95.89	97.22	94.59	95.89	0
sermam-sup-c20-sermam-sup-c8.stat	95.83	93.24	94.52	95.83	93.24	94.52	0
sermam-sup-c20-sermam-sup-c9.stat	97.22	94.59	95.89	94.91	92.34	93.61	-2.28
sermam-sup-c21-sermam-sup-c22.stat	99.08	99.08	99.08	99.54	99.54	99.54	0.460000000000008
sermam-sup-c21-sermam-sup-c23.stat	97.63	97.17	97.40	97.63	97.17	97.40	0
sermam-sup-c21-sermam-sup-c24.stat	93.87	93.87	93.87	95.28	94.39	94.84	0.969999999999999
sermam-sup-c21-sermam-sup-c25.stat	93.87	93.87	93.87	96.70	95.79	96.24	2.36999999999999
sermam-sup-c21-sermam-sup-c26.stat	96.70	94.91	95.79	98.11	96.30	97.20	1.41
sermam-sup-c21-sermam-sup-c27.stat	90.05	89.16	89.60	95.02	94.09	94.55	4.95
sermam-sup-c21-sermam-sup-c3.stat	96.59	93.84	95.19	97.07	94.31	95.67	0.480000000000004
sermam-sup-c21-sermam-sup-c4.stat	96.65	93.52	95.06	96.65	93.52	95.06	0
sermam-sup-c21-sermam-sup-c5.stat	93.72	92.38	93.05	96.62	93.46	95.01	1.96000000000001
sermam-sup-c21-sermam-sup-c6.stat	96.59	94.29	95.42	96.10	93.81	94.94	-0.480000000000004
sermam-sup-c21-sermam-sup-c7.stat	96.10	93.81	94.94	96.10	93.81	94.94	0
sermam-sup-c21-sermam-sup-c8.stat	95.61	93.33	94.46	95.61	93.33	94.46	0
sermam-sup-c21-sermam-sup-c9.stat	96.10	93.81	94.94	96.10	93.81	94.94	0
sermam-sup-c22-sermam-sup-c23.stat	98.58	98.11	98.35	98.10	97.64	97.87	-0.47999999999999
sermam-sup-c22-sermam-sup-c24.stat	97.13	96.21	96.67	96.65	95.73	96.19	-0.480000000000004
sermam-sup-c22-sermam-sup-c25.stat	97.13	96.21	96.67	96.65	95.73	96.19	-0.480000000000004
sermam-sup-c22-sermam-sup-c26.stat	96.70	94.91	95.79	96.70	94.91	95.79	0
sermam-sup-c22-sermam-sup-c27.stat	93.03	92.12	92.57	92.04	91.13	91.58	-0.989999999999995
sermam-sup-c22-sermam-sup-c3.stat	95.12	93.30	94.20	96.10	93.81	94.94	0.739999999999995
sermam-sup-c22-sermam-sup-c4.stat	94.74	92.52	93.62	97.61	94.88	96.23	2.61
sermam-sup-c22-sermam-sup-c5.stat	93.72	92.82	93.27	97.10	94.37	95.71	2.44
sermam-sup-c22-sermam-sup-c6.stat	96.10	93.81	94.94	98.05	95.71	96.87	1.93000000000001
sermam-sup-c22-sermam-sup-c7.stat	96.59	94.29	95.42	98.05	95.71	96.87	1.45
sermam-sup-c22-sermam-sup-c8.stat	96.10	93.81	94.94	97.56	95.24	96.39	1.45
sermam-sup-c22-sermam-sup-c9.stat	96.10	93.81	94.94	97.07	94.76	95.90	0.960000000000008
sermam-sup-c23-sermam-sup-c24.stat	97.10	94.81	95.94	96.62	94.34	95.47	-0.469999999999999
sermam-sup-c23-sermam-sup-c25.stat	96.63	93.93	95.26	96.15	93.46	94.79	-0.469999999999999
sermam-sup-c23-sermam-sup-c26.stat	95.69	94.79	95.24	95.69	94.79	95.24	0
sermam-sup-c23-sermam-sup-c27.stat	88.89	87.56	88.22	94.95	94.00	94.47	6.25
sermam-sup-c23-sermam-sup-c3.stat	91.94	91.94	91.94	93.84	92.52	93.18	1.24000000000001
sermam-sup-c23-sermam-sup-c4.stat	91.63	91.20	91.42	93.95	92.24	93.09	1.67
sermam-sup-c23-sermam-sup-c5.stat	94.26	93.81	94.03	94.74	92.96	93.84	-0.189999999999998
sermam-sup-c23-sermam-sup-c6.stat	97.58	95.73	96.65	98.07	96.21	97.13	0.47999999999999
sermam-sup-c23-sermam-sup-c7.stat	97.58	95.73	96.65	98.07	96.21	97.13	0.47999999999999
sermam-sup-c23-sermam-sup-c8.stat	98.07	96.21	97.13	97.10	95.26	96.17	-0.959999999999994
sermam-sup-c23-sermam-sup-c9.stat	99.03	97.16	98.09	97.58	95.73	96.65	-1.44
sermam-sup-c24-sermam-sup-c25.stat	98.21	98.65	98.43	100.00	100.00	100.00	1.56999999999999
sermam-sup-c24-sermam-sup-c26.stat	96.24	94.04	95.13	96.24	94.04	95.13	0
sermam-sup-c24-sermam-sup-c27.stat	92.54	90.29	91.40	95.52	93.20	94.35	2.94999999999999
sermam-sup-c24-sermam-sup-c3.stat	98.55	94.44	96.45	98.07	93.98	95.98	-0.469999999999999
sermam-sup-c24-sermam-sup-c4.stat	96.68	92.73	94.66	98.10	93.67	95.83	1.17
sermam-sup-c24-sermam-sup-c5.stat	96.17	93.06	94.59	97.61	93.15	95.33	0.739999999999995
sermam-sup-c24-sermam-sup-c6.stat	97.58	93.52	95.51	97.10	93.06	95.04	-0.469999999999999
sermam-sup-c24-sermam-sup-c7.stat	97.58	93.52	95.51	97.10	93.06	95.04	-0.469999999999999
sermam-sup-c24-sermam-sup-c8.stat	97.10	93.06	95.04	97.58	93.09	95.28	0.239999999999995
sermam-sup-c24-sermam-sup-c9.stat	97.58	93.52	95.51	97.58	93.52	95.51	0
sermam-sup-c25-sermam-sup-c26.stat	97.18	94.95	96.06	97.65	95.41	96.52	0.459999999999994
sermam-sup-c25-sermam-sup-c27.stat	94.09	91.83	92.94	93.60	91.35	92.46	-0.480000000000004
sermam-sup-c25-sermam-sup-c3.stat	96.65	93.09	94.84	96.17	92.63	94.37	-0.469999999999999
sermam-sup-c25-sermam-sup-c4.stat	96.71	93.21	94.93	96.24	92.34	94.25	-0.680000000000007
sermam-sup-c25-sermam-sup-c5.stat	95.73	93.09	94.39	96.21	92.27	94.20	-0.189999999999998
sermam-sup-c25-sermam-sup-c6.stat	97.61	93.58	95.55	97.13	93.12	95.08	-0.469999999999999
sermam-sup-c25-sermam-sup-c7.stat	97.61	93.58	95.55	96.65	92.66	94.61	-0.939999999999998
sermam-sup-c25-sermam-sup-c8.stat	97.13	93.12	95.08	96.17	92.20	94.15	-0.929999999999993
sermam-sup-c25-sermam-sup-c9.stat	97.61	93.58	95.55	97.61	93.58	95.55	0
sermam-sup-c26-sermam-sup-c27.stat	94.15	91.90	93.01	93.66	91.00	92.31	-0.700000000000003
sermam-sup-c26-sermam-sup-c3.stat	94.91	94.47	94.69	97.22	96.33	96.77	2.08
sermam-sup-c26-sermam-sup-c4.stat	95.00	94.14	94.57	96.82	95.52	96.16	1.59
sermam-sup-c26-sermam-sup-c5.stat	93.12	93.12	93.12	96.33	95.02	95.67	2.55
sermam-sup-c26-sermam-sup-c6.stat	94.42	93.12	93.76	95.35	94.04	94.69	0.929999999999993
sermam-sup-c26-sermam-sup-c7.stat	94.88	93.58	94.23	95.81	94.50	95.15	0.920000000000002
sermam-sup-c26-sermam-sup-c8.stat	94.88	93.58	94.23	95.81	94.50	95.15	0.920000000000002
sermam-sup-c26-sermam-sup-c9.stat	95.35	94.04	94.69	96.28	94.95	95.61	0.920000000000002
sermam-sup-c27-sermam-sup-c3.stat	91.79	89.62	90.69	91.79	89.62	90.69	0
sermam-sup-c27-sermam-sup-c4.stat	91.94	89.40	90.65	91.47	88.94	90.19	-0.460000000000008
sermam-sup-c27-sermam-sup-c5.stat	92.23	90.48	91.35	92.72	89.67	91.17	-0.179999999999993
sermam-sup-c27-sermam-sup-c6.stat	94.15	91.90	93.01	94.63	91.94	93.27	0.259999999999991
sermam-sup-c27-sermam-sup-c7.stat	92.68	90.48	91.57	93.17	90.52	91.83	0.260000000000005
sermam-sup-c27-sermam-sup-c8.stat	92.20	90.00	91.08	92.68	90.05	91.35	0.269999999999996
sermam-sup-c27-sermam-sup-c9.stat	92.68	90.48	91.57	94.63	91.94	93.27	1.7
sermam-sup-c3-sermam-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c3-sermam-sup-c5.stat	96.85	98.17	97.51	99.10	99.10	99.10	1.58999999999999
sermam-sup-c3-sermam-sup-c6.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
sermam-sup-c3-sermam-sup-c7.stat	98.62	98.62	98.62	98.16	98.16	98.16	-0.460000000000008
sermam-sup-c3-sermam-sup-c8.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
sermam-sup-c3-sermam-sup-c9.stat	98.62	98.62	98.62	98.62	98.62	98.62	0
sermam-sup-c4-sermam-sup-c5.stat	96.04	97.76	96.89	98.24	98.24	98.24	1.34999999999999
sermam-sup-c4-sermam-sup-c6.stat	97.75	97.75	97.75	97.30	97.30	97.30	-0.450000000000003
sermam-sup-c4-sermam-sup-c7.stat	97.75	97.75	97.75	97.30	97.30	97.30	-0.450000000000003
sermam-sup-c4-sermam-sup-c8.stat	97.75	97.75	97.75	97.75	97.75	97.75	0
sermam-sup-c4-sermam-sup-c9.stat	98.20	98.20	98.20	97.75	97.75	97.75	-0.450000000000003
sermam-sup-c5-sermam-sup-c6.stat	97.76	99.09	98.42	99.55	99.55	99.55	1.13
sermam-sup-c5-sermam-sup-c7.stat	98.21	99.55	98.87	100.00	100.00	100.00	1.13
sermam-sup-c5-sermam-sup-c8.stat	96.86	98.63	97.74	100.00	100.00	100.00	2.26000000000001
sermam-sup-c5-sermam-sup-c9.stat	97.76	99.09	98.42	99.55	99.55	99.55	1.13
sermam-sup-c6-sermam-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c6-sermam-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c6-sermam-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c7-sermam-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c7-sermam-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sermam-sup-c8-sermam-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
serpin-sup-c1-serpin-sup-c2.stat	96.49	96.49	96.49	97.84	98.37	98.10	1.61
serpin-sup-c1-serpin-sup-c3.stat	94.78	94.52	94.65	95.33	95.07	95.20	0.549999999999997
serpin-sup-c1-serpin-sup-c4.stat	98.09	97.56	97.83	97.55	97.02	97.28	-0.549999999999997
serpin-sup-c1-serpin-sup-c5.stat	97.78	97.24	97.51	97.50	96.96	97.23	-0.280000000000001
serpin-sup-c1-serpin-sup-c6.stat	94.79	94.28	94.54	95.62	95.36	95.49	0.949999999999989
serpin-sup-c1-serpin-sup-c7.stat	97.13	96.57	96.85	96.55	95.73	96.14	-0.709999999999994
serpin-sup-c1-serpin-sup-c8.stat	95.16	92.78	93.95	97.15	94.72	95.92	1.97
serpin-sup-c2-serpin-sup-c3.stat	93.97	93.46	93.72	94.79	94.28	94.54	0.820000000000007
serpin-sup-c2-serpin-sup-c4.stat	93.48	92.97	93.22	95.38	96.43	95.90	2.68000000000001
serpin-sup-c2-serpin-sup-c5.stat	92.24	91.74	91.99	93.91	93.65	93.78	1.79000000000001
serpin-sup-c2-serpin-sup-c6.stat	92.33	92.58	92.46	97.81	97.01	97.41	4.95
serpin-sup-c2-serpin-sup-c7.stat	95.70	94.89	95.29	95.99	95.17	95.58	0.289999999999992
serpin-sup-c2-serpin-sup-c8.stat	95.47	93.35	94.40	96.32	93.92	95.10	0.699999999999989
serpin-sup-c3-serpin-sup-c4.stat	94.71	94.96	94.83	96.56	97.33	96.95	2.12
serpin-sup-c3-serpin-sup-c5.stat	94.79	94.79	94.79	95.89	95.89	95.89	1.09999999999999
serpin-sup-c3-serpin-sup-c6.stat	94.57	94.82	94.69	95.11	94.59	94.85	0.159999999999997
serpin-sup-c3-serpin-sup-c7.stat	96.59	95.77	96.18	96.59	95.77	96.18	0
serpin-sup-c3-serpin-sup-c8.stat	93.89	92.60	93.24	97.50	95.12	96.30	3.06
serpin-sup-c4-serpin-sup-c5.stat	95.65	95.65	95.65	95.38	95.38	95.38	-0.27000000000001
serpin-sup-c4-serpin-sup-c6.stat	95.41	94.89	95.15	88.92	89.65	89.28	-5.87
serpin-sup-c4-serpin-sup-c7.stat	96.06	95.52	95.79	96.62	95.54	96.08	0.289999999999992
serpin-sup-c4-serpin-sup-c8.stat	93.89	91.85	92.86	95.28	93.72	94.49	1.63
serpin-sup-c5-serpin-sup-c6.stat	94.82	94.31	94.57	96.46	95.93	96.20	1.63000000000001
serpin-sup-c5-serpin-sup-c7.stat	98.86	97.20	98.02	98.29	96.64	97.46	-0.560000000000002
serpin-sup-c5-serpin-sup-c8.stat	96.60	93.42	94.99	98.02	94.79	96.38	1.39
serpin-sup-c6-serpin-sup-c7.stat	97.17	96.62	96.89	94.90	94.37	94.63	-2.26000000000001
serpin-sup-c6-serpin-sup-c8.stat	92.98	90.93	91.94	92.70	90.41	91.54	-0.399999999999991
serpin-sup-c7-serpin-sup-c8.stat	98.03	98.03	98.03	94.94	94.94	94.94	-3.09
SET-sup-c1-SET-sup-c2.stat	95.26	95.26	95.26	92.24	92.24	92.24	-3.02000000000001
sh2-sup-c1-sh2-sup-c10.stat	87.10	89.01	88.04	93.55	88.78	91.10	3.05999999999999
sh2-sup-c1-sh2-sup-c11.stat	87.23	87.23	87.23	87.23	84.54	85.86	-1.37
sh2-sup-c1-sh2-sup-c2.stat	97.14	99.03	98.08	100.00	100.00	100.00	1.92
sh2-sup-c1-sh2-sup-c3.stat	88.57	92.08	90.29	94.29	94.29	94.29	4
sh2-sup-c1-sh2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh2-sup-c1-sh2-sup-c5.stat	90.00	92.78	91.37	96.00	95.05	95.52	4.14999999999999
sh2-sup-c1-sh2-sup-c6.stat	93.00	95.88	94.42	96.00	96.00	96.00	1.58
sh2-sup-c1-sh2-sup-c7.stat	94.74	94.74	94.74	92.63	92.63	92.63	-2.11
sh2-sup-c1-sh2-sup-c8.stat	85.57	88.30	86.91	90.72	89.80	90.26	3.35000000000001
sh2-sup-c1-sh2-sup-c9.stat	80.61	81.44	81.03	88.78	88.78	88.78	7.75
sh2-sup-c10-sh2-sup-c11.stat	85.39	82.61	83.98	87.64	83.87	85.71	1.72999999999999
sh2-sup-c10-sh2-sup-c2.stat	85.71	85.71	85.71	91.21	86.46	88.77	3.06
sh2-sup-c10-sh2-sup-c3.stat	85.87	84.04	84.95	89.13	84.54	86.77	1.81999999999999
sh2-sup-c10-sh2-sup-c4.stat	91.01	90.00	90.50	87.64	83.87	85.71	-4.79000000000001
sh2-sup-c10-sh2-sup-c5.stat	80.00	81.63	80.81	88.00	83.81	85.85	5.03999999999999
sh2-sup-c10-sh2-sup-c6.stat	78.00	86.67	82.11	90.00	86.54	88.24	6.13
sh2-sup-c10-sh2-sup-c7.stat	91.11	90.11	90.61	88.89	86.02	87.43	-3.17999999999999
sh2-sup-c10-sh2-sup-c8.stat	72.83	74.44	73.63	82.61	79.17	80.85	7.22
sh2-sup-c10-sh2-sup-c9.stat	74.75	78.72	76.68	94.95	90.38	92.61	15.93
sh2-sup-c11-sh2-sup-c2.stat	92.55	90.62	91.58	94.68	92.71	93.68	2.10000000000001
sh2-sup-c11-sh2-sup-c3.stat	85.11	84.21	84.66	82.98	80.41	81.68	-2.97999999999999
sh2-sup-c11-sh2-sup-c4.stat	91.40	89.47	90.43	93.55	91.58	92.55	2.11999999999999
sh2-sup-c11-sh2-sup-c5.stat	88.17	87.23	87.70	83.87	81.25	82.54	-5.16
sh2-sup-c11-sh2-sup-c6.stat	88.04	88.04	88.04	94.57	91.58	93.05	5.00999999999999
sh2-sup-c11-sh2-sup-c7.stat	80.21	81.91	81.05	94.79	94.79	94.79	13.74
sh2-sup-c11-sh2-sup-c8.stat	80.85	80.85	80.85	80.85	78.35	79.58	-1.27
sh2-sup-c11-sh2-sup-c9.stat	82.98	82.11	82.54	79.79	78.95	79.37	-3.17
sh2-sup-c2-sh2-sup-c3.stat	88.57	92.08	90.29	95.24	95.24	95.24	4.94999999999999
sh2-sup-c2-sh2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh2-sup-c2-sh2-sup-c5.stat	93.94	95.88	94.90	98.99	98.99	98.99	4.08999999999999
sh2-sup-c2-sh2-sup-c6.stat	92.86	93.81	93.33	97.96	97.96	97.96	4.63
sh2-sup-c2-sh2-sup-c7.stat	94.74	94.74	94.74	92.63	92.63	92.63	-2.11
sh2-sup-c2-sh2-sup-c8.stat	86.46	88.30	87.37	91.67	90.72	91.19	3.81999999999999
sh2-sup-c2-sh2-sup-c9.stat	84.38	86.17	85.26	89.58	89.58	89.58	4.31999999999999
sh2-sup-c3-sh2-sup-c4.stat	90.29	92.08	91.18	97.09	97.09	97.09	5.91
sh2-sup-c3-sh2-sup-c5.stat	82.00	85.42	83.67	98.00	98.00	98.00	14.33
sh2-sup-c3-sh2-sup-c6.stat	81.82	86.17	83.94	97.98	97.98	97.98	14.04
sh2-sup-c3-sh2-sup-c7.stat	89.47	90.43	89.95	89.47	89.47	89.47	-0.480000000000004
sh2-sup-c3-sh2-sup-c8.stat	77.08	81.32	79.14	87.50	86.60	87.05	7.91
sh2-sup-c3-sh2-sup-c9.stat	79.38	81.91	80.63	89.69	89.69	89.69	9.06
sh2-sup-c4-sh2-sup-c5.stat	89.69	90.62	90.16	95.88	95.88	95.88	5.72
sh2-sup-c4-sh2-sup-c6.stat	93.75	94.74	94.24	95.83	95.83	95.83	1.59
sh2-sup-c4-sh2-sup-c7.stat	94.74	94.74	94.74	94.74	94.74	94.74	0
sh2-sup-c4-sh2-sup-c8.stat	87.23	88.17	87.70	91.49	90.53	91.01	3.31
sh2-sup-c4-sh2-sup-c9.stat	81.91	82.80	82.35	89.36	89.36	89.36	7.01000000000001
sh2-sup-c5-sh2-sup-c6.stat	82.08	85.29	83.65	94.34	94.34	94.34	10.69
sh2-sup-c5-sh2-sup-c7.stat	86.17	86.17	86.17	84.04	84.04	84.04	-2.13
sh2-sup-c5-sh2-sup-c8.stat	72.92	75.27	74.07	79.17	78.35	78.76	4.69000000000001
sh2-sup-c5-sh2-sup-c9.stat	70.59	76.60	73.47	89.22	86.67	87.92	14.45
sh2-sup-c6-sh2-sup-c7.stat	88.17	88.17	88.17	93.55	92.55	93.05	4.88
sh2-sup-c6-sh2-sup-c8.stat	83.16	82.29	82.72	90.53	87.76	89.12	6.40000000000001
sh2-sup-c6-sh2-sup-c9.stat	80.58	87.37	83.84	94.17	92.38	93.27	9.42999999999999
sh2-sup-c7-sh2-sup-c8.stat	86.73	89.47	88.08	85.71	85.71	85.71	-2.37
sh2-sup-c7-sh2-sup-c9.stat	74.49	76.04	75.26	81.63	82.47	82.05	6.78999999999999
sh2-sup-c8-sh2-sup-c9.stat	77.45	80.61	79.00	94.12	94.12	94.12	15.12
sh3-sup-c1-sh3-sup-c10.stat	46.15	51.72	48.78	92.31	92.31	92.31	43.53
sh3-sup-c1-sh3-sup-c11.stat	85.71	87.27	86.49	91.07	91.07	91.07	4.58
sh3-sup-c1-sh3-sup-c12.stat	89.09	89.09	89.09	92.73	91.07	91.89	2.8
sh3-sup-c1-sh3-sup-c13.stat	72.41	76.36	74.34	98.28	98.28	98.28	23.94
sh3-sup-c1-sh3-sup-c14.stat	68.97	71.43	70.18	98.28	98.28	98.28	28.1
sh3-sup-c1-sh3-sup-c15.stat	66.67	72.73	69.57	80.00	81.36	80.67	11.1
sh3-sup-c1-sh3-sup-c16.stat	69.35	70.49	69.92	82.26	82.26	82.26	12.34
sh3-sup-c1-sh3-sup-c17.stat	84.21	85.71	84.96	92.98	89.83	91.38	6.42
sh3-sup-c1-sh3-sup-c18.stat	83.64	83.64	83.64	94.55	92.86	93.69	10.05
sh3-sup-c1-sh3-sup-c19.stat	62.50	62.50	62.50	94.64	88.33	91.38	28.88
sh3-sup-c1-sh3-sup-c2.stat	66.07	68.52	67.27	98.21	96.49	97.35	30.08
sh3-sup-c1-sh3-sup-c20.stat	69.70	80.70	74.80	71.21	69.12	70.15	-4.64999999999999
sh3-sup-c1-sh3-sup-c3.stat	84.48	87.50	85.96	100.00	100.00	100.00	14.04
sh3-sup-c1-sh3-sup-c4.stat	89.47	91.07	90.27	98.25	98.25	98.25	7.98
sh3-sup-c1-sh3-sup-c5.stat	83.33	89.29	86.21	86.67	88.14	87.39	1.18000000000001
sh3-sup-c1-sh3-sup-c6.stat	94.34	94.34	94.34	92.45	92.45	92.45	-1.89
sh3-sup-c1-sh3-sup-c7.stat	82.76	87.27	84.96	100.00	100.00	100.00	15.04
sh3-sup-c1-sh3-sup-c8.stat	80.36	83.33	81.82	83.93	85.45	84.68	2.86000000000001
sh3-sup-c1-sh3-sup-c9.stat	78.00	79.59	78.79	84.00	84.00	84.00	5.20999999999999
sh3-sup-c10-sh3-sup-c11.stat	100.00	100.00	100.00	98.21	98.21	98.21	-1.79000000000001
sh3-sup-c10-sh3-sup-c12.stat	100.00	100.00	100.00	98.18	98.18	98.18	-1.81999999999999
sh3-sup-c10-sh3-sup-c13.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
sh3-sup-c10-sh3-sup-c14.stat	91.80	91.80	91.80	91.80	91.80	91.80	0
sh3-sup-c10-sh3-sup-c15.stat	85.25	89.66	87.39	90.16	90.16	90.16	2.77
sh3-sup-c10-sh3-sup-c16.stat	80.00	88.89	84.21	91.43	91.43	91.43	7.22000000000001
sh3-sup-c10-sh3-sup-c17.stat	96.43	93.10	94.74	96.43	93.10	94.74	0
sh3-sup-c10-sh3-sup-c18.stat	89.66	94.55	92.04	94.83	93.22	94.02	1.97999999999999
sh3-sup-c10-sh3-sup-c19.stat	87.30	88.71	88.00	88.89	83.58	86.15	-1.84999999999999
sh3-sup-c10-sh3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c10-sh3-sup-c20.stat	78.12	81.97	80.00	87.50	84.85	86.15	6.15000000000001
sh3-sup-c10-sh3-sup-c3.stat	98.25	98.25	98.25	96.49	96.49	96.49	-1.76000000000001
sh3-sup-c10-sh3-sup-c4.stat	91.67	98.21	94.83	96.67	96.67	96.67	1.84
sh3-sup-c10-sh3-sup-c5.stat	88.89	96.55	92.56	93.65	93.65	93.65	1.09
sh3-sup-c10-sh3-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c10-sh3-sup-c7.stat	91.23	92.86	92.04	96.49	96.49	96.49	4.44999999999999
sh3-sup-c10-sh3-sup-c8.stat	93.10	94.74	93.91	93.10	93.10	93.10	-0.810000000000002
sh3-sup-c10-sh3-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c11-sh3-sup-c12.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c11-sh3-sup-c13.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
sh3-sup-c11-sh3-sup-c14.stat	96.36	96.36	96.36	98.18	98.18	98.18	1.82000000000001
sh3-sup-c11-sh3-sup-c15.stat	96.36	94.64	95.50	96.36	94.64	95.50	0
sh3-sup-c11-sh3-sup-c16.stat	92.73	94.44	93.58	92.73	91.07	91.89	-1.69
sh3-sup-c11-sh3-sup-c17.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
sh3-sup-c11-sh3-sup-c18.stat	94.44	96.23	95.33	94.44	92.73	93.58	-1.75
sh3-sup-c11-sh3-sup-c19.stat	94.55	91.23	92.86	94.55	91.23	92.86	0
sh3-sup-c11-sh3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c11-sh3-sup-c20.stat	92.73	89.47	91.07	92.73	89.47	91.07	0
sh3-sup-c11-sh3-sup-c3.stat	98.21	98.21	98.21	98.21	98.21	98.21	0
sh3-sup-c11-sh3-sup-c4.stat	98.18	98.18	98.18	98.18	98.18	98.18	0
sh3-sup-c11-sh3-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c11-sh3-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c11-sh3-sup-c7.stat	98.21	98.21	98.21	98.21	98.21	98.21	0
sh3-sup-c11-sh3-sup-c8.stat	98.18	98.18	98.18	100.00	100.00	100.00	1.81999999999999
sh3-sup-c11-sh3-sup-c9.stat	97.96	97.96	97.96	97.96	97.96	97.96	0
sh3-sup-c12-sh3-sup-c13.stat	98.15	96.36	97.25	98.15	96.36	97.25	0
sh3-sup-c12-sh3-sup-c14.stat	98.15	96.36	97.25	98.15	96.36	97.25	0
sh3-sup-c12-sh3-sup-c15.stat	98.15	96.36	97.25	98.15	96.36	97.25	0
sh3-sup-c12-sh3-sup-c16.stat	94.44	94.44	94.44	98.15	96.36	97.25	2.81
sh3-sup-c12-sh3-sup-c17.stat	94.55	94.55	94.55	98.18	96.43	97.30	2.75
sh3-sup-c12-sh3-sup-c18.stat	94.44	96.23	95.33	94.44	92.73	93.58	-1.75
sh3-sup-c12-sh3-sup-c19.stat	90.74	89.09	89.91	96.30	92.86	94.55	4.64
sh3-sup-c12-sh3-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c12-sh3-sup-c20.stat	94.44	91.07	92.73	94.44	91.07	92.73	0
sh3-sup-c12-sh3-sup-c3.stat	96.36	96.36	96.36	98.18	96.43	97.30	0.939999999999998
sh3-sup-c12-sh3-sup-c4.stat	98.15	96.36	97.25	98.15	96.36	97.25	0
sh3-sup-c12-sh3-sup-c5.stat	98.18	98.18	98.18	96.36	96.36	96.36	-1.82000000000001
sh3-sup-c12-sh3-sup-c6.stat	98.11	98.11	98.11	98.11	98.11	98.11	0
sh3-sup-c12-sh3-sup-c7.stat	100.00	98.21	99.10	100.00	98.21	99.10	0
sh3-sup-c12-sh3-sup-c8.stat	92.59	94.34	93.46	96.30	96.30	96.30	2.84
sh3-sup-c12-sh3-sup-c9.stat	95.92	95.92	95.92	97.96	97.96	97.96	2.03999999999999
sh3-sup-c13-sh3-sup-c14.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c13-sh3-sup-c15.stat	94.74	93.10	93.91	96.49	94.83	95.65	1.74000000000001
sh3-sup-c13-sh3-sup-c16.stat	98.28	98.28	98.28	98.28	98.28	98.28	0
sh3-sup-c13-sh3-sup-c17.stat	98.21	96.49	97.35	98.21	96.49	97.35	0
sh3-sup-c13-sh3-sup-c18.stat	94.44	92.73	93.58	94.44	92.73	93.58	0
sh3-sup-c13-sh3-sup-c19.stat	94.55	89.66	92.04	94.55	89.66	92.04	0
sh3-sup-c13-sh3-sup-c2.stat	100.00	98.25	99.12	100.00	98.25	99.12	0
sh3-sup-c13-sh3-sup-c20.stat	89.47	87.93	88.70	89.47	87.93	88.70	0
sh3-sup-c13-sh3-sup-c3.stat	92.98	94.64	93.81	98.25	98.25	98.25	4.44
sh3-sup-c13-sh3-sup-c4.stat	98.21	98.21	98.21	98.21	98.21	98.21	0
sh3-sup-c13-sh3-sup-c5.stat	98.25	98.25	98.25	96.49	96.49	96.49	-1.76000000000001
sh3-sup-c13-sh3-sup-c6.stat	96.15	96.15	96.15	98.08	98.08	98.08	1.92999999999999
sh3-sup-c13-sh3-sup-c7.stat	94.74	98.18	96.43	98.25	98.25	98.25	1.81999999999999
sh3-sup-c13-sh3-sup-c8.stat	96.43	98.18	97.30	100.00	100.00	100.00	2.7
sh3-sup-c13-sh3-sup-c9.stat	98.00	98.00	98.00	100.00	100.00	100.00	2
sh3-sup-c14-sh3-sup-c15.stat	96.49	94.83	95.65	96.49	94.83	95.65	0
sh3-sup-c14-sh3-sup-c16.stat	86.89	88.33	87.60	93.44	93.44	93.44	5.84
sh3-sup-c14-sh3-sup-c17.stat	96.43	94.74	95.58	96.43	94.74	95.58	0
sh3-sup-c14-sh3-sup-c18.stat	94.44	89.47	91.89	94.44	87.93	91.07	-0.820000000000007
sh3-sup-c14-sh3-sup-c19.stat	89.47	83.61	86.44	89.47	83.61	86.44	0
sh3-sup-c14-sh3-sup-c2.stat	100.00	98.25	99.12	100.00	98.25	99.12	0
sh3-sup-c14-sh3-sup-c20.stat	89.47	87.93	88.70	87.72	86.21	86.96	-1.74000000000001
sh3-sup-c14-sh3-sup-c3.stat	98.25	98.25	98.25	98.25	98.25	98.25	0
sh3-sup-c14-sh3-sup-c4.stat	98.21	98.21	98.21	98.21	93.22	95.65	-2.55999999999999
sh3-sup-c14-sh3-sup-c5.stat	94.74	94.74	94.74	96.49	91.67	94.02	-0.719999999999999
sh3-sup-c14-sh3-sup-c6.stat	96.15	96.15	96.15	96.15	96.15	96.15	0
sh3-sup-c14-sh3-sup-c7.stat	96.49	98.21	97.35	98.25	98.25	98.25	0.900000000000006
sh3-sup-c14-sh3-sup-c8.stat	100.00	100.00	100.00	98.21	96.49	97.35	-2.65000000000001
sh3-sup-c14-sh3-sup-c9.stat	98.00	98.00	98.00	100.00	100.00	100.00	2
sh3-sup-c15-sh3-sup-c16.stat	83.33	87.72	85.47	86.67	86.67	86.67	1.2
sh3-sup-c15-sh3-sup-c17.stat	98.18	94.74	96.43	96.36	91.38	93.81	-2.62
sh3-sup-c15-sh3-sup-c18.stat	90.91	90.91	90.91	89.09	89.09	89.09	-1.81999999999999
sh3-sup-c15-sh3-sup-c19.stat	92.98	86.89	89.83	92.98	85.48	89.08	-0.75
sh3-sup-c15-sh3-sup-c2.stat	96.43	94.74	95.58	96.43	94.74	95.58	0
sh3-sup-c15-sh3-sup-c20.stat	88.14	86.67	87.39	86.44	80.95	83.61	-3.78
sh3-sup-c15-sh3-sup-c3.stat	96.43	94.74	95.58	96.43	94.74	95.58	0
sh3-sup-c15-sh3-sup-c4.stat	100.00	98.21	99.10	98.18	96.43	97.30	-1.8
sh3-sup-c15-sh3-sup-c5.stat	91.38	91.38	91.38	91.38	89.83	90.60	-0.780000000000001
sh3-sup-c15-sh3-sup-c6.stat	98.04	96.15	97.09	96.08	94.23	95.15	-1.94
sh3-sup-c15-sh3-sup-c7.stat	94.64	96.36	95.50	96.43	94.74	95.58	0.0799999999999983
sh3-sup-c15-sh3-sup-c8.stat	100.00	98.25	99.12	100.00	98.25	99.12	0
sh3-sup-c15-sh3-sup-c9.stat	100.00	98.00	98.99	100.00	98.00	98.99	0
sh3-sup-c16-sh3-sup-c17.stat	96.43	94.74	95.58	96.43	93.10	94.74	-0.840000000000003
sh3-sup-c16-sh3-sup-c18.stat	85.96	87.50	86.73	92.98	91.38	92.17	5.44
sh3-sup-c16-sh3-sup-c19.stat	79.03	85.96	82.35	77.42	72.73	75.00	-7.34999999999999
sh3-sup-c16-sh3-sup-c2.stat	98.21	96.49	97.35	96.43	94.74	95.58	-1.77
sh3-sup-c16-sh3-sup-c20.stat	81.97	81.97	81.97	78.69	76.19	77.42	-4.55
sh3-sup-c16-sh3-sup-c3.stat	92.98	94.64	93.81	96.49	96.49	96.49	2.67999999999999
sh3-sup-c16-sh3-sup-c4.stat	86.67	92.86	89.66	98.33	98.33	98.33	8.67
sh3-sup-c16-sh3-sup-c5.stat	82.54	91.23	86.67	80.95	79.69	80.31	-6.36
sh3-sup-c16-sh3-sup-c6.stat	92.31	94.12	93.20	98.08	98.08	98.08	4.88
sh3-sup-c16-sh3-sup-c7.stat	92.98	96.36	94.64	96.49	96.49	96.49	1.84999999999999
sh3-sup-c16-sh3-sup-c8.stat	78.95	83.33	81.08	91.23	91.23	91.23	10.15
sh3-sup-c16-sh3-sup-c9.stat	94.00	94.00	94.00	92.00	92.00	92.00	-2
sh3-sup-c17-sh3-sup-c18.stat	94.44	94.44	94.44	94.44	91.07	92.73	-1.70999999999999
sh3-sup-c17-sh3-sup-c19.stat	96.55	93.33	94.92	94.83	91.67	93.22	-1.7
sh3-sup-c17-sh3-sup-c2.stat	98.18	96.43	97.30	98.18	96.43	97.30	0
sh3-sup-c17-sh3-sup-c20.stat	94.92	94.92	94.92	94.92	93.33	94.12	-0.799999999999997
sh3-sup-c17-sh3-sup-c3.stat	98.28	98.28	98.28	98.28	98.28	98.28	0
sh3-sup-c17-sh3-sup-c4.stat	94.74	96.43	95.58	100.00	100.00	100.00	4.42
sh3-sup-c17-sh3-sup-c5.stat	96.49	93.22	94.83	96.49	93.22	94.83	0
sh3-sup-c17-sh3-sup-c6.stat	96.30	96.30	96.30	96.30	96.30	96.30	0
sh3-sup-c17-sh3-sup-c7.stat	94.74	96.43	95.58	98.25	98.25	98.25	2.67
sh3-sup-c17-sh3-sup-c8.stat	96.36	96.36	96.36	96.36	96.36	96.36	0
sh3-sup-c17-sh3-sup-c9.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
sh3-sup-c18-sh3-sup-c19.stat	84.75	87.72	86.21	91.53	90.00	90.76	4.55000000000001
sh3-sup-c18-sh3-sup-c2.stat	94.55	94.55	94.55	94.55	94.55	94.55	0
sh3-sup-c18-sh3-sup-c20.stat	94.44	89.47	91.89	94.44	89.47	91.89	0
sh3-sup-c18-sh3-sup-c3.stat	96.36	94.64	95.50	96.36	92.98	94.64	-0.859999999999999
sh3-sup-c18-sh3-sup-c4.stat	94.74	94.74	94.74	96.49	94.83	95.65	0.910000000000011
sh3-sup-c18-sh3-sup-c5.stat	91.38	94.64	92.98	100.00	96.67	98.31	5.33
sh3-sup-c18-sh3-sup-c6.stat	96.08	96.08	96.08	100.00	96.23	98.08	2
sh3-sup-c18-sh3-sup-c7.stat	94.55	96.30	95.41	94.55	91.23	92.86	-2.55
sh3-sup-c18-sh3-sup-c8.stat	90.91	92.59	91.74	92.73	91.07	91.89	0.150000000000006
sh3-sup-c18-sh3-sup-c9.stat	94.00	95.92	94.95	98.00	98.00	98.00	3.05
sh3-sup-c19-sh3-sup-c2.stat	92.73	89.47	91.07	92.73	89.47	91.07	0
sh3-sup-c19-sh3-sup-c20.stat	79.69	79.69	79.69	87.50	84.85	86.15	6.46000000000001
sh3-sup-c19-sh3-sup-c3.stat	94.74	91.53	93.10	92.98	89.83	91.38	-1.72
sh3-sup-c19-sh3-sup-c4.stat	90.00	93.10	91.53	95.00	91.94	93.44	1.91
sh3-sup-c19-sh3-sup-c5.stat	88.33	89.83	89.08	95.00	89.06	91.94	2.86
sh3-sup-c19-sh3-sup-c6.stat	96.15	92.59	94.34	94.23	90.74	92.45	-1.89
sh3-sup-c19-sh3-sup-c7.stat	92.86	91.23	92.04	94.64	91.38	92.98	0.939999999999998
sh3-sup-c19-sh3-sup-c8.stat	92.86	91.23	92.04	94.64	91.38	92.98	0.939999999999998
sh3-sup-c19-sh3-sup-c9.stat	96.00	97.96	96.97	98.00	98.00	98.00	1.03
sh3-sup-c2-sh3-sup-c20.stat	92.73	89.47	91.07	92.73	89.47	91.07	0
sh3-sup-c2-sh3-sup-c3.stat	96.43	96.43	96.43	98.21	96.49	97.35	0.919999999999987
sh3-sup-c2-sh3-sup-c4.stat	98.18	96.43	97.30	98.18	96.43	97.30	0
sh3-sup-c2-sh3-sup-c5.stat	94.64	96.36	95.50	96.43	96.43	96.43	0.930000000000007
sh3-sup-c2-sh3-sup-c6.stat	96.15	96.15	96.15	96.15	96.15	96.15	0
sh3-sup-c2-sh3-sup-c7.stat	96.43	96.43	96.43	98.21	96.49	97.35	0.919999999999987
sh3-sup-c2-sh3-sup-c8.stat	96.43	96.43	96.43	100.00	100.00	100.00	3.56999999999999
sh3-sup-c2-sh3-sup-c9.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
sh3-sup-c20-sh3-sup-c3.stat	94.83	93.22	94.02	94.83	93.22	94.02	0
sh3-sup-c20-sh3-sup-c4.stat	96.49	94.83	95.65	94.74	93.10	93.91	-1.74000000000001
sh3-sup-c20-sh3-sup-c5.stat	91.67	91.67	91.67	90.00	88.52	89.26	-2.41
sh3-sup-c20-sh3-sup-c6.stat	96.23	94.44	95.33	94.34	92.59	93.46	-1.87
sh3-sup-c20-sh3-sup-c7.stat	89.47	89.47	89.47	89.47	87.93	88.70	-0.769999999999996
sh3-sup-c20-sh3-sup-c8.stat	94.55	92.86	93.69	92.73	89.47	91.07	-2.62
sh3-sup-c20-sh3-sup-c9.stat	95.92	94.00	94.95	95.92	94.00	94.95	0
sh3-sup-c3-sh3-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c3-sh3-sup-c5.stat	98.28	98.28	98.28	100.00	100.00	100.00	1.72
sh3-sup-c3-sh3-sup-c6.stat	98.15	98.15	98.15	98.15	98.15	98.15	0
sh3-sup-c3-sh3-sup-c7.stat	91.38	94.64	92.98	100.00	100.00	100.00	7.02
sh3-sup-c3-sh3-sup-c8.stat	98.21	98.21	98.21	98.21	98.21	98.21	0
sh3-sup-c3-sh3-sup-c9.stat	98.00	98.00	98.00	96.00	96.00	96.00	-2
sh3-sup-c4-sh3-sup-c5.stat	98.36	98.36	98.36	98.36	98.36	98.36	0
sh3-sup-c4-sh3-sup-c6.stat	98.11	98.11	98.11	98.11	98.11	98.11	0
sh3-sup-c4-sh3-sup-c7.stat	91.23	94.55	92.86	94.74	94.74	94.74	1.88
sh3-sup-c4-sh3-sup-c8.stat	96.49	96.49	96.49	98.25	98.25	98.25	1.76000000000001
sh3-sup-c4-sh3-sup-c9.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
sh3-sup-c5-sh3-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sh3-sup-c5-sh3-sup-c7.stat	94.74	96.43	95.58	92.98	92.98	92.98	-2.59999999999999
sh3-sup-c5-sh3-sup-c8.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
sh3-sup-c5-sh3-sup-c9.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
sh3-sup-c6-sh3-sup-c7.stat	96.23	96.23	96.23	96.23	96.23	96.23	0
sh3-sup-c6-sh3-sup-c8.stat	96.08	96.08	96.08	98.04	98.04	98.04	1.96000000000001
sh3-sup-c6-sh3-sup-c9.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
sh3-sup-c7-sh3-sup-c8.stat	92.86	94.55	93.69	92.86	92.86	92.86	-0.829999999999998
sh3-sup-c7-sh3-sup-c9.stat	94.00	94.00	94.00	94.00	94.00	94.00	0
sh3-sup-c8-sh3-sup-c9.stat	98.00	98.00	98.00	98.00	98.00	98.00	0
SHMT-sup-c1-SHMT-sup-c2.stat	97.83	97.83	97.83	97.59	97.59	97.59	-0.239999999999995
sialidase_N-sup-c1-sialidase_N-sup-c2.stat	97.32	96.03	96.67	97.32	94.16	95.71	-0.960000000000008
sigma54-sup-c1-sigma54-sup-c2.stat	68.12	73.44	70.68	76.81	72.60	74.65	3.97
SIR2-sup-c1-SIR2-sup-c2.stat	83.40	87.19	85.25	86.56	86.90	86.73	1.48
SIS-sup-c1-SIS-sup-c2.stat	83.03	85.09	84.05	87.88	87.88	87.88	3.83
SKI-sup-c1-SKI-sup-c2.stat	96.67	97.32	96.99	99.33	99.33	99.33	2.34
Skp1-sup-c1-Skp1-sup-c2.stat	87.95	89.02	88.48	89.16	87.06	88.10	-0.38000000000001
slectin-sup-c1-slectin-sup-c2.stat	98.44	98.44	98.44	98.44	98.44	98.44	0
slectin-sup-c1-slectin-sup-c3.stat	98.43	98.43	98.43	99.21	99.21	99.21	0.779999999999987
slectin-sup-c1-slectin-sup-c4.stat	98.43	97.66	98.04	99.21	98.44	98.82	0.779999999999987
slectin-sup-c1-slectin-sup-c5.stat	96.09	96.09	96.09	96.09	96.09	96.09	0
slectin-sup-c2-slectin-sup-c3.stat	99.24	99.24	99.24	99.24	99.24	99.24	0
slectin-sup-c2-slectin-sup-c4.stat	97.67	97.67	97.67	96.90	96.90	96.90	-0.769999999999996
slectin-sup-c2-slectin-sup-c5.stat	95.42	95.42	95.42	95.42	95.42	95.42	0
slectin-sup-c3-slectin-sup-c4.stat	97.67	97.67	97.67	96.90	96.90	96.90	-0.769999999999996
slectin-sup-c3-slectin-sup-c5.stat	91.67	93.08	92.37	96.97	96.97	96.97	4.59999999999999
slectin-sup-c4-slectin-sup-c5.stat	99.23	99.23	99.23	99.23	99.23	99.23	0
SLT-sup-c1-SLT-sup-c2.stat	84.25	84.25	84.25	82.68	82.68	82.68	-1.56999999999999
SLT_beta-sup-c1-SLT_beta-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Sm-sup-c1-Sm-sup-c2.stat	93.94	96.88	95.38	96.97	96.97	96.97	1.59
Sm-sup-c1-Sm-sup-c3.stat	95.77	98.55	97.14	97.18	97.18	97.18	0.0400000000000063
Sm-sup-c1-Sm-sup-c4.stat	94.12	94.12	94.12	94.12	94.12	94.12	0
Sm-sup-c2-Sm-sup-c3.stat	87.32	95.38	91.18	94.37	94.37	94.37	3.19
Sm-sup-c2-Sm-sup-c4.stat	95.52	96.97	96.24	97.01	97.01	97.01	0.77000000000001
Sm-sup-c3-Sm-sup-c4.stat	98.59	98.59	98.59	100.00	100.00	100.00	1.41
SNAP-25-sup-c1-SNAP-25-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c1-sodcu-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c1-sodcu-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c1-sodcu-sup-c4.stat	100.00	100.00	100.00	99.34	99.34	99.34	-0.659999999999997
sodcu-sup-c1-sodcu-sup-c5.stat	94.96	94.96	94.96	93.53	93.53	93.53	-1.42999999999999
sodcu-sup-c1-sodcu-sup-c6.stat	92.14	92.14	92.14	94.29	93.62	93.95	1.81
sodcu-sup-c1-sodcu-sup-c7.stat	94.24	93.57	93.91	91.37	90.71	91.04	-2.86999999999999
sodcu-sup-c2-sodcu-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c2-sodcu-sup-c4.stat	99.34	99.34	99.34	100.00	100.00	100.00	0.659999999999997
sodcu-sup-c2-sodcu-sup-c5.stat	90.71	92.03	91.37	95.00	95.00	95.00	3.63
sodcu-sup-c2-sodcu-sup-c6.stat	89.36	90.65	90.00	93.62	93.62	93.62	3.62
sodcu-sup-c2-sodcu-sup-c7.stat	90.00	90.65	90.32	92.86	92.86	92.86	2.54000000000001
sodcu-sup-c3-sodcu-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c3-sodcu-sup-c5.stat	94.96	95.65	95.31	93.53	94.20	93.86	-1.45
sodcu-sup-c3-sodcu-sup-c6.stat	92.14	92.81	92.47	93.57	93.57	93.57	1.09999999999999
sodcu-sup-c3-sodcu-sup-c7.stat	92.81	92.81	92.81	92.81	92.81	92.81	0
sodcu-sup-c4-sodcu-sup-c5.stat	95.00	95.68	95.34	96.43	96.43	96.43	1.09
sodcu-sup-c4-sodcu-sup-c6.stat	93.62	94.29	93.95	94.33	94.33	94.33	0.379999999999995
sodcu-sup-c4-sodcu-sup-c7.stat	94.29	94.29	94.29	93.57	93.57	93.57	-0.720000000000013
sodcu-sup-c5-sodcu-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodcu-sup-c5-sodcu-sup-c7.stat	98.67	98.67	98.67	98.67	98.67	98.67	0
sodcu-sup-c6-sodcu-sup-c7.stat	99.34	99.34	99.34	98.68	98.68	98.68	-0.659999999999997
sodfe-sup-c1-sodfe-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
sodfe-sup-c1-sodfe-sup-c3.stat	95.38	96.88	96.12	96.41	96.41	96.41	0.289999999999992
sodfe-sup-c1-sodfe-sup-c4.stat	98.48	98.48	98.48	98.98	98.98	98.98	0.5
sodfe-sup-c1-sodfe-sup-c5.stat	80.23	78.89	79.55	87.01	83.70	85.32	5.77
sodfe-sup-c1-sodfe-sup-c6.stat	94.05	90.62	92.31	92.97	89.58	91.25	-1.06
sodfe-sup-c1-sodfe-sup-c7.stat	89.06	91.94	90.48	92.71	92.71	92.71	2.22999999999999
sodfe-sup-c1-sodfe-sup-c8.stat	98.48	97.99	98.24	96.97	96.48	96.73	-1.50999999999999
sodfe-sup-c2-sodfe-sup-c3.stat	93.85	95.31	94.57	96.92	96.92	96.92	2.35000000000001
sodfe-sup-c2-sodfe-sup-c4.stat	98.98	98.98	98.98	98.48	98.48	98.48	-0.5
sodfe-sup-c2-sodfe-sup-c5.stat	79.66	78.33	78.99	86.44	83.15	84.76	5.77000000000001
sodfe-sup-c2-sodfe-sup-c6.stat	95.14	91.67	93.37	95.14	91.67	93.37	0
sodfe-sup-c2-sodfe-sup-c7.stat	90.10	92.51	91.29	93.75	93.75	93.75	2.45999999999999
sodfe-sup-c2-sodfe-sup-c8.stat	98.47	97.97	98.22	98.47	97.97	98.22	0
sodfe-sup-c3-sodfe-sup-c4.stat	93.81	95.29	94.55	96.39	96.39	96.39	1.84
sodfe-sup-c3-sodfe-sup-c5.stat	85.79	86.74	86.26	93.44	93.44	93.44	7.17999999999999
sodfe-sup-c3-sodfe-sup-c6.stat	98.43	97.92	98.17	98.43	97.92	98.17	0
sodfe-sup-c3-sodfe-sup-c7.stat	97.98	97.98	97.98	97.47	97.47	97.47	-0.510000000000005
sodfe-sup-c3-sodfe-sup-c8.stat	94.47	94.95	94.71	94.97	94.97	94.97	0.260000000000005
sodfe-sup-c4-sodfe-sup-c5.stat	79.10	78.21	78.65	88.70	85.79	87.22	8.56999999999999
sodfe-sup-c4-sodfe-sup-c6.stat	93.51	91.05	92.27	94.59	91.15	92.84	0.570000000000007
sodfe-sup-c4-sodfe-sup-c7.stat	93.78	94.76	94.27	93.78	93.78	93.78	-0.489999999999995
sodfe-sup-c4-sodfe-sup-c8.stat	96.41	96.41	96.41	94.87	94.39	94.63	-1.78
sodfe-sup-c5-sodfe-sup-c6.stat	87.98	89.44	88.71	92.90	93.41	93.15	4.44000000000001
sodfe-sup-c5-sodfe-sup-c7.stat	83.98	84.92	84.44	88.40	88.40	88.40	3.96000000000001
sodfe-sup-c5-sodfe-sup-c8.stat	77.78	77.35	77.56	87.22	85.33	86.26	8.7
sodfe-sup-c6-sodfe-sup-c7.stat	96.28	95.77	96.02	96.28	95.77	96.02	0
sodfe-sup-c6-sodfe-sup-c8.stat	92.02	90.10	91.05	92.55	90.62	91.58	0.530000000000001
sodfe-sup-c7-sodfe-sup-c8.stat	88.21	90.05	89.12	94.36	94.36	94.36	5.23999999999999
SPEC-sup-c1-SPEC-sup-c2.stat	84.38	86.17	85.26	88.54	86.73	87.63	2.36999999999999
Spermine_synth-sup-c1-Spermine_synth-sup-c2.stat	98.08	98.08	98.08	96.92	96.92	96.92	-1.16
spidertoxin-sup-c1-spidertoxin-sup-c2.stat	81.25	88.64	84.78	100.00	100.00	100.00	15.22
SpoU_methylase-sup-c1-SpoU_methylase-sup-c2.stat	68.16	70.05	69.09	78.92	79.64	79.28	10.19
SpoU_methylase_C-sup-c1-SpoU_methylase_C-sup-c2.stat	94.00	94.00	94.00	90.67	89.47	90.07	-3.93000000000001
SpoU_methylase_N-sup-c1-SpoU_methylase_N-sup-c2.stat	90.28	91.55	90.91	94.44	94.44	94.44	3.53
squash-sup-c1-squash-sup-c2.stat	77.78	84.00	80.77	96.30	96.30	96.30	15.53
squash-sup-c1-squash-sup-c3.stat	82.14	88.46	85.19	100.00	100.00	100.00	14.81
squash-sup-c1-squash-sup-c4.stat	57.14	61.54	59.26	60.71	62.96	61.82	2.56
squash-sup-c2-squash-sup-c3.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
squash-sup-c2-squash-sup-c4.stat	64.29	72.00	67.92	85.71	85.71	85.71	17.79
squash-sup-c3-squash-sup-c4.stat	72.41	77.78	75.00	93.10	93.10	93.10	18.1
SRF-TF-sup-c1-SRF-TF-sup-c2.stat	98.81	100.00	99.40	100.00	100.00	100.00	0.599999999999994
SRF-TF-sup-c1-SRF-TF-sup-c3.stat	83.10	92.19	87.41	84.51	84.51	84.51	-2.89999999999999
SRF-TF-sup-c2-SRF-TF-sup-c3.stat	81.69	90.62	85.93	84.51	84.51	84.51	-1.42
SRP19-sup-c1-SRP19-sup-c2.stat	85.71	85.71	85.71	85.71	85.71	85.71	0
SRP54-sup-c1-SRP54-sup-c2.stat	89.53	90.84	90.18	97.11	97.11	97.11	6.92999999999999
SRP54M-sup-c1-SRP54M-sup-c2.stat	57.61	73.61	64.63	89.13	86.32	87.70	23.07
SSB-sup-c1-SSB-sup-c2.stat	95.65	96.70	96.17	96.74	96.74	96.74	0.569999999999993
Stap_Strp_toxin-sup-c1-Stap_Strp_toxin-sup-c2.stat	99.14	98.72	98.93	98.71	98.29	98.50	-0.430000000000007
Stap_Strp_toxin-sup-c1-Stap_Strp_toxin-sup-c3.stat	99.09	98.64	98.86	99.54	99.09	99.32	0.459999999999994
Stap_Strp_toxin-sup-c1-Stap_Strp_toxin-sup-c4.stat	91.32	93.02	92.17	94.98	94.12	94.55	2.38
Stap_Strp_toxin-sup-c1-Stap_Strp_toxin-sup-c5.stat	83.92	83.92	83.92	85.93	85.07	85.50	1.58
Stap_Strp_toxin-sup-c1-Stap_Strp_toxin-sup-c6.stat	82.97	81.62	82.29	81.32	79.57	80.43	-1.86
Stap_Strp_toxin-sup-c2-Stap_Strp_toxin-sup-c3.stat	99.55	99.55	99.55	100.00	100.00	100.00	0.450000000000003
Stap_Strp_toxin-sup-c2-Stap_Strp_toxin-sup-c4.stat	93.15	94.44	93.79	95.89	94.59	95.24	1.44999999999999
Stap_Strp_toxin-sup-c2-Stap_Strp_toxin-sup-c5.stat	85.93	84.65	85.29	84.42	83.17	83.79	-1.5
Stap_Strp_toxin-sup-c2-Stap_Strp_toxin-sup-c6.stat	80.77	79.03	79.89	81.32	79.14	80.22	0.329999999999998
Stap_Strp_toxin-sup-c3-Stap_Strp_toxin-sup-c4.stat	94.81	95.71	95.26	96.70	95.35	96.02	0.759999999999991
Stap_Strp_toxin-sup-c3-Stap_Strp_toxin-sup-c5.stat	86.29	85.00	85.64	88.32	87.00	87.66	2.02
Stap_Strp_toxin-sup-c3-Stap_Strp_toxin-sup-c6.stat	83.43	82.02	82.72	88.57	86.11	87.32	4.59999999999999
Stap_Strp_toxin-sup-c4-Stap_Strp_toxin-sup-c5.stat	84.85	84.42	84.63	83.84	83.42	83.63	-1
Stap_Strp_toxin-sup-c4-Stap_Strp_toxin-sup-c6.stat	82.07	82.07	82.07	89.67	87.77	88.71	6.64
Stap_Strp_toxin-sup-c5-Stap_Strp_toxin-sup-c6.stat	92.35	91.85	92.10	91.26	90.76	91.01	-1.08999999999999
Staphylokinase-sup-c1-Staphylokinase-sup-c2.stat	40.71	43.81	42.20	46.02	46.85	46.43	4.23
START-sup-c1-START-sup-c2.stat	97.44	97.44	97.44	96.92	96.92	96.92	-0.519999999999996
STAS-sup-c1-STAS-sup-c2.stat	82.73	84.26	83.49	89.09	89.09	89.09	5.60000000000001
STAT-sup-c1-STAT-sup-c2.stat	96.30	96.12	96.21	96.67	96.13	96.40	0.190000000000012
sti-sup-c1-sti-sup-c2.stat	91.56	90.38	90.97	94.16	91.77	92.95	1.98
sti-sup-c1-sti-sup-c3.stat	93.17	94.34	93.75	95.65	95.65	95.65	1.90000000000001
sti-sup-c1-sti-sup-c4.stat	92.45	91.30	91.87	93.08	91.36	92.21	0.339999999999989
sti-sup-c1-sti-sup-c5.stat	96.36	95.78	96.07	98.79	98.19	98.49	2.42
sti-sup-c2-sti-sup-c3.stat	90.57	90.00	90.28	92.45	91.88	92.16	1.88
sti-sup-c2-sti-sup-c4.stat	87.50	85.89	86.69	90.62	88.41	89.51	2.82000000000001
sti-sup-c2-sti-sup-c5.stat	93.71	91.98	92.83	91.19	88.96	90.06	-2.77
sti-sup-c3-sti-sup-c4.stat	89.57	89.02	89.30	93.25	92.12	92.68	3.38000000000001
sti-sup-c3-sti-sup-c5.stat	91.52	92.07	91.79	93.33	93.33	93.33	1.53999999999999
sti-sup-c4-sti-sup-c5.stat	88.10	88.10	88.10	92.86	91.23	92.04	3.94000000000001
stpp-sup-c1-stpp-sup-c2.stat	94.74	93.75	94.24	95.44	92.83	94.12	-0.11999999999999
Sua5_yciO_yrdC-sup-c1-Sua5_yciO_yrdC-sup-c2.stat	88.83	90.34	89.58	95.53	95.00	95.26	5.68000000000001
subt-sup-c1-subt-sup-c10.stat	95.37	95.00	95.18	96.14	95.77	95.95	0.769999999999996
subt-sup-c1-subt-sup-c11.stat	93.31	93.66	93.48	94.80	94.80	94.80	1.31999999999999
subt-sup-c1-subt-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c1-subt-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c1-subt-sup-c4.stat	99.63	99.63	99.63	99.26	99.26	99.26	-0.36999999999999
subt-sup-c1-subt-sup-c5.stat	95.90	95.90	95.90	97.01	97.01	97.01	1.11
subt-sup-c1-subt-sup-c6.stat	91.09	91.09	91.09	90.70	90.00	90.35	-0.740000000000009
subt-sup-c1-subt-sup-c7.stat	86.59	85.93	86.26	82.38	80.83	81.59	-4.67
subt-sup-c1-subt-sup-c8.stat	80.78	80.78	80.78	79.61	78.08	78.83	-1.95
subt-sup-c1-subt-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c10-subt-sup-c11.stat	92.31	92.31	92.31	90.38	90.04	90.21	-2.10000000000001
subt-sup-c10-subt-sup-c2.stat	93.41	93.05	93.23	96.12	95.75	95.94	2.70999999999999
subt-sup-c10-subt-sup-c3.stat	95.33	94.59	94.96	96.11	95.74	95.92	0.960000000000008
subt-sup-c10-subt-sup-c4.stat	96.11	95.74	95.92	96.50	96.12	96.31	0.390000000000001
subt-sup-c10-subt-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c10-subt-sup-c6.stat	92.03	91.67	91.85	89.64	88.93	89.29	-2.55999999999999
subt-sup-c10-subt-sup-c7.stat	74.60	75.20	74.90	75.81	74.31	75.05	0.149999999999991
subt-sup-c10-subt-sup-c8.stat	75.00	75.93	75.46	72.54	71.95	72.24	-3.22
subt-sup-c10-subt-sup-c9.stat	96.11	95.74	95.92	96.89	96.51	96.70	0.780000000000001
subt-sup-c11-subt-sup-c2.stat	92.94	93.28	93.11	95.54	95.54	95.54	2.43000000000001
subt-sup-c11-subt-sup-c3.stat	95.52	95.88	95.70	95.90	95.90	95.90	0.200000000000003
subt-sup-c11-subt-sup-c4.stat	92.08	92.42	92.25	92.83	92.83	92.83	0.579999999999998
subt-sup-c11-subt-sup-c5.stat	91.82	92.16	91.99	91.45	91.45	91.45	-0.539999999999992
subt-sup-c11-subt-sup-c6.stat	88.43	89.10	88.76	88.81	88.48	88.64	-0.120000000000005
subt-sup-c11-subt-sup-c7.stat	81.39	78.52	79.93	76.28	71.82	73.98	-5.95
subt-sup-c11-subt-sup-c8.stat	78.42	78.14	78.28	72.66	69.90	71.25	-7.03
subt-sup-c11-subt-sup-c9.stat	94.78	95.13	94.95	96.27	96.27	96.27	1.31999999999999
subt-sup-c2-subt-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c2-subt-sup-c4.stat	98.88	98.88	98.88	98.88	98.88	98.88	0
subt-sup-c2-subt-sup-c5.stat	95.88	95.88	95.88	97.00	97.00	97.00	1.12
subt-sup-c2-subt-sup-c6.stat	91.09	91.09	91.09	91.47	90.77	91.12	0.0300000000000011
subt-sup-c2-subt-sup-c7.stat	84.71	84.05	84.38	79.61	78.08	78.83	-5.55
subt-sup-c2-subt-sup-c8.stat	80.95	81.27	81.11	78.97	77.73	78.35	-2.76000000000001
subt-sup-c2-subt-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c3-subt-sup-c4.stat	99.25	98.88	99.07	99.25	98.88	99.07	0
subt-sup-c3-subt-sup-c5.stat	96.24	95.88	96.06	95.86	95.51	95.68	-0.379999999999995
subt-sup-c3-subt-sup-c6.stat	90.70	91.05	90.87	91.47	90.77	91.12	0.25
subt-sup-c3-subt-sup-c7.stat	85.43	85.10	85.27	78.74	76.92	77.82	-7.45
subt-sup-c3-subt-sup-c8.stat	81.27	81.60	81.44	80.08	78.82	79.45	-1.98999999999999
subt-sup-c3-subt-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
subt-sup-c4-subt-sup-c5.stat	98.12	98.12	98.12	96.99	96.99	96.99	-1.13000000000001
subt-sup-c4-subt-sup-c6.stat	89.45	89.45	89.45	90.23	89.53	89.88	0.429999999999993
subt-sup-c4-subt-sup-c7.stat	84.80	83.79	84.29	78.00	75.58	76.77	-7.52000000000001
subt-sup-c4-subt-sup-c8.stat	78.54	78.86	78.70	75.30	73.52	74.40	-4.3
subt-sup-c4-subt-sup-c9.stat	98.13	97.77	97.95	98.13	97.77	97.95	0
subt-sup-c5-subt-sup-c6.stat	88.85	88.51	88.68	89.23	88.55	88.89	0.209999999999994
subt-sup-c5-subt-sup-c7.stat	79.38	80.00	79.69	79.38	77.86	78.61	-1.08
subt-sup-c5-subt-sup-c8.stat	79.45	80.08	79.76	77.08	76.17	76.62	-3.14
subt-sup-c5-subt-sup-c9.stat	96.99	96.63	96.81	96.24	95.88	96.06	-0.75
subt-sup-c6-subt-sup-c7.stat	71.15	70.59	70.87	66.80	64.75	65.76	-5.11
subt-sup-c6-subt-sup-c8.stat	69.84	69.84	69.84	65.87	64.34	65.10	-4.74000000000001
subt-sup-c6-subt-sup-c9.stat	90.70	90.70	90.70	92.25	91.54	91.89	1.19
subt-sup-c7-subt-sup-c8.stat	93.57	93.57	93.57	93.27	92.46	92.87	-0.699999999999989
subt-sup-c7-subt-sup-c9.stat	85.43	84.77	85.10	80.71	79.15	79.92	-5.17999999999999
subt-sup-c8-subt-sup-c9.stat	78.09	78.71	78.40	85.26	83.59	84.42	6.02
sugbp-sup-c1-sugbp-sup-c2.stat	89.47	88.48	88.97	87.22	86.25	86.73	-2.23999999999999
sugbp-sup-c1-sugbp-sup-c3.stat	95.91	95.20	95.56	95.54	94.83	95.19	-0.370000000000005
sugbp-sup-c1-sugbp-sup-c4.stat	97.04	97.04	97.04	94.81	94.81	94.81	-2.23
sugbp-sup-c2-sugbp-sup-c3.stat	86.85	87.15	87.00	86.85	85.67	86.25	-0.75
sugbp-sup-c2-sugbp-sup-c4.stat	89.82	88.85	89.33	86.91	85.97	86.44	-2.89
sugbp-sup-c3-sugbp-sup-c4.stat	91.87	92.20	92.04	87.63	87.32	87.48	-4.56
SUI1-sup-c1-SUI1-sup-c2.stat	80.77	84.00	82.35	87.18	87.18	87.18	4.83000000000001
Sulfatase-sup-c1-Sulfatase-sup-c2.stat	84.86	86.79	85.81	85.08	84.14	84.61	-1.2
Sulfotransfer-sup-c1-Sulfotransfer-sup-c2.stat	95.96	95.96	95.96	96.41	96.41	96.41	0.450000000000003
Sulfotransfer-sup-c1-Sulfotransfer-sup-c3.stat	94.93	94.50	94.71	95.39	94.95	95.17	0.460000000000008
Sulfotransfer-sup-c1-Sulfotransfer-sup-c4.stat	91.44	91.86	91.65	93.24	93.24	93.24	1.58999999999999
Sulfotransfer-sup-c1-Sulfotransfer-sup-c5.stat	64.21	61.93	63.05	72.63	67.98	70.23	7.18000000000001
Sulfotransfer-sup-c2-Sulfotransfer-sup-c3.stat	92.94	92.94	92.94	93.68	93.68	93.68	0.740000000000009
Sulfotransfer-sup-c2-Sulfotransfer-sup-c4.stat	96.77	96.43	96.60	92.47	92.14	92.31	-4.28999999999999
Sulfotransfer-sup-c2-Sulfotransfer-sup-c5.stat	56.17	57.14	56.65	62.13	58.87	60.46	3.81
Sulfotransfer-sup-c3-Sulfotransfer-sup-c4.stat	88.69	89.01	88.85	88.69	88.04	88.36	-0.489999999999995
Sulfotransfer-sup-c3-Sulfotransfer-sup-c5.stat	58.33	61.14	59.70	61.67	58.96	60.29	0.589999999999996
Sulfotransfer-sup-c4-Sulfotransfer-sup-c5.stat	49.19	51.71	50.42	56.10	54.76	55.42	5
svmp-sup-c1-svmp-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
svmp-sup-c1-svmp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
svmp-sup-c2-svmp-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
Syntaxin-sup-c1-Syntaxin-sup-c2.stat	61.67	65.49	63.52	61.67	65.49	63.52	0
T-box-sup-c1-T-box-sup-c2.stat	98.88	98.88	98.88	98.32	98.32	98.32	-0.560000000000002
taf-sup-c1-taf-sup-c2.stat	89.23	92.06	90.62	98.46	98.46	98.46	7.83999999999999
Tautomerase-sup-c1-Tautomerase-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TBCA-sup-c1-TBCA-sup-c2.stat	93.55	93.55	93.55	96.77	96.77	96.77	3.22
tbpc-sup-c1-tbpc-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tbpc-sup-c1-tbpc-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tbpc-sup-c1-tbpc-sup-c4.stat	93.89	94.41	94.15	97.78	97.78	97.78	3.63
tbpc-sup-c2-tbpc-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tbpc-sup-c2-tbpc-sup-c4.stat	99.43	99.43	99.43	98.30	98.30	98.30	-1.13000000000001
tbpc-sup-c3-tbpc-sup-c4.stat	100.00	99.43	99.72	98.86	98.30	98.58	-1.14
tcl1_mtcp1-sup-c1-tcl1_mtcp1-sup-c2.stat	92.45	93.33	92.89	97.17	97.17	97.17	4.28
Terpene_synth_C-sup-c1-Terpene_synth_C-sup-c2.stat	97.12	97.44	97.28	98.72	98.72	98.72	1.44
Terpene_synth_N-sup-c1-Terpene_synth_N-sup-c2.stat	96.88	96.88	96.88	93.75	93.26	93.51	-3.36999999999999
Terpene_synth_NC-sup-c1-Terpene_synth_NC-sup-c2.stat	96.83	96.83	96.83	95.25	95.06	95.15	-1.67999999999999
tetR-sup-c1-tetR-sup-c2.stat	89.06	90.48	89.76	92.19	92.19	92.19	2.42999999999999
TFIIS-sup-c1-TFIIS-sup-c2.stat	87.50	91.30	89.36	95.83	93.88	94.85	5.48999999999999
tgfb-sup-c1-tgfb-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tgfb-sup-c1-tgfb-sup-c3.stat	93.75	95.45	94.59	100.00	100.00	100.00	5.41
tgfb-sup-c1-tgfb-sup-c4.stat	91.92	92.86	92.39	95.96	95.96	95.96	3.56999999999999
tgfb-sup-c1-tgfb-sup-c5.stat	85.15	88.66	86.87	93.07	93.07	93.07	6.19999999999999
tgfb-sup-c1-tgfb-sup-c6.stat	86.75	87.80	87.27	86.75	86.75	86.75	-0.519999999999996
tgfb-sup-c1-tgfb-sup-c7.stat	76.40	75.56	75.98	79.78	78.89	79.33	3.34999999999999
tgfb-sup-c1-tgfb-sup-c8.stat	94.83	94.83	94.83	96.55	96.55	96.55	1.72
tgfb-sup-c2-tgfb-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tgfb-sup-c2-tgfb-sup-c4.stat	93.94	94.90	94.42	96.97	96.97	96.97	2.55
tgfb-sup-c2-tgfb-sup-c5.stat	93.07	94.95	94.00	93.07	93.07	93.07	-0.930000000000007
tgfb-sup-c2-tgfb-sup-c6.stat	86.75	87.80	87.27	85.54	85.54	85.54	-1.72999999999999
tgfb-sup-c2-tgfb-sup-c7.stat	73.03	76.47	74.71	79.78	78.89	79.33	4.62
tgfb-sup-c2-tgfb-sup-c8.stat	96.55	96.55	96.55	96.55	96.55	96.55	0
tgfb-sup-c3-tgfb-sup-c4.stat	71.72	78.02	74.74	94.95	94.95	94.95	20.21
tgfb-sup-c3-tgfb-sup-c5.stat	76.24	81.05	78.57	93.07	93.07	93.07	14.5
tgfb-sup-c3-tgfb-sup-c6.stat	81.93	81.93	81.93	85.54	85.54	85.54	3.61
tgfb-sup-c3-tgfb-sup-c7.stat	70.79	71.59	71.19	88.76	87.78	88.27	17.08
tgfb-sup-c3-tgfb-sup-c8.stat	96.55	94.92	95.73	98.28	96.61	97.44	1.70999999999999
tgfb-sup-c4-tgfb-sup-c5.stat	97.09	99.01	98.04	100.00	100.00	100.00	1.95999999999999
tgfb-sup-c4-tgfb-sup-c6.stat	95.00	95.00	95.00	95.00	95.00	95.00	0
tgfb-sup-c4-tgfb-sup-c7.stat	69.66	71.26	70.45	74.16	74.16	74.16	3.70999999999999
tgfb-sup-c4-tgfb-sup-c8.stat	96.61	96.61	96.61	94.92	94.92	94.92	-1.69
tgfb-sup-c5-tgfb-sup-c6.stat	94.94	92.59	93.75	94.94	90.36	92.59	-1.16
tgfb-sup-c5-tgfb-sup-c7.stat	71.11	74.42	72.73	73.33	74.16	73.74	1.00999999999999
tgfb-sup-c5-tgfb-sup-c8.stat	93.22	93.22	93.22	94.92	94.92	94.92	1.7
tgfb-sup-c6-tgfb-sup-c7.stat	88.73	86.30	87.50	78.87	73.68	76.19	-11.31
tgfb-sup-c6-tgfb-sup-c8.stat	94.92	94.92	94.92	96.61	96.61	96.61	1.69
tgfb-sup-c7-tgfb-sup-c8.stat	85.45	85.45	85.45	76.36	72.41	74.34	-11.11
TGT-sup-c1-TGT-sup-c2.stat	93.98	94.26	94.12	94.88	94.88	94.88	0.759999999999991
THAUMATIN-sup-c1-THAUMATIN-sup-c2.stat	96.06	96.53	96.30	98.03	98.03	98.03	1.73
THAUMATIN-sup-c1-THAUMATIN-sup-c3.stat	96.52	96.52	96.52	97.01	97.01	97.01	0.490000000000009
THAUMATIN-sup-c2-THAUMATIN-sup-c3.stat	95.98	95.98	95.98	94.97	94.97	94.97	-1.01000000000001
THF_DHG_CYH-sup-c1-THF_DHG_CYH-sup-c2.stat	97.85	97.85	97.85	97.49	97.49	97.49	-0.359999999999999
Thioesterase-sup-c1-Thioesterase-sup-c2.stat	76.33	76.70	76.51	79.71	77.83	78.76	2.25
thiolase-sup-c1-thiolase-sup-c2.stat	67.89	68.35	68.12	71.57	71.33	71.45	3.33
thionin-sup-c1-thionin-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
thionin-sup-c1-thionin-sup-c3.stat	93.33	93.33	93.33	95.56	95.56	95.56	2.23
thionin-sup-c2-thionin-sup-c3.stat	93.33	93.33	93.33	95.56	95.56	95.56	2.23
thiored-sup-c1-thiored-sup-c2.stat	89.19	91.67	90.41	93.24	93.24	93.24	2.83
thiored-sup-c1-thiored-sup-c3.stat	39.73	43.28	41.43	31.51	30.67	31.08	-10.35
thiored-sup-c1-thiored-sup-c4.stat	41.10	43.48	42.25	41.10	43.48	42.25	0
thiored-sup-c1-thiored-sup-c5.stat	63.01	66.67	64.79	50.68	52.11	51.39	-13.4
thiored-sup-c1-thiored-sup-c6.stat	94.44	94.44	94.44	97.22	97.22	97.22	2.78
thiored-sup-c2-thiored-sup-c3.stat	34.67	33.77	34.21	33.33	31.65	32.47	-1.74
thiored-sup-c2-thiored-sup-c4.stat	41.33	39.74	40.52	37.33	35.44	36.36	-4.16
thiored-sup-c2-thiored-sup-c5.stat	42.47	42.47	42.47	42.47	40.26	41.33	-1.14
thiored-sup-c2-thiored-sup-c6.stat	89.74	93.33	91.50	94.87	94.87	94.87	3.37
thiored-sup-c3-thiored-sup-c4.stat	99.07	100.00	99.53	100.00	100.00	100.00	0.469999999999999
thiored-sup-c3-thiored-sup-c5.stat	89.32	91.09	90.20	97.09	97.09	97.09	6.89
thiored-sup-c3-thiored-sup-c6.stat	41.67	41.10	41.38	41.67	39.47	40.54	-0.840000000000003
thiored-sup-c4-thiored-sup-c5.stat	90.29	92.08	91.18	95.15	95.15	95.15	3.97
thiored-sup-c4-thiored-sup-c6.stat	41.67	40.54	41.10	44.44	42.11	43.24	2.14
thiored-sup-c5-thiored-sup-c6.stat	42.25	40.54	41.38	43.66	41.89	42.76	1.38
Thr_dehydrat_C-sup-c1-Thr_dehydrat_C-sup-c2.stat	83.58	87.50	85.50	95.52	95.52	95.52	10.02
thymid_phosphorylase-sup-c1-thymid_phosphorylase-sup-c2.stat	99.31	99.31	99.31	99.54	99.54	99.54	0.230000000000004
TIG-sup-c1-TIG-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TIG-sup-c1-TIG-sup-c3.stat	98.81	98.81	98.81	98.81	98.81	98.81	0
TIG-sup-c1-TIG-sup-c4.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
TIG-sup-c1-TIG-sup-c5.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
TIG-sup-c1-TIG-sup-c6.stat	98.75	98.75	98.75	98.75	98.75	98.75	0
TIG-sup-c2-TIG-sup-c3.stat	98.81	98.81	98.81	98.81	98.81	98.81	0
TIG-sup-c2-TIG-sup-c4.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
TIG-sup-c2-TIG-sup-c5.stat	98.78	98.78	98.78	98.78	98.78	98.78	0
TIG-sup-c2-TIG-sup-c6.stat	98.75	98.75	98.75	98.75	98.75	98.75	0
TIG-sup-c3-TIG-sup-c4.stat	97.56	97.56	97.56	97.56	97.56	97.56	0
TIG-sup-c3-TIG-sup-c5.stat	97.56	97.56	97.56	97.56	97.56	97.56	0
TIG-sup-c3-TIG-sup-c6.stat	98.75	97.53	98.14	98.75	97.53	98.14	0
TIG-sup-c4-TIG-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TIG-sup-c4-TIG-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TIG-sup-c5-TIG-sup-c6.stat	97.53	98.75	98.14	100.00	100.00	100.00	1.86
TIL-sup-c1-TIL-sup-c2.stat	46.30	49.02	47.62	88.89	88.89	88.89	41.27
TIL-sup-c1-TIL-sup-c3.stat	68.52	69.81	69.16	88.89	87.27	88.07	18.91
TIL-sup-c1-TIL-sup-c4.stat	60.71	62.96	61.82	75.00	75.00	75.00	13.18
TIL-sup-c2-TIL-sup-c3.stat	83.33	86.21	84.75	100.00	100.00	100.00	15.25
TIL-sup-c2-TIL-sup-c4.stat	35.00	40.38	37.50	78.33	78.33	78.33	40.83
TIL-sup-c3-TIL-sup-c4.stat	50.85	56.60	53.57	59.32	59.32	59.32	5.75
tim-sup-c1-tim-sup-c10.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tim-sup-c1-tim-sup-c2.stat	99.60	99.60	99.60	99.60	99.60	99.60	0
tim-sup-c1-tim-sup-c3.stat	100.00	100.00	100.00	99.60	99.60	99.60	-0.400000000000006
tim-sup-c1-tim-sup-c4.stat	99.59	99.59	99.59	99.19	99.19	99.19	-0.400000000000006
tim-sup-c1-tim-sup-c5.stat	100.00	100.00	100.00	99.19	99.19	99.19	-0.810000000000002
tim-sup-c1-tim-sup-c6.stat	97.96	97.17	97.56	97.55	96.76	97.15	-0.409999999999997
tim-sup-c1-tim-sup-c7.stat	97.54	97.54	97.54	97.54	97.54	97.54	0
tim-sup-c1-tim-sup-c8.stat	96.75	96.75	96.75	96.75	96.75	96.75	0
tim-sup-c1-tim-sup-c9.stat	99.59	98.79	99.19	98.37	97.57	97.97	-1.22
tim-sup-c10-tim-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tim-sup-c10-tim-sup-c3.stat	98.78	98.78	98.78	99.59	99.59	99.59	0.810000000000002
tim-sup-c10-tim-sup-c4.stat	100.00	100.00	100.00	99.18	99.18	99.18	-0.819999999999993
tim-sup-c10-tim-sup-c5.stat	100.00	100.00	100.00	99.59	99.59	99.59	-0.409999999999997
tim-sup-c10-tim-sup-c6.stat	97.14	96.36	96.75	97.55	96.76	97.15	0.400000000000006
tim-sup-c10-tim-sup-c7.stat	97.54	97.54	97.54	97.54	97.54	97.54	0
tim-sup-c10-tim-sup-c8.stat	96.34	96.34	96.34	97.15	97.15	97.15	0.810000000000002
tim-sup-c10-tim-sup-c9.stat	99.59	98.79	99.19	99.18	98.38	98.78	-0.409999999999997
tim-sup-c2-tim-sup-c3.stat	99.59	99.59	99.59	99.59	99.59	99.59	0
tim-sup-c2-tim-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tim-sup-c2-tim-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tim-sup-c2-tim-sup-c6.stat	97.55	96.76	97.15	97.55	96.76	97.15	0
tim-sup-c2-tim-sup-c7.stat	97.54	97.54	97.54	97.54	97.54	97.54	0
tim-sup-c2-tim-sup-c8.stat	97.15	97.15	97.15	96.34	96.34	96.34	-0.810000000000002
tim-sup-c2-tim-sup-c9.stat	99.59	98.79	99.19	99.18	98.38	98.78	-0.409999999999997
tim-sup-c3-tim-sup-c4.stat	99.60	99.60	99.60	99.60	99.60	99.60	0
tim-sup-c3-tim-sup-c5.stat	99.19	99.19	99.19	100.00	100.00	100.00	0.810000000000002
tim-sup-c3-tim-sup-c6.stat	94.67	94.29	94.48	96.31	95.92	96.11	1.63
tim-sup-c3-tim-sup-c7.stat	99.59	99.59	99.59	99.18	99.18	99.18	-0.409999999999997
tim-sup-c3-tim-sup-c8.stat	95.49	95.49	95.49	96.31	96.31	96.31	0.820000000000007
tim-sup-c3-tim-sup-c9.stat	99.59	99.18	99.39	100.00	99.59	99.80	0.409999999999997
tim-sup-c4-tim-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tim-sup-c4-tim-sup-c6.stat	95.49	95.10	95.30	95.08	94.69	94.89	-0.409999999999997
tim-sup-c4-tim-sup-c7.stat	100.00	100.00	100.00	99.59	99.59	99.59	-0.409999999999997
tim-sup-c4-tim-sup-c8.stat	96.31	96.31	96.31	95.90	95.90	95.90	-0.409999999999997
tim-sup-c4-tim-sup-c9.stat	100.00	99.59	99.80	100.00	99.59	99.80	0
tim-sup-c5-tim-sup-c6.stat	97.13	96.34	96.73	95.90	95.12	95.51	-1.22
tim-sup-c5-tim-sup-c7.stat	96.73	97.13	96.93	98.37	98.37	98.37	1.44
tim-sup-c5-tim-sup-c8.stat	96.33	96.72	96.52	95.10	95.10	95.10	-1.42
tim-sup-c5-tim-sup-c9.stat	100.00	99.19	99.59	99.18	98.37	98.78	-0.810000000000002
tim-sup-c6-tim-sup-c7.stat	94.67	94.67	94.67	97.95	97.55	97.75	3.08
tim-sup-c6-tim-sup-c8.stat	99.60	99.60	99.60	99.60	99.60	99.60	0
tim-sup-c6-tim-sup-c9.stat	97.59	97.98	97.79	100.00	100.00	100.00	2.20999999999999
tim-sup-c7-tim-sup-c8.stat	94.69	95.08	94.89	97.55	97.55	97.55	2.66
tim-sup-c7-tim-sup-c9.stat	100.00	99.59	99.80	98.78	98.37	98.57	-1.23
tim-sup-c8-tim-sup-c9.stat	97.59	97.98	97.79	100.00	100.00	100.00	2.20999999999999
TIMP-sup-c1-TIMP-sup-c2.stat	91.95	92.49	92.22	91.95	91.95	91.95	-0.269999999999996
TIR-sup-c1-TIR-sup-c2.stat	85.00	88.15	86.55	96.43	97.12	96.77	10.22
tln-sup-c1-tln-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tln-sup-c1-tln-sup-c3.stat	93.24	93.24	93.24	89.68	89.68	89.68	-3.55999999999999
tln-sup-c1-tln-sup-c4.stat	99.32	99.32	99.32	99.32	99.32	99.32	0
tln-sup-c2-tln-sup-c3.stat	90.46	91.10	90.78	89.40	89.40	89.40	-1.38
tln-sup-c2-tln-sup-c4.stat	98.98	98.98	98.98	98.64	98.64	98.64	-0.340000000000003
tln-sup-c3-tln-sup-c4.stat	91.21	91.21	91.21	89.01	89.01	89.01	-2.19999999999999
TmpK-sup-c1-TmpK-sup-c2.stat	86.41	85.95	86.18	81.52	80.65	81.08	-5.10000000000001
tms-sup-c1-tms-sup-c2.stat	99.24	99.24	99.24	99.24	99.24	99.24	0
tms-sup-c1-tms-sup-c3.stat	92.13	92.48	92.31	91.76	91.76	91.76	-0.549999999999997
tms-sup-c1-tms-sup-c4.stat	95.56	96.27	95.91	96.30	95.59	95.94	0.0300000000000011
tms-sup-c1-tms-sup-c5.stat	96.15	94.70	95.42	96.15	94.34	95.24	-0.180000000000007
tms-sup-c2-tms-sup-c3.stat	96.51	96.14	96.32	96.12	95.75	95.94	-0.379999999999995
tms-sup-c2-tms-sup-c4.stat	100.00	99.22	99.61	100.00	99.22	99.61	0
tms-sup-c2-tms-sup-c5.stat	97.29	96.17	96.72	97.67	95.82	96.74	0.019999999999996
tms-sup-c3-tms-sup-c4.stat	93.49	93.49	93.49	91.57	91.57	91.57	-1.92
tms-sup-c3-tms-sup-c5.stat	91.41	90.70	91.05	92.97	92.25	92.61	1.56
tms-sup-c4-tms-sup-c5.stat	95.79	96.90	96.34	95.40	95.40	95.40	-0.939999999999998
TMV_coat-sup-c1-TMV_coat-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TMV_coat-sup-c1-TMV_coat-sup-c3.stat	94.87	96.73	95.79	99.36	99.36	99.36	3.56999999999999
TMV_coat-sup-c1-TMV_coat-sup-c4.stat	82.28	85.53	83.87	98.10	98.10	98.10	14.23
TMV_coat-sup-c2-TMV_coat-sup-c3.stat	94.74	95.36	95.05	100.00	100.00	100.00	4.95
TMV_coat-sup-c2-TMV_coat-sup-c4.stat	83.77	85.43	84.59	99.35	99.35	99.35	14.76
TMV_coat-sup-c3-TMV_coat-sup-c4.stat	72.44	74.83	73.62	95.51	95.51	95.51	21.89
TNF-sup-c1-TNF-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TNF-sup-c1-TNF-sup-c3.stat	92.09	92.09	92.09	92.81	92.81	92.81	0.719999999999999
TNF-sup-c1-TNF-sup-c4.stat	97.12	97.12	97.12	97.12	97.12	97.12	0
TNF-sup-c1-TNF-sup-c5.stat	91.85	91.18	91.51	94.81	93.43	94.12	2.61
TNF-sup-c2-TNF-sup-c3.stat	94.29	94.29	94.29	92.86	92.86	92.86	-1.43000000000001
TNF-sup-c2-TNF-sup-c4.stat	97.12	97.12	97.12	97.12	97.12	97.12	0
TNF-sup-c2-TNF-sup-c5.stat	94.12	92.75	93.43	91.91	90.58	91.24	-2.19000000000001
TNF-sup-c3-TNF-sup-c4.stat	95.07	95.07	95.07	94.37	94.37	94.37	-0.699999999999989
TNF-sup-c3-TNF-sup-c5.stat	86.33	85.71	86.02	89.21	88.57	88.89	2.87
TNF-sup-c4-TNF-sup-c5.stat	95.56	94.85	95.20	97.04	95.62	96.32	1.11999999999999
TNFR_c6-sup-c1-TNFR_c6-sup-c2.stat	67.42	70.59	68.97	66.29	66.29	66.29	-2.67999999999999
TonB_dep_Rec-sup-c1-TonB_dep_Rec-sup-c2.stat	80.42	81.69	81.05	84.92	84.92	84.92	3.87
Topoisom_bac-sup-c1-Topoisom_bac-sup-c2.stat	56.85	59.57	58.17	75.93	76.57	76.25	18.08
Topoisomerase_I-sup-c1-Topoisomerase_I-sup-c2.stat	98.11	97.20	97.65	98.11	97.20	97.65	0
Topoisomerase_I_core-sup-c1-Topoisomerase_I_core-sup-c2.stat	66.83	74.73	70.56	79.81	78.67	79.24	8.67999999999999
Toprim-sup-c1-Toprim-sup-c2.stat	84.21	90.57	87.27	83.33	82.61	82.97	-4.3
Toprim-sup-c1-Toprim-sup-c3.stat	77.22	77.22	77.22	60.76	59.26	60.00	-17.22
Toprim-sup-c2-Toprim-sup-c3.stat	83.33	84.42	83.87	80.77	79.75	80.25	-3.62
toxin-sup-c1-toxin-sup-c10.stat	66.07	66.07	66.07	76.79	72.88	74.78	8.71000000000001
toxin-sup-c1-toxin-sup-c11.stat	77.19	78.57	77.88	87.72	84.75	86.21	8.33
toxin-sup-c1-toxin-sup-c12.stat	73.21	75.93	74.55	91.07	86.44	88.70	14.15
toxin-sup-c1-toxin-sup-c13.stat	66.10	68.42	67.24	91.53	90.00	90.76	23.52
toxin-sup-c1-toxin-sup-c14.stat	62.71	72.55	67.27	83.05	81.67	82.35	15.08
toxin-sup-c1-toxin-sup-c15.stat	67.27	69.81	68.52	80.00	75.86	77.88	9.36
toxin-sup-c1-toxin-sup-c16.stat	69.09	69.09	69.09	83.64	79.31	81.42	12.33
toxin-sup-c1-toxin-sup-c17.stat	67.86	73.08	70.37	87.50	84.48	85.96	15.59
toxin-sup-c1-toxin-sup-c18.stat	76.79	81.13	78.90	92.86	89.66	91.23	12.33
toxin-sup-c1-toxin-sup-c19.stat	72.22	75.00	73.58	83.33	78.95	81.08	7.5
toxin-sup-c1-toxin-sup-c2.stat	75.00	77.59	76.27	100.00	100.00	100.00	23.73
toxin-sup-c1-toxin-sup-c20.stat	63.64	64.81	64.22	78.18	74.14	76.11	11.89
toxin-sup-c1-toxin-sup-c3.stat	66.67	71.43	68.97	86.67	88.14	87.39	18.42
toxin-sup-c1-toxin-sup-c4.stat	63.33	67.86	65.52	100.00	100.00	100.00	34.48
toxin-sup-c1-toxin-sup-c5.stat	71.67	79.63	75.44	100.00	100.00	100.00	24.56
toxin-sup-c1-toxin-sup-c6.stat	73.33	77.19	75.21	81.67	81.67	81.67	6.46000000000001
toxin-sup-c1-toxin-sup-c7.stat	62.26	63.46	62.86	83.02	77.19	80.00	17.14
toxin-sup-c1-toxin-sup-c8.stat	42.59	46.00	44.23	74.07	72.73	73.39	29.16
toxin-sup-c1-toxin-sup-c9.stat	61.40	63.64	62.50	91.23	88.14	89.66	27.16
toxin-sup-c10-toxin-sup-c11.stat	94.29	98.51	96.35	95.71	94.37	95.04	-1.30999999999999
toxin-sup-c10-toxin-sup-c12.stat	64.62	72.41	68.29	86.15	84.85	85.50	17.21
toxin-sup-c10-toxin-sup-c13.stat	61.43	66.15	63.70	88.57	88.57	88.57	24.87
toxin-sup-c10-toxin-sup-c14.stat	56.45	68.63	61.95	100.00	96.88	98.41	36.46
toxin-sup-c10-toxin-sup-c15.stat	91.07	89.47	90.27	92.86	89.66	91.23	0.960000000000008
toxin-sup-c10-toxin-sup-c16.stat	92.86	89.66	91.23	94.64	91.38	92.98	1.75
toxin-sup-c10-toxin-sup-c17.stat	91.23	89.66	90.43	94.74	93.10	93.91	3.47999999999999
toxin-sup-c10-toxin-sup-c18.stat	92.98	91.38	92.17	91.23	89.66	90.43	-1.73999999999999
toxin-sup-c10-toxin-sup-c19.stat	92.73	89.47	91.07	96.36	92.98	94.64	3.57000000000001
toxin-sup-c10-toxin-sup-c2.stat	76.79	75.44	76.11	91.07	86.44	88.70	12.59
toxin-sup-c10-toxin-sup-c20.stat	82.14	82.14	82.14	91.07	89.47	90.27	8.13
toxin-sup-c10-toxin-sup-c3.stat	85.71	84.21	84.96	91.07	86.44	88.70	3.74000000000001
toxin-sup-c10-toxin-sup-c4.stat	83.93	81.03	82.46	87.50	83.05	85.22	2.76000000000001
toxin-sup-c10-toxin-sup-c5.stat	82.14	80.70	81.42	87.50	83.05	85.22	3.8
toxin-sup-c10-toxin-sup-c6.stat	87.93	86.44	87.18	89.66	86.67	88.14	0.959999999999994
toxin-sup-c10-toxin-sup-c7.stat	89.09	87.50	88.29	92.73	89.47	91.07	2.77999999999999
toxin-sup-c10-toxin-sup-c8.stat	50.00	56.25	52.94	79.63	76.79	78.18	25.24
toxin-sup-c10-toxin-sup-c9.stat	59.15	66.67	62.69	100.00	100.00	100.00	37.31
toxin-sup-c11-toxin-sup-c12.stat	62.12	70.69	66.13	90.91	90.91	90.91	24.78
toxin-sup-c11-toxin-sup-c13.stat	84.51	86.96	85.71	95.77	94.44	95.10	9.39
toxin-sup-c11-toxin-sup-c14.stat	57.14	70.59	63.16	93.65	90.77	92.19	29.03
toxin-sup-c11-toxin-sup-c15.stat	89.47	87.93	88.70	91.23	89.66	90.43	1.73
toxin-sup-c11-toxin-sup-c16.stat	91.23	89.66	90.43	92.98	91.38	92.17	1.73999999999999
toxin-sup-c11-toxin-sup-c17.stat	94.83	93.22	94.02	96.55	94.92	95.73	1.71000000000001
toxin-sup-c11-toxin-sup-c18.stat	94.83	93.22	94.02	98.28	96.61	97.44	3.42
toxin-sup-c11-toxin-sup-c19.stat	92.86	91.23	92.04	92.86	91.23	92.04	0
toxin-sup-c11-toxin-sup-c2.stat	87.72	84.75	86.21	89.47	85.00	87.18	0.970000000000013
toxin-sup-c11-toxin-sup-c20.stat	80.36	80.36	80.36	85.71	84.21	84.96	4.59999999999999
toxin-sup-c11-toxin-sup-c3.stat	87.72	86.21	86.96	91.23	86.67	88.89	1.93000000000001
toxin-sup-c11-toxin-sup-c4.stat	80.70	80.70	80.70	91.23	86.67	88.89	8.19
toxin-sup-c11-toxin-sup-c5.stat	84.21	84.21	84.21	84.21	81.36	82.76	-1.44999999999999
toxin-sup-c11-toxin-sup-c6.stat	89.83	88.33	89.08	91.53	88.52	90.00	0.920000000000002
toxin-sup-c11-toxin-sup-c7.stat	92.86	91.23	92.04	91.07	89.47	90.27	-1.77000000000001
toxin-sup-c11-toxin-sup-c8.stat	50.91	57.14	53.85	83.64	82.14	82.88	29.03
toxin-sup-c11-toxin-sup-c9.stat	59.72	66.15	62.77	100.00	100.00	100.00	37.23
toxin-sup-c12-toxin-sup-c13.stat	54.55	64.29	59.02	92.42	92.42	92.42	33.4
toxin-sup-c12-toxin-sup-c14.stat	46.77	59.18	52.25	87.10	84.38	85.71	33.46
toxin-sup-c12-toxin-sup-c15.stat	62.50	66.04	64.22	82.14	79.31	80.70	16.48
toxin-sup-c12-toxin-sup-c16.stat	58.93	58.93	58.93	85.71	82.76	84.21	25.28
toxin-sup-c12-toxin-sup-c17.stat	68.42	72.22	70.27	91.23	89.66	90.43	20.16
toxin-sup-c12-toxin-sup-c18.stat	59.65	60.71	60.18	87.72	86.21	86.96	26.78
toxin-sup-c12-toxin-sup-c19.stat	58.18	60.38	59.26	81.82	77.59	79.65	20.39
toxin-sup-c12-toxin-sup-c2.stat	69.64	73.58	71.56	87.50	83.05	85.22	13.66
toxin-sup-c12-toxin-sup-c20.stat	69.09	67.86	68.47	76.36	72.41	74.34	5.87
toxin-sup-c12-toxin-sup-c3.stat	67.86	70.37	69.09	91.07	86.44	88.70	19.61
toxin-sup-c12-toxin-sup-c4.stat	64.29	67.92	66.06	82.14	77.97	80.00	13.94
toxin-sup-c12-toxin-sup-c5.stat	66.07	68.52	67.27	87.50	83.05	85.22	17.95
toxin-sup-c12-toxin-sup-c6.stat	65.52	69.09	67.26	86.21	83.33	84.75	17.49
toxin-sup-c12-toxin-sup-c7.stat	67.27	67.27	67.27	81.82	77.59	79.65	12.38
toxin-sup-c12-toxin-sup-c8.stat	11.11	13.04	12.00	77.78	76.36	77.06	65.06
toxin-sup-c12-toxin-sup-c9.stat	54.55	65.45	59.50	100.00	100.00	100.00	40.5
toxin-sup-c13-toxin-sup-c14.stat	55.38	75.00	63.72	95.38	95.38	95.38	31.66
toxin-sup-c13-toxin-sup-c15.stat	77.97	79.31	78.63	89.83	88.33	89.08	10.45
toxin-sup-c13-toxin-sup-c16.stat	76.27	77.59	76.92	93.22	91.67	92.44	15.52
toxin-sup-c13-toxin-sup-c17.stat	83.33	87.72	85.47	93.33	91.80	92.56	7.09
toxin-sup-c13-toxin-sup-c18.stat	73.33	77.19	75.21	91.67	90.16	90.91	15.7
toxin-sup-c13-toxin-sup-c19.stat	67.24	69.64	68.42	91.38	89.83	90.60	22.18
toxin-sup-c13-toxin-sup-c2.stat	71.19	73.68	72.41	76.27	76.27	76.27	3.86
toxin-sup-c13-toxin-sup-c20.stat	60.34	62.50	61.40	91.38	89.83	90.60	29.2
toxin-sup-c13-toxin-sup-c3.stat	47.46	50.91	49.12	89.83	88.33	89.08	39.96
toxin-sup-c13-toxin-sup-c4.stat	67.80	68.97	68.38	88.14	86.67	87.39	19.01
toxin-sup-c13-toxin-sup-c5.stat	69.49	71.93	70.69	86.44	85.00	85.71	15.02
toxin-sup-c13-toxin-sup-c6.stat	62.30	64.41	63.33	88.52	87.10	87.80	24.47
toxin-sup-c13-toxin-sup-c7.stat	68.97	75.47	72.07	81.03	81.03	81.03	8.96000000000001
toxin-sup-c13-toxin-sup-c8.stat	40.35	51.11	45.10	82.46	82.46	82.46	37.36
toxin-sup-c13-toxin-sup-c9.stat	48.61	53.03	50.72	88.89	88.89	88.89	38.17
toxin-sup-c14-toxin-sup-c15.stat	56.90	67.35	61.68	81.03	79.66	80.34	18.66
toxin-sup-c14-toxin-sup-c16.stat	58.62	69.39	63.55	82.76	81.36	82.05	18.5
toxin-sup-c14-toxin-sup-c17.stat	62.71	74.00	67.89	91.53	91.53	91.53	23.64
toxin-sup-c14-toxin-sup-c18.stat	61.02	70.59	65.45	91.53	91.53	91.53	26.08
toxin-sup-c14-toxin-sup-c19.stat	54.39	64.58	59.05	82.46	79.66	81.03	21.98
toxin-sup-c14-toxin-sup-c2.stat	62.71	64.91	63.79	76.27	75.00	75.63	11.84
toxin-sup-c14-toxin-sup-c20.stat	29.82	37.78	33.33	63.16	62.07	62.61	29.28
toxin-sup-c14-toxin-sup-c3.stat	50.85	55.56	53.10	84.75	83.33	84.03	30.93
toxin-sup-c14-toxin-sup-c4.stat	67.80	71.43	69.57	81.36	80.00	80.67	11.1
toxin-sup-c14-toxin-sup-c5.stat	64.41	67.86	66.09	77.97	76.67	77.31	11.22
toxin-sup-c14-toxin-sup-c6.stat	62.30	66.67	64.41	78.69	78.69	78.69	14.28
toxin-sup-c14-toxin-sup-c7.stat	50.88	60.42	55.24	75.44	72.88	74.14	18.9
toxin-sup-c14-toxin-sup-c8.stat	44.64	55.56	49.50	80.36	80.36	80.36	30.86
toxin-sup-c14-toxin-sup-c9.stat	50.79	60.38	55.17	90.48	87.69	89.06	33.89
toxin-sup-c15-toxin-sup-c16.stat	96.72	98.33	97.52	100.00	100.00	100.00	2.48
toxin-sup-c15-toxin-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin-sup-c15-toxin-sup-c18.stat	98.36	98.36	98.36	98.36	98.36	98.36	0
toxin-sup-c15-toxin-sup-c19.stat	95.00	98.28	96.61	100.00	100.00	100.00	3.39
toxin-sup-c15-toxin-sup-c2.stat	72.73	71.43	72.07	85.45	83.93	84.68	12.61
toxin-sup-c15-toxin-sup-c20.stat	89.47	87.93	88.70	89.47	86.44	87.93	-0.769999999999996
toxin-sup-c15-toxin-sup-c3.stat	81.82	83.33	82.57	96.36	92.98	94.64	12.07
toxin-sup-c15-toxin-sup-c4.stat	80.00	80.00	80.00	83.64	82.14	82.88	2.88
toxin-sup-c15-toxin-sup-c5.stat	69.09	70.37	69.72	92.73	89.47	91.07	21.35
toxin-sup-c15-toxin-sup-c6.stat	82.14	82.14	82.14	92.86	89.66	91.23	9.09
toxin-sup-c15-toxin-sup-c7.stat	83.05	89.09	85.96	100.00	98.33	99.16	13.2
toxin-sup-c15-toxin-sup-c8.stat	74.14	84.31	78.90	91.38	91.38	91.38	12.48
toxin-sup-c15-toxin-sup-c9.stat	56.14	56.14	56.14	70.18	68.97	69.57	13.43
toxin-sup-c16-toxin-sup-c17.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin-sup-c16-toxin-sup-c18.stat	98.36	98.36	98.36	100.00	100.00	100.00	1.64
toxin-sup-c16-toxin-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin-sup-c16-toxin-sup-c2.stat	76.36	73.68	75.00	78.18	75.44	76.79	1.79000000000001
toxin-sup-c16-toxin-sup-c20.stat	85.96	84.48	85.22	98.25	93.33	95.73	10.51
toxin-sup-c16-toxin-sup-c3.stat	83.64	85.19	84.40	94.55	91.23	92.86	8.45999999999999
toxin-sup-c16-toxin-sup-c4.stat	87.27	85.71	86.49	92.73	89.47	91.07	4.58
toxin-sup-c16-toxin-sup-c5.stat	72.73	72.73	72.73	92.73	89.47	91.07	18.34
toxin-sup-c16-toxin-sup-c6.stat	94.64	92.98	93.81	96.43	93.10	94.74	0.929999999999993
toxin-sup-c16-toxin-sup-c7.stat	79.66	82.46	81.03	89.83	89.83	89.83	8.8
toxin-sup-c16-toxin-sup-c8.stat	84.48	90.74	87.50	91.38	91.38	91.38	3.88
toxin-sup-c16-toxin-sup-c9.stat	50.88	52.73	51.79	77.19	74.58	75.86	24.07
toxin-sup-c17-toxin-sup-c18.stat	95.16	96.72	95.93	100.00	100.00	100.00	4.06999999999999
toxin-sup-c17-toxin-sup-c19.stat	96.67	98.31	97.48	100.00	100.00	100.00	2.52
toxin-sup-c17-toxin-sup-c2.stat	78.57	77.19	77.88	80.36	77.59	78.95	1.07000000000001
toxin-sup-c17-toxin-sup-c20.stat	72.41	77.78	75.00	98.28	95.00	96.61	21.61
toxin-sup-c17-toxin-sup-c3.stat	67.86	69.09	68.47	92.86	89.66	91.23	22.76
toxin-sup-c17-toxin-sup-c4.stat	76.79	78.18	77.48	80.36	77.59	78.95	1.47
toxin-sup-c17-toxin-sup-c5.stat	80.36	77.59	78.95	80.36	77.59	78.95	0
toxin-sup-c17-toxin-sup-c6.stat	78.95	77.59	78.26	96.49	93.22	94.83	16.57
toxin-sup-c17-toxin-sup-c7.stat	91.53	91.53	91.53	100.00	98.33	99.16	7.63
toxin-sup-c17-toxin-sup-c8.stat	50.00	56.86	53.21	94.83	94.83	94.83	41.62
toxin-sup-c17-toxin-sup-c9.stat	63.79	64.91	64.35	68.97	67.80	68.38	4.03
toxin-sup-c18-toxin-sup-c19.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin-sup-c18-toxin-sup-c2.stat	75.00	73.68	74.34	92.86	89.66	91.23	16.89
toxin-sup-c18-toxin-sup-c20.stat	75.86	78.57	77.19	96.55	93.33	94.92	17.73
toxin-sup-c18-toxin-sup-c3.stat	89.29	89.29	89.29	89.29	87.72	88.50	-0.790000000000006
toxin-sup-c18-toxin-sup-c4.stat	75.00	75.00	75.00	85.71	84.21	84.96	9.95999999999999
toxin-sup-c18-toxin-sup-c5.stat	73.21	74.55	73.87	92.86	89.66	91.23	17.36
toxin-sup-c18-toxin-sup-c6.stat	89.47	89.47	89.47	96.49	93.22	94.83	5.36
toxin-sup-c18-toxin-sup-c7.stat	83.05	87.50	85.22	100.00	98.33	99.16	13.94
toxin-sup-c18-toxin-sup-c8.stat	81.03	87.04	83.93	93.10	93.10	93.10	9.16999999999999
toxin-sup-c18-toxin-sup-c9.stat	55.17	57.14	56.14	63.79	62.71	63.25	7.11
toxin-sup-c19-toxin-sup-c2.stat	74.07	72.73	73.39	92.59	89.29	90.91	17.52
toxin-sup-c19-toxin-sup-c20.stat	82.46	83.93	83.19	100.00	95.00	97.44	14.25
toxin-sup-c19-toxin-sup-c3.stat	83.33	84.91	84.11	94.44	91.07	92.73	8.62
toxin-sup-c19-toxin-sup-c4.stat	75.93	74.55	75.23	90.74	87.50	89.09	13.86
toxin-sup-c19-toxin-sup-c5.stat	74.07	72.73	73.39	85.19	83.64	84.40	11.01
toxin-sup-c19-toxin-sup-c6.stat	89.09	87.50	88.29	89.09	85.96	87.50	-0.790000000000006
toxin-sup-c19-toxin-sup-c7.stat	86.44	89.47	87.93	89.83	89.83	89.83	1.89999999999999
toxin-sup-c19-toxin-sup-c8.stat	89.66	94.55	92.04	96.55	96.55	96.55	4.50999999999999
toxin-sup-c19-toxin-sup-c9.stat	58.93	58.93	58.93	64.29	61.02	62.61	3.68
toxin-sup-c2-toxin-sup-c20.stat	85.45	83.93	84.68	90.91	89.29	90.09	5.41
toxin-sup-c2-toxin-sup-c3.stat	78.33	82.46	80.34	100.00	100.00	100.00	19.66
toxin-sup-c2-toxin-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin-sup-c2-toxin-sup-c5.stat	88.33	92.98	90.60	100.00	100.00	100.00	9.40000000000001
toxin-sup-c2-toxin-sup-c6.stat	91.67	91.67	91.67	95.00	95.00	95.00	3.33
toxin-sup-c2-toxin-sup-c7.stat	79.25	80.77	80.00	94.34	89.29	91.74	11.74
toxin-sup-c2-toxin-sup-c8.stat	64.81	70.00	67.31	77.78	76.36	77.06	9.75
toxin-sup-c2-toxin-sup-c9.stat	59.65	64.15	61.82	92.98	88.33	90.60	28.78
toxin-sup-c20-toxin-sup-c3.stat	94.55	92.86	93.69	96.36	94.64	95.50	1.81
toxin-sup-c20-toxin-sup-c4.stat	94.55	92.86	93.69	92.73	91.07	91.89	-1.8
toxin-sup-c20-toxin-sup-c5.stat	85.45	85.45	85.45	90.91	89.29	90.09	4.64
toxin-sup-c20-toxin-sup-c6.stat	94.74	94.74	94.74	92.98	92.98	92.98	-1.75999999999999
toxin-sup-c20-toxin-sup-c7.stat	80.36	83.33	81.82	87.50	83.05	85.22	3.40000000000001
toxin-sup-c20-toxin-sup-c8.stat	75.44	84.31	79.63	85.96	84.48	85.22	5.59
toxin-sup-c20-toxin-sup-c9.stat	55.36	56.36	55.86	75.00	72.41	73.68	17.82
toxin-sup-c3-toxin-sup-c4.stat	95.00	96.61	95.80	100.00	100.00	100.00	4.2
toxin-sup-c3-toxin-sup-c5.stat	80.00	82.76	81.36	100.00	100.00	100.00	18.64
toxin-sup-c3-toxin-sup-c6.stat	100.00	100.00	100.00	98.33	98.33	98.33	-1.67
toxin-sup-c3-toxin-sup-c7.stat	86.79	85.19	85.98	90.57	85.71	88.07	2.08999999999999
toxin-sup-c3-toxin-sup-c8.stat	53.70	58.00	55.77	75.93	74.55	75.23	19.46
toxin-sup-c3-toxin-sup-c9.stat	50.88	55.77	53.21	94.74	90.00	92.31	39.1
toxin-sup-c4-toxin-sup-c5.stat	93.33	94.92	94.12	100.00	100.00	100.00	5.88
toxin-sup-c4-toxin-sup-c6.stat	95.00	95.00	95.00	95.00	95.00	95.00	0
toxin-sup-c4-toxin-sup-c7.stat	79.25	82.35	80.77	90.57	85.71	88.07	7.3
toxin-sup-c4-toxin-sup-c8.stat	48.15	53.06	50.49	77.78	76.36	77.06	26.57
toxin-sup-c4-toxin-sup-c9.stat	50.88	54.72	52.73	85.96	81.67	83.76	31.03
toxin-sup-c5-toxin-sup-c6.stat	88.33	88.33	88.33	95.00	95.00	95.00	6.67
toxin-sup-c5-toxin-sup-c7.stat	86.79	83.64	85.19	92.45	87.50	89.91	4.72
toxin-sup-c5-toxin-sup-c8.stat	57.41	62.00	59.62	70.37	69.09	69.72	10.1
toxin-sup-c5-toxin-sup-c9.stat	63.16	67.92	65.45	94.74	90.00	92.31	26.86
toxin-sup-c6-toxin-sup-c7.stat	85.19	83.64	84.40	87.04	82.46	84.68	0.280000000000001
toxin-sup-c6-toxin-sup-c8.stat	70.91	75.00	72.90	72.73	71.43	72.07	-0.830000000000013
toxin-sup-c6-toxin-sup-c9.stat	50.85	53.57	52.17	72.88	71.67	72.27	20.1
toxin-sup-c7-toxin-sup-c8.stat	79.31	82.14	80.70	98.28	98.28	98.28	17.58
toxin-sup-c7-toxin-sup-c9.stat	60.71	66.67	63.55	73.21	69.49	71.30	7.75
toxin-sup-c8-toxin-sup-c9.stat	61.82	64.15	62.96	60.00	57.89	58.93	-4.03
toxin_2-sup-c1-toxin_2-sup-c10.stat	72.97	75.00	73.97	100.00	100.00	100.00	26.03
toxin_2-sup-c1-toxin_2-sup-c11.stat	93.94	96.88	95.38	100.00	100.00	100.00	4.62
toxin_2-sup-c1-toxin_2-sup-c12.stat	72.22	76.47	74.29	94.44	94.44	94.44	20.15
toxin_2-sup-c1-toxin_2-sup-c13.stat	93.94	96.88	95.38	100.00	100.00	100.00	4.62
toxin_2-sup-c1-toxin_2-sup-c14.stat	77.78	87.50	82.35	100.00	100.00	100.00	17.65
toxin_2-sup-c1-toxin_2-sup-c15.stat	86.11	91.18	88.57	100.00	100.00	100.00	11.43
toxin_2-sup-c1-toxin_2-sup-c16.stat	94.29	97.06	95.65	100.00	100.00	100.00	4.34999999999999
toxin_2-sup-c1-toxin_2-sup-c17.stat	87.10	93.10	90.00	90.32	90.32	90.32	0.319999999999993
toxin_2-sup-c1-toxin_2-sup-c18.stat	60.00	62.07	61.02	80.00	80.00	80.00	18.98
toxin_2-sup-c1-toxin_2-sup-c19.stat	66.67	74.07	70.18	83.33	83.33	83.33	13.15
toxin_2-sup-c1-toxin_2-sup-c2.stat	86.49	88.89	87.67	91.89	91.89	91.89	4.22
toxin_2-sup-c1-toxin_2-sup-c20.stat	76.67	82.14	79.31	83.33	83.33	83.33	4.02
toxin_2-sup-c1-toxin_2-sup-c21.stat	87.10	93.10	90.00	100.00	100.00	100.00	10
toxin_2-sup-c1-toxin_2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c1-toxin_2-sup-c4.stat	75.00	81.82	78.26	100.00	100.00	100.00	21.74
toxin_2-sup-c1-toxin_2-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c1-toxin_2-sup-c6.stat	80.56	85.29	82.86	91.67	91.67	91.67	8.81
toxin_2-sup-c1-toxin_2-sup-c7.stat	86.49	88.89	87.67	91.89	91.89	91.89	4.22
toxin_2-sup-c1-toxin_2-sup-c8.stat	86.49	91.43	88.89	100.00	100.00	100.00	11.11
toxin_2-sup-c1-toxin_2-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c10-toxin_2-sup-c11.stat	88.24	93.75	90.91	100.00	100.00	100.00	9.09
toxin_2-sup-c10-toxin_2-sup-c12.stat	97.22	100.00	98.59	97.22	94.59	95.89	-2.7
toxin_2-sup-c10-toxin_2-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c10-toxin_2-sup-c14.stat	83.33	88.24	85.71	97.22	97.22	97.22	11.51
toxin_2-sup-c10-toxin_2-sup-c15.stat	88.89	94.12	91.43	97.22	97.22	97.22	5.78999999999999
toxin_2-sup-c10-toxin_2-sup-c16.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
toxin_2-sup-c10-toxin_2-sup-c17.stat	0.00	0.00	0.00	6.45	5.71	6.06	6.06
toxin_2-sup-c10-toxin_2-sup-c18.stat	93.33	93.33	93.33	96.67	96.67	96.67	3.34
toxin_2-sup-c10-toxin_2-sup-c19.stat	80.65	86.21	83.33	96.77	96.77	96.77	13.44
toxin_2-sup-c10-toxin_2-sup-c2.stat	94.59	94.59	94.59	94.59	94.59	94.59	0
toxin_2-sup-c10-toxin_2-sup-c20.stat	87.10	90.00	88.52	100.00	100.00	100.00	11.48
toxin_2-sup-c10-toxin_2-sup-c21.stat	80.65	86.21	83.33	100.00	100.00	100.00	16.67
toxin_2-sup-c10-toxin_2-sup-c3.stat	91.43	96.97	94.12	100.00	100.00	100.00	5.88
toxin_2-sup-c10-toxin_2-sup-c4.stat	91.67	94.29	92.96	100.00	100.00	100.00	7.04000000000001
toxin_2-sup-c10-toxin_2-sup-c5.stat	91.89	94.44	93.15	94.59	94.59	94.59	1.44
toxin_2-sup-c10-toxin_2-sup-c6.stat	94.59	94.59	94.59	94.59	94.59	94.59	0
toxin_2-sup-c10-toxin_2-sup-c7.stat	94.59	94.59	94.59	94.59	94.59	94.59	0
toxin_2-sup-c10-toxin_2-sup-c8.stat	89.19	91.67	90.41	97.30	97.30	97.30	6.89
toxin_2-sup-c10-toxin_2-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c11-toxin_2-sup-c12.stat	85.29	90.62	87.88	100.00	100.00	100.00	12.12
toxin_2-sup-c11-toxin_2-sup-c13.stat	91.18	96.88	93.94	100.00	100.00	100.00	6.06
toxin_2-sup-c11-toxin_2-sup-c14.stat	78.79	83.87	81.25	100.00	100.00	100.00	18.75
toxin_2-sup-c11-toxin_2-sup-c15.stat	81.82	87.10	84.37	100.00	100.00	100.00	15.63
toxin_2-sup-c11-toxin_2-sup-c16.stat	87.10	93.10	90.00	100.00	100.00	100.00	10
toxin_2-sup-c11-toxin_2-sup-c17.stat	0.00	0.00	0.00	55.17	50.00	52.46	52.46
toxin_2-sup-c11-toxin_2-sup-c18.stat	75.00	77.78	76.36	82.14	82.14	82.14	5.78
toxin_2-sup-c11-toxin_2-sup-c19.stat	54.84	65.38	59.65	87.10	87.10	87.10	27.45
toxin_2-sup-c11-toxin_2-sup-c2.stat	75.76	80.65	78.12	90.91	90.91	90.91	12.79
toxin_2-sup-c11-toxin_2-sup-c20.stat	58.06	66.67	62.07	93.55	93.55	93.55	31.48
toxin_2-sup-c11-toxin_2-sup-c21.stat	83.87	86.67	85.25	83.87	86.67	85.25	0
toxin_2-sup-c11-toxin_2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c11-toxin_2-sup-c4.stat	75.00	80.00	77.42	100.00	100.00	100.00	22.58
toxin_2-sup-c11-toxin_2-sup-c5.stat	75.76	83.33	79.37	96.97	96.97	96.97	17.6
toxin_2-sup-c11-toxin_2-sup-c6.stat	84.85	87.50	86.15	90.91	90.91	90.91	4.75999999999999
toxin_2-sup-c11-toxin_2-sup-c7.stat	75.76	80.65	78.12	90.91	90.91	90.91	12.79
toxin_2-sup-c11-toxin_2-sup-c8.stat	78.79	83.87	81.25	84.85	87.50	86.15	4.90000000000001
toxin_2-sup-c11-toxin_2-sup-c9.stat	85.29	93.55	89.23	94.12	96.97	95.52	6.28999999999999
toxin_2-sup-c12-toxin_2-sup-c13.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c12-toxin_2-sup-c14.stat	97.06	97.06	97.06	97.06	91.67	94.29	-2.77
toxin_2-sup-c12-toxin_2-sup-c15.stat	100.00	100.00	100.00	100.00	94.44	97.14	-2.86
toxin_2-sup-c12-toxin_2-sup-c16.stat	63.64	75.00	68.85	96.97	94.12	95.52	26.67
toxin_2-sup-c12-toxin_2-sup-c17.stat	60.00	69.23	64.29	53.33	47.06	50.00	-14.29
toxin_2-sup-c12-toxin_2-sup-c18.stat	79.31	79.31	79.31	62.07	54.55	58.06	-21.25
toxin_2-sup-c12-toxin_2-sup-c19.stat	64.52	71.43	67.80	80.65	80.65	80.65	12.85
toxin_2-sup-c12-toxin_2-sup-c2.stat	91.67	94.29	92.96	97.22	97.22	97.22	4.26000000000001
toxin_2-sup-c12-toxin_2-sup-c20.stat	77.42	85.71	81.36	83.87	86.67	85.25	3.89
toxin_2-sup-c12-toxin_2-sup-c21.stat	96.77	96.77	96.77	96.77	96.77	96.77	0
toxin_2-sup-c12-toxin_2-sup-c3.stat	97.14	100.00	98.55	100.00	100.00	100.00	1.45
toxin_2-sup-c12-toxin_2-sup-c4.stat	97.06	97.06	97.06	97.06	94.29	95.65	-1.41
toxin_2-sup-c12-toxin_2-sup-c5.stat	83.33	88.24	85.71	91.67	91.67	91.67	5.96000000000001
toxin_2-sup-c12-toxin_2-sup-c6.stat	97.14	100.00	98.55	97.14	94.44	95.77	-2.78
toxin_2-sup-c12-toxin_2-sup-c7.stat	94.44	100.00	97.14	94.44	94.44	94.44	-2.7
toxin_2-sup-c12-toxin_2-sup-c8.stat	97.14	97.14	97.14	97.14	94.44	95.77	-1.37
toxin_2-sup-c12-toxin_2-sup-c9.stat	86.11	91.18	88.57	91.67	89.19	90.41	1.84
toxin_2-sup-c13-toxin_2-sup-c14.stat	96.97	96.97	96.97	100.00	100.00	100.00	3.03
toxin_2-sup-c13-toxin_2-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c13-toxin_2-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c13-toxin_2-sup-c17.stat	34.48	32.26	33.33	55.17	50.00	52.46	19.13
toxin_2-sup-c13-toxin_2-sup-c18.stat	89.29	92.59	90.91	89.29	89.29	89.29	-1.61999999999999
toxin_2-sup-c13-toxin_2-sup-c19.stat	70.97	78.57	74.58	87.10	87.10	87.10	12.52
toxin_2-sup-c13-toxin_2-sup-c2.stat	87.88	90.62	89.23	90.91	90.91	90.91	1.67999999999999
toxin_2-sup-c13-toxin_2-sup-c20.stat	64.52	66.67	65.57	93.55	93.55	93.55	27.98
toxin_2-sup-c13-toxin_2-sup-c21.stat	83.87	86.67	85.25	100.00	100.00	100.00	14.75
toxin_2-sup-c13-toxin_2-sup-c3.stat	97.06	100.00	98.51	100.00	100.00	100.00	1.48999999999999
toxin_2-sup-c13-toxin_2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c13-toxin_2-sup-c5.stat	93.94	93.94	93.94	93.94	93.94	93.94	0
toxin_2-sup-c13-toxin_2-sup-c6.stat	90.91	90.91	90.91	90.91	90.91	90.91	0
toxin_2-sup-c13-toxin_2-sup-c7.stat	90.91	90.91	90.91	90.91	90.91	90.91	0
toxin_2-sup-c13-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c13-toxin_2-sup-c9.stat	97.06	97.06	97.06	100.00	100.00	100.00	2.94
toxin_2-sup-c14-toxin_2-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c14-toxin_2-sup-c16.stat	91.18	93.94	92.54	100.00	100.00	100.00	7.45999999999999
toxin_2-sup-c14-toxin_2-sup-c17.stat	54.84	62.96	58.62	87.10	87.10	87.10	28.48
toxin_2-sup-c14-toxin_2-sup-c18.stat	70.00	70.00	70.00	70.00	70.00	70.00	0
toxin_2-sup-c14-toxin_2-sup-c19.stat	66.67	74.07	70.18	80.00	80.00	80.00	9.81999999999999
toxin_2-sup-c14-toxin_2-sup-c2.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
toxin_2-sup-c14-toxin_2-sup-c20.stat	73.33	84.62	78.57	90.00	90.00	90.00	11.43
toxin_2-sup-c14-toxin_2-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c14-toxin_2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c14-toxin_2-sup-c4.stat	94.29	97.06	95.65	100.00	100.00	100.00	4.34999999999999
toxin_2-sup-c14-toxin_2-sup-c5.stat	91.43	94.12	92.75	94.29	94.29	94.29	1.54000000000001
toxin_2-sup-c14-toxin_2-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c14-toxin_2-sup-c7.stat	88.57	91.18	89.86	100.00	100.00	100.00	10.14
toxin_2-sup-c14-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c14-toxin_2-sup-c9.stat	77.78	84.85	81.16	100.00	100.00	100.00	18.84
toxin_2-sup-c15-toxin_2-sup-c16.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c15-toxin_2-sup-c17.stat	77.42	82.76	80.00	80.65	83.33	81.97	1.97
toxin_2-sup-c15-toxin_2-sup-c18.stat	93.33	93.33	93.33	90.00	90.00	90.00	-3.33
toxin_2-sup-c15-toxin_2-sup-c19.stat	70.00	77.78	73.68	80.00	80.00	80.00	6.31999999999999
toxin_2-sup-c15-toxin_2-sup-c2.stat	100.00	100.00	100.00	97.14	97.14	97.14	-2.86
toxin_2-sup-c15-toxin_2-sup-c20.stat	83.33	86.21	84.75	93.33	93.33	93.33	8.58
toxin_2-sup-c15-toxin_2-sup-c21.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c15-toxin_2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c15-toxin_2-sup-c4.stat	94.29	97.06	95.65	100.00	100.00	100.00	4.34999999999999
toxin_2-sup-c15-toxin_2-sup-c5.stat	94.29	97.06	95.65	97.14	97.14	97.14	1.48999999999999
toxin_2-sup-c15-toxin_2-sup-c6.stat	91.43	91.43	91.43	88.57	88.57	88.57	-2.86000000000001
toxin_2-sup-c15-toxin_2-sup-c7.stat	91.43	91.43	91.43	100.00	100.00	100.00	8.56999999999999
toxin_2-sup-c15-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c15-toxin_2-sup-c9.stat	94.44	97.14	95.77	100.00	100.00	100.00	4.23
toxin_2-sup-c16-toxin_2-sup-c17.stat	83.33	92.59	87.72	90.00	90.00	90.00	2.28
toxin_2-sup-c16-toxin_2-sup-c18.stat	96.43	96.43	96.43	96.43	96.43	96.43	0
toxin_2-sup-c16-toxin_2-sup-c19.stat	75.00	84.00	79.25	89.29	89.29	89.29	10.04
toxin_2-sup-c16-toxin_2-sup-c2.stat	91.18	91.18	91.18	91.18	91.18	91.18	0
toxin_2-sup-c16-toxin_2-sup-c20.stat	78.57	88.00	83.02	92.86	92.86	92.86	9.84
toxin_2-sup-c16-toxin_2-sup-c21.stat	82.76	85.71	84.21	100.00	100.00	100.00	15.79
toxin_2-sup-c16-toxin_2-sup-c3.stat	93.75	96.77	95.24	93.75	93.75	93.75	-1.48999999999999
toxin_2-sup-c16-toxin_2-sup-c4.stat	85.71	88.24	86.96	100.00	100.00	100.00	13.04
toxin_2-sup-c16-toxin_2-sup-c5.stat	85.29	87.88	86.57	91.18	91.18	91.18	4.61000000000001
toxin_2-sup-c16-toxin_2-sup-c6.stat	91.18	91.18	91.18	91.18	91.18	91.18	0
toxin_2-sup-c16-toxin_2-sup-c7.stat	91.18	91.18	91.18	91.18	91.18	91.18	0
toxin_2-sup-c16-toxin_2-sup-c8.stat	94.29	97.06	95.65	100.00	100.00	100.00	4.34999999999999
toxin_2-sup-c16-toxin_2-sup-c9.stat	97.14	97.14	97.14	97.14	97.14	97.14	0
toxin_2-sup-c17-toxin_2-sup-c18.stat	88.24	90.91	89.55	97.06	97.06	97.06	7.51000000000001
toxin_2-sup-c17-toxin_2-sup-c19.stat	82.14	85.19	83.64	100.00	100.00	100.00	16.36
toxin_2-sup-c17-toxin_2-sup-c2.stat	93.55	93.55	93.55	87.10	87.10	87.10	-6.45
toxin_2-sup-c17-toxin_2-sup-c20.stat	82.14	92.00	86.79	100.00	100.00	100.00	13.21
toxin_2-sup-c17-toxin_2-sup-c21.stat	0.00	0.00	0.00	48.15	43.33	45.61	45.61
toxin_2-sup-c17-toxin_2-sup-c3.stat	73.33	81.48	77.19	86.67	86.67	86.67	9.48
toxin_2-sup-c17-toxin_2-sup-c4.stat	90.32	93.33	91.80	90.32	90.32	90.32	-1.48
toxin_2-sup-c17-toxin_2-sup-c5.stat	45.16	46.67	45.90	51.61	48.48	50.00	4.1
toxin_2-sup-c17-toxin_2-sup-c6.stat	77.42	82.76	80.00	83.87	83.87	83.87	3.87
toxin_2-sup-c17-toxin_2-sup-c7.stat	80.65	83.33	81.97	74.19	74.19	74.19	-7.78
toxin_2-sup-c17-toxin_2-sup-c8.stat	64.52	74.07	68.97	87.10	87.10	87.10	18.13
toxin_2-sup-c17-toxin_2-sup-c9.stat	70.97	75.86	73.33	58.06	52.94	55.38	-17.95
toxin_2-sup-c18-toxin_2-sup-c19.stat	85.19	88.46	86.79	96.30	96.30	96.30	9.50999999999999
toxin_2-sup-c18-toxin_2-sup-c2.stat	86.67	86.67	86.67	90.00	90.00	90.00	3.33
toxin_2-sup-c18-toxin_2-sup-c20.stat	85.19	85.19	85.19	88.89	88.89	88.89	3.7
toxin_2-sup-c18-toxin_2-sup-c21.stat	57.69	57.69	57.69	88.46	88.46	88.46	30.77
toxin_2-sup-c18-toxin_2-sup-c3.stat	75.86	81.48	78.57	86.21	86.21	86.21	7.64
toxin_2-sup-c18-toxin_2-sup-c4.stat	93.10	93.10	93.10	96.55	96.55	96.55	3.45
toxin_2-sup-c18-toxin_2-sup-c5.stat	70.00	75.00	72.41	93.33	93.33	93.33	20.92
toxin_2-sup-c18-toxin_2-sup-c6.stat	83.33	86.21	84.75	80.00	77.42	78.69	-6.06
toxin_2-sup-c18-toxin_2-sup-c7.stat	80.00	80.00	80.00	90.00	90.00	90.00	10
toxin_2-sup-c18-toxin_2-sup-c8.stat	96.67	96.67	96.67	96.67	96.67	96.67	0
toxin_2-sup-c18-toxin_2-sup-c9.stat	83.33	86.21	84.75	93.33	93.33	93.33	8.58
toxin_2-sup-c19-toxin_2-sup-c2.stat	83.87	89.66	86.67	93.55	93.55	93.55	6.88
toxin_2-sup-c19-toxin_2-sup-c20.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c19-toxin_2-sup-c21.stat	50.00	53.85	51.85	60.71	60.71	60.71	8.86
toxin_2-sup-c19-toxin_2-sup-c3.stat	74.19	82.14	77.97	90.32	90.32	90.32	12.35
toxin_2-sup-c19-toxin_2-sup-c4.stat	86.21	89.29	87.72	82.76	82.76	82.76	-4.95999999999999
toxin_2-sup-c19-toxin_2-sup-c5.stat	87.10	90.00	88.52	96.77	96.77	96.77	8.25
toxin_2-sup-c19-toxin_2-sup-c6.stat	74.19	82.14	77.97	87.10	87.10	87.10	9.13
toxin_2-sup-c19-toxin_2-sup-c7.stat	83.87	89.66	86.67	90.32	90.32	90.32	3.64999999999999
toxin_2-sup-c19-toxin_2-sup-c8.stat	70.00	84.00	76.36	93.33	93.33	93.33	16.97
toxin_2-sup-c19-toxin_2-sup-c9.stat	74.19	82.14	77.97	80.65	80.65	80.65	2.68000000000001
toxin_2-sup-c2-toxin_2-sup-c20.stat	83.87	86.67	85.25	96.77	96.77	96.77	11.52
toxin_2-sup-c2-toxin_2-sup-c21.stat	66.67	66.67	66.67	93.33	93.33	93.33	26.66
toxin_2-sup-c2-toxin_2-sup-c3.stat	91.18	91.18	91.18	91.18	91.18	91.18	0
toxin_2-sup-c2-toxin_2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c2-toxin_2-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c2-toxin_2-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c2-toxin_2-sup-c7.stat	97.37	100.00	98.67	100.00	100.00	100.00	1.33
toxin_2-sup-c2-toxin_2-sup-c8.stat	91.67	91.67	91.67	100.00	100.00	100.00	8.33
toxin_2-sup-c2-toxin_2-sup-c9.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
toxin_2-sup-c20-toxin_2-sup-c21.stat	42.86	48.00	45.28	85.71	85.71	85.71	40.43
toxin_2-sup-c20-toxin_2-sup-c3.stat	80.65	86.21	83.33	96.77	96.77	96.77	13.44
toxin_2-sup-c20-toxin_2-sup-c4.stat	82.76	85.71	84.21	93.10	93.10	93.10	8.89
toxin_2-sup-c20-toxin_2-sup-c5.stat	87.10	90.00	88.52	96.77	96.77	96.77	8.25
toxin_2-sup-c20-toxin_2-sup-c6.stat	80.65	86.21	83.33	96.77	96.77	96.77	13.44
toxin_2-sup-c20-toxin_2-sup-c7.stat	74.19	76.67	75.41	96.77	96.77	96.77	21.36
toxin_2-sup-c20-toxin_2-sup-c8.stat	76.67	85.19	80.70	93.33	93.33	93.33	12.63
toxin_2-sup-c20-toxin_2-sup-c9.stat	87.10	90.00	88.52	93.55	93.55	93.55	5.03
toxin_2-sup-c21-toxin_2-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c21-toxin_2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c21-toxin_2-sup-c5.stat	60.00	69.23	64.29	96.67	96.67	96.67	32.38
toxin_2-sup-c21-toxin_2-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c21-toxin_2-sup-c7.stat	96.67	96.67	96.67	93.33	93.33	93.33	-3.34
toxin_2-sup-c21-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c21-toxin_2-sup-c9.stat	80.65	89.29	84.75	90.32	90.32	90.32	5.56999999999999
toxin_2-sup-c3-toxin_2-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c3-toxin_2-sup-c5.stat	97.06	100.00	98.51	100.00	100.00	100.00	1.48999999999999
toxin_2-sup-c3-toxin_2-sup-c6.stat	88.24	90.91	89.55	91.18	91.18	91.18	1.63000000000001
toxin_2-sup-c3-toxin_2-sup-c7.stat	88.24	90.91	89.55	91.18	91.18	91.18	1.63000000000001
toxin_2-sup-c3-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c3-toxin_2-sup-c9.stat	88.57	93.94	91.18	100.00	100.00	100.00	8.81999999999999
toxin_2-sup-c4-toxin_2-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c4-toxin_2-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c4-toxin_2-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c4-toxin_2-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c4-toxin_2-sup-c9.stat	91.67	94.29	92.96	100.00	100.00	100.00	7.04000000000001
toxin_2-sup-c5-toxin_2-sup-c6.stat	86.49	88.89	87.67	100.00	100.00	100.00	12.33
toxin_2-sup-c5-toxin_2-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c5-toxin_2-sup-c8.stat	88.89	91.43	90.14	100.00	100.00	100.00	9.86
toxin_2-sup-c5-toxin_2-sup-c9.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
toxin_2-sup-c6-toxin_2-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
toxin_2-sup-c6-toxin_2-sup-c8.stat	91.67	91.67	91.67	100.00	100.00	100.00	8.33
toxin_2-sup-c6-toxin_2-sup-c9.stat	91.89	94.44	93.15	94.59	94.59	94.59	1.44
toxin_2-sup-c7-toxin_2-sup-c8.stat	91.67	91.67	91.67	100.00	100.00	100.00	8.33
toxin_2-sup-c7-toxin_2-sup-c9.stat	97.30	97.30	97.30	97.30	97.30	97.30	0
toxin_2-sup-c8-toxin_2-sup-c9.stat	83.78	86.11	84.93	97.30	97.30	97.30	12.37
TPK-sup-c1-TPK-sup-c2.stat	90.76	92.62	91.68	93.57	92.83	93.20	1.52
TPK_B1_binding-sup-c1-TPK_B1_binding-sup-c2.stat	94.12	94.12	94.12	96.47	96.47	96.47	2.34999999999999
TPK_catalytic-sup-c1-TPK_catalytic-sup-c2.stat	85.45	89.24	87.31	89.70	88.10	88.89	1.58
TPR-sup-c1-TPR-sup-c2.stat	96.58	97.41	97.00	99.15	99.15	99.15	2.15000000000001
TPR-sup-c1-TPR-sup-c3.stat	95.04	95.83	95.44	97.52	97.52	97.52	2.08
TPR-sup-c1-TPR-sup-c4.stat	65.56	78.57	71.48	62.91	65.07	63.97	-7.51000000000001
TPR-sup-c1-TPR-sup-c5.stat	83.80	98.35	90.49	85.92	85.92	85.92	-4.56999999999999
TPR-sup-c1-TPR-sup-c6.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c2-TPR-sup-c3.stat	95.69	95.69	95.69	95.69	95.69	95.69	0
TPR-sup-c2-TPR-sup-c4.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c2-TPR-sup-c5.stat	92.31	94.74	93.51	82.91	82.91	82.91	-10.6
TPR-sup-c2-TPR-sup-c6.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c3-TPR-sup-c4.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c3-TPR-sup-c5.stat	85.95	88.89	87.39	93.39	93.39	93.39	6
TPR-sup-c3-TPR-sup-c6.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c4-TPR-sup-c5.stat	61.33	60.13	60.73	64.67	57.74	61.01	0.280000000000001
TPR-sup-c4-TPR-sup-c6.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
TPR-sup-c5-TPR-sup-c6.stat	0.00	0.00	0.00	0.00	0.00	0.00	0
trans_reg_C-sup-c1-trans_reg_C-sup-c2.stat	81.44	86.81	84.04	93.81	92.86	93.33	9.28999999999999
Transaldolase-sup-c1-Transaldolase-sup-c2.stat	100.00	100.00	100.00	98.73	98.73	98.73	-1.27
transcript_fac2-sup-c1-transcript_fac2-sup-c2.stat	94.24	94.74	94.49	95.81	95.81	95.81	1.32000000000001
Transglut_core-sup-c1-Transglut_core-sup-c2.stat	94.23	94.84	94.53	96.79	96.79	96.79	2.26000000000001
Transglutamin_C-sup-c1-Transglutamin_C-sup-c2.stat	87.37	88.30	87.83	86.32	86.32	86.32	-1.51000000000001
Transglutamin_N-sup-c1-Transglutamin_N-sup-c2.stat	90.98	91.67	91.32	87.97	86.67	87.31	-4.00999999999999
Transglutamin_NC-sup-c1-Transglutamin_NC-sup-c2.stat	93.11	93.25	93.18	92.96	92.96	92.96	-0.220000000000013
transket_pyr-sup-c1-transket_pyr-sup-c2.stat	98.31	98.31	98.31	98.31	98.31	98.31	0
transket_pyr-sup-c1-transket_pyr-sup-c3.stat	87.12	86.06	86.59	85.89	83.33	84.59	-2
transket_pyr-sup-c2-transket_pyr-sup-c3.stat	81.41	80.89	81.15	83.33	81.25	82.28	1.13
transketolase-sup-c1-transketolase-sup-c2.stat	90.64	90.94	90.79	90.64	90.94	90.79	0
transketolase_C-sup-c1-transketolase_C-sup-c2.stat	98.50	98.50	98.50	98.50	98.50	98.50	0
transketolase_C-sup-c1-transketolase_C-sup-c3.stat	90.00	91.53	90.76	90.83	90.83	90.83	0.0699999999999932
transketolase_C-sup-c2-transketolase_C-sup-c3.stat	87.07	88.60	87.83	84.48	84.48	84.48	-3.34999999999999
transketolase_PC-sup-c1-transketolase_PC-sup-c2.stat	98.39	98.39	98.39	98.39	98.39	98.39	0
transketolase_PC-sup-c1-transketolase_PC-sup-c3.stat	88.03	86.21	87.11	88.38	86.25	87.30	0.189999999999998
transketolase_PC-sup-c2-transketolase_PC-sup-c3.stat	84.67	83.15	83.91	83.58	82.08	82.82	-1.09
Transpeptidase-sup-c1-Transpeptidase-sup-c2.stat	96.19	96.19	96.19	99.68	99.68	99.68	3.49000000000001
TRANSTHYRETIN-sup-c1-TRANSTHYRETIN-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TRANSTHYRETIN-sup-c1-TRANSTHYRETIN-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TRANSTHYRETIN-sup-c2-TRANSTHYRETIN-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
trfl-sup-c1-trfl-sup-c2.stat	95.19	95.52	95.35	95.53	95.86	95.70	0.350000000000009
trfl-sup-c1-trfl-sup-c3.stat	97.37	97.05	97.21	98.03	97.70	97.87	0.660000000000011
trfl-sup-c1-trfl-sup-c4.stat	95.75	95.75	95.75	97.39	97.07	97.23	1.48
trfl-sup-c1-trfl-sup-c5.stat	98.37	98.37	98.37	98.04	98.04	98.04	-0.329999999999998
trfl-sup-c1-trfl-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
trfl-sup-c1-trfl-sup-c7.stat	98.73	98.73	98.73	99.68	99.68	99.68	0.950000000000003
trfl-sup-c2-trfl-sup-c3.stat	95.09	95.09	95.09	94.39	94.39	94.39	-0.700000000000003
trfl-sup-c2-trfl-sup-c4.stat	95.44	95.44	95.44	95.09	95.09	95.09	-0.349999999999994
trfl-sup-c2-trfl-sup-c5.stat	97.62	97.95	97.79	98.30	98.63	98.47	0.679999999999993
trfl-sup-c2-trfl-sup-c6.stat	95.88	96.21	96.04	98.28	98.28	98.28	2.23999999999999
trfl-sup-c2-trfl-sup-c7.stat	95.88	96.21	96.04	98.28	98.28	98.28	2.23999999999999
trfl-sup-c3-trfl-sup-c4.stat	97.65	97.79	97.72	99.71	99.56	99.63	1.91
trfl-sup-c3-trfl-sup-c5.stat	96.53	96.53	96.53	94.95	94.36	94.65	-1.88
trfl-sup-c3-trfl-sup-c6.stat	95.83	95.69	95.76	95.68	95.54	95.61	-0.150000000000006
trfl-sup-c3-trfl-sup-c7.stat	93.90	94.18	94.04	96.58	96.43	96.51	2.47
trfl-sup-c4-trfl-sup-c5.stat	95.91	95.91	95.91	95.91	95.91	95.91	0
trfl-sup-c4-trfl-sup-c6.stat	97.04	96.89	96.97	97.33	97.19	97.26	0.290000000000006
trfl-sup-c4-trfl-sup-c7.stat	93.63	93.77	93.70	97.19	97.04	97.11	3.41
trfl-sup-c5-trfl-sup-c6.stat	98.47	98.47	98.47	98.47	98.47	98.47	0
trfl-sup-c5-trfl-sup-c7.stat	97.85	97.85	97.85	97.85	97.85	97.85	0
trfl-sup-c6-trfl-sup-c7.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
TrkA-N-sup-c1-TrkA-N-sup-c2.stat	89.84	90.55	90.20	90.62	90.62	90.62	0.420000000000002
tRNA-synt_1-sup-c1-tRNA-synt_1-sup-c2.stat	85.28	86.15	85.71	87.63	86.18	86.90	1.19000000000001
tRNA-synt_1-sup-c1-tRNA-synt_1-sup-c3.stat	83.79	86.15	84.95	87.37	85.22	86.28	1.33
tRNA-synt_1-sup-c2-tRNA-synt_1-sup-c3.stat	84.91	85.99	85.44	86.58	84.11	85.33	-0.109999999999999
tRNA-synt_1_edit-sup-c1-tRNA-synt_1_edit-sup-c2.stat	90.27	91.76	91.01	98.38	98.38	98.38	7.36999999999999
tRNA-synt_1b-sup-c1-tRNA-synt_1b-sup-c2.stat	68.70	72.00	70.31	61.45	60.53	60.98	-9.33000000000001
tRNA-synt_1c-sup-c1-tRNA-synt_1c-sup-c2.stat	94.44	92.39	93.41	93.33	91.30	92.31	-1.09999999999999
tRNA-synt_1d-sup-c1-tRNA-synt_1d-sup-c2.stat	86.64	86.64	86.64	89.80	89.30	89.55	2.91
tRNA-synt_1d_C-sup-c1-tRNA-synt_1d_C-sup-c2.stat	94.92	94.92	94.92	97.46	97.46	97.46	2.53999999999999
tRNA-synt_1d_M-sup-c1-tRNA-synt_1d_M-sup-c2.stat	87.73	87.46	87.60	91.41	90.30	90.85	3.25
tRNA-synt_1d_N-sup-c1-tRNA-synt_1d_N-sup-c2.stat	68.09	71.11	69.57	64.89	64.89	64.89	-4.67999999999999
tRNA-synt_2b-sup-c1-tRNA-synt_2b-sup-c2.stat	99.30	99.30	99.30	99.30	99.30	99.30	0
tRNA-synt_2b-sup-c1-tRNA-synt_2b-sup-c3.stat	84.62	83.48	84.04	84.16	82.67	83.41	-0.63000000000001
tRNA-synt_2b-sup-c1-tRNA-synt_2b-sup-c4.stat	79.12	78.17	78.64	78.71	76.56	77.62	-1.02
tRNA-synt_2b-sup-c1-tRNA-synt_2b-sup-c5.stat	84.38	81.82	83.08	81.70	78.88	80.26	-2.81999999999999
tRNA-synt_2b-sup-c2-tRNA-synt_2b-sup-c3.stat	86.94	85.78	86.35	88.29	86.73	87.50	1.15000000000001
tRNA-synt_2b-sup-c2-tRNA-synt_2b-sup-c4.stat	79.68	79.05	79.37	78.09	76.26	77.17	-2.2
tRNA-synt_2b-sup-c2-tRNA-synt_2b-sup-c5.stat	84.75	81.47	83.08	77.13	73.82	75.44	-7.64
tRNA-synt_2b-sup-c3-tRNA-synt_2b-sup-c4.stat	94.09	94.09	94.09	94.49	94.49	94.49	0.399999999999991
tRNA-synt_2b-sup-c3-tRNA-synt_2b-sup-c5.stat	87.50	86.19	86.84	87.50	83.39	85.40	-1.44
tRNA-synt_2b-sup-c4-tRNA-synt_2b-sup-c5.stat	89.92	87.80	88.84	89.92	87.80	88.84	0
tRNA-synt_2d-sup-c1-tRNA-synt_2d-sup-c2.stat	82.95	82.95	82.95	81.25	81.25	81.25	-1.7
tRNA_bind-sup-c1-tRNA_bind-sup-c2.stat	84.04	86.81	85.41	80.85	80.00	80.42	-4.98999999999999
tRNA_bind-sup-c1-tRNA_bind-sup-c3.stat	81.25	82.98	82.11	83.33	82.47	82.90	0.790000000000006
tRNA_bind-sup-c2-tRNA_bind-sup-c3.stat	98.06	98.06	98.06	97.09	97.09	97.09	-0.969999999999999
trp_syntA-sup-c1-trp_syntA-sup-c2.stat	87.55	89.03	88.28	89.21	89.21	89.21	0.929999999999993
TrpBP-sup-c1-TrpBP-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
tryp_alpha_amyl-sup-c1-tryp_alpha_amyl-sup-c2.stat	80.39	82.83	81.59	92.16	92.16	92.16	10.57
tryp_alpha_amyl-sup-c1-tryp_alpha_amyl-sup-c3.stat	82.00	83.67	82.83	94.00	92.16	93.07	10.24
tryp_alpha_amyl-sup-c2-tryp_alpha_amyl-sup-c3.stat	91.23	92.04	91.63	100.00	100.00	100.00	8.37
Trypan_glycop-sup-c1-Trypan_glycop-sup-c2.stat	79.29	79.29	79.29	86.98	85.96	86.47	7.17999999999999
tubulin-sup-c1-tubulin-sup-c2.stat	96.69	96.69	96.69	97.16	96.93	97.05	0.359999999999999
Tymo_coat-sup-c1-Tymo_coat-sup-c2.stat	96.88	96.27	96.57	97.50	97.50	97.50	0.930000000000007
TyrKc-sup-c1-TyrKc-sup-c2.stat	97.33	97.70	97.51	95.42	95.79	95.60	-1.91000000000001
TyrKc-sup-c1-TyrKc-sup-c3.stat	95.31	95.31	95.31	96.48	96.48	96.48	1.17
TyrKc-sup-c1-TyrKc-sup-c4.stat	92.91	93.28	93.10	94.49	93.39	93.93	0.830000000000013
TyrKc-sup-c1-TyrKc-sup-c5.stat	89.37	89.72	89.55	89.37	88.33	88.85	-0.700000000000003
TyrKc-sup-c1-TyrKc-sup-c6.stat	89.84	90.95	90.39	95.93	95.93	95.93	5.54000000000001
TyrKc-sup-c1-TyrKc-sup-c7.stat	91.42	93.16	92.28	97.39	95.96	96.67	4.39
TyrKc-sup-c2-TyrKc-sup-c3.stat	92.72	94.16	93.44	98.47	96.98	97.72	4.28
TyrKc-sup-c2-TyrKc-sup-c4.stat	90.31	90.66	90.49	91.86	88.76	90.29	-0.199999999999989
TyrKc-sup-c2-TyrKc-sup-c5.stat	91.86	91.86	91.86	91.47	88.39	89.90	-1.95999999999999
TyrKc-sup-c2-TyrKc-sup-c6.stat	88.28	88.66	88.47	96.65	95.85	96.25	7.78
TyrKc-sup-c2-TyrKc-sup-c7.stat	88.93	91.29	90.09	93.36	92.34	92.84	2.75
TyrKc-sup-c3-TyrKc-sup-c4.stat	93.21	95.37	94.27	95.85	94.07	94.95	0.680000000000007
TyrKc-sup-c3-TyrKc-sup-c5.stat	92.86	95.74	94.27	95.49	94.07	94.78	0.510000000000005
TyrKc-sup-c3-TyrKc-sup-c6.stat	97.51	95.92	96.71	98.76	97.14	97.94	1.23
TyrKc-sup-c3-TyrKc-sup-c7.stat	95.08	94.01	94.54	93.94	92.19	93.06	-1.48
TyrKc-sup-c4-TyrKc-sup-c5.stat	97.49	97.14	97.32	97.49	96.80	97.14	-0.179999999999993
TyrKc-sup-c4-TyrKc-sup-c6.stat	93.75	91.84	92.78	97.08	94.72	95.88	3.09999999999999
TyrKc-sup-c4-TyrKc-sup-c7.stat	85.82	90.08	87.90	88.00	87.36	87.68	-0.219999999999999
TyrKc-sup-c5-TyrKc-sup-c6.stat	94.14	92.21	93.17	97.49	94.72	96.08	2.91
TyrKc-sup-c5-TyrKc-sup-c7.stat	84.89	90.08	87.41	84.53	84.84	84.68	-2.72999999999999
TyrKc-sup-c6-TyrKc-sup-c7.stat	89.02	91.63	90.31	96.34	96.34	96.34	6.03
tyrosinase-sup-c1-tyrosinase-sup-c2.stat	81.82	85.54	83.64	85.38	85.38	85.38	1.73999999999999
UBQ-sup-c1-UBQ-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UBQ-sup-c1-UBQ-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UBQ-sup-c2-UBQ-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UBX-sup-c1-UBX-sup-c2.stat	76.62	79.73	78.15	76.62	76.62	76.62	-1.53
uce-sup-c1-uce-sup-c10.stat	87.84	88.44	88.14	96.62	95.97	96.30	8.16
uce-sup-c1-uce-sup-c11.stat	97.28	97.28	97.28	99.32	98.65	98.98	1.7
uce-sup-c1-uce-sup-c12.stat	84.80	86.18	85.48	88.00	85.27	86.61	1.13
uce-sup-c1-uce-sup-c13.stat	97.39	98.03	97.70	98.69	98.69	98.69	0.989999999999995
uce-sup-c1-uce-sup-c2.stat	97.99	97.33	97.66	97.99	97.33	97.66	0
uce-sup-c1-uce-sup-c3.stat	98.62	98.62	98.62	98.62	97.95	98.28	-0.340000000000003
uce-sup-c1-uce-sup-c4.stat	96.60	96.60	96.60	97.96	97.30	97.63	1.03
uce-sup-c1-uce-sup-c5.stat	89.26	89.86	89.56	91.28	91.28	91.28	1.72
uce-sup-c1-uce-sup-c6.stat	97.92	97.92	97.92	99.31	99.31	99.31	1.39
uce-sup-c1-uce-sup-c7.stat	83.08	85.04	84.05	89.23	85.93	87.55	3.5
uce-sup-c1-uce-sup-c8.stat	97.32	96.67	96.99	97.99	97.33	97.66	0.670000000000002
uce-sup-c1-uce-sup-c9.stat	96.67	99.32	97.97	97.33	96.69	97.01	-0.959999999999994
uce-sup-c10-uce-sup-c11.stat	96.55	95.24	95.89	99.31	97.30	98.29	2.40000000000001
uce-sup-c10-uce-sup-c12.stat	85.83	85.83	85.83	87.50	84.68	86.07	0.239999999999995
uce-sup-c10-uce-sup-c13.stat	91.89	92.52	92.20	97.30	96.64	96.97	4.77
uce-sup-c10-uce-sup-c2.stat	89.80	90.41	90.10	95.24	95.24	95.24	5.14
uce-sup-c10-uce-sup-c3.stat	95.83	95.17	95.50	99.31	97.95	98.62	3.12
uce-sup-c10-uce-sup-c4.stat	95.21	95.21	95.21	100.00	99.32	99.66	4.45
uce-sup-c10-uce-sup-c5.stat	99.33	99.33	99.33	99.33	99.33	99.33	0
uce-sup-c10-uce-sup-c6.stat	92.25	93.57	92.91	97.18	97.18	97.18	4.27000000000001
uce-sup-c10-uce-sup-c7.stat	86.18	84.80	85.48	86.99	83.59	85.26	-0.219999999999999
uce-sup-c10-uce-sup-c8.stat	89.80	89.80	89.80	92.52	92.52	92.52	2.72
uce-sup-c10-uce-sup-c9.stat	88.97	88.36	88.66	93.10	91.22	92.15	3.49000000000001
uce-sup-c11-uce-sup-c12.stat	87.60	86.18	86.89	87.60	85.48	86.53	-0.359999999999999
uce-sup-c11-uce-sup-c13.stat	99.32	98.65	98.98	99.32	98.65	98.98	0
uce-sup-c11-uce-sup-c2.stat	96.60	96.60	96.60	99.32	98.65	98.98	2.38000000000001
uce-sup-c11-uce-sup-c3.stat	100.00	99.32	99.66	100.00	99.32	99.66	0
uce-sup-c11-uce-sup-c4.stat	99.32	99.32	99.32	99.32	99.32	99.32	0
uce-sup-c11-uce-sup-c5.stat	93.20	93.84	93.52	97.96	97.30	97.63	4.11
uce-sup-c11-uce-sup-c6.stat	93.66	94.33	93.99	97.89	97.89	97.89	3.90000000000001
uce-sup-c11-uce-sup-c7.stat	84.68	84.00	84.34	87.90	84.50	86.17	1.83
uce-sup-c11-uce-sup-c8.stat	96.60	96.60	96.60	99.32	98.65	98.98	2.38000000000001
uce-sup-c11-uce-sup-c9.stat	100.00	99.32	99.66	99.32	98.64	98.98	-0.679999999999993
uce-sup-c12-uce-sup-c13.stat	87.60	86.18	86.89	86.78	83.33	85.02	-1.87
uce-sup-c12-uce-sup-c2.stat	88.62	88.62	88.62	89.43	88.00	88.71	0.0899999999999892
uce-sup-c12-uce-sup-c3.stat	85.71	83.61	84.65	86.55	83.74	85.12	0.469999999999999
uce-sup-c12-uce-sup-c4.stat	87.60	85.48	86.53	88.43	85.60	86.99	0.459999999999994
uce-sup-c12-uce-sup-c5.stat	85.37	86.07	85.71	86.99	85.60	86.29	0.580000000000013
uce-sup-c12-uce-sup-c6.stat	85.34	83.90	84.62	87.07	83.47	85.23	0.609999999999999
uce-sup-c12-uce-sup-c7.stat	99.24	99.24	99.24	99.24	99.24	99.24	0
uce-sup-c12-uce-sup-c8.stat	87.70	86.99	87.35	89.34	86.51	87.90	0.550000000000011
uce-sup-c12-uce-sup-c9.stat	88.62	86.51	87.55	87.80	85.71	86.75	-0.799999999999997
uce-sup-c13-uce-sup-c2.stat	97.99	97.99	97.99	97.99	97.33	97.66	-0.329999999999998
uce-sup-c13-uce-sup-c3.stat	99.31	98.63	98.97	99.31	98.63	98.97	0
uce-sup-c13-uce-sup-c4.stat	98.64	97.97	98.31	98.64	97.97	98.31	0
uce-sup-c13-uce-sup-c5.stat	93.29	93.92	93.60	93.29	93.29	93.29	-0.309999999999988
uce-sup-c13-uce-sup-c6.stat	96.53	97.20	96.86	99.31	99.31	99.31	2.45
uce-sup-c13-uce-sup-c7.stat	86.40	86.40	86.40	88.80	84.73	86.72	0.319999999999993
uce-sup-c13-uce-sup-c8.stat	98.65	97.99	98.32	98.65	97.99	98.32	0
uce-sup-c13-uce-sup-c9.stat	97.30	97.96	97.63	97.30	96.64	96.97	-0.659999999999997
uce-sup-c2-uce-sup-c3.stat	98.62	97.95	98.28	98.62	97.95	98.28	0
uce-sup-c2-uce-sup-c4.stat	95.24	95.89	95.56	97.96	97.96	97.96	2.39999999999999
uce-sup-c2-uce-sup-c5.stat	88.00	90.41	89.19	91.33	91.33	91.33	2.14
uce-sup-c2-uce-sup-c6.stat	98.59	98.59	98.59	98.59	98.59	98.59	0
uce-sup-c2-uce-sup-c7.stat	85.16	85.83	85.49	85.94	84.62	85.27	-0.219999999999999
uce-sup-c2-uce-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
uce-sup-c2-uce-sup-c9.stat	97.99	98.65	98.32	97.32	96.67	96.99	-1.33
uce-sup-c3-uce-sup-c4.stat	97.26	97.93	97.59	97.95	97.95	97.95	0.359999999999999
uce-sup-c3-uce-sup-c5.stat	88.97	89.58	89.27	98.62	97.95	98.28	9.01000000000001
uce-sup-c3-uce-sup-c6.stat	96.45	96.45	96.45	97.16	97.16	97.16	0.709999999999994
uce-sup-c3-uce-sup-c7.stat	81.97	80.00	80.97	84.43	81.75	83.06	2.09
uce-sup-c3-uce-sup-c8.stat	100.00	99.32	99.66	100.00	99.32	99.66	0
uce-sup-c3-uce-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
uce-sup-c4-uce-sup-c5.stat	94.56	95.86	95.21	98.64	98.64	98.64	3.43000000000001
uce-sup-c4-uce-sup-c6.stat	97.90	97.90	97.90	97.90	97.90	97.90	0
uce-sup-c4-uce-sup-c7.stat	87.10	85.04	86.06	85.48	81.54	83.46	-2.60000000000001
uce-sup-c4-uce-sup-c8.stat	97.96	97.96	97.96	97.96	97.96	97.96	0
uce-sup-c4-uce-sup-c9.stat	95.21	95.86	95.53	98.63	98.63	98.63	3.09999999999999
uce-sup-c5-uce-sup-c6.stat	88.73	90.65	89.68	96.48	96.48	96.48	6.8
uce-sup-c5-uce-sup-c7.stat	84.92	85.60	85.26	86.51	83.85	85.16	-0.100000000000009
uce-sup-c5-uce-sup-c8.stat	88.59	90.41	89.49	91.28	92.52	91.89	2.40000000000001
uce-sup-c5-uce-sup-c9.stat	86.49	88.89	87.67	89.19	88.00	88.59	0.920000000000002
uce-sup-c6-uce-sup-c7.stat	84.03	81.97	82.99	82.35	79.03	80.66	-2.33
uce-sup-c6-uce-sup-c8.stat	97.89	97.89	97.89	98.59	98.59	98.59	0.700000000000003
uce-sup-c6-uce-sup-c9.stat	97.87	97.87	97.87	97.87	97.87	97.87	0
uce-sup-c7-uce-sup-c8.stat	86.40	85.71	86.06	89.60	86.15	87.84	1.78
uce-sup-c7-uce-sup-c9.stat	82.03	81.40	81.71	85.16	82.58	83.85	2.14
uce-sup-c8-uce-sup-c9.stat	99.32	99.32	99.32	98.65	97.99	98.32	-1
UCH-sup-c1-UCH-sup-c2.stat	83.43	84.36	83.89	81.22	81.22	81.22	-2.67
UCR_14kD-sup-c1-UCR_14kD-sup-c2.stat	100.00	100.00	100.00	99.06	99.06	99.06	-0.939999999999998
UCR_TM-sup-c1-UCR_TM-sup-c2.stat	98.53	98.53	98.53	98.53	98.53	98.53	0
UCR_TM-sup-c1-UCR_TM-sup-c3.stat	84.75	87.72	86.21	86.44	86.44	86.44	0.230000000000004
UCR_TM-sup-c2-UCR_TM-sup-c3.stat	76.92	81.97	79.37	90.77	90.77	90.77	11.4
UcrQ-sup-c1-UcrQ-sup-c2.stat	88.46	89.61	89.03	97.44	97.44	97.44	8.41
UcrQ-sup-c1-UcrQ-sup-c3.stat	85.00	89.47	87.18	86.25	85.19	85.71	-1.47000000000001
UcrQ-sup-c2-UcrQ-sup-c3.stat	79.22	82.43	80.79	89.61	88.46	89.03	8.23999999999999
ung-sup-c1-ung-sup-c2.stat	98.64	98.64	98.64	98.64	98.64	98.64	0
ung-sup-c1-ung-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
ung-sup-c2-ung-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UPF0033-sup-c1-UPF0033-sup-c2.stat	65.82	77.61	71.23	74.68	78.67	76.62	5.39
UPF0044-sup-c1-UPF0044-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UPF0076-sup-c1-UPF0076-sup-c2.stat	99.19	99.19	99.19	99.19	99.19	99.19	0
UPF0076-sup-c1-UPF0076-sup-c3.stat	93.50	94.26	93.88	98.37	98.37	98.37	4.49000000000001
UPF0076-sup-c2-UPF0076-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UPP_synthetase-sup-c1-UPP_synthetase-sup-c2.stat	99.52	99.52	99.52	97.61	97.61	97.61	-1.91
urease-sup-c1-urease-sup-c2.stat	99.65	99.65	99.65	99.65	99.65	99.65	0
Urease_beta-sup-c1-Urease_beta-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
urease_gamma-sup-c1-urease_gamma-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UreE-sup-c1-UreE-sup-c2.stat	86.47	89.15	87.79	93.23	93.23	93.23	5.44
Uricase-sup-c1-Uricase-sup-c2.stat	85.27	85.27	85.27	89.92	85.29	87.55	2.28
URO-D-sup-c1-URO-D-sup-c2.stat	98.25	98.25	98.25	98.25	98.25	98.25	0
Usp-sup-c1-Usp-sup-c2.stat	88.97	90.30	89.63	88.97	88.97	88.97	-0.659999999999997
utg-sup-c1-utg-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
UvrD-helicase-sup-c1-UvrD-helicase-sup-c2.stat	75.04	84.46	79.47	84.36	85.64	85.00	5.53
VAT-N-sup-c1-VAT-N-sup-c2.stat	79.88	81.37	80.62	81.10	77.33	79.17	-1.45
VAT-Nc-sup-c1-VAT-Nc-sup-c2.stat	72.37	76.39	74.32	75.00	69.51	72.15	-2.16999999999999
VAT-Nn-sup-c1-VAT-Nn-sup-c2.stat	93.18	95.35	94.25	95.45	95.45	95.45	1.2
VHS-sup-c1-VHS-sup-c2.stat	95.77	95.77	95.77	95.07	95.07	95.07	-0.700000000000003
voltage_CLC-sup-c1-voltage_CLC-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
VPR-sup-c1-VPR-sup-c2.stat	47.50	59.38	52.78	77.50	70.45	73.81	21.03
vprotease-sup-c1-vprotease-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
WD40-sup-c1-WD40-sup-c2.stat	87.00	93.67	90.21	92.26	93.42	92.83	2.62
WH1-sup-c1-WH1-sup-c2.stat	99.04	99.04	99.04	99.04	99.04	99.04	0
WHEP-TRS-sup-c1-WHEP-TRS-sup-c2.stat	85.19	93.88	89.32	90.74	90.74	90.74	1.42
WW-sup-c1-WW-sup-c2.stat	90.91	93.75	92.31	93.94	93.94	93.94	1.63
WW-sup-c1-WW-sup-c3.stat	78.38	90.62	84.06	81.08	81.08	81.08	-2.98
WW-sup-c1-WW-sup-c4.stat	72.97	90.00	80.60	72.97	72.97	72.97	-7.63
WW-sup-c2-WW-sup-c3.stat	84.85	90.32	87.50	96.97	96.97	96.97	9.47
WW-sup-c2-WW-sup-c4.stat	93.10	96.43	94.74	93.10	93.10	93.10	-1.64
WW-sup-c3-WW-sup-c4.stat	89.66	96.30	92.86	86.21	80.65	83.33	-9.53
xia-sup-c1-xia-sup-c2.stat	98.96	98.96	98.96	100.00	100.00	100.00	1.04000000000001
xia-sup-c1-xia-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
xia-sup-c1-xia-sup-c4.stat	97.92	97.92	97.92	98.96	98.96	98.96	1.03999999999999
xia-sup-c1-xia-sup-c5.stat	99.22	99.22	99.22	99.22	99.22	99.22	0
xia-sup-c1-xia-sup-c6.stat	95.04	94.55	94.79	94.52	93.78	94.15	-0.640000000000001
xia-sup-c2-xia-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
xia-sup-c2-xia-sup-c4.stat	99.48	99.48	99.48	99.48	99.48	99.48	0
xia-sup-c2-xia-sup-c5.stat	99.74	99.74	99.74	99.48	99.48	99.48	-0.259999999999991
xia-sup-c2-xia-sup-c6.stat	94.76	94.27	94.52	94.76	94.03	94.39	-0.129999999999995
xia-sup-c3-xia-sup-c4.stat	99.48	99.48	99.48	99.48	99.48	99.48	0
xia-sup-c3-xia-sup-c5.stat	99.74	99.74	99.74	99.48	99.48	99.48	-0.259999999999991
xia-sup-c3-xia-sup-c6.stat	95.04	94.55	94.79	94.78	94.04	94.41	-0.38000000000001
xia-sup-c4-xia-sup-c5.stat	99.74	99.74	99.74	100.00	100.00	100.00	0.260000000000005
xia-sup-c4-xia-sup-c6.stat	93.99	93.51	93.75	98.69	98.18	98.44	4.69
xia-sup-c5-xia-sup-c6.stat	94.26	93.77	94.01	94.26	93.77	94.01	0
XPG_C-sup-c1-XPG_C-sup-c2.stat	98.15	98.15	98.15	95.37	95.37	95.37	-2.78
XPG_NC-sup-c1-XPG_NC-sup-c2.stat	87.50	89.86	88.67	93.42	90.16	91.76	3.09
XPG_NI-sup-c1-XPG_NI-sup-c2.stat	85.49	88.24	86.84	89.64	83.57	86.50	-0.340000000000003
Yers_vir_YopE-sup-c1-Yers_vir_YopE-sup-c2.stat	93.18	91.11	92.13	95.45	93.33	94.38	2.25
Yers_vir_YopE-sup-c1-Yers_vir_YopE-sup-c3.stat	96.52	98.23	97.37	99.13	99.13	99.13	1.75999999999999
Yers_vir_YopE-sup-c2-Yers_vir_YopE-sup-c3.stat	94.85	94.85	94.85	94.85	94.85	94.85	0
YgbB-sup-c1-YgbB-sup-c2.stat	99.32	99.32	99.32	98.64	98.64	98.64	-0.679999999999993
YgbB-sup-c1-YgbB-sup-c3.stat	85.23	96.21	90.39	95.30	94.67	94.98	4.59
YgbB-sup-c2-YgbB-sup-c3.stat	87.50	97.08	92.04	96.05	95.42	95.74	3.69999999999999
zf-CCHH-sup-c1-zf-CCHH-sup-c10.stat	96.30	96.30	96.30	96.30	96.30	96.30	0
zf-CCHH-sup-c1-zf-CCHH-sup-c11.stat	79.31	92.00	85.19	96.55	96.55	96.55	11.36
zf-CCHH-sup-c1-zf-CCHH-sup-c12.stat	89.29	92.59	90.91	96.43	93.10	94.74	3.83
zf-CCHH-sup-c1-zf-CCHH-sup-c13.stat	86.67	89.66	88.14	96.67	93.55	95.08	6.94
zf-CCHH-sup-c1-zf-CCHH-sup-c14.stat	90.32	93.33	91.80	100.00	100.00	100.00	8.2
zf-CCHH-sup-c1-zf-CCHH-sup-c15.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c1-zf-CCHH-sup-c2.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c1-zf-CCHH-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c1-zf-CCHH-sup-c4.stat	89.66	96.30	92.86	100.00	100.00	100.00	7.14
zf-CCHH-sup-c1-zf-CCHH-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c1-zf-CCHH-sup-c6.stat	96.15	96.15	96.15	96.15	96.15	96.15	0
zf-CCHH-sup-c1-zf-CCHH-sup-c7.stat	85.71	92.31	88.89	85.71	82.76	84.21	-4.68000000000001
zf-CCHH-sup-c1-zf-CCHH-sup-c8.stat	93.10	96.43	94.74	96.55	96.55	96.55	1.81
zf-CCHH-sup-c1-zf-CCHH-sup-c9.stat	100.00	100.00	100.00	92.59	92.59	92.59	-7.41
zf-CCHH-sup-c10-zf-CCHH-sup-c11.stat	85.19	82.14	83.64	85.19	82.14	83.64	0
zf-CCHH-sup-c10-zf-CCHH-sup-c12.stat	88.89	88.89	88.89	85.19	85.19	85.19	-3.7
zf-CCHH-sup-c10-zf-CCHH-sup-c13.stat	88.89	88.89	88.89	88.89	88.89	88.89	0
zf-CCHH-sup-c10-zf-CCHH-sup-c14.stat	85.71	88.89	87.27	85.71	82.76	84.21	-3.06
zf-CCHH-sup-c10-zf-CCHH-sup-c15.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
zf-CCHH-sup-c10-zf-CCHH-sup-c2.stat	96.15	96.15	96.15	96.15	96.15	96.15	0
zf-CCHH-sup-c10-zf-CCHH-sup-c3.stat	96.15	96.15	96.15	96.15	96.15	96.15	0
zf-CCHH-sup-c10-zf-CCHH-sup-c4.stat	92.59	92.59	92.59	92.59	92.59	92.59	0
zf-CCHH-sup-c10-zf-CCHH-sup-c5.stat	92.00	92.00	92.00	92.00	92.00	92.00	0
zf-CCHH-sup-c10-zf-CCHH-sup-c6.stat	89.66	96.30	92.86	100.00	100.00	100.00	7.14
zf-CCHH-sup-c10-zf-CCHH-sup-c7.stat	85.71	85.71	85.71	82.14	82.14	82.14	-3.56999999999999
zf-CCHH-sup-c10-zf-CCHH-sup-c8.stat	88.89	85.71	87.27	88.89	85.71	87.27	0
zf-CCHH-sup-c10-zf-CCHH-sup-c9.stat	92.31	92.31	92.31	96.15	96.15	96.15	3.84
zf-CCHH-sup-c11-zf-CCHH-sup-c12.stat	85.71	85.71	85.71	96.43	93.10	94.74	9.03
zf-CCHH-sup-c11-zf-CCHH-sup-c13.stat	89.29	92.59	90.91	96.43	93.10	94.74	3.83
zf-CCHH-sup-c11-zf-CCHH-sup-c14.stat	89.66	96.30	92.86	93.10	93.10	93.10	0.239999999999995
zf-CCHH-sup-c11-zf-CCHH-sup-c15.stat	36.00	40.91	38.30	96.00	96.00	96.00	57.7
zf-CCHH-sup-c11-zf-CCHH-sup-c2.stat	82.14	88.46	85.19	96.43	96.43	96.43	11.24
zf-CCHH-sup-c11-zf-CCHH-sup-c3.stat	92.31	96.00	94.12	96.15	96.15	96.15	2.03
zf-CCHH-sup-c11-zf-CCHH-sup-c4.stat	89.66	92.86	91.23	93.10	93.10	93.10	1.86999999999999
zf-CCHH-sup-c11-zf-CCHH-sup-c5.stat	92.00	92.00	92.00	92.00	92.00	92.00	0
zf-CCHH-sup-c11-zf-CCHH-sup-c6.stat	84.62	84.62	84.62	88.46	85.19	86.79	2.17
zf-CCHH-sup-c11-zf-CCHH-sup-c7.stat	86.21	83.33	84.75	86.21	83.33	84.75	0
zf-CCHH-sup-c11-zf-CCHH-sup-c8.stat	83.33	92.59	87.72	100.00	100.00	100.00	12.28
zf-CCHH-sup-c11-zf-CCHH-sup-c9.stat	81.48	88.00	84.62	85.19	85.19	85.19	0.569999999999993
zf-CCHH-sup-c12-zf-CCHH-sup-c13.stat	93.10	96.43	94.74	100.00	100.00	100.00	5.26000000000001
zf-CCHH-sup-c12-zf-CCHH-sup-c14.stat	92.86	92.86	92.86	96.43	93.10	94.74	1.88
zf-CCHH-sup-c12-zf-CCHH-sup-c15.stat	83.33	86.96	85.11	95.83	92.00	93.88	8.77
zf-CCHH-sup-c12-zf-CCHH-sup-c2.stat	92.59	92.59	92.59	96.30	92.86	94.55	1.95999999999999
zf-CCHH-sup-c12-zf-CCHH-sup-c3.stat	96.00	92.31	94.12	96.00	92.31	94.12	0
zf-CCHH-sup-c12-zf-CCHH-sup-c4.stat	92.86	92.86	92.86	96.43	93.10	94.74	1.88
zf-CCHH-sup-c12-zf-CCHH-sup-c5.stat	95.83	92.00	93.88	95.83	92.00	93.88	0
zf-CCHH-sup-c12-zf-CCHH-sup-c6.stat	88.46	92.00	90.20	92.31	92.31	92.31	2.11
zf-CCHH-sup-c12-zf-CCHH-sup-c7.stat	89.29	89.29	89.29	78.57	75.86	77.19	-12.1
zf-CCHH-sup-c12-zf-CCHH-sup-c8.stat	89.29	92.59	90.91	96.43	93.10	94.74	3.83
zf-CCHH-sup-c12-zf-CCHH-sup-c9.stat	80.77	80.77	80.77	96.15	92.59	94.34	13.57
zf-CCHH-sup-c13-zf-CCHH-sup-c14.stat	93.33	90.32	91.80	96.67	93.55	95.08	3.28
zf-CCHH-sup-c13-zf-CCHH-sup-c15.stat	37.50	36.00	36.73	95.83	92.00	93.88	57.15
zf-CCHH-sup-c13-zf-CCHH-sup-c2.stat	88.89	88.89	88.89	96.30	92.86	94.55	5.66
zf-CCHH-sup-c13-zf-CCHH-sup-c3.stat	96.00	92.31	94.12	96.00	92.31	94.12	0
zf-CCHH-sup-c13-zf-CCHH-sup-c4.stat	89.29	92.59	90.91	96.43	93.10	94.74	3.83
zf-CCHH-sup-c13-zf-CCHH-sup-c5.stat	91.67	91.67	91.67	95.83	92.00	93.88	2.20999999999999
zf-CCHH-sup-c13-zf-CCHH-sup-c6.stat	92.31	92.31	92.31	92.31	92.31	92.31	0
zf-CCHH-sup-c13-zf-CCHH-sup-c7.stat	78.57	84.62	81.48	78.57	75.86	77.19	-4.29000000000001
zf-CCHH-sup-c13-zf-CCHH-sup-c8.stat	82.14	82.14	82.14	96.43	93.10	94.74	12.6
zf-CCHH-sup-c13-zf-CCHH-sup-c9.stat	96.15	92.59	94.34	92.31	88.89	90.57	-3.77000000000001
zf-CCHH-sup-c14-zf-CCHH-sup-c15.stat	92.00	95.83	93.88	100.00	100.00	100.00	6.12
zf-CCHH-sup-c14-zf-CCHH-sup-c2.stat	92.86	96.30	94.55	100.00	100.00	100.00	5.45
zf-CCHH-sup-c14-zf-CCHH-sup-c3.stat	96.15	96.15	96.15	100.00	100.00	100.00	3.84999999999999
zf-CCHH-sup-c14-zf-CCHH-sup-c4.stat	86.21	92.59	89.29	93.10	93.10	93.10	3.80999999999999
zf-CCHH-sup-c14-zf-CCHH-sup-c5.stat	96.00	100.00	97.96	100.00	100.00	100.00	2.04000000000001
zf-CCHH-sup-c14-zf-CCHH-sup-c6.stat	88.89	92.31	90.57	96.30	96.30	96.30	5.73
zf-CCHH-sup-c14-zf-CCHH-sup-c7.stat	78.57	84.62	81.48	78.57	75.86	77.19	-4.29000000000001
zf-CCHH-sup-c14-zf-CCHH-sup-c8.stat	72.41	75.00	73.68	72.41	75.00	73.68	0
zf-CCHH-sup-c14-zf-CCHH-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c15-zf-CCHH-sup-c2.stat	80.00	86.96	83.33	100.00	100.00	100.00	16.67
zf-CCHH-sup-c15-zf-CCHH-sup-c3.stat	84.00	91.30	87.50	100.00	100.00	100.00	12.5
zf-CCHH-sup-c15-zf-CCHH-sup-c4.stat	56.00	60.87	58.33	100.00	100.00	100.00	41.67
zf-CCHH-sup-c15-zf-CCHH-sup-c5.stat	84.00	87.50	85.71	100.00	100.00	100.00	14.29
zf-CCHH-sup-c15-zf-CCHH-sup-c6.stat	87.50	95.45	91.30	95.83	95.83	95.83	4.53
zf-CCHH-sup-c15-zf-CCHH-sup-c7.stat	80.00	86.96	83.33	92.00	92.00	92.00	8.67
zf-CCHH-sup-c15-zf-CCHH-sup-c8.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
zf-CCHH-sup-c15-zf-CCHH-sup-c9.stat	68.00	73.91	70.83	100.00	100.00	100.00	29.17
zf-CCHH-sup-c2-zf-CCHH-sup-c3.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c2-zf-CCHH-sup-c4.stat	92.86	96.30	94.55	100.00	100.00	100.00	5.45
zf-CCHH-sup-c2-zf-CCHH-sup-c5.stat	96.00	100.00	97.96	100.00	100.00	100.00	2.04000000000001
zf-CCHH-sup-c2-zf-CCHH-sup-c6.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
zf-CCHH-sup-c2-zf-CCHH-sup-c7.stat	85.19	92.00	88.46	77.78	75.00	76.36	-12.1
zf-CCHH-sup-c2-zf-CCHH-sup-c8.stat	85.71	92.31	88.89	96.43	96.43	96.43	7.54000000000001
zf-CCHH-sup-c2-zf-CCHH-sup-c9.stat	77.78	80.77	79.25	100.00	100.00	100.00	20.75
zf-CCHH-sup-c3-zf-CCHH-sup-c4.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c3-zf-CCHH-sup-c5.stat	96.00	100.00	97.96	100.00	100.00	100.00	2.04000000000001
zf-CCHH-sup-c3-zf-CCHH-sup-c6.stat	96.00	96.00	96.00	96.00	96.00	96.00	0
zf-CCHH-sup-c3-zf-CCHH-sup-c7.stat	88.46	92.00	90.20	84.62	84.62	84.62	-5.58
zf-CCHH-sup-c3-zf-CCHH-sup-c8.stat	88.46	88.46	88.46	88.46	88.46	88.46	0
zf-CCHH-sup-c3-zf-CCHH-sup-c9.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c4-zf-CCHH-sup-c5.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c4-zf-CCHH-sup-c6.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c4-zf-CCHH-sup-c7.stat	71.43	74.07	72.73	78.57	75.86	77.19	4.45999999999999
zf-CCHH-sup-c4-zf-CCHH-sup-c8.stat	86.21	92.59	89.29	93.10	93.10	93.10	3.80999999999999
zf-CCHH-sup-c4-zf-CCHH-sup-c9.stat	96.30	100.00	98.11	100.00	100.00	100.00	1.89
zf-CCHH-sup-c5-zf-CCHH-sup-c6.stat	91.67	91.67	91.67	95.83	95.83	95.83	4.16
zf-CCHH-sup-c5-zf-CCHH-sup-c7.stat	88.00	88.00	88.00	96.00	96.00	96.00	8
zf-CCHH-sup-c5-zf-CCHH-sup-c8.stat	100.00	100.00	100.00	100.00	100.00	100.00	0
zf-CCHH-sup-c5-zf-CCHH-sup-c9.stat	88.00	95.65	91.67	100.00	100.00	100.00	8.33
zf-CCHH-sup-c6-zf-CCHH-sup-c7.stat	81.48	81.48	81.48	88.89	88.89	88.89	7.41
zf-CCHH-sup-c6-zf-CCHH-sup-c8.stat	92.31	88.89	90.57	92.31	88.89	90.57	0
zf-CCHH-sup-c6-zf-CCHH-sup-c9.stat	100.00	100.00	100.00	96.00	96.00	96.00	-4
zf-CCHH-sup-c7-zf-CCHH-sup-c8.stat	89.66	92.86	91.23	93.10	93.10	93.10	1.86999999999999
zf-CCHH-sup-c7-zf-CCHH-sup-c9.stat	77.78	84.00	80.77	92.59	92.59	92.59	11.82
zf-CCHH-sup-c8-zf-CCHH-sup-c9.stat	81.48	81.48	81.48	77.78	77.78	77.78	-3.7
zf-TAZ-sup-c1-zf-TAZ-sup-c2.stat	62.65	75.36	68.42	68.67	68.67	68.67	0.25
Zn_dep_PLPC-sup-c1-Zn_dep_PLPC-sup-c2.stat	89.64	90.05	89.84	90.09	90.09	90.09	0.25


==> rotran/all.dat <==
-8.97848746e-04 -1.74079105e-01 -9.84731197e-01
0.25700694 -0.49844345 -0.82795018
-0.00528118 -0.17423993 -0.98468924
0.12465745 0.64438605 0.75447166
0.37222141 -0.44326004 -0.81545812
-0.40196285 -0.87888676 -0.25687483
-0.5729084 0.01281208 0.81951928
0.90390027 0.12520586 -0.40900868
-0.47788474 -0.83109158 -0.28445214
0.3399429 -0.57378948 -0.74512053
-0.75466144 0.22112641 0.61772901
-0.3902573 -0.88457704 -0.25538599
0.80186379 -0.58806169 0.10582155
0.27417403 -0.40864843 -0.8705374 
-0.47955227 -0.83133149 -0.28092235
-0.57826316 0.0117132 0.81576598
0.22680335 -0.53206635 -0.81576085
0.2813378 -0.39974016 -0.87238568
0.47908396 0.54510421 -0.68799645
0.24180669 -0.53616315 -0.80873901
-0.57439226 0.01792181 0.81838381
-0.41720966 -0.90547734 -0.07776149
-0.40694264 -0.87261552 -0.27007362
0.46807218 -0.87587172 0.11729095
0.46124545 -0.88081217 0.10687639
0.1187816 0.65413177 0.74699557
0.43845204 -0.89081806 0.11917561
0.37575063 -0.4627097 -0.80293912
-0.7522313 0.23285827 0.61638087
0.8913554 0.24625844 -0.38058105
0.87310255 0.19860511 -0.44525018
-0.57052994 0.00805316 0.82123739
0.45538715 -0.88404465 0.10529768
-0.57292068 0.01216808 0.81952053
0.11156905 0.48131779 -0.86941665
0.23791437 0.96764416 -0.08403307
0.15189472 0.2930845 0.94394368
-0.60620838 -0.57617432 -0.54821026
0.41983154 -0.46293285 -0.78066301
0.12698542 0.65704608 0.74307781
-0.41722476 -0.87047935 -0.26113051
0.87613213 0.29056713 -0.38465986
-0.75073642 0.22220986 0.62210721
0.25483197 -0.92534393 0.28071147
-0.02926774 0.87028867 0.49167192
0.15885657 0.29602814 0.94187689
0.86021775 -0.50291759 0.08426356
0.84413093 -0.49543765 0.20490128
0.12970547 0.66416609 0.736247 
0.05454312 -0.98810923 -0.1437536 
0.47168508 -0.87427777 0.11468224
0.86859953 -0.49006805 0.07326332
0.43183267 -0.52810204 -0.73118311
0.23512073 0.96864313 -0.08030564
-8.46099496e-01 -2.27302284e-04 -5.33025086e-01
0.91435641 0.1534649 -0.37470087
-0.57634431 0.0041746 0.81719637
0.8780517 0.28701168 -0.38294825
0.16359933 0.29696697 0.9407689 
0.06670667 0.48495165 -0.87199312
0.15227084 0.64936709 0.74507445
-0.69352615 -0.14748769 -0.70517278
0.11932184 0.66389513 0.73824489
-0.65489441 -0.16573672 -0.73732263
0.15215394 0.65794754 0.7375325 
-0.8135317 0.58030272 -0.03761216
-0.12371044 -0.92796838 -0.35152566
0.36523977 -0.44927233 -0.81532472
0.21454111 0.30565014 0.92765832
-0.7532239 0.21508273 0.62160522
0.54453325 0.28902158 -0.78736919
-0.75098342 0.2187414 0.62303746
0.46723533 -0.87569749 0.12183994
0.38364935 -0.41993779 -0.82247519
0.26594153 -0.50035405 -0.82396644
0.91589034 0.16152151 -0.36749879
0.12113664 0.48579311 -0.86563933
0.3821182 0.89387089 -0.23447688
0.25530028 -0.4855563 -0.83609623
0.87968421 0.18123591 -0.43966976
0.20044833 0.33613107 0.92023712
0.36683446 -0.45251361 -0.81281227
-0.34748217 -0.90568787 -0.24286933
0.37049523 -0.460008 -0.80692369
-0.04532102 0.10748165 0.99317384
-0.00741569 -0.17696059 -0.98418993
0.17943069 0.62090564 0.76307297
0.97522056 0.16340418 0.14914347
0.33142188 -0.44244412 -0.83330822
0.41912296 -0.46592051 -0.77926505
0.23650281 0.9688288 -0.07373685
0.14937373 0.30862513 0.9393816 
0.32484978 -0.58900964 -0.73995978
0.87481505 0.19821653 -0.44205061
0.35022864 -0.43573862 -0.82913917
-0.78688508 -0.60458779 0.12363341
-0.74772465 0.23117484 0.62246764
0.19764946 0.3425028 0.9184913 
0.47197226 -0.87339938 0.12006527
-0.40308908 -0.87793159 -0.25837237
0.36775866 -0.45053804 -0.813492 
0.19277427 0.33602744 0.92191291
0.98483586 -0.06483343 -0.16091932
0.53759122 0.30105117 -0.78763175
-0.40033722 -0.88083816 -0.25269133
-0.60990459 0.67233163 0.41950756
0.99232411 0.01897175 -0.12220056
0.2798894 -0.60294354 -0.74707484
0.89746112 0.28188506 -0.33927011
-0.68436366 -0.18503083 -0.70527309
-0.41065708 -0.82791114 -0.38199928
0.32084653 0.92954195 -0.18168336
0.98629767 -0.08111729 -0.1436559 
0.36949378 -0.45467946 -0.8103956 
-0.47299957 -0.860093 -0.19108005
0.24846683 -0.55127597 -0.79646677
0.37422562 -0.46185234 -0.80414391
0.24860767 -0.48939601 -0.83587408
0.24551308 0.9665128 -0.07467804
0.391242 0.88833517 -0.24039511
0.20131545 -0.55109203 -0.80979604
0.18530947 0.16429704 -0.96884805
0.90872687 0.15696248 -0.38675344
0.88321775 0.28219408 -0.37455708
0.26093683 -0.92238605 0.28480825
0.21391326 -0.49376759 -0.84287286
-0.34634885 -0.90875709 -0.23281515
0.96193111 -0.22939786 -0.14854296
0.28101656 -0.60247362 -0.74703097
0.31169808 -0.34586039 -0.88499993
-0.61738729 0.65823805 0.43076164
0.19209835 0.34257469 0.91964167
0.63413209 -0.66046065 -0.4020794 
-0.79425269 0.33935642 0.50398403
0.37151721 -0.45875296 -0.80716836
-0.67675304 -0.17692293 -0.71463531
0.30503714 -0.60570449 -0.73489755
-0.28167671 -0.91368699 -0.29297495
0.34064031 -0.59175682 -0.73060787
-0.68668717 -0.17046584 -0.70668399
0.38558319 -0.4710429 -0.79337513
-0.67869359 -0.16262613 -0.71618986
-0.74737686 0.22913492 0.62363881
-0.00155904 0.05364053 0.998559 
-0.75029892 0.22915313 0.62011313
0.10817242 0.48193076 -0.8695063 
-0.68554622 -0.1510202 -0.71219319
0.27944732 0.46230185 0.84153789
-0.0518576 0.08653625 0.9948982 
0.91215253 0.15030807 -0.38129443
0.56581789 0.21195249 -0.79682255
-0.64012229 0.63942456 -0.42588705
0.34365928 0.91380233 -0.21648002
-0.0086911 0.04043849 0.99914432
0.85456824 -0.48580953 0.18358196
0.32761803 -0.59185451 -0.73646098
0.32410517 -0.4360449 -0.83953595
-0.4179585 -0.90177852 -0.11002957
-0.6284166 0.68378353 0.37085402
0.50155777 0.46027312 -0.73252219
-0.37647435 -0.82723612 -0.41707021
0.4938308 0.54081208 -0.68092102
0.99247807 -0.02874983 -0.11899682
-0.68799192 -0.15327838 -0.70934671
-0.43087366 0.83045453 0.35311928
-0.40696427 0.82722563 0.38739884
0.26309618 -0.530177 -0.80603516
-0.40158901 0.82888174 0.38946268
0.26333487 -0.52405161 -0.80995357
-0.4217301 0.83185703 0.36077413
0.87052995 -0.4870244 0.07060241
0.87869179 -0.45207357 0.15339586
0.78518629 -0.60921019 0.11110943
0.24169891 0.96770197 -0.07165407
0.24438025 0.96732271 -0.06756455
0.12179047 0.78337312 0.60950273
0.86819643 -0.48845854 0.08742634
-0.42087218 -0.86936903 -0.25896689
0.00456824 0.06232782 0.99804533
0.5688442 0.20959613 -0.79528975
0.97453892 -0.17200404 -0.14383243
-0.3892087 0.83309954 0.39301622
-0.66092998 0.63565403 -0.39889267
0.59526563 -0.70817918 -0.37965915
-0.62889427 0.67844003 0.37975106
0.80253422 0.454299 -0.38671842
-0.41160288 -0.90498805 -0.10760892
0.49763289 0.26903385 -0.82461023
-0.02118497 -0.19388478 -0.98079544
-0.68239695 -0.1781501 -0.70894033
0.8902511 0.19231072 -0.41287991
-0.80080026 0.36244249 0.47681698
-0.39909452 0.30111715 -0.86605561
0.2683838 -0.51973176 -0.81107891
-0.72084945 0.23764651 0.65107614
0.65618217 0.51121712 0.55505133
0.20538011 0.32475168 0.92323101
0.54278558 -0.81493616 0.20313235
0.84811771 0.4288269 -0.31113321
-0.73653561 0.22653908 0.6373347 
0.3528288 0.90850019 -0.22391836
-0.63200372 0.67666453 0.37775192
-0.03969816 0.08884104 0.9952547 
-0.43731084 -0.82830626 -0.35024017
0.3806147 -0.91037178 0.16234514
-0.19880801 0.80937505 0.55261856
-0.14793608 -0.92972189 -0.33724198
0.26403865 -0.6016987 -0.75381845
0.91453338 0.15941411 -0.37177315
-0.5587942 0.02133765 0.82903188
0.34259647 -0.93943596 0.00936242
-0.80143321 0.04001413 0.596744 
-0.39815971 0.20011623 -0.89522183
-0.04552564 0.11445848 0.99238425
0.88760501 0.19771057 -0.41601446
-0.37507573 -0.82750809 -0.41778997
-0.68383151 -0.16482659 -0.71077853
0.34389848 0.91190088 -0.22398737
0.25419286 -0.49483532 -0.83097756
0.64442754 0.51909512 0.56147426
0.32562986 -0.43438908 -0.83980441
0.40891272 -0.89971882 0.15263195
0.33229935 -0.59545201 -0.73144656
0.37568256 0.57994246 0.72286177
-0.62242371 0.63893962 0.45204535
-0.05290687 0.10842853 0.99269503
0.99309915 0.00942549 -0.11689837
0.33293283 0.92971307 -0.15744658
-0.30025911 0.1951777 -0.93367559
0.26320356 -0.518318 -0.81367713
-0.40530637 0.36823767 -0.8367365 
0.39146411 -0.79284978 0.46706003
-0.40314201 -0.90905064 -0.10537302
0.86265928 -0.49899012 0.08262696
0.15361291 0.31298047 0.93725467
0.64520246 0.52082574 0.55897593
-0.02681282 -0.18766654 -0.98186684
-0.63445592 -0.64738119 0.42233068
-0.68490738 0.64649314 0.33607855
-0.0465083 0.53554785 -0.84322321
-0.15563563 0.90100157 0.40493682
0.36403689 0.91228962 -0.18762927
-0.77229297 0.18261208 0.60845405
0.11985838 0.78199679 0.61164927
0.21069506 0.32148331 0.92317718
0.18709163 0.34558713 0.91954732
0.47970477 0.5399819 -0.69159472
0.31290683 0.9307881 -0.18900405
-0.36252752 -0.91900587 -0.15492435
-0.72673631 0.21760596 0.65153813
0.87884063 -0.47228146 0.06774334
0.48633477 0.50781316 -0.71105844
0.14058775 0.96862912 -0.20492092
0.41382346 -0.8917883 0.18293077
0.64259249 0.68462247 -0.34404522
-0.41607073 0.22192442 -0.88183606
0.14051637 0.39753842 -0.90676254
-0.58899856 -0.5940662 -0.54787403
0.64637554 0.5171572 0.56102312
0.8710857 -0.48473459 0.07901232
0.4474723 -0.88815963 0.10459857
-0.37491459 -0.71448594 0.5907191 
-0.41474777 0.24252291 -0.87702161
0.09874628 -0.9841007 -0.14763112
-0.75413859 0.22875741 0.61558503
-0.41973367 -0.90220213 -0.09927417
0.28886217 -0.40965447 -0.86529893
-0.3939687 0.43730673 -0.80842531
-0.71158522 -0.18621601 -0.67747313
0.84386212 -0.49990696 0.19491006
0.3140063 -0.42956486 -0.84668416
0.26565871 -0.5128817 -0.8163197 
0.25787884 0.95927584 -0.11527614
-0.40845188 -0.90754461 -0.09762139
0.32792079 0.92915934 -0.1706778 
-0.35586038 0.3772108 -0.85502946
-0.29907349 -0.85707235 -0.41950217
0.44786432 -0.88698334 0.11259609
0.70521176 0.51495892 0.48733339
-0.63878244 0.10363206 0.76237613
-0.35283363 -0.89834869 -0.26168293
-0.38789663 -0.90861887 -0.15474857
-0.38350183 -0.72665441 0.56999964
-0.75112134 0.18752299 0.63297051
-0.63824201 -0.64238238 0.42425436
-0.47869682 -0.87393385 -0.08419527
0.29185069 -0.43202832 -0.85333163
0.25365037 0.9606899 -0.11285632
0.14149699 0.97253305 -0.1848184 
-0.41572234 -0.90405715 -0.09927578
0.20315962 -0.55268937 -0.8082453 
0.24442901 -0.53071558 -0.81153893
0.16991818 0.31023553 0.93535107
0.18125762 0.34427753 0.92120498
0.87588072 -0.4747059 0.08652871
-0.64366931 -0.66897422 0.37170297
-0.05592709 0.52998549 -0.84616035
-0.29880115 0.1911401 -0.93497777
0.16495268 0.30753997 0.9371286 
-0.67848676 0.66121763 0.32007307
0.99144983 0.01740204 -0.12932312
0.15790053 0.30461904 0.93929416
0.15616079 0.30528021 0.93937093
0.88257724 0.19940242 -0.42578894
0.42338187 -0.894759 0.14196663
0.16338995 0.29429367 0.94164485
0.09661745 0.4131805 -0.90550846
0.13154718 0.98439878 -0.11685215
0.43957111 -0.89115161 0.1123648 
-0.79805213 -0.10300268 -0.59371972
0.15126528 0.28533795 0.94641471
0.10018681 0.41242519 -0.90546554
0.28211012 -0.48202303 -0.82949847
0.11517303 0.40613338 -0.90652686
-0.63639539 0.67856902 0.36680353
0.78451067 -0.61156237 0.10263801
-0.13540177 0.98577601 -0.09955965
-0.80955994 0.37158725 0.45446187
0.2477106 -0.48541829 -0.83845598
0.97879124 -0.16815366 -0.11701272
0.39535382 -0.90541309 0.15466893
-0.64136034 0.67142642 0.37127274
0.59425753 0.43098506 -0.67905045
-0.59965128 -0.5979808 -0.53182507
0.77417022 -0.62246013 0.11490491
0.37755015 -0.56232899 -0.73569173
0.23192358 -0.53412008 -0.81297421
0.16755779 0.64403778 0.746418 
0.16010086 0.29167551 0.94302356
-0.42901832 -0.82355797 -0.37107357
-0.41020292 -0.88392782 -0.22451092
0.89425397 0.19628178 -0.40222278
0.16429047 0.96015263 -0.22608688
0.40556306 -0.5501489 -0.72996897
0.14714892 0.58191121 0.79982901
-0.44694403 -0.83027816 -0.33298534
0.06717616 -0.98996687 0.12431078
-0.37490559 -0.72925085 0.57239741
0.3172029 -0.42833462 -0.84611571
-0.37477109 -0.71693611 0.58783442
-0.77832502 0.35778785 0.51594371
-0.73273504 0.21440713 0.64585519
-0.80600834 0.39484507 0.44096231
0.22001819 0.97379988 -0.05749573
-0.72606754 0.21692638 0.65250963
0.2382057 0.95911187 -0.15284866
0.24022555 -0.38469282 -0.89123684
0.3046895 -0.95222342 -0.02084722
-0.60337263 0.66333705 0.44263431
-0.64824247 0.62103021 -0.44057149
0.22410853 0.96689099 -0.12205411
-0.06621351 -0.18473171 -0.98055512
-0.37422752 0.40903735 -0.83225119
-0.42951089 -0.89604264 -0.11237349
-0.4801867 -0.81760329 -0.31771868
0.8884092 0.15924965 -0.43054482
0.95744944 -0.24192747 -0.15735821
0.19080162 0.33108127 0.92411017
0.56280488 -0.78014755 -0.27316713
-0.57206351 -0.0122647 0.82011807
0.90252882 0.19354148 -0.38468587
0.41941345 -0.45007905 -0.78836614
0.63443428 0.46677735 0.61612648
-0.35125139 0.05001084 0.93494439
-0.71846646 0.21323857 0.66206914
0.40417305 -0.43779594 -0.80310577
-0.73381859 0.21962126 0.6428659 
-0.37210828 0.19464737 -0.90755051
-0.3870897 -0.71679521 0.57997084
-0.57563859 -0.10390815 -0.81107539
0.20111449 0.94442344 -0.26003271
-0.61792099 0.6875934 0.38129887
-0.40306419 -0.89947098 -0.16879505
-0.49553701 0.78773248 0.36595166
0.33148095 0.4759655 0.81460243
-0.36085626 0.19835758 -0.91128308
-0.07951136 0.8623262 0.50007129
-0.42695326 -0.82251292 -0.37574407
0.09519096 -0.99239612 -0.07802861
0.17273839 0.17577751 -0.96915638
-0.66515362 -0.73038566 0.15526603
-0.54924047 -0.33891439 0.76385331
-0.38738096 0.41677022 -0.82233727
-0.35433844 0.39166442 -0.84914261
-0.31602016 0.05201646 0.94732565
0.57665277 0.44184175 -0.68720257
0.57832879 -0.69844651 -0.42155471
-0.74485767 0.19357362 0.6385265 
-0.38506082 -0.90319711 -0.18963918
0.23718737 -0.53545535 -0.8105737 
-0.21895009 -0.05230093 0.97433323
0.22689159 -0.47853804 -0.84824598
0.29142869 -0.42515361 -0.85692114
0.30717608 -0.42241815 -0.85276365
1.97843881e-04 9.94884297e-02 9.95038688e-01
0.95797938 -0.25129038 -0.13830821
-0.07563136 0.99651814 0.03509767
-0.34562239 0.19716783 -0.91742545
-0.06652943 -0.99745655 -0.02558151
-0.38680774 -0.88970298 -0.24250513
-0.34741229 -0.91119277 -0.22143243
0.2577683 -0.55405569 -0.79156673
-0.37589765 -0.72148299 0.58151805
0.90846169 0.19208901 -0.37121275
0.12055346 0.77254975 0.62340462
0.04993646 -0.23169184 -0.9715066 
-0.63789332 0.67288375 0.37459365
-0.57274044 -0.0098144 0.81967771
0.22863223 -0.48113328 -0.84630865
-0.32232216 0.05192549 0.94520468
0.3103832 0.93240774 -0.18514371
-0.75841826 0.17262577 0.62849194
-0.11211427 0.91124952 0.39630124
-0.636756 -0.62781018 0.44765598
-0.76988351 0.62608862 -0.12366276
0.16614893 0.59084886 0.78948849
-0.04502424 -0.99893314 -0.01026432
0.20269386 0.1630836 -0.96556652
-0.39673325 -0.91339642 -0.09116075
0.98752052 -0.09489524 -0.12569021
0.07268988 0.29259193 -0.95347059
0.10089789 0.82693619 0.55316931
0.05010296 -0.99066317 0.12679024
-0.37295911 -0.91314489 -0.16452342
0.16008492 0.32590437 0.93175054
0.22864264 0.9715904 -0.06111049
0.87619007 0.20910381 -0.43424276
0.1880929 0.33727247 0.92242527
0.3170616 -0.57190299 -0.75657052
0.99251044 -0.03274537 -0.11769164
-0.64209121 0.66778612 0.37653735
0.5416947 0.2298518 -0.80853879
0.19768234 0.16986597 -0.96543634
-0.34994861 -0.90800095 -0.23037012
-0.36820436 -0.91123027 -0.18462034
0.22618775 -0.48916754 -0.84235048
0.31637368 -0.56236029 -0.76397556
-0.07119181 0.85915202 0.50674397
-0.60355008 -0.78567332 -0.13581042
-0.37182653 0.37654033 -0.84850633
0.64857107 -0.58437884 -0.48770589
-0.72331536 0.21787491 0.65524465
0.52075374 0.51722604 -0.67918533
-0.87091357 0.10311606 -0.48049644
0.79448956 0.51334864 0.32443705
0.22367702 -0.49128905 -0.84178597
-0.63024223 0.6764136 0.38112742
0.21261913 -0.47318676 -0.85491943
-0.51997775 -0.81811339 -0.2455885 
-0.42802414 -0.87260789 -0.23526722
0.31644896 -0.59473151 -0.73902267
0.20179424 0.16936512 -0.96467322
0.1440388 0.97675198 -0.15877114
0.18997246 0.32888094 0.92506647
0.64903092 -0.58642113 -0.48463288
0.25223446 -0.57362735 -0.77931356
-4.38138634e-01 -4.24108526e-04 -8.98907244e-01
0.31283385 0.89762616 -0.31048688
0.28264618 -0.50332558 -0.81656259
0.15929027 -0.82295072 0.54532444
0.19636236 0.50516289 0.84038812
-0.16069439 0.89691782 0.41196513
-0.75058705 0.17938937 0.6359551 
-0.62135309 -0.13129848 -0.77245128
-0.55896902 0.01714231 0.82901144
-0.36101002 0.86159015 0.35683882
0.3245714 0.9061721 -0.27111822
-0.63862622 0.67310631 0.37294126
0.25523382 -0.86447376 0.43305969
0.10318173 0.24328475 0.96445119
0.1302022 0.32670948 0.93611342
0.37310651 -0.47525898 -0.79681885
0.27650854 0.91807401 -0.28404757
0.00904426 0.09866393 0.9950797 
-0.79876179 0.60157585 -0.0092912 
-0.03282726 -0.99943411 0.00733573
-0.71766877 0.22452776 0.65919566
-0.97179425 -0.16802202 -0.16548346
0.11615001 0.75765789 0.64223349
0.02970542 -0.213264 -0.97654301
0.09020739 0.41791478 -0.90399688
0.0823926 -0.99044359 0.11060295
-0.06030602 0.51713163 -0.8537786 
0.12042756 0.27357757 -0.95428103
0.16476287 0.32109141 0.9326058 
0.12008593 0.75671214 0.64262438
-0.31346714 0.87158173 0.37693915
-0.7854268 0.34849861 0.51152039
-0.61911064 0.68166792 0.3899115 
-0.35700968 -0.69761145 0.62119478
0.14809532 0.40055132 -0.90422684
-0.05040634 0.13106687 0.9900912 
0.28492287 -0.48697892 -0.82563347
-0.79813212 0.34548658 0.49358302
-0.69625777 -0.50396317 -0.51112247
-0.36768097 0.41731682 -0.83105803
0.8874501 0.16420004 -0.43066281
0.32339144 -0.40432778 -0.85553312
-0.05788811 -0.9979285 -0.02805801
-0.39031422 -0.90558064 -0.16606887
-0.62194884 0.67963672 0.38893908
0.97926283 -0.17028357 -0.10976165
-0.04915733 -0.18152152 -0.98215771
0.22900331 0.97163999 -0.05893516
0.09345637 0.42029661 -0.90256119
0.90514845 0.14009352 -0.40134782
-0.31615716 0.44577312 -0.83745509
0.88963294 0.20142688 -0.40985402
-0.75495189 0.32054827 0.57209843
0.24491057 -0.52951694 -0.81217623
-0.21781695 -0.04901351 0.97475797
-0.36786023 -0.89689934 -0.24545847
0.18259566 0.79318541 0.58096123
-0.20268199 -0.6169529 0.76045334
0.35833433 0.88466489 -0.29826871
-0.13380624 0.87591368 0.46354225
0.9029994 0.14002907 -0.4061822 
0.44812539 0.5445804 -0.70895427
0.15136971 0.57908642 0.80109066
0.00783791 -0.99996376 -0.00336139
-0.65240705 0.69468433 0.30295041
-0.12642872 0.9051609 0.40583211
0.99730432 0.02635982 -0.06847718
-0.13762595 0.87599593 0.46226636
0.79101223 -0.60142428 0.11219928
-0.3744204 -0.89280277 -0.25042507
0.58994496 0.20926622 -0.779854 
-0.18509506 0.88862902 0.419617 
-0.36675853 0.39610744 -0.84177619
0.26457325 -0.84250605 0.46923825
-0.41181618 -0.8828252 -0.2258929 
-0.91934901 -0.29845408 0.25636443
-0.64048308 -0.64462584 0.41741914
0.27900881 0.93817222 -0.2049066 
-0.28835857 0.50116032 -0.81589681
-0.65444845 -0.6163758 0.4379248 
-0.58781427 -0.58021212 -0.56376278
-0.88092786 -0.28210109 0.37998044
0.66107231 -0.67980945 -0.31755701
0.15857635 0.29931518 0.94088483
0.95454347 0.19442356 0.22593428
0.12184472 0.77933371 0.61464858
-0.67153251 0.68497348 0.2825861 
0.13740604 0.30877912 0.94115615
-0.62846571 0.67945427 0.37864673
-0.72370327 0.22586004 0.65210491
0.52343017 -0.84146678 0.13399345
0.49909925 0.50623178 -0.70329851
-0.64596844 0.63075668 -0.42996573
-0.0389789 -0.19505239 -0.98001808
-0.69450712 -0.59387159 -0.4061729 
0.27627736 0.53423029 0.79891735
0.063435 -0.99158001 0.11289299
-0.40126741 -0.9120205 -0.08487077
0.32699683 -0.9449271 -0.01363206
-0.56548005 -0.08838605 -0.82001215
0.12828653 0.30011263 0.94523811
-0.07559721 0.10708041 0.99137199
-0.21918395 0.75662827 0.61601275
0.27932647 -0.57339036 -0.77019465
-0.41633376 0.50661284 -0.75498974
-0.62780386 0.68089247 0.3771573 
-0.55846089 0.03184276 0.82891917
-0.4398399 -0.89561874 -0.06639256
-0.10843252 0.91051751 0.39899904
-0.12720239 0.87270576 0.47138548
-0.4065958 -0.89589643 -0.17902189
0.37053317 -0.52604705 -0.76549321
-0.42116269 -0.88837773 -0.18277538
-0.61583835 0.68803316 0.38386783
-0.60854208 -0.6041131 -0.51451319
-0.39439183 0.83580315 0.38195288
0.18272954 0.17333557 -0.96776271
0.02100438 -0.23091045 -0.97274828
0.84906667 -0.5282526 -0.00589612
0.22454178 -0.5707987 -0.78979093
-0.37352628 -0.90521723 -0.20263159
0.86960679 -0.47284698 0.14212547
0.09018574 0.47329158 -0.87627715
0.25337601 -0.52487189 -0.81259471
0.39025676 -0.36572993 -0.8449505 
-0.38352633 -0.88395882 -0.26744026
-0.21232067 -0.69792306 0.68397611
0.87509781 0.21800978 -0.4320595 
-0.10907014 0.90547484 0.41014522
-0.00381915 -0.2119775 -0.97726709
-0.38924155 -0.70610476 0.59152943
-0.44912982 -0.81937456 -0.35624075
0.0852944 -0.98735964 -0.13358863
0.97475004 -0.16830461 -0.14675289
0.15642507 0.30847135 0.93828386
-0.6627093 -0.51212525 -0.54639196
0.41500589 -0.48232642 -0.77144766
0.09352282 0.81980765 0.56494987
-0.8010574 0.59797525 -0.02705912
-0.01586733 0.53733993 -0.8432166 
-0.15020603 0.89873064 0.4119724 
-0.05459821 0.11532331 0.99182624
0.30396453 -0.41644111 -0.85684437
-0.3812578 -0.89157492 -0.24441072
0.01371469 -0.20215365 -0.97925782
0.86161178 0.25041613 -0.44149402
-0.22515997 -0.08533099 0.97057796
0.3904624 -0.43224069 -0.81283885
0.02350022 -0.99962735 -0.01389784
0.61926836 0.40605092 -0.67203343
0.03591514 -0.2217598 -0.97443974
0.74217945 0.57228875 0.3487913 
0.37388226 0.87662321 -0.30289218
0.3131468 -0.4126502 -0.85537064
0.16101012 0.58305359 0.79631919
0.86370647 0.23887542 -0.44378996
0.5391714 0.50344586 -0.6751563 
0.56581533 0.4807145 -0.66990048
-0.35765263 -0.8969636 -0.25988588
-0.51287735 -0.82100809 -0.25080362
0.85681796 0.2457644 -0.45328045
-0.72578603 0.47740704 0.49529546
-0.91058844 -0.25154787 0.32795182
-0.39705652 0.82831693 0.39526862
-0.36135212 0.86131847 0.35714847
-0.61224812 0.65508819 0.44273219
-0.73438001 0.4806608 0.47921976
0.3011595 0.94962496 -0.08669155
0.13109651 0.44401118 -0.886379 
0.52169234 0.29163381 -0.80173975
-0.41854942 -0.83055514 -0.36741608
0.44992194 -0.88433343 0.12459646
-0.235963 -0.07642224 0.96875232
-0.66533685 0.67247421 0.32419944
0.26763234 -0.49315038 -0.82775331
0.83609897 0.47872978 0.26787335
-0.61238426 -0.58726233 -0.52925265
0.32187369 0.92822731 -0.18652487
0.79388052 -0.5999797 0.09888576
-0.91529059 -0.28308532 0.28654167
-0.35525146 -0.67170358 0.65008515
-0.29955342 0.4472782 -0.84273964
-0.60110795 -0.79226685 -0.10479777
0.02380971 0.98664278 -0.16114925
0.90341514 0.16731273 -0.39477488
0.91221988 0.15726295 -0.3783161 
0.52244377 0.46129918 -0.71711618
0.23602414 0.97009522 -0.05663668
0.2211653 -0.46568286 -0.85686958
0.10884327 0.41478705 -0.9033851 
-0.21984398 -0.08814009 0.97154504
-0.3850798 -0.82698941 -0.4096365 
-0.03716704 -0.18122469 -0.98273933
0.09752601 0.47724861 -0.87333989
0.1143076 0.79381466 0.5973208 
0.0545832 -0.82955122 0.55575651
0.14779346 -0.54936475 -0.82240826
0.1134765 0.66908568 0.73447078
0.14606363 0.6659494 0.73155785
-0.40952066 -0.87682188 -0.25194594
0.09715165 0.25674093 0.96158499
-0.69976288 -0.19027621 -0.68856847
-5.95142308e-04 -9.90894318e-01 1.34641379e-01
0.00739714 -0.99047667 0.13748196
0.12367629 0.67045462 0.73156989
-0.35992464 -0.70077986 0.61592364
-0.0109449 -0.99992764 0.00502806
0.59713811 -0.79714179 0.08939539
-0.34880665 -0.67803973 0.64699012
-0.57627612 -0.10049257 -0.8110531 
-0.20788234 -0.89940816 -0.38451222
-0.6075328 0.69085997 0.39193943
-0.04098865 -0.22065225 -0.97449094
-0.39958209 0.83283055 0.38305023
-0.00601445 -0.21003757 -0.97767484
-0.83318514 -0.01999426 -0.55263239
0.97848755 -0.15478282 -0.13639773
-0.61255914 0.68623835 0.39223453
0.14393739 -0.81649065 0.55912876
0.62983596 0.745287 -0.21875511
0.04810564 -0.81570154 0.57646912
-0.44279832 -0.85811234 -0.25994727
-0.64025253 0.66916138 0.37722453
-0.43000811 -0.87185282 -0.23444812
-0.69666898 -0.21205784 -0.6853348 
-0.37305665 -0.89801162 -0.23324659
0.26926577 0.92293221 -0.27512211
-0.07275612 0.5097205 -0.85725814
0.25850481 -0.59006709 -0.76485038
0.30074823 0.93262136 -0.19941854
0.36663002 -0.36092609 -0.85750484
0.40839049 -0.54439944 -0.73269814
0.26093629 0.55427361 0.79037505
0.10764593 0.79414964 0.59811348
-0.5074656 -0.02463024 0.86131996
-0.63108271 0.67668802 0.37924665
-0.73801219 -0.67478651 -0.00106761
0.98028088 -0.14706211 -0.13199252
-0.37953755 -0.90271175 -0.20263897
-0.593189 -0.79801196 -0.10631866
-0.63386041 0.67440355 0.37868324
-0.35268319 0.86316121 0.36134118
0.83860505 0.4701789 0.27508792
0.99304128 -0.01576176 -0.11670703
0.11725212 0.25617233 -0.95949346
0.32816735 0.90762091 -0.26178351
-0.83542472 -0.01944245 -0.54926109
0.11538478 0.44527811 -0.88792682
0.74340403 0.48238838 0.4633055 
-0.40628406 0.2017675 -0.89119196
-0.491 0.76922196 0.40892133
0.08618904 0.98969024 -0.11438896
-0.58325893 -0.09218894 -0.80703783
-0.39601785 0.25373951 -0.88248861
0.13727808 0.97385192 -0.18101743
-0.5418207 -0.0061424 0.84047139
-0.60354406 0.72222185 0.33783191
0.11533312 0.78304201 0.61118215
0.34647036 0.92778671 -0.13845517
0.60678214 0.40126899 -0.68614769
-0.56792063 0.01162319 0.82300133
0.45443434 -0.30091432 -0.83841532
-0.60880029 -0.60463756 -0.51359075
0.10769989 0.48261768 -0.86918402
0.28328815 0.56846386 0.77239662
0.5138796 0.55279642 -0.65600598
-0.42757967 -0.86061019 -0.27663207
0.24881533 -0.50349236 -0.82739729
-0.67421865 0.65683246 0.33763981
-0.55136609 0.23811337 -0.7995609 
0.53147405 0.23193398 -0.81470376
0.27772719 -0.47298953 -0.836151 
0.34099394 -0.93768781 0.06681656
0.15766606 -0.82476759 0.54304677
-0.14934042 -0.6816197 0.71630442
0.57241952 -0.788086 0.22639872
0.24272969 0.95979732 -0.14096658
0.0137519 -0.9874295 0.1574607
0.19813314 -0.55293357 -0.80932558
-0.18433203 0.89295536 0.41067296
0.57931411 -0.79561311 0.17718591
0.9137249 0.16368116 -0.37190744
-0.29117811 0.23748051 -0.92672449
0.00246118 -0.2063361 -0.97847813
0.37684506 -0.47463682 -0.79542929
0.5291844 0.5132544 -0.67567307
0.06298254 0.99179953 -0.111206 
-0.56097841 -0.01957132 0.82759917
-0.28574264 0.25381556 -0.92408258
0.36122137 -0.53618073 -0.76290846
0.40959606 -0.46633187 -0.78407001
0.41375485 -0.54346788 -0.73037636
-0.64365608 -0.64882487 0.4058733 
-0.63659269 0.62765127 0.44811115
-0.04082549 0.13257226 0.99033201
-0.42540559 -0.86667728 -0.26057774
0.86846423 0.25945228 -0.42243823
0.36143473 0.88501978 -0.29343653
-0.51922166 0.0235607 0.85431474
0.39676729 -0.55625039 -0.73017889
-0.4983176 0.78295964 0.37236205
0.24729896 -0.53337604 -0.80892104
0.53336054 0.47825053 -0.69771284
0.23017505 0.51357025 0.82659853
0.2301417 0.93799233 -0.25923952
0.22669278 -0.85210568 0.47172678
0.09853609 -0.98322493 -0.15349083
-0.6204614 0.68447286 0.3827855 
0.77928811 -0.61536247 0.11848796
0.24420635 -0.53042632 -0.81179512
-0.39200178 -0.88201731 -0.26149553
-0.32991427 0.19312237 -0.92404562
0.23235658 -0.54608715 -0.80485952
0.34177876 0.89670748 -0.28125209
-0.03839528 -0.72275472 0.69003719
0.27216011 0.95816892 -0.08855125
-0.71623367 0.48696694 0.49987268
-0.37683254 0.21042363 -0.90206361
0.58696836 0.20901407 -0.78216439
0.36267641 0.90342593 -0.22866558
-0.42624503 -0.81773418 -0.38681504
0.36933455 -0.48153946 -0.79480308
-0.64902776 0.59614921 -0.47261938
-0.14693028 0.86826485 0.47384357
-0.42800176 -0.89537835 -0.12293115
-0.15267944 0.86667144 0.47494164
0.35981351 -0.60074496 -0.71389067
0.6449483 -0.5999155 -0.47343731
0.6084494 0.13422133 -0.78215969
-0.01254763 0.12006201 0.99268705
-0.23996828 -0.04737975 0.96962398
0.37246951 -0.50104672 -0.78116482
-0.85329568 -0.01705845 -0.52114797
-0.41797441 -0.89877158 -0.13231419
0.35074455 -0.36770347 -0.86126214
-0.64140415 0.69951493 0.3150869 
-0.62352103 -0.13144019 -0.77067834
0.4725416 -0.5148679 -0.71527302
0.22588851 -0.86102515 0.45564297
-0.77944952 0.61803186 -0.10244553
-0.23750366 -0.04555694 0.97031784
-0.10488955 0.89739889 0.42857131
-0.6039086 -0.59093058 -0.53487921
-0.46598899 -0.87833643 -0.10667342
-0.47757813 -0.87186366 -0.10850286
-0.63736981 0.66852075 0.38319457
-0.62725323 0.68008101 0.37952942
-0.21714024 -0.90227073 -0.37250194
0.5505178 -0.81308013 0.1892886 
0.36734375 -0.40760273 -0.83601332
0.20319928 -0.54785895 -0.81151754
-0.48583823 -0.86751324 -0.10668614
0.20253278 -0.52628666 -0.82583469
0.1845874 0.58490402 0.78981936
0.13037996 0.76625174 0.6291737 
0.79443562 0.51097947 0.32828656
0.90129077 0.16919559 -0.39880759
0.48950493 -0.8680343 0.08307474
-0.0535839 -0.69953936 0.71258199
0.133306 0.31000859 -0.94134176
0.4746038 -0.52597976 -0.70575958
0.08754694 -0.98775476 0.12913729
-0.04498374 -0.99870205 -0.02388351
0.99810469 -0.02461259 -0.05640241
0.39790046 -0.58107513 -0.70994848
-0.34419182 0.20128036 -0.91707033
-0.4042865 -0.86912018 -0.2849257 
-0.23662691 -0.08647152 0.96774501
-0.46308059 -0.8579182 -0.2225586 
0.96178073 0.19706908 0.19010924
0.44966668 -0.88357139 0.13077383
0.41849878 -0.50236845 -0.75662726
-0.06080261 -0.99792534 -0.02116657
0.25705832 -0.58218008 -0.77135402
-0.64378917 -0.75706613 -0.11129325
0.45733148 -0.87568116 0.15501653
-0.47057033 -0.81912196 -0.32802859
-0.56536466 -0.57649535 0.58992875
-0.43943363 -0.8550573 -0.27527258
-0.46152094 -0.87983328 -0.11354277
0.88114214 -0.45241654 0.13750568
-0.41563055 -0.82179075 -0.3897576 
0.26496342 -0.92491323 0.27263495
-0.36052218 0.85971445 0.36182049
0.46638915 0.57135892 -0.6753 
0.25147703 -0.51935387 -0.81671971
0.80344099 -0.58898854 0.08703527
0.1840971 0.96666688 -0.17794216
-0.55637783 0.02654374 0.83050585
0.51125836 0.46578139 -0.72226232
-0.46946025 -0.83653623 -0.28251359
-0.42234501 -0.87741405 -0.22752842
0.29158443 -0.59353894 -0.75012684
0.41274771 -0.4928399 -0.76599479
0.96986037 -0.20613952 -0.12991121
-0.08338352 0.11528452 0.9898265 
-0.46239355 -0.84273237 -0.27567118
0.26411068 0.95995659 -0.09342882
-0.14450476 0.74052656 0.65630692
-0.7833851 0.43388417 0.44503045
-0.78530049 0.61056638 -0.10252544
0.34810454 0.91864687 -0.18684542
-0.33124152 0.06166004 0.94152892
-0.23148538 -0.07769151 0.96973115
0.28008324 -0.58855391 -0.75839144
0.08046944 0.74653792 0.66045874
0.99706686 -0.00774224 -0.07614232
-0.31726074 -0.90232229 -0.2918222 
-0.35884127 0.20508873 -0.91058856
0.85877627 0.24630815 -0.44926101
0.87192416 0.25287372 -0.41928861
-0.7307871 0.25462162 0.63333863
-0.37065768 -0.69286746 0.61850417
0.06089361 0.27542374 0.95939249
-0.69645691 -0.18438379 -0.69350594
-0.68023628 0.66167217 0.31538656
-0.05778256 -0.99832463 0.00306837
-0.41030064 -0.88390058 -0.22443953
-0.81563008 -0.04130585 -0.57709742
0.18310305 0.57859796 0.79479426
-0.37988031 -0.8816824 -0.27987015
0.46084714 -0.87821943 0.12786973
-0.7924667 0.41855919 0.44362649
0.37557963 -0.44865996 -0.81095254
-0.44321889 -0.85206169 -0.27847412
0.11347485 0.75845861 0.64176577
0.05373167 -0.99195528 0.11462038
-0.43367553 -0.8620801 -0.26218927
-0.43991256 -0.8632319 -0.24760383
-0.41553617 -0.86479324 -0.28189024
-0.45696089 -0.85474461 -0.24616714
0.00290309 0.09311942 0.99565071
0.99025065 -0.01551973 -0.13842742
0.88344097 0.20382957 -0.42188329
0.11826676 0.95854306 -0.25924572
-0.36543867 -0.92183656 -0.12911578
-0.46019772 -0.88102871 -0.10957399
-0.72266638 0.22624265 0.65312135
-0.76078987 -0.64014202 0.10684913
-0.64955729 -0.64215136 0.40708336
-0.37255594 -0.85411757 -0.36288479
-0.3333928 0.0565597 0.94108999
0.20884828 0.93994749 -0.26996475
0.5259825 -0.84381139 0.10641753
0.11345138 0.78490621 0.6091398 
-0.7795828 0.35982427 0.51261812
-0.06329199 0.68935627 0.72165215
0.8703599 0.25170001 -0.42322633
0.19134672 0.58167738 0.79059345
0.86664218 0.24238893 -0.43609542
-0.57436562 0.02452081 0.8182317 
0.53079206 -0.84700882 0.02890697
-0.79381174 -0.04804287 -0.6062631 
0.21118768 0.96785313 -0.13660216
-0.45555201 -0.85027176 -0.26364776
-0.33778566 0.84696209 0.4105562 
0.18423897 0.57248175 0.79894978
0.36775169 0.89927864 -0.23676185
-0.65304559 -0.6421141 0.40152335
-0.16776104 -0.66132563 0.73109823
-0.40605217 0.25220066 -0.87836003
-0.61572516 -0.57937574 -0.53404689
-0.01846765 -0.37024373 -0.92875099
-0.39228424 0.84421104 0.3652679 
0.53460842 -0.84295118 0.06022817
-0.77141398 0.35424724 0.52861094
-0.56376553 -0.08038535 -0.82201368
-0.39472041 0.20812698 -0.89491808
-0.78685027 0.35228446 0.50671738
-0.11934363 0.90089011 0.41731784
-0.42602548 -0.87216014 -0.24049692
0.06091516 0.77002764 0.63509572
-0.26682106 0.24693944 -0.9315725 
0.36299756 -0.46565607 -0.80709183
0.58103937 -0.79089522 0.1920363 
-0.76631939 0.36302149 0.53006601
-0.25257355 0.24852213 -0.93511665
0.42557877 0.67352569 0.60435587
0.25370374 -0.5090158 -0.82251871
-0.33857611 0.23795967 -0.91035241
0.25444138 -0.49094987 -0.83320355
0.97450924 -0.18155164 -0.13179828
0.55394858 0.1926071 -0.80996501
-0.05707962 0.85352236 0.51792049
-0.54219902 0.00154267 0.8402487 
-0.65584213 -0.63834357 0.40297464
0.38993534 -0.7742241 0.49852511
0.34553474 -0.93715751 0.04838899
-0.38337013 -0.85013473 -0.36096844
-0.53147662 -0.14758454 -0.834117 
0.77653724 0.62992287 0.01367283
-0.21291436 -0.66247743 0.71818596
0.15829155 0.65585017 0.73810881
0.41996452 -0.47380275 -0.77404183
0.26281217 -0.59210199 -0.76180375
0.37744999 -0.41082489 -0.8299123 
0.41505098 -0.51260048 -0.751647 
-0.4400332 -0.86751664 -0.23191684
0.25405771 -0.49751228 -0.8294192 
0.3639653 -0.51081896 -0.77884102
-0.36123651 0.23376815 -0.90269595
0.11758738 0.8227303 0.55613673
0.9710061 0.18648075 0.14957261
0.57406348 0.24799016 -0.78035402
-0.31560755 -0.87550086 -0.36590996
-0.35547736 0.19237125 -0.91467446
-0.13947043 0.86666369 0.47900087
-0.46486408 -0.83982837 -0.28033862
-0.0767232 0.16128767 0.98392063
-0.99891806 -0.01358928 -0.04446843
0.85577106 -0.51731288 0.00657255
0.13264854 0.76346874 0.63207507
-0.40973032 0.50543511 -0.75937897
-0.37440997 0.23858263 -0.89604402
0.50758344 0.49594975 -0.70455116
-0.15114036 0.89544159 0.41873816
0.85456443 0.28062198 -0.43700215
0.2427347 -0.76267684 0.59950304
-0.64502281 0.60007972 -0.47312769
0.88511443 0.20545457 -0.41756517
0.82662272 0.51163042 0.23436946
-0.03753949 0.53918058 -0.84135312
-0.77382261 0.3692472 0.51464069
0.29881254 0.93226725 -0.20393373
-0.62138104 0.6517272 0.43489957
-0.28383639 0.25686973 -0.92382616
-0.32549554 0.0727908 0.94273734
-0.72607172 0.22786397 0.64876693
0.29855788 -0.64125669 -0.70686138
-0.6933859 -0.19206224 -0.69449866
-0.56067294 -0.02992432 0.82749665
0.86327863 0.27044055 -0.42615959
-0.33749297 0.2769779 -0.89965624
-0.57424104 0.01316035 0.81858051
0.41922045 -0.51694483 -0.7463392 
-0.7995525 0.34420738 0.49217558
-0.66650355 -0.62619913 0.40453354
0.03149129 -0.21632023 -0.9758144 
0.14808832 -0.82351369 0.54762667
-0.61509967 -0.59726673 -0.5147084 
0.26671496 -0.85620767 0.4424614 
-0.63746923 -0.64070725 0.42793387
0.0338575 -0.23963453 -0.9702726 
-0.59282559 -0.20808919 -0.77798229
-0.59925604 -0.0108108 0.8004846 
0.09533414 -0.99328917 -0.06548303
0.3721081 -0.50044537 -0.78172272
-0.47698882 -0.80121744 -0.36129239
0.32342365 -0.93924218 0.11498422
-0.99933481 -0.00700154 -0.03578998
-0.180024 0.88989776 0.41913354
0.42436796 -0.89466739 0.13957813
0.98993087 -0.05485553 -0.13049021
0.82308692 -0.5650999 0.05648005
-0.40219483 0.83342057 0.37901133
0.25081703 -0.51059282 -0.82242668
-0.39757147 0.84033942 0.36846456
-0.76964825 0.63068074 -0.09941519
0.40213779 -0.56893361 -0.71735609
0.55947906 -0.81928951 0.1254895 
0.10446739 0.81605536 0.56845403
0.61973006 0.42307016 -0.66101897
-0.37211016 -0.89742064 -0.23700285
-0.48864493 -0.83447534 -0.25470951
-0.58384454 -0.574332 0.57381916
0.34415832 -0.60591817 -0.71722955
0.8914625 0.20567407 -0.40372381
0.80881739 -0.5801087 0.09637526
-0.29379037 0.21910222 -0.93042016
-0.37403753 -0.8914851 -0.25563642
-0.40107638 -0.88111937 -0.25053319
-0.46208176 -0.84534413 -0.26809302
0.35508814 -0.47407091 -0.80571038
-0.5687958 0.00209753 0.82247621
-0.7157613 0.69513798 -0.06684723
0.03341139 -0.99876815 0.03668907
0.33874515 -0.60474026 -0.7207917 
0.42388153 -0.40362251 -0.81081033
0.07372817 -0.81741482 0.57131177
-0.06177724 -0.99781585 -0.02338203
0.24177372 -0.84303129 0.48046207
0.01079045 -0.19983356 -0.97977036
0.08762131 0.77002633 0.63196671
0.5722484 -0.79640573 0.19562609
-0.55930018 -0.00660771 0.82893836
-0.39407766 0.84052712 0.3717756 
0.33198574 -0.60156578 -0.72657019
0.53019917 -0.8465848 0.04671869
0.14906381 0.98371994 -0.10037579
0.56880236 -0.79578918 0.20780541
-0.6970098 -0.7159155 -0.04052403
0.97692871 -0.15193793 -0.15008444
-0.01039729 0.98425311 -0.17645866
-0.07636976 0.8499974 0.52122116
-0.63483107 -0.65943587 0.40265828
0.2594277 -0.51135302 -0.81927741
0.35847372 -0.54658192 -0.75679892
-0.43840834 -0.86310554 -0.2506929 
-0.61833644 -0.77673042 -0.11979119
0.26843065 -0.92570055 0.26650232
0.08190872 0.77304441 0.62904149
-0.74589682 0.03705179 0.66503 
0.25941584 -0.50895596 -0.82077247
-0.43026236 -0.86500585 -0.25814497
0.14041097 -0.81857753 0.55696988
0.79017216 0.5179739 0.32761407
0.59095687 -0.71564847 -0.37231314
-0.44348636 -0.84605032 -0.29583517
0.37904537 -0.50359285 -0.77635002
0.55566466 -0.8292377 0.06001106
0.2369816 0.93106592 -0.27740926
-0.58046138 -0.56958157 0.58192927
0.51723915 -0.85497856 0.03840962
0.89215457 0.25454986 -0.37318128
0.40537316 -0.55662137 -0.7251519 
-0.5717991 0.01664182 0.82022494
-0.41666546 -0.87890351 -0.2322031 
0.29503503 0.51892239 0.80229294
-0.81261092 -0.0565256 -0.58005899
-0.36371273 0.87288678 0.32524109
0.60362196 -0.79725128 0.00559193
0.07381814 0.45666006 -0.88657343
-0.44051009 -0.86103261 -0.25411338
-0.58725548 -0.18723872 -0.78744686
-0.08815843 0.68171215 0.72628969
-0.43926078 -0.84883243 -0.29416525
-0.65546852 -0.65254784 0.38018703
-0.90322495 -0.30392757 0.30300629
-0.62300104 0.63620353 0.45509881
-0.06077259 0.52565014 -0.84852743
-0.13516656 0.87184012 0.47077027
-0.09617224 -0.7305277 0.67607695
-0.84127825 -0.01613639 -0.5403614 
0.20345801 -0.53952968 -0.8170144 
0.87445897 -0.485091 0.00282704
-0.11736342 0.8578524 0.50031507
-0.68631685 0.6590693 0.30756602
0.78732622 0.51721585 0.3355675 
-0.45908868 -0.84158236 -0.28456435
0.38909268 -0.55807298 -0.73291278
-0.53453481 -0.50857055 0.67500275
0.97643316 -0.14816906 -0.15692054
-0.64567763 -0.65931302 0.38523588
-0.34956777 -0.91034758 -0.22151645
0.83711004 0.42025119 -0.35019359
-0.39733723 -0.68974066 0.60529405
-0.56776547 -0.11154082 -0.81559843
0.66145444 -0.59324753 -0.45884141
0.39979595 -0.5047822 -0.76508665
-0.07399837 0.85087729 0.52012706
0.29037037 0.479431 0.82814926
0.97803396 -0.17339931 -0.11568128
-0.14653747 0.90205979 0.40597397
0.52659971 -0.84613675 0.08212991
-0.06462479 0.15859172 0.98522723
-0.38324663 -0.84869909 -0.36446133
-0.63559157 0.63048035 0.44555324
-0.61684006 -0.77878499 -0.11402766
-0.06598081 0.13308719 0.98890543
-0.43340448 -0.86279124 -0.26029161
0.95016521 0.20750724 0.23265152
0.8950004 0.23924974 -0.37647456
-0.09132528 0.99536157 0.03025553
-0.01322181 -0.99986166 -0.01008764
0.17925425 0.9415884 -0.28509548
0.2955021 0.94624758 -0.13150623
-0.43492985 -0.86108059 -0.26339343
-0.3193849 -0.87576818 -0.36197144
-0.54355413 -0.07965498 -0.83558607
0.3345848 0.92149484 -0.19723162
-0.78098756 0.35870355 0.51126349
0.05001568 0.76133949 0.64642131
0.39121315 -0.5703814 -0.72223073
0.63140249 0.74736553 -0.20682499
-0.09847565 0.6727699 0.73326868
-0.24338172 -0.89971632 -0.36231989
0.1474784 0.97895652 -0.14104693
0.83617067 -0.53602308 0.11618172
0.21487747 -0.52361089 -0.82441443
-0.95397341 -0.18979636 -0.23218986
-0.33710641 0.252424 -0.90699595
-0.33706495 0.41940397 -0.84290427
-0.71780282 0.24014874 0.65351921
0.56468743 -0.825297 0.00358839
-0.75858629 -0.64498025 0.09245236
0.18919675 0.46505925 -0.8648262 
-0.43616006 -0.84881222 -0.2988013 
-0.99932957 -0.02952921 -0.02164569
-0.48731828 0.78780699 0.37667093
0.57156503 -0.7451449 -0.34361699
-0.36385089 -0.69007176 0.62563062
-0.587681 0.00150646 0.80909133
0.469134 0.51338875 -0.71857178
0.22829504 -0.82879835 0.51085681
0.59011358 -0.74827909 -0.30305681
-0.71673042 0.24234514 0.6538856 
-0.38757449 -0.90538764 -0.17337638
0.64294547 0.73460615 -0.21673644
0.75594288 0.65362185 -0.03645498
0.36601573 -0.6021449 -0.7095449 
0.12671681 0.95926881 -0.25248003
-0.79355395 0.38654739 0.46995032
-0.09591967 -0.66300935 0.74244076
-0.1699803 0.90066075 0.39989564
-0.19600494 0.90718526 0.37228596
-0.16670355 0.88668531 0.43127668
-0.22480378 -0.69446403 0.68350804
-0.6394251 -0.76159132 -0.10542396
0.22197962 -0.52262944 -0.82315457
-0.49207604 0.72331083 0.48444027
0.96857804 -0.22014967 -0.1157177 
0.41050678 0.51102149 0.75520933
0.79678059 0.40502036 0.44844082
0.80332297 -0.5880326 0.09428559
0.01136386 0.02089438 0.999717 
0.42245218 -0.89491361 0.1437479 
0.17536031 0.96510327 -0.19448537
0.5383299 0.47198367 -0.69816333
-0.47382301 -0.83722842 -0.2730208 
0.25587234 -0.50094134 -0.82679319
-0.43523201 -0.85607582 -0.27876046
-0.42343354 -0.87216258 -0.24502353
0.70182842 0.60162395 0.38142568
0.0616883 0.76648736 0.63928998
0.39243364 -0.42222559 -0.81714219
0.20883147 0.53221041 0.82045221
0.39273241 -0.38728821 -0.83412772
0.36291501 0.91654235 -0.16805555
-0.58473229 -0.12903044 -0.80089891
-0.57950181 0.64619374 0.49659982
-0.9034 -0.31652471 0.28927651
0.32841304 -0.41654247 -0.84772474
0.49541128 -0.51305264 -0.70095962
0.32837185 -0.61006576 -0.72110456
0.60713661 0.48808613 0.62702256
0.97735792 -0.12839733 -0.16818331
0.22526054 -0.52126485 -0.82312858
-0.64140278 0.60847563 -0.46728998
0.13116117 -0.81610996 0.56281549
0.60257697 0.42440668 -0.67585504
0.12821247 0.76650947 0.62930423
-0.4722077 0.70645523 0.52720112
-0.39390758 -0.90040421 -0.18468601
0.87100089 0.15503842 -0.46617636
-0.06893381 -0.99690706 -0.03774561
0.56664068 0.2529228 -0.78418642
0.35516348 -0.61494428 -0.70406139
-0.16092858 0.88680327 0.43322247
0.35251346 0.91060776 -0.21570355
0.13420993 0.73227197 0.66765678
-0.63923192 -0.53018421 -0.55703437
0.12411522 0.42033583 -0.89884007
-0.26134619 -0.07151842 0.96259207
-0.47221056 -0.85389471 -0.2188177 
0.8235724 0.49939936 0.26893988
0.97877568 -0.17579067 -0.10533492
0.5119732 -0.85368657 0.09540858
0.02484544 -0.98967302 0.14117397
0.49831834 -0.86385643 0.07369377
0.36717466 -0.44670251 -0.81586736
-0.44020858 -0.84066635 -0.31543067
-0.06903071 0.99752319 0.01352054
-0.42067745 -0.8772639 -0.23116772
0.6083321 0.21802759 -0.76314884
0.06615841 0.45643222 -0.88729525
-0.56581789 0.02227166 0.82422924
-0.23560123 -0.68002731 0.69430149
0.4643254 -0.54221284 -0.70029068
0.13157907 0.75285697 0.64489782
0.10738688 0.76954216 0.62950212
-0.45312342 -0.84670907 -0.27885908
0.16351348 0.41431168 -0.89532638
-0.82922941 -0.03957791 -0.55750531
-0.38217616 -0.69891971 0.60452694
0.46294281 0.55986869 -0.68719047
0.22669572 -0.57311338 -0.78749597
-0.98314089 -0.11819364 -0.13951562
0.35973185 0.89649653 -0.25862569
-0.37667581 0.85945255 0.34562528
-0.36737871 0.23796892 -0.8991127 
0.1521312 0.98057026 -0.12384728
-0.61099011 -0.57234406 -0.54691267
-0.56997246 -0.18756765 -0.79996842
0.52417612 -0.84665668 0.09171755
-0.01842906 -0.99982971 -0.00118934
-0.47495854 -0.8387692 -0.26623377
-0.42676488 -0.86155725 -0.27493826
-0.50737643 -0.82700539 -0.24213894
0.06631325 0.45964381 -0.88562405
0.77909863 0.38282037 0.4964411 
0.88246369 0.16031696 -0.44221792
0.18657523 0.75254923 0.63155329
-0.78999966 0.36168772 0.49505821
-0.6081664 -0.56748986 0.55505782
0.41147983 -0.50113493 -0.76128066
0.31191376 -0.56902379 -0.76086909
-0.6320498 -0.56207287 -0.53346729
-0.74377042 0.22976002 0.62770659
-0.42327067 -0.88409048 -0.19805555
0.47690153 -0.87629521 0.06834792
0.37015992 -0.5323444 -0.76130861
0.82724655 -0.54425734 0.13945505
-0.62238568 0.64276814 0.4466376 
0.8532297 -0.51670063 0.07084762
0.23891184 -0.93165684 0.27374616
-0.019678 -0.9994939 -0.02499261
-0.60133088 -0.78846538 -0.12931903
0.38433647 -0.60689992 -0.69567114
0.07110872 -0.99269331 0.09748518
0.31028283 0.56573987 0.76397842
-0.44785488 -0.86178929 -0.23821269
-0.77208179 0.38744608 0.50376099
0.19210732 0.76708889 0.61210233
0.96891183 -0.2152603 -0.12195342
0.85447478 -0.51449168 0.07191047
0.20372391 0.93068486 -0.30384573
0.11386802 0.96528447 -0.23507474
0.86097711 -0.50765425 0.03169914
0.57716632 -0.80817777 0.11716501
-0.40456161 -0.06195246 -0.91241002
0.25215405 0.95684206 -0.14447005
0.85913414 -0.51114047 0.02498322
0.38817197 -0.55404872 -0.7364459 
-0.38073203 -0.86083007 -0.33766064
-0.28162605 -0.05947965 0.95767868
0.33275542 0.90842319 -0.2530638 
-0.73105991 0.50284368 0.46119326
-0.42688909 -0.86700165 -0.25704846
0.58222562 -0.79157001 0.18555358
-0.43379226 -0.86343867 -0.25748426
0.21500993 -0.56935894 -0.79347396
-0.05103989 0.69271255 0.71940559
0.87422723 0.23243202 -0.42626506
0.17202818 0.96420002 -0.20180269
-0.63907593 -0.7608127 -0.1128988 
0.3545633 0.91714597 -0.18201099
0.9779582 -0.16828744 -0.12360083
-0.3937023 0.0610329 0.91720933
-0.6416536 0.63097435 0.43606445
0.72948372 0.47535709 0.49182248
0.29135969 -0.85898513 0.42101523
0.00204285 -0.99796993 0.06365531
0.24843033 0.96003938 -0.12886609
0.11603887 -0.9561305 -0.26897815
0.79244041 0.53259224 0.29729399
0.25553524 0.92265046 -0.2888214 
-0.99874091 -0.03625843 -0.03467442
-0.64101696 -0.64942962 -0.40906978
-0.66252911 -0.70840645 0.24334258
0.11748551 -0.96022594 -0.25330505
0.83976823 -0.54226637 0.02713944
0.35441932 0.90801889 -0.2233572 
0.20883538 0.93736529 -0.27880812
0.73777854 0.45131263 0.50199574
-0.45726684 -0.82827634 -0.32382929
-0.52901506 0.69323981 0.4894501 
0.09720425 0.29602295 -0.95022178
-0.74404937 0.23382914 0.62587041
-0.56531185 -0.01177305 0.82479304
0.7865085 0.5167371 0.33821163
0.64625418 -0.67920655 -0.34789932
0.32001814 -0.94168782 0.1039831 
-0.71137899 0.70001394 0.0626142 
0.9846949 0.11785872 0.12839465
-0.61548281 -0.55123818 -0.56330931
-0.56848317 -0.13730758 -0.81115574
-0.05819429 0.99823487 -0.01185429
0.5936507 0.43250492 -0.6786148 
-0.06366446 -0.99730772 -0.03642768
-0.36537454 0.83718991 0.40695781
-0.01691509 0.11921505 0.99272454
-0.54662013 -0.50643432 0.66688126
-0.43115309 -0.86558849 -0.25468355
-0.48936695 0.77196246 0.40570176
-0.51579779 0.03334839 0.85606116
-0.51326233 -0.83771574 -0.18653181
0.13262099 0.42411497 -0.8958447 
-0.45102566 -0.77189684 -0.44805241
-0.66575533 -0.47921091 -0.57194978
0.5245657 -0.33000606 -0.78481001
-0.82751578 -0.03440316 -0.56038755
0.28830168 -0.44052148 -0.85018981
0.43724588 -0.88812208 0.14161669
-0.67340028 0.64752579 0.3567113 
-0.48678911 -0.84296614 -0.22900771
0.56852818 0.20506449 -0.79669589
0.2659978 -0.37924206 -0.88623959
-0.32152414 -0.91533393 -0.24245837
-0.28866577 0.23842935 -0.92726672
0.45767578 -0.53887522 -0.70721036
0.24299318 0.92802185 -0.28236458
-0.17513838 0.84581357 0.50391066
0.30633333 0.93139672 -0.19662137
0.28265369 -0.497143 -0.82033885
0.35567001 -0.44799605 -0.82024288
0.20802748 -0.80204558 0.55986375
0.40315863 -0.53631997 -0.74150109
0.65019459 0.52237248 0.55170125
-0.20096326 -0.74140567 0.64025891
-0.06498218 0.99782127 0.01138887
0.12244462 0.96980476 -0.21091694
-0.45391232 -0.86137098 -0.22804327
0.24805456 0.93224412 -0.26341942
-0.42740679 -0.86892754 -0.24957433
-0.55285692 -0.0012754 0.8332752 
0.81570554 0.35927173 0.45337415
-0.46099335 -0.84312552 -0.27681109
0.58425844 -0.78740776 0.19654845
0.31944683 -0.42290381 -0.84800112
0.59496194 -0.80334765 0.02555145
0.25134459 -0.52942121 -0.81027091
0.19198366 0.65894032 0.7272824 
0.31654218 -0.39984676 -0.86018789
-0.33524433 0.23394535 -0.91262287
-0.01968031 -0.21369384 -0.97670203
-0.07847846 -0.68748146 0.72194886
0.55961466 -0.74466193 -0.3637448 
0.2814869 0.53870851 0.79407674
0.37019086 -0.52834505 -0.76407456
-0.07108711 0.99712211 0.02635117
-0.44503149 -0.85842681 -0.25504959
-0.6294229 0.14013909 0.76432151
-0.37394169 -0.85688221 -0.35485303
0.32444099 -0.60235655 -0.72931772
0.32274497 -0.40418127 -0.85584652
0.22123834 0.93919522 -0.26261392
0.31726751 -0.55741125 -0.76722485
0.56017619 -0.82517546 0.07272305
-0.06387433 0.68215907 0.72840852
0.27828011 -0.5055877 -0.81666476
-0.70152289 -0.71246117 -0.01626662
0.29211622 -0.86005735 0.41829303
-0.77802938 0.37999657 0.50027305
0.15870102 0.44088718 -0.88342088
-0.6346361 0.65427506 0.41129288
0.14785494 0.9837712 -0.10165305
-0.3947987 -0.89540726 -0.20586351
0.83306432 0.25159386 -0.49265036
-0.42849049 -0.86941528 -0.24599345
0.88091576 0.23340382 -0.41171587
0.33946916 -0.39734638 -0.85257053
0.59025174 -0.80690652 0.02246472
0.98439527 -0.11793997 -0.13059902
0.64529014 -0.61518794 -0.45292839
0.81948912 0.52366996 0.23282479
0.27284136 -0.65172315 -0.70768237
-0.08772315 0.9961164 0.00749232
-0.33987272 0.28407344 -0.89654297
0.4676728 0.52456504 -0.71141648
0.17981888 0.96935934 -0.167355 
-0.68578374 -0.63822061 -0.34982142
-0.64536077 0.64158219 0.41458678
0.13955961 0.42872554 -0.89258993
0.61961657 0.39510205 -0.67821097
0.27495897 -0.63422972 -0.72259969
-0.544792 -0.07020763 -0.83562732
-0.07363018 0.6802178 0.72930253
-0.37282887 -0.86271143 -0.34165394
-0.61663753 -0.57730979 -0.53523016
0.18681173 -0.84261787 0.50506973
0.18601377 0.46574813 -0.8651458 
-0.75636464 0.64440483 -0.11249389
0.23919936 0.56581944 0.78907049
0.82830924 0.49770704 0.25727624
0.00522109 0.98353004 -0.18066986
-0.19843584 -0.74424464 0.6377483 
0.78997773 0.5165832 0.33026704
-0.22546163 -0.93524498 -0.27291757
0.23923928 0.59428817 0.76784497
-0.43278185 -0.86649883 -0.24875619
0.23827629 -0.58341038 -0.77643836
0.54892808 -0.8355872 0.02172748
0.82135826 0.49777058 0.27855834
0.10223704 -0.96508288 -0.24116926
0.56460679 0.22872078 -0.7930361 
-0.31559491 0.47597796 -0.82088053
-0.43487003 -0.85134625 -0.2934233 
0.85994208 0.24092732 -0.44994849
-0.56157911 -0.13874634 -0.81570715
-0.05921753 0.07162802 0.99567187
-0.50058693 -0.81802207 -0.28328878
0.22863282 -0.57869434 -0.78284115
-0.38423571 0.20424438 -0.90035933
0.2519531 0.58737433 0.76909757
-0.37394965 -0.91335893 -0.16104954
0.55603665 0.27168238 -0.78550124
0.48282287 -0.87216634 0.0787908 
-0.62197733 -0.55713761 -0.55021966
-0.4312723 -0.85282636 -0.29443374
-0.97333014 -0.0977582 -0.20753804
-0.3871105 -0.88581109 -0.25589868
0.9701792 -0.20398246 -0.13093197
0.55402184 -0.82510096 0.11076321
0.82502443 -0.56179643 0.06098053
0.45579338 0.49061748 0.74266183
-0.43041474 -0.86414009 -0.26077759
-0.90070307 -0.28536025 0.32757246
-0.38717058 -0.89061171 -0.23855805
-0.62528616 0.66117752 0.41456148
-0.64761561 -0.15107904 -0.74683928
-0.72519803 0.49253142 0.48114461
0.33014944 0.91243833 -0.24178027
-0.40275577 -0.90061736 -0.16332974
-0.31886494 -0.03785612 0.94704378
0.34930015 -0.40750033 -0.84376127
-0.03902354 -0.69265771 0.72020984
-0.52744466 -0.01343703 0.84948307
-0.81987143 -0.01875918 -0.57224023
-0.37453756 -0.91623718 -0.14223671
0.35483459 -0.49631456 -0.7923159 
0.58008146 -0.71378875 -0.39244244
-0.04586336 -0.99873853 -0.02046328
-0.35863248 0.06284301 0.9313612 
-0.63988227 0.64809489 0.4129453 
0.45944753 -0.88336509 0.09260046
0.12290724 0.96612817 -0.2269145 
0.3435882 -0.44369373 -0.82769752
-0.58403713 -0.56891757 0.57899326
0.09699371 -0.96114147 -0.25845629
0.87782133 0.14802448 -0.45554215
0.82163382 0.24453156 -0.51489997
0.49479303 0.51901585 -0.69699568
-0.62929738 -0.41885453 0.65463388
0.60670328 0.21957602 -0.76400095
-0.80145323 -0.04651413 -0.59624583
-0.46220914 0.80351734 0.37513015
-0.21567662 0.81581193 0.53659528
-0.70471138 0.70846689 0.03816539
0.11542773 -0.97545773 -0.18750544
0.13221365 0.75042766 0.64759445
0.30631918 -0.40211815 -0.86282647
0.25769672 -0.57630062 -0.77554494
0.08225968 -0.80821401 0.58311516
0.18479373 0.66771382 0.7211169 
0.1034325 0.81067741 0.57628453
-0.44670564 -0.85712838 -0.25648534
0.74615955 0.4610284 0.4803108 
-0.38901937 -0.88951641 -0.23963392
-0.37848151 -0.89324099 -0.24263634
-0.80999357 -0.03546817 -0.58536494
0.05526277 0.78847456 0.61257958
0.44604683 -0.40459678 -0.79833817
0.27545229 -0.6273852 -0.72836363
0.19355543 0.94670749 -0.25745162
0.30045789 -0.41030827 -0.86102962
0.30969703 -0.40738404 -0.85914254
0.12235446 0.82168239 0.55665737
-0.153497 0.88469923 0.44016582
0.36242163 -0.49923587 -0.78702867
0.6685794 0.72585857 -0.16165009
-0.45071405 -0.85861152 -0.24421948
-0.06518516 0.99785918 -0.00525079
-0.60141712 0.03239011 0.79827845
-0.0513172 0.86774981 0.49434513
-0.62015361 -0.5667178 -0.54243916
-0.37912688 0.24461757 -0.89242607
0.08051855 0.28342682 -0.95560759
-0.6324386 0.63946295 0.43715954
-0.70758557 0.70419145 0.05862569
-0.23152593 0.29780456 -0.92612529
-0.43635491 -0.86039853 -0.26326561
0.42916766 0.54889441 0.71730733
-0.80009806 -0.02526069 -0.59933764
0.45368779 0.49981159 0.73780465
-0.73682427 0.12810561 0.66383684
0.1017722 0.72223526 0.68411905
-0.62218499 -0.60550165 -0.49623972
-0.43957847 -0.84595919 -0.30186734
0.41027376 -0.49436122 -0.76634365
0.61837149 0.51486737 0.59374124
-0.38412809 -0.85715586 -0.34311745
0.2329713 0.589248 0.77363503
0.4327313 0.5335266 0.72670013
-0.37700099 -0.90286124 -0.20666778
-0.61788589 -0.56668693 0.54505342
0.16746184 0.45389214 -0.87517929
0.46812546 -0.87574816 0.11799871
-0.37206212 0.46358496 -0.80415052
-0.03023822 0.0062218 0.99952352
-0.34004951 -0.84993064 -0.4024727 
0.30719694 -0.57342172 -0.75948507
0.61497855 0.78080809 -0.11018239
0.4450382 -0.41964382 -0.79110062
0.86588097 0.24594268 -0.43561721
0.47786528 0.52238321 -0.70622963
-0.54365426 0.06494176 -0.83679312
-0.06968936 0.09344654 0.99318248
-0.65970999 -0.15749466 -0.73483193
0.483659 -0.87120217 0.08415842
0.2519049 -0.8225264 0.50989664
-0.13229685 0.84861404 0.51220256
-0.45689571 -0.8316561 -0.31558567
0.89778894 0.16852108 -0.40690997
-0.47171903 -0.03919061 -0.88087755
0.87336671 0.24097511 -0.42327508
-0.51820105 -0.75789785 -0.39630628
0.19212261 0.91895247 -0.34440541
0.33468398 -0.44026339 -0.83315951
-0.53887397 0.01298743 0.84228641
0.14434023 0.29490113 0.94456351
0.11344261 -0.26253089 -0.95823193
-0.04021554 0.12674147 0.99112028
0.43436518 0.53230405 -0.72662294
-0.41604698 -0.88707483 -0.20000809
-0.53261274 0.02419308 0.84601337
-0.96453828 -0.17958303 -0.193431 
0.11615534 -0.97798491 -0.17336027
-0.24365984 -0.88506299 -0.39660227
-0.40238175 -0.89930677 -0.17127827
-0.82679558 -0.02967012 -0.5617193 
0.12113383 -0.97420198 -0.19041312
0.31765062 0.9250865 -0.20811778
0.43919981 -0.55024487 -0.71016508
0.94916487 0.3142736 0.01782994
-0.90315372 -0.31691852 0.28961322
0.21374628 0.50376421 0.83697897
-0.09608551 0.70931727 0.69830966
0.45280525 -0.54299492 -0.70719439
0.14180368 0.9766981 -0.16109774
0.49283075 -0.86588252 0.08582097
-0.34358323 0.24239354 -0.90730149
-0.48492184 -0.85259891 -0.19474593
-0.39763612 -0.90048218 -0.1761177 
0.4496251 -0.37020081 -0.81288916
0.96336812 0.26579908 0.03567468
0.25895402 -0.64749509 -0.7167238 
-0.35259965 -0.91938734 -0.17435689
-0.44397056 -0.84943682 -0.2852143 
0.22347471 -0.86748648 0.44443965
-0.58482045 0.72803116 0.35770842
-0.65542316 -0.13840009 -0.74247289
-0.47081509 -0.84540832 -0.25222588
0.84834594 -0.52584153 0.06164124
-0.03476966 -0.21071647 -0.97692895
-0.69400364 -0.71962482 -0.02234774
0.23001924 -0.83707333 0.49638641
-0.66751474 0.66017932 0.34436539
-0.71874082 0.53680104 0.4418779 
-0.37559953 -0.90922511 -0.17953968
-0.14546189 0.86201686 0.48555934
0.08368189 0.28027019 -0.95626676
-0.49853197 -0.83587402 -0.22973992
-0.36173534 0.06414828 0.93007118
0.11421983 0.31903526 -0.94083482
0.1418148 0.7463631 0.65025431
-0.23697442 -0.68753242 0.68639779
0.97339779 -0.1830073 -0.13785657
-0.66610169 0.66022462 0.34700418
-0.56822473 0.66602862 0.48324594
-0.44066206 -0.87556356 -0.19800386
0.60472864 0.78629637 -0.12665433
-0.38698202 -0.90261233 -0.18850721
0.26395535 -0.57724291 -0.77273405
-0.33316532 -0.13384266 -0.93332064
0.9687714 -0.22037646 -0.11365148
-0.99853212 -0.00687261 -0.05372984
-0.37279779 -0.8571319 -0.35545298
0.44338188 -0.54093188 -0.71470618
-0.65851045 0.66210914 0.35773686
0.48494288 -0.87192792 0.06761757
-0.62334669 0.69261193 0.36294252
-0.06836776 0.11276136 0.99126714
0.79039329 0.53414524 0.29994556
0.81104791 0.38499135 0.44043455
0.96121669 0.20292377 0.18677385
-0.33905402 -0.90798491 -0.24618196
0.26919651 0.51471084 0.81400597
0.59607464 0.42266417 -0.6826784 
-0.46902832 0.80464727 0.36408085
-0.35310146 0.21774594 -0.90989339
0.8464973 -0.53067684 0.04271596
-0.53396815 -0.77112484 -0.34676278
0.57000953 -0.74775267 -0.34052202
-0.6981914 0.71517634 0.03242328
-0.18145017 0.83396882 0.5211255 
-0.17553987 0.76767635 0.61632687
-0.40282643 -0.88006502 -0.25143003
0.14977413 -0.81642127 0.55769521
0.97680432 -0.19496292 -0.0885608 
-0.1590883 0.88569587 0.43615723
0.04248259 -0.99688643 0.06642948
0.4631483 -0.874466 0.14423282
0.84471011 -0.53418815 0.03328239
-0.556274 0.00174759 0.83099687
-0.45044526 -0.85361445 -0.26161265
-0.31605235 -0.88825089 -0.33334854
-0.44126391 -0.8756749 -0.19616242
-0.64464527 -0.52502304 -0.55568272
-0.57317162 -0.15062378 -0.80547303
0.12072579 -0.9647035 -0.23403499
-0.41685507 -0.05764102 -0.90714347
0.14998735 -0.81970644 0.55279756
-0.32369533 -0.89182079 -0.31603339
0.21419744 0.93012249 -0.29831484
0.24421999 -0.93020535 0.27399668
0.1776952 0.95807374 -0.22476432
-0.25094289 -0.67302161 0.69575107
-0.0189751 0.0314544 0.99932498
0.4114171 0.58164197 0.70173264
-0.39475718 0.20620787 -0.89534634
-0.36599523 -0.86483085 -0.34367868
-0.51027763 -0.76590616 -0.39115739
-0.9988429 -0.02561596 -0.04070581
0.12538099 0.30533752 0.94395375
0.38706878 -0.50080389 -0.77419192
0.26138499 -0.64057946 -0.72203594
0.46132562 -0.88282192 0.08834198
0.36099067 -0.40087581 -0.84201199
-0.3543418 0.44375238 -0.82311916
-0.61812741 0.60531783 -0.50150645
-0.32875809 0.83688086 0.43766254
0.13983966 0.30547196 0.94187695
-0.3387008 -0.92120647 -0.19146892
0.84403169 -0.52422678 0.11311281
-0.43222171 -0.87876683 -0.20236844
-0.62158978 0.69487983 0.36161858
-0.66355801 0.65551251 0.36054683
-0.44979423 -0.86004519 -0.24084713
0.43578309 -0.40498504 -0.80379117
-0.41165766 -0.87652743 -0.24947447
-0.44247684 -0.85673338 -0.26499391
0.83531618 0.30255887 -0.45902607
0.65807164 0.7359851 -0.15895779
0.58910781 -0.80315435 0.08885001
0.39695305 -0.40897599 -0.82168543
0.21665885 0.60636258 0.76510346
0.33266082 -0.94244069 0.03380185
0.43155009 -0.54831594 -0.71631986
0.61423039 0.77928114 -0.12426614
0.27161407 0.93223852 -0.23907541
-0.05294302 0.99843907 -0.01779008
-0.071969 -0.99688172 -0.03236273
-0.31881636 -0.88981414 -0.32647648
-0.62998974 -0.55945367 -0.53863168
0.84468657 0.25438485 -0.47094885
0.86360651 -0.49913144 0.07106405
0.29934478 -0.58694696 -0.75225395
0.11354244 0.32013494 0.940543 
0.62270784 0.42572936 -0.6564979 
-0.43532723 -0.86309397 -0.2560446 
-0.45671332 -0.86903673 -0.19023106
0.54056877 -0.83778811 0.07679478
-0.36049771 -0.91693932 -0.17106599
0.2792688 0.95290476 -0.11824333
0.08272741 0.40707102 -0.9096424 
0.17721981 0.9574095 -0.22794764
-0.36544314 -0.91317058 -0.18047409
-0.35538027 -0.87512881 -0.32841161
-0.98204988 -0.07894884 -0.17130408
0.13346729 0.75966656 0.63647008
-0.58350229 0.72638762 0.36316061
0.16813263 0.68583614 0.70806807
0.08802391 0.80429298 0.58767694
-0.447761 -0.87893969 -0.16424167
0.33061159 -0.93850809 0.09949206
-0.32040817 0.21628004 -0.92225832
0.53435963 -0.82526863 0.18273358
0.39169747 0.58456665 0.71053147
-0.41464463 -0.87309617 -0.25646225
0.97385722 -0.18475197 -0.13216808
-0.44038045 -0.8640241 -0.24398263
-0.43579826 -0.86195588 -0.25905967
0.3545967 -0.37375125 -0.85707128
-0.74761289 0.6584726 -0.08653741
0.1604152 -0.80539107 0.57062429
-0.16815843 -0.68266654 0.71111816
0.65349025 0.5114736 0.55798322
0.66044992 0.73657107 -0.14583805
0.56097662 -0.82586896 0.05697106
0.97042 -0.19348343 -0.14439531
0.17085761 0.68119931 0.71188146
-0.62737519 -0.57678604 -0.52318072
-0.62439281 0.60795808 -0.49042886
-0.34250057 -0.89402407 -0.2888155 
-0.41431656 -0.87794226 -0.23991412
-0.71247715 0.52456152 0.46605867
0.52026457 -0.84859532 0.09597216
-0.59908903 0.70756948 0.37475032
0.97494841 -0.19087364 -0.11420555
0.24557778 0.53384936 0.80913335
-0.0479949 0.99845403 0.02804048
-0.08965326 0.99530947 0.03635061
-0.43546245 -0.87308377 -0.21931061
0.22153382 0.59944993 0.76914388
-0.43970227 -0.85567522 -0.2729136 
-0.44344011 -0.8548305 -0.26949167
-0.01846147 -0.20290686 -0.97902411
0.84271741 0.26436886 -0.46897396
-0.31132615 -0.89094377 -0.33059874
0.62039572 0.51654416 0.59016222
-0.47402498 0.72270471 0.50298917
0.21952105 -0.86148387 0.45788175
-0.45391476 -0.87040794 -0.19065969
-0.82675058 -0.03047641 -0.56174296
0.13204336 -0.81338221 0.56654543
-0.2403947 0.66117877 0.71067077
-0.0556407 0.99004245 0.12930687
-0.71893471 0.50458026 0.4780502 
-0.38050216 0.21383972 -0.89971632
0.16491221 -0.79469454 0.58417863
-0.31677112 -0.90814507 -0.27373093
0.44345897 0.48758972 0.75206405
0.11649076 0.30366698 -0.94563013
-0.73258394 -0.68065566 -0.00534166
0.97801876 -0.18092319 -0.10366175
-0.15214582 0.87181151 0.46561411
-0.60946804 -0.58147711 -0.53891915
-0.42735863 -0.86160821 -0.27385369
-0.57329589 -0.10341573 -0.81279582
0.55720443 -0.82041812 0.12820932
0.55520439 -0.7501356 -0.35922787
-0.59278399 -0.1785081 -0.78532904
-0.329974 0.22723292 -0.91623288
0.94134295 0.33737034 -0.00739904
-0.61280465 -0.54668337 -0.57062072
0.28225863 -0.58776009 -0.75820071
0.00799743 -0.21962325 -0.97555196
-0.60293329 0.61703086 -0.50571138
-0.34855524 -0.92176217 -0.16989414
0.80870736 0.43636423 -0.3944343 
0.25930792 0.95931423 -0.11169388
-0.45437446 -0.8665278 -0.20657487
-0.52094853 0.11223367 -0.84617734
0.35197893 -0.46757776 -0.81085259
-0.61896193 -0.60535038 -0.5004369 
0.97323012 -0.16332155 -0.16170608
0.26242572 -0.82787496 0.49573758
-0.40951294 -0.84001487 -0.3559131 
-0.71119148 0.50976777 0.48408976
-0.05805068 0.99735296 0.04378692
0.58112979 0.21726429 -0.78427327
-0.75018954 0.06867211 0.65764707
0.24010794 -0.87901711 0.41191876
0.81842262 0.51254171 0.25977877
0.10225359 -0.96981329 -0.22137424
-0.40265456 -0.88312703 -0.24073975
-0.42400405 -0.81744063 -0.38988632
0.10244942 -0.99365449 0.04641943
-0.62117064 -0.76662284 -0.16259238
-0.07909598 -0.66172737 0.74556059
-0.443086 -0.86097974 -0.24977762
0.06639705 -0.99663717 0.0480171 
0.10470932 0.74812883 0.65523988
0.4057202 0.57234454 0.71260989
-0.59787679 -0.17158596 -0.78300816
0.45791078 0.51594269 -0.72396207
0.83962739 -0.52689654 0.13193098
0.2715928 -0.58241957 -0.76617551
-0.92258662 -0.26838619 0.27713251
-0.73177952 0.6770075 -0.07848276
-0.47682893 -0.03926759 -0.87811834
0.25613192 -0.57636303 -0.77601689
-0.72225153 0.68851489 -0.06557535
-0.45436651 -0.87023407 -0.19037759
-0.0329976 -0.20263581 -0.97869807
0.33802947 -0.44500953 -0.82927841
0.06353516 -0.99696684 -0.04494907
-0.06357491 0.11313385 0.99154383
-0.61079925 0.69667828 0.37624958
0.84174132 0.25277168 -0.47705147
0.79287302 0.39718145 0.46216786
-0.6392079 -0.76050985 -0.11418356
0.07524764 0.41290981 -0.90765834
-0.59071255 -0.17337845 -0.78803462
0.12412812 0.97090083 -0.20480113
0.54595965 0.22992256 -0.80564505
0.41785917 -0.43165094 -0.79941916
-0.42475486 -0.8729099 -0.2400246 
-0.44488436 -0.88056612 -0.16334328
0.02515173 0.37556857 -0.92645347
0.18806066 -0.94154114 -0.2795234 
0.42949402 -0.89942342 0.08106607
0.55922163 0.44088477 -0.70206255
-0.45255977 -0.85408193 -0.25638613
-0.232117 -0.70197225 0.67331779
0.68226141 0.7211476 -0.12027343
0.29278356 -0.40141582 -0.8678382 
0.18210466 0.94139332 -0.28393036
0.63569802 0.74405819 -0.2055853 
-0.14625546 0.87152439 0.46803275
-0.41361371 -0.85526776 -0.3121548 
-0.42385885 -0.88835937 -0.17652515
0.13765801 0.98073041 -0.13863033
-0.32037547 -0.90052396 -0.29396605
-0.63045031 -0.18057352 -0.75493413
-0.38430882 -0.86292285 -0.32813218
-0.38124609 -0.13970356 -0.9138574 
-0.13713054 -0.69852626 0.70232195
-0.15030298 0.87096107 0.46779904
0.19232588 0.96998268 -0.14880946
0.29475996 -0.94891632 0.11257922
0.27703705 -0.39665571 -0.8751657 
-0.24382448 -0.68502676 0.68650419
0.12741324 0.97234529 -0.1957299 
-0.81652158 -0.02425549 -0.57680517
-0.36521679 0.02264451 0.93064821
-0.32622814 -0.91457009 -0.23903301
0.97731942 0.2105438 -0.02275867
-0.60497081 0.70030218 0.37892887
-0.30090061 -0.06115042 0.95169282
0.65051121 0.38761446 -0.65313804
-0.42360821 -0.89289254 -0.15264016
0.23811334 0.93125618 -0.27579698
0.36854038 -0.37702551 -0.84972346
-0.36160129 -0.91066271 -0.19984473
-0.08693374 0.99609596 0.01533564
-0.40745828 -0.84927076 -0.33573383
0.44185442 0.47915611 0.75840253
-0.50150132 0.79455554 0.34231257
0.23779155 -0.85544449 0.4600769 
-0.73795348 0.05945541 0.67222738
-0.61636186 0.7005282 0.35966408
0.2562834 0.91507065 -0.31139135
-0.40543923 -0.87634981 -0.26005784
-0.34126088 0.21964362 -0.91394657
-0.05984822 0.99180686 0.1128602 
0.42871025 -0.38571179 -0.81696641
-0.41605735 -0.87155449 -0.25940114
0.49248654 -0.86793089 0.06444463
0.64716685 0.73458201 -0.2038734 
-0.42821574 -0.86114949 -0.27395818
0.86287051 -0.50452375 0.03016672
-0.50745583 -0.75885886 -0.40819395
0.0514538 0.36107722 -0.93111539
-0.39458278 0.80940092 0.4349421 
-0.48308185 -0.83035332 -0.27775088
0.34792814 -0.34758419 -0.87070721
-0.45603907 -0.85323417 -0.25302097
-0.44158462 -0.84796989 -0.29317233
0.30857369 0.58832896 0.74742967
-0.45345268 -0.87413162 -0.17399509
0.2311659 0.91981202 -0.31703064
-0.61019045 0.61320066 -0.50164962
-0.32158682 0.2306388 -0.91836101
-0.78052014 0.36525002 0.50732696
-0.35345942 0.83096039 0.42961761
0.57071865 -0.81437469 0.1052351 
-0.03844528 0.83829921 0.54385316
-0.56861591 -0.17174254 -0.80447549
0.35344699 -0.51840723 -0.77867132
-0.51592731 0.68498433 0.51440805
0.15555343 0.67507023 0.7211681 
-0.2370782 -0.92062283 -0.31023824
-0.16561404 0.71321124 0.68110329
0.08655207 0.4327831 -0.89733219
-0.61269349 -0.57550877 -0.54165965
-0.62262946 -0.56263191 -0.54385453
-0.4248237 -0.80776966 -0.40869677
-0.30842483 -0.94313663 -0.12396598
-0.08216214 0.71198136 0.69737476
0.00953472 -0.99953294 0.02903045
0.0807066 -0.99587327 -0.04150352
0.32934242 0.93760073 -0.11152679
0.5591225 -0.82604772 0.07090257
0.44046012 -0.88786268 0.13302855
0.34160721 -0.55007684 -0.76204991
0.45907372 -0.4077529 -0.78929645
-0.30854639 -0.90003711 -0.30778629
-0.00340544 -0.22183144 -0.97507894
0.55473131 -0.82560778 0.10317395
-0.58007008 0.73528475 0.3505353 
0.85008579 0.24721584 -0.46501407
0.36383542 -0.47061601 -0.80383098
0.10244658 -0.98118353 -0.16365676
-0.63230711 -0.61061722 0.47679582
-0.13797654 0.86820859 0.47663021
0.07408902 -0.97294283 -0.21884392
0.24713959 0.95029271 -0.18938257
0.45850855 -0.88634348 0.06453712
-0.6083281 -0.56546843 -0.55694014
0.11719925 0.79392439 0.59661406
-0.04571184 0.82308537 0.56607485
-0.80968928 0.03997691 -0.58549541
0.15745509 0.79078609 0.59149408
-0.43608767 -0.8807745 -0.1845648 
0.07444914 0.75039959 0.65677822
0.09459958 -0.96868038 -0.22958486
-0.51734495 -0.53763616 0.66580904
0.4245109 -0.41698378 -0.80368829
-0.38813999 -0.88142806 -0.26913181
-0.35789827 -0.91451454 -0.18860529
0.44800746 0.55246276 0.70290411
0.58825922 0.24212053 -0.77157551
0.17092675 0.566311 0.80627275
0.0995116 0.42956612 -0.89753574
-0.70182663 0.70679408 0.08877756
-0.31405422 -0.89713955 -0.31066164
-0.4250443 -0.86821771 -0.25599933
-0.30409154 -0.92280674 -0.23655035
0.08083096 -0.99480039 0.0619524 
-0.4352679 -0.84923387 -0.29890379
-0.4304432 -0.88418579 -0.1814774 
0.2428015 -0.87012935 0.42886183
-0.48131835 0.79791695 0.36285093
0.19124936 0.55326641 0.81075251
-0.97138971 -0.0610958 -0.2294969 
0.95234185 0.30492961 -0.00791646
0.36207673 -0.49478918 -0.78998977
-0.51045501 -0.74747777 -0.4251031 
-0.3336738 -0.85244179 -0.40249792
0.2472595 -0.87606376 0.41397414
0.30873755 0.94349855 -0.12038047
-0.44494841 -0.8690604 -0.2162281 
0.02208005 0.33432436 -0.94219953
-0.28745365 -0.90598702 -0.31073773
0.12300292 0.80746353 0.57695144
0.82723182 0.23830292 -0.50882155
0.03213786 -0.99843299 0.04580692
-0.60035473 -0.58908135 -0.54088569
0.35737115 -0.49380562 -0.79274368
-0.71517563 0.69794703 0.03733068
0.4529222 0.53278613 0.71484309
0.57973742 -0.8130424 0.05353391
-0.18481189 -0.67451483 0.7147547 
-0.45325929 -0.83160371 -0.32092229
-0.40671638 -0.86765724 -0.28592387
0.41566259 0.89109707 -0.18212745
0.30250791 -0.57616699 -0.75928962
0.84157205 -0.53637618 0.06369632
0.22271916 -0.91864675 0.32631907
-0.37435195 -0.10505477 -0.9213168 
-0.59386969 -0.62536466 -0.50619942
-0.38603231 -0.85558182 -0.34490418
0.14741747 0.68994552 0.70869154
0.24905927 -0.62151676 -0.74275601
0.94811243 0.31730729 0.01996473
0.47812977 0.51967227 -0.70804876
0.00798429 -0.9997735 0.0197346 
0.33292142 -0.4117353 -0.84831417
-0.41640678 -0.88544953 -0.20636064
0.63641143 0.74694413 -0.19249642
0.53873897 0.26928467 -0.79827696
-0.35634944 -0.9180581 -0.17373659
0.02129205 -0.22035652 -0.975187 
0.39593798 0.88450563 -0.24674436
-0.36211848 -0.91274524 -0.18911982
-0.22711602 -0.9240799 -0.30739987
0.97148043 -0.18237783 -0.15153919
-0.32984909 0.24102791 -0.91274667
0.13496624 0.21324809 -0.96763086
0.27760649 -0.47470292 -0.8352195 
0.76822495 0.45221367 0.45313677
0.56687713 -0.8210634 0.06711454
0.01285903 -0.99989301 0.00698476
-0.29145148 0.26733482 -0.9184705 
0.07242591 0.75086939 0.6564678 
0.05576178 -0.23861158 -0.96951282
-0.50643128 -0.50506949 0.69887924
0.34413218 -0.54387265 -0.76535976
0.45179236 -0.88363016 0.12281015
-0.72074699 0.69284683 0.02206806
0.97265923 -0.1570822 -0.1710535 
-0.47034982 -0.86237031 -0.18731877
0.46749803 -0.38320106 -0.79661953
-0.71075946 0.70310289 0.02161191
0.35800111 -0.41628057 -0.83579057
-0.57073271 0.7625097 0.30470219
-0.60603869 -0.16380881 -0.77838522
-0.63686389 -0.20328517 -0.74369335
-0.58350897 0.66783684 -0.46207285
-0.42358112 -0.86680335 -0.26311743
0.45097861 -0.88970029 0.07107623
0.41092175 -0.4744235 -0.77850211
-0.36443007 -0.84683156 -0.38738483
-0.52768421 0.06420554 -0.84701049
-0.34730896 -0.91520345 -0.2043992 
0.41900453 0.50275177 0.75609255
-0.65975302 -0.02279932 0.75113648
-0.38242555 -0.8988694 -0.21397351
0.43449003 -0.45932457 -0.77475119
0.15584612 -0.95412612 -0.25564688
-0.5269205 -0.50733101 0.68188685
0.85562557 0.2461051 -0.45534277
-0.39134088 -0.89988458 -0.19251011
0.04312255 0.41160429 -0.91034162
-0.43452099 -0.85590208 -0.28039744
0.97054774 -0.19454384 -0.14209062
-0.09544515 0.11052725 0.98927909
0.44351166 -0.43474609 -0.78376853
-0.62435895 -0.57730818 -0.52620453
-0.60665065 -0.5777061 -0.54610479
0.01668784 -0.84029686 0.54186964
-0.44849944 -0.84251332 -0.29836071
-0.33741602 -0.89825058 -0.28159627
-0.00458399 -0.99998814 -0.00164726
-0.98696303 -0.08222988 -0.13835558
0.31622308 -0.51763755 -0.79501849
0.27609757 -0.48131275 -0.83193034
-0.42809209 -0.85663158 -0.28795731
0.0122085 -0.99931854 -0.03483294
-0.17728144 0.92842674 0.32648861
0.05611581 0.40579084 -0.9122417 
0.15196626 0.22326109 -0.96284002
-0.40593851 -0.87535721 -0.26260939
-0.12940167 -0.6936779 0.70856619
0.23734109 -0.31452116 -0.9191004 
-0.38235581 -0.89884162 -0.21421388
-0.41573757 -0.88720161 -0.20008911
-0.99331653 -0.09915035 -0.05908728
-0.36064428 -0.9189353 -0.1596667 
0.3212648 -0.94345552 0.08173493
-0.43592811 -0.85481316 -0.28153259
0.257292 -0.95925373 0.11676097
-0.6446979 -0.21006837 -0.73500758
-0.30841535 -0.92695272 -0.21363445
0.49225157 -0.86709553 0.07637969
0.3155964 -0.57180148 -0.75725949
-0.85123014 -0.04049952 -0.52322757
-0.09581611 -0.73093116 0.67569125
-0.34912571 -0.9208622 -0.17356235
0.96943921 0.23077579 -0.08325594
-0.17532361 0.91197544 0.37089422
-0.39779568 -0.89218259 -0.21393643
0.13914478 0.67222404 0.72715449
0.26666608 -0.48957953 -0.83018136
-0.50292075 0.76686102 0.39874116
-0.4105759 -0.89183134 -0.18990602
-0.36962101 -0.91415834 -0.16641715
0.26355284 -0.86000639 0.43695411
0.59123689 -0.80169404 0.08789658
-0.34305602 0.23308443 -0.90993643
-0.99197155 -0.07669129 -0.1005521 
-0.37526834 -0.9170863 -0.13463791
-0.55309051 -0.11326838 -0.82538551
-0.34709954 -0.89667046 -0.27477968
-0.58750689 0.67058867 -0.45293123
-0.53016979 0.09576008 -0.84246671
0.05686585 0.26852563 0.96159244
-0.57819569 -0.16518089 -0.79900241
-0.77708322 -0.0732445 -0.62512118
0.35900405 -0.42589432 -0.83049989
0.14514908 -0.96094805 -0.23560707
0.97211075 -0.15969178 -0.1717477 
0.5175277 -0.48669866 -0.7037679 
0.44322219 -0.46416724 -0.76687878
0.44183487 -0.89145887 0.10040835
0.39459461 -0.51318794 -0.76218987
0.83597136 0.29632235 -0.46189275
-0.37713376 -0.8622424 -0.33809519
-0.77910143 0.39844748 0.48398426
0.39870763 -0.53875524 -0.74214202
0.33850005 0.92974371 -0.14489456
-0.38516161 -0.89230579 -0.23545098
-0.41452619 -0.86338425 -0.28763828
-0.1755933 0.90563184 0.38600272
0.24791132 -0.86924136 0.42773676
-0.62248808 -0.51936722 -0.58546263
-0.09275706 0.74009633 0.6660732 
-0.41014919 -0.87978482 -0.24032529
0.61561942 0.7809574 -0.10544299
0.03001869 -0.99858147 0.04398236
-0.87094235 -0.33217463 0.36210519
0.38361135 -0.55779535 -0.73600715
-0.62976694 -0.52833664 -0.56943285
0.11407124 0.43883938 -0.89129537
0.43060398 -0.46906638 -0.77107513
-0.44454738 -0.86348885 -0.23825337
-0.99822235 -0.04317221 0.04108704
-0.38810518 -0.88368481 -0.26167783
-0.50796485 -0.79274625 -0.33693489
0.38128081 -0.49594149 -0.7801711 
0.03519187 -0.99875522 -0.0353494 
0.32976061 0.92865223 -0.16989085
-0.49850085 -0.81254494 -0.30210531
0.77810091 0.52747309 0.34107456
0.37454861 0.55040604 0.74616772
0.35510457 -0.45358446 -0.81741124
-0.0946588 0.107954 0.98963916
0.88529718 0.28718531 -0.3657504 
-0.30576289 -0.93931001 -0.15558162
-0.89634854 -0.29216862 0.33346173
0.83501524 0.29596901 -0.46384406
0.29172233 0.9475686 -0.13042913
-0.4418734 -0.86573029 -0.23507173
0.06152384 0.26755798 0.96157545
-0.39885655 -0.88774884 -0.22981556
-0.98809439 -0.04073354 -0.14835936
0.39589965 -0.55328131 -0.73290038
-0.39638361 -0.84737605 -0.35331845
-0.44574499 -0.8348217 -0.32308561
0.98297626 0.17981358 -0.03774232
-0.02573339 0.70676816 0.70697695
-0.40063822 -0.89338273 -0.20336346
-0.34916627 -0.90742105 -0.23381674
0.25473431 -0.33638272 -0.90661848
0.36201191 -0.43313709 -0.8254329 
0.11229535 0.52402407 -0.8442679 
0.45019647 -0.45455521 -0.76857203
0.46474579 -0.42640936 -0.77600682
0.35230622 -0.47710899 -0.80513805
0.07476343 -0.99633425 0.04157134
-0.41778514 -0.87325543 -0.25075978
0.131927 0.68824291 0.71338439
-0.59968525 -0.6179499 -0.50844395
0.5800826 0.40962777 -0.7040661 
0.43493271 -0.38907623 -0.81206727
0.26668778 -0.86061192 0.4338482 
-0.36759546 0.03846763 0.92918974
-0.15969457 0.91803193 0.3629258 
-0.33789259 -0.89995778 -0.27550772
-0.12056353 0.73313904 0.66930681
-0.58802354 -0.63860452 -0.49639931
-0.60920054 -0.57130492 -0.54998744
0.15767042 0.97118419 -0.17872114
-0.07521691 0.07258459 0.99452174
0.14116585 0.41862682 -0.89711952
0.66360539 -0.64603543 -0.37718084
0.12478372 0.41389605 -0.90173119
-0.43166986 -0.86618841 -0.25175062
-0.44432709 -0.86430377 -0.23569554
0.48143759 0.51222867 -0.7112239 
0.27497408 -0.58965349 -0.75940633
-0.55465502 -0.17840733 -0.81272912
0.48773575 0.49565807 -0.71863526
0.72977144 0.68158776 0.05358811
-0.33525097 -0.92388576 -0.18450414
-0.09299943 0.0946442 0.99115676
0.3920809 -0.52560025 -0.75499445
-0.64769047 -0.60267299 0.46613538
0.77407026 0.52899796 0.34781605
0.74590981 0.66457939 0.04418729
0.56222111 0.51883012 -0.6439898 
-0.51332718 -0.80917567 -0.28588441
-0.32259002 0.86138618 0.39236501
-0.32664868 -0.90231091 -0.28131047
0.78911883 0.59447533 0.15456624
0.39709538 -0.52624452 -0.75191891
0.87290609 0.28700104 -0.39454457
0.36505362 -0.39237458 -0.84426183
-0.4478727 -0.86202025 -0.23734169
-0.64259946 -0.18050463 -0.74463761
-0.6229673 0.67172074 0.40087783
0.63977903 0.75243551 -0.1565998 
-0.77207291 -0.08255581 -0.63014925
-0.36157632 -0.89752269 -0.25241944
0.34556729 -0.47733086 -0.80792195
-0.4504512 -0.85677797 -0.25104848
0.6304363 0.76030487 -0.15648161
0.16731773 0.97355568 -0.15554218
-0.50604689 0.07156236 -0.85953224
-0.1677044 0.91123641 0.37619576
-0.40578958 -0.88939369 -0.21050778
0.36584961 -0.41662312 -0.8322134 
-0.6690318 -0.17678876 -0.72190201
0.60124314 0.78668594 -0.14011347
0.38605535 0.53248912 0.75327063
-0.50731891 -0.8107385 -0.29211384
-0.38534278 -0.88131994 -0.27347019
-0.34252137 -0.92441809 -0.16772039
-0.44392604 -0.87814206 -0.17831492
0.95717758 0.28946614 -0.00450553
0.30637836 0.94516772 -0.11309458
0.65422833 -0.65385437 -0.38007781
-0.55505317 -0.0983806 -0.82597619
-0.44230315 -0.82983094 -0.34021854
-0.93280196 -0.28019595 0.22665182
-0.99094892 -0.10855096 -0.07897402
-0.99108243 -0.02847248 -0.1301719 
-0.3289986 -0.09906089 -0.93912035
0.59814745 0.53129351 0.59995574
0.5068531 0.50235015 -0.70053142
0.35988694 0.91270393 -0.1935274 
-0.44139919 -0.84373444 -0.30541551
-0.49845278 -0.81843519 -0.2858468 
0.49890375 0.49598217 -0.71070158
-0.29187158 -0.88848424 -0.354128 
0.24461216 -0.84112698 0.48235714
-0.93348587 -0.27447206 0.23080167
0.24663812 0.93794858 -0.24376629
0.38491273 0.5524711 0.73933613
-0.47433007 0.75584632 0.45133948
-0.21171375 -0.68662858 0.6954987 
0.85380983 0.24703494 -0.45823914
0.29524988 -0.48848712 -0.82110173
0.62423831 0.76632041 -0.15191978
0.12870778 0.97406387 -0.18610257
-0.27424589 -0.88092262 -0.38569987
0.76646543 0.53541136 0.35477537
0.06645004 0.67665458 0.73329592
-0.70472145 -0.70948261 -0.00148762
0.46115947 -0.88243902 0.09291871
0.25503352 0.43880674 0.86163038
-0.1814474 -0.94834536 -0.26022661
0.2747542 -0.58593714 -0.7623567 
-0.97840726 -0.07514053 -0.19254486
-0.99223477 -0.05714735 -0.11047275
0.16361438 0.70739031 0.68762589
-0.43699047 -0.87000185 -0.22833325
0.3080793 -0.5945645 -0.7426843
0.28527254 0.94978458 -0.12856472
0.34225321 0.92077988 -0.18715511
0.41831985 -0.90164143 0.10978054
0.20563665 -0.97857946 -0.00978245
-0.67194122 -0.7383734 -0.05744161
-0.32832107 -0.93571681 -0.1289946 
0.0934899 0.67534083 0.73155636
-0.41170719 -0.86502558 -0.28675389
0.36509567 -0.4058021 -0.83787221
-0.99960452 -0.02666975 0.00893444
-0.77728862 -0.6186372 0.11449943
0.01899001 -0.83647007 0.5476833 
-0.32395431 -0.9367708 -0.13234472
0.16265452 0.45677859 -0.87458384
-0.6312083 -0.77224392 -0.07221714
0.35309896 0.56489694 0.74579662
-0.01357942 -0.2177344 -0.9759137 
0.84992063 0.26049653 -0.45801365
-0.56570596 0.65459532 -0.50147945
0.02200384 0.7082991 0.70556939
0.15896699 0.54055297 0.82615483
0.94974649 0.29889143 0.09298214
0.24138537 -0.50849777 -0.82653677
0.42568278 -0.88148856 0.20438217
-0.09567197 -0.73836726 0.66757822
0.30529508 0.94307595 -0.13191813
0.15602046 0.96418673 -0.2144798 
-0.40935594 0.22789687 -0.88345397
-0.44415468 0.79838699 0.40657657
-0.46402916 -0.81924182 -0.33692658
-0.4445945 -0.86107641 -0.24674466
-0.18231903 0.84538794 0.50207496
0.14646408 -0.98917699 0.00877966
-0.45330131 -0.85515511 -0.2514509 
0.37874889 0.88515645 -0.27027261
-0.4491356 -0.85761619 -0.25054121
-0.59403628 -0.63284069 -0.49662149
-0.42910066 -0.87162828 -0.23693147
0.27485386 0.92383736 -0.26642057
-0.41373426 -0.87908083 -0.23672898
0.19238611 0.95462549 -0.22732741
-0.70786244 -0.50986284 -0.48884645
-0.46074688 -0.14764844 -0.87516409
0.11073535 0.52439046 -0.84424657
-0.63411975 -0.76923639 -0.07853281
-0.4868499 -0.82551205 -0.28549403
-0.99015462 -0.10318858 -0.09458531
0.56790161 0.24183175 -0.78676873
0.61605102 0.78350979 -0.08120237
-0.26455194 -0.93202633 -0.24766757
-0.90441024 -0.29882926 0.30453768
0.27085412 -0.3429547 -0.89945537
-0.47312182 -0.8086381 -0.34965757
0.52699244 0.50598818 -0.68282831
-0.61524969 -0.51721764 -0.59494007
-0.44496861 -0.86026919 -0.24887809
0.36489111 -0.47681242 -0.79969043
-0.90490562 -0.30169329 0.30021235
0.2943984 -0.5932284 -0.74927288
0.77398467 -0.62994492 0.06416413
-0.19204707 -0.92936265 -0.31528229
-0.4200893 -0.86884439 -0.26198128
-0.60614097 -0.52951574 0.5934698 
-0.42104408 -0.87472898 -0.23993994
-0.6383419 -0.48760355 0.59561938
-0.44976497 -0.86007875 -0.24078164
-0.59483743 -0.57755679 -0.55910325
-0.50576329 -0.81370366 -0.28651345
0.20510238 0.94887859 -0.23992234
-0.6251018 -0.61780012 -0.47704396
0.77733105 0.54249871 0.3185136 
0.14052731 0.44297287 -0.88545328
-0.8687337 -0.03093436 -0.49431199
-0.60708493 0.65176493 -0.45458826
-0.60997832 0.0028031 0.79241312
0.34317458 -0.54595834 -0.76430404
-0.29787728 -0.88114846 -0.3672145 
0.48607668 -0.47337267 -0.73460722
0.78510094 0.42662808 0.44900465
-0.63502508 -0.49409258 0.59381461
0.06877136 0.39701712 -0.91523105
0.5095709 -0.85445577 0.10120752
0.48605159 -0.49562082 -0.71980131
-0.34540388 -0.90065354 -0.26366454
0.79305172 0.59381837 0.13582644
-0.35977101 0.22388418 -0.90578187
0.21424767 0.96217108 -0.16829982
0.00337865 -0.99995071 -0.00937675
-0.42702231 -0.86548591 -0.26188961
-0.37953484 -0.90927178 -0.17081964
-0.55815291 -0.17330799 -0.81143683
-0.98883605 -0.07549269 -0.12846987
0.40349889 -0.51614517 -0.75550169
0.2835865 -0.8467806 0.4500457
0.62882662 0.51757747 0.5802505 
-0.67749417 -0.73503959 -0.02681203
-0.60190463 -0.52872491 0.5984655 
-0.60470027 -0.52991468 0.59458202
-0.43005055 -0.87080175 -0.23824553
0.37483796 0.89307404 -0.24882759
-0.42793152 -0.87778038 -0.21535151
0.32756889 -0.55735117 -0.76292753
-0.38169205 -0.90880638 -0.16846953
-0.40125945 -0.8540768 -0.33097365
-0.43070975 -0.88012582 -0.19966877
-0.87013024 -0.31711194 0.37724432
-0.64085501 -0.62674755 -0.44327456
0.82475179 0.31287602 -0.47105503
0.51582879 -0.84732479 0.12633868
0.19921695 0.49317878 0.84680998
-0.35873532 -0.12938419 -0.92442882
-0.38031173 -0.90690267 -0.18135947
0.34767547 0.59417045 0.72531599
0.8882792 0.24234349 -0.39016625
0.29097405 0.94802999 -0.12873717
1.70249864e-02 -9.99854982e-01 -2.85831949e-04
-0.84527689 -0.0536278 -0.53163034
-0.49358764 0.74705648 0.44528398
0.29901478 0.89527607 -0.33025873
-0.44051173 -0.83601886 -0.32714212
-0.63213748 -0.49348983 0.59738636
0.8515619 0.27471942 -0.44651043
-0.42239004 -0.84379542 -0.33105233
0.02305311 0.3818295 0.92394519
0.75394291 0.451177 0.47750324
-0.47904214 0.23954345 -0.84447479
-0.9370265 -0.27268025 0.21823558
-0.53431022 0.68967849 0.48872918
-0.25872841 -0.93987375 -0.22292714
-0.42858356 -0.87191135 -0.23682688
-0.46685374 -0.83731061 -0.28453255
-0.37172395 -0.91452283 -0.15959021
0.85944957 0.25166577 -0.44498423
0.27100059 -0.50120676 -0.82179695
-0.33446404 -0.92780805 -0.16524537
-0.55739766 0.67673308 0.48097822
-0.55186701 -0.51048481 0.65943015
-0.36142099 0.39396629 -0.84508318
-0.93741488 -0.26757795 0.22283494
-0.51135927 -0.74183851 -0.43380499
0.14571306 0.5606913 0.81510293
0.44764283 0.56823409 0.69045305
0.39555275 0.56225652 0.7262271 
0.45010301 -0.53140002 -0.71764988
-0.9957779 -0.05907783 -0.07025637
-0.52684218 -0.80518723 -0.27223301
-0.42186677 -0.14518759 -0.89495748
-0.44512612 -0.82430249 -0.3498396 
-0.45335108 -0.86053467 -0.23227824
0.03532657 0.32689664 -0.9443996 
0.3207995 -0.41882411 -0.84951395
-0.90430385 -0.31013525 0.2933442 
0.27940059 -0.8486135 0.44920981
-0.4608731 -0.836667 -0.29594639
-0.37596899 -0.90099317 -0.2164689 
0.42977092 -0.8967728 0.10533605
0.17831309 0.53209698 0.82769388
-0.62180579 0.77971613 0.07348587
0.05274146 -0.99846137 0.01712465
-0.41440806 -0.13660514 -0.89978045
-0.2882531 -0.89649826 -0.33645368
0.29644778 0.95484269 -0.01984532
-0.62937832 -0.5366745 -0.56201655
-0.56319219 -0.50818747 0.65158296
-0.56803435 -0.16114949 -0.80707377
-0.35099983 -0.92342949 -0.15516776
0.97482997 0.16033819 0.15491249
-0.42121544 -0.89239776 -0.16187605
-0.3397949 -0.92535865 -0.16808218
0.43206301 -0.52611387 -0.73247933
-0.28546035 -0.89015001 -0.35516912
-0.36036471 -0.90690517 -0.21831213
0.30401203 -0.38462424 -0.87157381
-0.39295834 0.16754527 -0.90416396
0.27565917 -0.50257879 -0.81940609
-0.19338195 0.92158967 0.3365643 
-0.39978877 0.75756878 0.51600224
-0.35846859 -0.83959097 -0.40815097
-0.36483827 -0.89709705 -0.24922107
-0.54844135 0.7224651 0.42101815
-0.37639505 -0.90240341 -0.20974925
0.22341287 0.94256991 -0.248292 
0.42783809 -0.46845227 -0.77298588
0.3643288 0.89978951 -0.24008974
0.17085412 0.96840155 -0.18167992
0.87642336 0.23910707 -0.41798413
-0.36683056 0.24096434 -0.89853859
0.12698111 0.42784101 -0.89488983
-0.45528591 -0.84137607 -0.29120633
0.36833724 -0.42688465 -0.82589179
0.29145581 -0.37000385 -0.88212836
0.64511561 0.75334251 -0.12767281
0.88635737 0.23061442 -0.40148219
0.39438179 0.84471983 -0.36181721
-0.6464994 -0.16952455 -0.74384147
0.09946334 0.41729784 -0.90331084
-0.6583795 -0.21686131 -0.72076863
-0.45202905 -0.87181365 -0.18870883
0.17836483 0.57487929 0.7985611 
0.27494764 -0.36267117 -0.89043444
-0.98624015 -0.11496472 -0.11880253
-0.44667223 -0.85973167 -0.24768075
0.84716839 0.26430023 -0.46092471
-0.41691574 -0.891684 -0.17629637
-0.61503452 0.01109695 0.78842217
0.27589336 0.90483409 -0.32428059
0.99012786 -0.03634055 -0.13537504
0.8928054 0.22577378 -0.38977566
-0.90787184 -0.31062302 0.28157103
-0.3728537 -0.84125674 -0.39149392
0.22850005 -0.48968917 -0.84142262
0.1861611 0.59466726 0.7821219 
-0.49110508 -0.81054425 -0.31911325
-0.62967068 -0.65901309 -0.41135904
-0.20918505 -0.94904464 -0.23570241
-0.6745407 -0.17047919 -0.71828383
-0.45032996 -0.87624925 -0.17143224
0.05471959 0.69277507 0.71907455
0.15764974 0.1868736 -0.969652 
-0.46410179 -0.82063156 -0.33342645
0.98776639 -0.06612454 -0.14122768
-0.45516771 -0.87326312 -0.17387874
-0.24261229 -0.67245919 0.69924086
-0.45603067 -0.8685587 -0.19401468
-0.42083201 -0.89371973 -0.15545252
-0.36949447 -0.91030759 -0.18658513
0.53789169 0.49305961 -0.68378717
0.78028947 0.61240441 0.12692155
-0.40705338 -0.88557607 -0.22374618
-0.29250148 -0.94562429 -0.14225976
0.03529388 0.52265674 -0.85181206
-0.82896 -0.06883676 -0.55505592
0.03218007 0.52447909 -0.85081476
0.20438896 0.73567188 0.64576465
-0.59758532 -0.58026952 -0.55333471
-0.46857429 -0.83691096 -0.28287491
-0.40524721 -0.85055697 -0.33515283
-0.37405366 0.43410414 -0.81953508
0.38119313 0.55599481 0.73862129
0.29854146 0.57023495 0.7653138 
-0.44172016 -0.87298727 -0.20682402
-0.28564048 -0.94705981 -0.14658274
0.08009113 0.69683474 0.71274614
0.04299038 -0.99712014 0.06247379
0.17047954 0.72002637 0.6726802 
0.42216375 -0.45129466 -0.78620034
-0.38188297 -0.89732987 -0.22127865
-0.4552561 -0.86582059 -0.20759705
-0.61047763 0.01077428 0.79196018
-0.56722999 -0.1579714 -0.80826741
0.15921745 0.97008842 -0.18324406
0.39774081 -0.90404701 0.15652916
-0.44947764 0.02298543 -0.89299566
0.06622352 0.69433415 0.71659923
0.98239517 0.18556263 0.02158545
-0.28245321 -0.90328109 -0.32296041
-0.31465062 0.24688366 -0.91653883
-0.43995672 -0.87482584 -0.20277525
-0.51210278 -0.76496947 -0.39060548
-0.44513461 -0.87305021 -0.19909446
0.04086311 0.36060652 -0.93182242
0.0255152 0.72107345 0.69238859
-0.40213943 -0.89548528 -0.19076215
-0.36432442 -0.91039371 -0.19608888
-0.49004856 -0.12638058 -0.86248523
-0.45813164 -0.86433601 -0.20745727
-0.59900486 0.0086743 0.80069786
0.87528938 0.26123613 -0.40696898
-0.46462712 -0.84902978 -0.25153583
0.06713361 0.69186378 0.71890014
0.28384691 0.55382502 0.7827571 
0.0207185 0.35071349 -0.93625331
-0.43238249 -0.89008212 -0.14421946
0.21911773 -0.97554612 0.0172301 
-0.54819995 -0.50719422 0.66500449
-0.45825636 -0.84111291 -0.28728056
-0.07350961 -0.97223496 -0.22216119
0.28686422 0.95682263 -0.04689729
-0.3363426 0.21245395 -0.91746229
-0.50111538 -0.76016641 -0.41355929
-0.44542497 -0.87315381 -0.19798975
0.44181553 0.52706695 0.72594762
0.29931068 0.89718932 -0.3247532 
0.4145757 -0.43998352 -0.79658103
-0.40500212 -0.83227789 -0.37853283
-0.35700923 -0.91581184 -0.18393733
-0.38386467 -0.89420408 -0.23031895
-0.9932158 -0.09859692 -0.06165551
0.25246796 0.94395483 -0.21262518
0.05622946 0.73172557 0.67927587
-0.35347989 -0.90216982 -0.2472685 
0.76512736 0.428534 0.48056096
-0.4487707 -0.85377508 -0.26395738
0.14033604 0.98823327 0.06083209
-0.74353582 0.66829556 -0.02313436
-0.10713714 0.73966843 0.66438848
0.60020226 0.53450787 0.59502822
-0.41119841 -0.87614775 -0.25155687
-0.99517131 -0.09444933 -0.02670792
-0.39424711 -0.84698039 -0.3566418 
-0.05759411 -0.96926606 -0.23917782
-0.39588466 -0.88364285 -0.24990021
0.48871654 -0.86428887 0.11899973
0.29083127 0.95566159 -0.04613128
0.34804821 0.5368672 0.76852822
-0.45327181 -0.88365829 -0.11701655
-0.38012353 -0.89765447 -0.22298524
0.06011123 0.69717133 0.71437991
0.16231491 0.18785945 -0.96869123
-0.00173922 -0.15250348 -0.98830146
-0.32908231 -0.90277982 -0.27693591
-0.82956487 -0.07619121 -0.55318832
-0.31933624 -0.93229461 -0.16985662
0.28296059 0.95735031 -0.05842704
-0.45702344 -0.86163038 -0.22073115
-0.9053877 -0.30279952 0.29763359
-0.60927939 -0.59998482 -0.51845682
-0.41789988 -0.89719242 -0.14284821
-0.44187397 -0.86675835 -0.2312513 
-0.41961232 -0.89308596 -0.16224362
-0.50481802 -0.74769652 -0.43140283
0.08221128 0.68525064 0.72365248
-0.46440285 -0.81056517 -0.3568109 
-0.62434715 -0.53595632 -0.56827849
0.06219404 -0.8242507 0.56279892
-0.3232094 -0.9290784 -0.17985833
-0.40832177 -0.8523497 -0.3267619 
-0.74958235 0.66169953 -0.01672849
-0.58502239 -0.55374312 0.59255147
-0.44554949 -0.89055872 -0.09159964
-0.43787527 -0.88735867 -0.14442731
-0.34174085 -0.81414866 -0.4694415 
0.35017446 0.8815977 -0.31648621
0.16648202 0.71873152 0.67506212
0.07036176 0.37667713 -0.9236685 
-0.58372915 0.00743819 0.81191421
-0.43463263 -0.89301997 -0.11665973
-0.08180875 0.74393374 0.6632269 
-0.40232852 -0.90044481 -0.16532257
-0.15531671 0.71319866 0.68353814
0.89108944 0.22157089 -0.39606279
-0.41366053 -0.85759819 -0.30563083
0.65941888 -0.00737253 -0.75173956
-0.44146574 -0.88188696 -0.16547973
-0.36836055 -0.9002136 -0.2322198 
-0.5896138 0.01609836 0.80752492
-0.56711084 0.0082915 0.82359993
-0.17650926 0.9320367 0.31646729
0.66920006 0.73556846 -0.10540757
-0.37016985 0.16963454 -0.91334468
-0.13442074 0.65654063 0.74221665
-0.56173527 0.77654916 0.28535011
-0.32590273 -0.92652917 -0.18796565
0.93769383 0.34697634 0.01836807
-0.57475781 0.01553795 0.81817615
-0.43269348 -0.1274024 -0.89249361
0.89304072 0.22438724 -0.39003706
-0.3803395 -0.84629363 -0.37299967
-0.70058054 0.71224439 -0.0435327 
0.32789525 0.88070613 -0.34182051
0.91792119 0.15296105 -0.36609241
0.46338665 0.87471861 -0.1419155 
0.06034243 0.72633499 0.68468684
-0.43760931 -0.88326955 -0.1683242 
-0.40662795 -0.89713776 -0.17262426
-0.32604241 -0.90927082 -0.25869456
0.00420832 0.72420156 0.68957549
-0.60128814 -0.59822726 -0.52969497
0.88665557 0.26971135 -0.37562978
0.24953452 0.46555516 0.84911174
-0.49990439 -0.81194907 -0.30138728
-0.43138507 -0.85806614 -0.27862069
0.76775694 0.6374808 0.06455231
-0.43059587 -0.85937065 -0.27580675
-0.81825823 -0.04758864 -0.57287747
-0.0285359 -0.96120459 -0.27435625
-0.43850419 -0.86861098 -0.23071426
-0.42085868 -0.88794482 -0.18555786
-0.44750062 -0.85192758 -0.27195993
-0.41917619 -0.87862635 -0.22870752
-0.4270713 -0.85615271 -0.29088292
-0.34188515 0.21316041 -0.91524708
-0.42660195 -0.86513698 -0.26372108
-0.31661713 -0.91964239 -0.23240414
0.40315199 -0.52238727 -0.75138539
-0.61965591 -0.51703787 0.59050721
-0.3907463 -0.83301735 -0.39166224
0.41529074 -0.4921248 -0.76507968
0.1866938 0.73679334 0.64983177
-0.37144735 -0.90706223 -0.19815339
-0.43960625 -0.86850005 -0.22902811
0.12172376 0.76215452 0.63584906
0.4088352 -0.54089499 -0.73504168
-0.4310433 0.1625136 -0.88757598
-0.4421123 -0.87365854 -0.20311928
-0.27943191 -0.9478634 -0.1532075 
0.93832272 0.34401989 0.03465426
-0.42385566 -0.87866378 -0.21976158
-0.21137664 -0.68146247 0.70066297
-0.7554878 0.65417916 -0.03589066
-0.11183031 0.72650355 0.67800158
0.04079031 0.41794789 0.90755469
-0.4298453 -0.87715006 -0.21410379
0.55463362 -0.38765565 -0.73627776
-0.99733686 -0.05370127 -0.04935174
-0.99456125 -0.06343909 -0.08261175
-0.46613339 -0.83594853 -0.28967133
-0.83345211 -0.04085812 -0.5510788 
-0.73754507 0.67490131 -0.02312662
0.43138039 -0.48330754 -0.76179045
0.18068288 0.73310411 0.65567684
-0.64167708 -0.50528783 -0.57700515
0.89713287 0.19027087 -0.39868495
-0.49946234 -0.83114201 -0.24441849
0.59291786 0.39610094 -0.70110822
0.54944319 -0.36783624 -0.75020558
0.31982318 -0.39458367 -0.86140406
-0.60385412 -0.61089367 -0.51202482
0.40933037 -0.5066331 -0.75879604
-0.4511781 -0.83872789 -0.30491662
-0.15238051 -0.71269161 0.68472689
0.40274331 0.90377194 0.14489262
-0.44630599 -0.87059879 -0.20704761
-0.45514947 -0.84941471 -0.26708272
-0.26673454 -0.96255833 -0.04831237
0.27494007 0.47543061 0.83568752
0.4563393 0.88059103 -0.12772705
0.11851063 0.76443422 0.63371545
-0.31507856 0.21427718 -0.92455965
-0.43890965 -0.88796711 -0.13737756
0.00572735 -0.21801728 -0.97592819
-0.46024123 -0.86598331 -0.19557907
-0.04204418 0.54829746 -0.83522576
-0.19434628 -0.96623987 -0.1691457 
-0.40154621 -0.83268589 -0.3813068 
0.77055544 0.63340366 0.0710227 
-0.05214133 0.99721068 0.05341905
0.21463104 0.95753139 -0.19252779
-0.33461815 0.18811297 -0.92338729
0.54338002 0.83080733 0.12040426
-0.32880592 -0.92852873 -0.17239773
-0.45834956 -0.85991311 -0.2246443 
0.4990975 -0.34019908 -0.79697341
0.112537 0.75539464 0.6455344 
0.8177582 -0.56640136 0.10227939
-0.15725228 -0.7404753 0.65342778
-0.72931576 0.68365157 -0.0268148 
-0.4234367 -0.88863623 -0.17614476
0.83744311 -0.53609288 0.10627178
0.63606644 0.76440293 -0.10539334
-0.22059956 -0.95490324 -0.19873245
-0.44546783 -0.86611629 -0.22671729
-0.46814001 -0.86229032 -0.19313359
0.08028301 0.73457116 0.67376578
0.19725725 0.75098324 0.63016945
-0.79933733 -0.06860521 -0.59695381
0.11139135 0.72312421 0.68167663
0.42421654 -0.49809361 -0.75626957
0.9738301 0.03911879 0.22388507
-0.16412392 -0.70791042 0.68696821
0.54123396 0.83136106 0.1261133 
-0.45440745 -0.84274858 -0.28859746
-0.46938077 -0.85427272 -0.22338253
-0.42084843 -0.88144475 -0.21433975
-0.43170735 -0.86632192 -0.25122762
-0.41064033 -0.87235451 -0.26527688
0.28282705 0.95375276 -0.10180627
0.1231384 0.74418402 0.65652716
-0.40819269 -0.88625544 -0.21892974
-0.38386744 -0.89351106 -0.23298949
-0.41361073 -0.88359094 -0.21952869
-0.44703615 -0.85804939 -0.2528041 
-0.42577308 0.1642971 -0.88978797
-0.21396053 -0.9731015 -0.08540803
-0.88119638 -0.31959626 0.34835556
-0.47197303 -0.8292141 -0.29940957
0.00608879 -0.96223074 -0.27216727
-0.45090029 -0.86243874 -0.22997464
-0.44672987 -0.86292636 -0.23620112
-0.72266585 0.69087893 -0.02098364
0.12104173 0.76203215 0.63612545
0.09430949 0.42834151 -0.89868307
-0.43730369 -0.88270706 -0.17202812
-0.47119132 -0.85488522 -0.21714033
0.54478681 -0.40148893 -0.73621553
0.35109293 0.3671833 0.86134195
0.27745426 0.95730269 -0.08118263
-0.42761531 -0.88512164 -0.18358876
0.27213264 0.91935581 -0.28412801
-0.42125687 0.15326296 -0.89389682
0.36621127 0.37168741 0.85307544
-0.41685805 -0.88758564 -0.19601071
0.51220524 -0.40367293 -0.75808519
0.4888728 0.86753958 0.09153344
-0.43067122 -0.87338877 -0.22740814
-0.48368347 -0.84786302 -0.21720609
-0.45194352 -0.8468619 -0.28030699
-0.33768931 -0.92246598 -0.18714173
-0.81448644 -0.06270846 -0.57678306
-0.43215606 -0.86713463 -0.24762589
-0.45727107 -0.84601033 -0.27417257
-0.4405866 -0.88144946 -0.17008927
0.94126743 0.33580852 0.03532968
-0.50577897 -0.74015045 -0.443131 
0.53033471 -0.41453087 -0.73953301
-0.46256351 -0.84356672 -0.27281904
0.98363745 -0.10263689 -0.14806457
-0.44669372 -0.86963683 -0.21022865
0.08838338 0.69673705 0.71186125
0.67791253 -0.72012967 0.14781122
-0.50531626 -0.81190228 -0.29235467
-0.09994762 0.99438906 0.03465513
0.12003401 0.7725122 0.62355155
0.16504988 0.98416829 0.06458764
-0.44230303 -0.84883219 -0.289574 
-0.70947665 0.70465386 -0.01029562
-0.42171741 -0.88430679 -0.20038885
-0.1557465 -0.70776731 0.68906373
0.8105216 -0.57547152 0.10902697
-0.55297345 0.78595179 0.27658632
0.43038353 -0.87464458 0.22308525
-0.67204028 0.74022657 0.02065158
-0.4365027 -0.86640257 -0.24251257
0.6423102 -0.76375294 0.06417651
-0.42858052 -0.82968462 -0.35768986
0.03493875 -0.99833059 0.04599057
0.4300904 -0.88335079 0.18631594
0.62032086 -0.6759522 -0.39785725
-0.43399945 -0.86822939 -0.24046427
-0.74133247 0.67038673 -0.03175371
-0.70224464 0.71178246 0.01474676
-0.39905155 -0.88189387 -0.25104055
0.39328349 0.90370661 -0.16924085
0.3891165 -0.54577357 -0.74210453
-0.35155293 0.19571964 -0.91547984
0.93853146 0.33946407 0.06263446
-0.31220588 0.22688062 -0.92252523
-0.47076911 0.03134606 -0.8816995 
0.23726392 0.97111791 0.02521019
-0.39306551 0.47724193 -0.78596419
-0.4554382 -0.8638587 -0.2152299
-0.91866547 -0.29729339 0.26013541
0.01749957 -0.99967921 0.01830525
-0.42002973 -0.88181984 -0.21440318
-0.40831125 -0.8398127 -0.35776544
-0.41546926 0.15455286 -0.89638025
0.11881928 0.77399808 0.6219399 
0.01511785 0.40656668 0.91349596
0.11730047 0.77032024 0.62677538
0.9869082 -0.09457722 -0.13064367
-0.40507951 -0.89328712 -0.19480485
-0.18648328 -0.36558801 0.91190422
0.98108691 0.05133962 0.18663538
0.17290154 0.98328876 0.05699199
-0.46138075 -0.82896036 -0.31615177
0.42003763 -0.88271528 0.21067043
-0.48435619 -0.83215255 -0.27003932
-0.48088187 -0.84640485 -0.22880405
-0.46216175 -0.85077953 -0.25016287
-0.46623603 -0.85462964 -0.22854377
0.54205173 -0.43485782 -0.71908212
-0.44137642 -0.86403447 -0.24213897
0.54103655 0.47275972 -0.69554108
-0.43747243 -0.87600231 -0.20307107
0.61567265 -0.66801608 -0.41797292
-0.39874253 -0.83107501 -0.38770971
0.57451653 0.45759207 -0.67863101
-0.54085439 -0.82020408 -0.18639074
0.68447405 0.71646458 -0.13480929
-0.2983804 -0.90574342 -0.3009952 
0.43125391 -0.88484716 0.17625436
-0.69897699 0.71507555 -0.00990489
0.11820338 0.77230805 0.62415415
0.35647672 -0.56206113 -0.74633211
-0.54571199 0.72687364 0.41695687
0.2611582 -0.59317136 -0.76154125
0.30556267 0.90649897 -0.29136086
-0.45435986 -0.84480268 -0.28260446
-0.50244462 -0.84469748 -0.18448703
-0.14331844 0.98963183 -0.00943452
0.30534941 0.94690365 -0.10067288
-0.1838028 -0.71195436 0.67774457
-0.45423588 -0.85161006 -0.26159126
0.41216636 0.89593023 -0.16561334
-0.27699122 -0.91573989 -0.29102618
-0.07849205 0.99671787 0.01981775
-0.45790583 -0.85996962 -0.22533415
-0.57628149 0.15898289 0.80163836
0.98028833 -0.09296624 -0.17433035
0.19716175 0.96819907 0.1540053 
0.53419894 -0.37221083 -0.75900632
-0.43718854 -0.86737525 -0.23775291
0.04207842 -0.28008932 -0.95905125
-0.35913637 0.20656466 -0.91013867
0.00563604 -0.27354509 -0.96184272
-0.06656561 0.99363619 0.09085988
-0.47676453 -0.72237831 -0.50086457
-0.43909436 -0.88082546 -0.17703968
0.23013245 -0.59853435 -0.76733005
-0.44013524 -0.86512667 -0.24049194
-0.00338875 0.37049815 0.92882717
-0.41174802 -0.85395014 -0.31817052
0.98462194 -0.12326084 -0.12379898
-0.49792433 -0.83720803 -0.22617258
0.37275729 -0.55624151 -0.7427296 
0.00136803 -0.98258346 -0.18581665
0.53119195 -0.4071461 -0.74301183
-0.47959268 -0.01103538 -0.87742198
-0.00499245 -0.9998852 0.01431078
-0.33936238 -0.91664332 -0.21118277
-0.42887786 -0.88211286 -0.19478755
-0.22107354 -0.94795471 -0.22914663
-0.43650883 -0.8761639 -0.20444225
-0.40111953 -0.90979958 -0.10662482
0.05410708 -0.99815452 0.02755958
0.13135108 0.78317344 0.60777134
-0.33914912 0.18905775 -0.92153949
-0.60948789 -0.14615925 -0.77920586
0.57211226 0.44104442 -0.69149625
-0.18042757 -0.70816416 0.68260491
0.11931718 0.99273652 0.01541837
0.98143917 -0.13897936 -0.13214283
-0.92125845 -0.29195017 0.25699872
-0.12990811 -0.98391831 -0.12259176
0.24954636 -0.60243678 -0.75815326
-0.63317448 -0.17035651 -0.75502878
-0.44724149 -0.86384732 -0.23182464
-0.25362828 -0.9619258 -0.10183942
0.03779444 -0.29210234 -0.9556399 
0.59127307 0.45152903 -0.66821998
-0.30731022 -0.37953752 -0.87264639
-0.40693823 -0.86687279 -0.28798115
-0.49365982 -0.82214522 -0.28350908
-0.41796687 -0.88324755 -0.21254691
-0.42607108 -0.85348952 -0.30003193
-0.392207 0.19912064 -0.89806789
-0.47990137 -0.70521259 -0.52189052
-0.18176022 -0.95946926 -0.21535647
0.64468974 -0.75839317 0.09599268
0.03762635 0.99846846 -0.04056113
0.2661714 -0.60105187 -0.75358462
-0.42346716 -0.87341946 -0.24044549
-0.99533552 -0.0775157 -0.05743293
-0.20063087 -0.96490973 -0.16940001
0.25150722 0.96784937 0.00356909
-0.44088927 -0.86944002 -0.22291413
0.58805829 -0.71785402 -0.37265709
-0.4459849 -0.85920244 -0.25073612
0.67324078 0.72843355 -0.12700847
-0.46086371 -0.85190487 -0.24872257
-0.44402575 -0.85033482 -0.28243926
-0.46942985 -0.86137646 -0.19407693
-0.43101496 -0.86185145 -0.26728085
-0.48319304 0.64220858 0.59505695
-0.24561727 -0.89347994 -0.37598589
-0.50230569 -0.82974631 -0.24333109
0.61413443 0.77332038 -0.15752706
0.27897611 -0.60357177 -0.7469092 
-0.44451261 -0.863047 -0.23991384
0.44286397 -0.01028541 -0.89652991
-0.42679957 -0.87275118 -0.23695427
0.51195914 0.84810621 0.1364333 
-0.45277438 -0.87527835 -0.16995053
0.37668288 -0.91297376 0.15680781
-0.44406113 -0.84303743 -0.30347565
0.60298318 -0.71154088 -0.36072269
0.80181783 -0.59146082 0.08522145
-0.60941517 -0.16355413 -0.77579904
-0.45515472 -0.85552371 -0.2468069 
0.2328178 0.9648267 0.12208755
-0.99006438 -0.10086229 -0.09797619
-0.29741964 -0.92358488 -0.24193497
-0.5114814 -0.83875382 -0.18675974
0.20839137 -0.59992498 -0.77243966
0.59037393 -0.72324288 -0.35829896
-0.34694195 0.19915563 -0.91649759
-0.43401185 -0.85214472 -0.29237485
-0.09313833 0.99420798 0.05362303
0.57622766 -0.40328106 -0.71086311
-0.22230905 0.61381418 0.75750279
-0.59588349 -0.58747232 -0.54754019
-0.52372926 -0.74098396 -0.42029822
-0.45457268 -0.85538775 -0.24834564
0.36696714 0.90963376 -0.19468285
0.80888146 -0.46463776 -0.36030856
-0.41183159 -0.87109751 -0.26755321
0.02101704 0.41808864 0.90816307
0.53043038 0.45394155 -0.71594727
-0.43616918 -0.86183846 -0.25882629
-0.35408363 -0.66404587 -0.65853441
-0.51703119 -0.08225766 -0.85200465
0.08599389 -0.81873757 -0.56769168
0.34742799 0.58639687 0.73173261
-0.29681167 0.26413211 -0.91768044
0.07038712 0.97418541 0.21449457
0.2700941 0.96266741 -0.01790356
0.26024383 0.96548569 -0.01052402
-0.46456012 -0.85088027 -0.24532969
0.35338423 0.91506398 0.19436367
-0.24346507 -0.95390612 -0.17546441
-0.98978692 -0.07460371 -0.12147383
0.61392438 -0.78627586 0.06976296
-0.60352325 -0.12247963 -0.78788197
0.0034051 -0.99999022 -0.00278166
0.08759949 0.87676698 0.47286966
-0.20933717 -0.94458574 -0.25285515
-0.46217465 -0.83664441 -0.29397357
0.62485278 -0.7764684 0.08157656
-0.47137257 -0.82497483 -0.31180704
-0.23230496 -0.86018759 -0.45399576
0.97743022 -0.14551212 -0.15315345
-0.27013302 -0.94895971 -0.1627982 
0.05457258 -0.71025419 0.70182669
-0.22127026 -0.90897483 -0.35327676
0.16944432 0.76365703 0.62298995
-0.55227286 -0.82229704 -0.13719237
0.03620364 -0.71514428 0.69803864
0.37565944 0.41032976 0.83096915
-0.24413733 -0.85266203 -0.46191359
0.3019678 -0.9495213 0.08499901
0.97643727 -0.16835405 -0.13500872
-0.74338496 0.32088944 0.58686364
0.00610502 0.4913573 -0.87093681
-0.09294753 -0.97506601 -0.20151216
0.12528925 0.77617675 0.61794221
0.97673607 -0.13163412 -0.16928826
-0.20156409 0.95387375 -0.22247733
-0.4137283 -0.82749575 -0.37957805
0.04170808 -0.67510897 -0.73653805
0.32313591 0.56177819 0.76156968
-0.48281845 -0.83182812 -0.27376693
0.90657824 0.18143617 -0.38104635
-0.7771585 -0.59341723 -0.20947857
-0.43054938 -0.85827482 -0.27926999
0.54293996 0.79714692 -0.2641429 
-0.4181729 -0.87582463 -0.2409617 
0.45168501 0.88679492 0.09785319
0.09854773 0.95400304 0.28313729
-0.32197815 0.54512244 0.77406174
0.15020271 0.78827703 0.59670669
-0.47537076 0.67640698 0.56258005
-0.04566384 -0.76302588 -0.64475304
0.8654713 0.22504468 -0.44756472
-0.20808896 -0.96110928 -0.18157239
-0.19408178 -0.88675183 -0.41952765
-0.96828258 -0.18904792 -0.16336931
0.75740951 0.61544943 0.2180631 
0.22515956 0.96963006 0.09549934
0.52002275 -0.74199998 0.42309862
-0.60054952 -0.60682791 -0.52067327
-0.19583389 -0.96833026 -0.15486993
-0.40366557 -0.86909312 -0.28588709
-0.06665679 0.98241985 0.1743786 
-0.57224876 0.73458707 0.36457264
0.67018217 -0.71585029 0.19599661
-0.21001311 -0.97492212 -0.07362922
-0.41102344 -0.82418537 -0.38958728
-0.32745528 0.93271315 0.15105987
-0.41762352 -0.76201063 -0.49490479
0.54779226 -0.35106003 -0.75939471
-0.43102419 -0.86410552 -0.25988197
-0.16870756 0.62123764 -0.76524609
-0.9854995 -0.06362188 -0.15729935
-0.44813585 -0.85557818 -0.25914988
-0.23080961 -0.96858418 -0.09258164
-0.9535886 -0.20791145 0.21781078
-0.45456257 -0.83923054 -0.29843768
-0.45105916 -0.05937648 -0.89051658
-0.57031977 -0.74574721 -0.34437856
0.11991137 0.98196042 0.14620025
0.17185196 0.98064166 0.09385508
-0.00599843 0.40309811 0.91513711
-0.23902307 0.94840646 -0.20831046
0.54048663 -0.33784369 -0.77054256
-0.50318742 -0.80475783 -0.31490809
-0.22970915 -0.8903783 -0.39301446
0.05828501 0.50171947 -0.86306489
0.19365649 -0.11015587 -0.97486532
-0.01323216 -0.75135297 -0.65976799
-0.18110977 -0.87893617 0.44121462
-0.47484943 -0.84598994 -0.24252594
0.04209167 0.33058524 0.94283706
0.53625494 0.53851795 0.64994538
-0.40622124 -0.84919518 -0.33741972
-0.47792807 -0.8197521 -0.31558058
-0.31248531 -0.88625854 0.34190416
-0.49543869 -0.83473426 0.24033116
-0.04118031 0.91443139 0.40264022
-0.52102953 -0.71254891 -0.46989611
-0.6483891 -0.74587774 -0.15250641
-0.07780825 0.97558868 -0.20536007
0.48562953 -0.45706129 -0.74515712
0.08961027 -0.95476604 0.28353322
0.53279322 -0.36722326 -0.76241606
-0.59272999 -0.72428977 -0.35224342
-0.52367526 -0.74795443 -0.40783435
-0.40776461 -0.87030208 -0.27622956
0.0734906 -0.87457269 -0.47929305
-0.11713941 0.72077602 0.68319869
0.26150593 -0.76740813 -0.58540547
-0.53233373 -0.81404728 0.23226719
0.54314071 -0.40678239 -0.73452425
-0.55979156 -0.75042826 -0.35141289
-0.41898161 -0.85320199 -0.31064567
0.01132631 0.42396948 0.90560567
0.40651536 -0.45260063 -0.79366112
0.61528569 -0.7866841 0.05051383
0.79200131 -0.50464422 -0.34361073
-0.62827235 0.15484095 0.76242924
0.52851367 -0.74189705 0.41262802
-0.02206229 0.49340424 0.86952049
0.86004895 0.13121821 -0.49305001
-0.47087553 -0.84063381 -0.26760218
-0.08327638 0.61803842 -0.78172463
-0.39246753 -0.72754401 -0.56271601
-0.16383983 -0.95859307 -0.23292893
0.12311753 -0.85839874 -0.49798954
-0.48374888 -0.79485881 -0.3663148 
-0.46721041 -0.85093153 -0.24006172
-0.46337998 -0.7328583 -0.49819422
0.59303385 -0.00523611 -0.80516028
-0.44032133 -0.84136873 -0.31339401
-0.57071245 -0.72036421 -0.39416069
0.11034215 0.75313848 0.64854234
-0.76719809 -0.40317178 -0.4988575 
-0.90348101 -0.27528462 0.32854298
0.4065659 0.42156774 0.8105461 


==> rotran/cluster.dat <==
-0.40196285 -0.87888676 -0.25687483
-0.3902573 -0.88457704 -0.25538599
-0.41722476 -0.87047935 -0.26113051
-0.34748217 -0.90568787 -0.24286933
-0.40308908 -0.87793159 -0.25837237
-0.40033722 -0.88083816 -0.25269133
-0.34634885 -0.90875709 -0.23281515
-0.4179585 -0.90177852 -0.11002957
-0.42087218 -0.86936903 -0.25896689
-0.41160288 -0.90498805 -0.10760892
-0.43731084 -0.82830626 -0.35024017
-0.40314201 -0.90905064 -0.10537302
-0.36252752 -0.91900587 -0.15492435
-0.41973367 -0.90220213 -0.09927417
-0.40845188 -0.90754461 -0.09762139
-0.35283363 -0.89834869 -0.26168293
-0.38789663 -0.90861887 -0.15474857
-0.41572234 -0.90405715 -0.09927578
-0.41020292 -0.88392782 -0.22451092
-0.44694403 -0.83027816 -0.33298534
-0.4801867 -0.81760329 -0.31771868
-0.40306419 -0.89947098 -0.16879505
-0.38680774 -0.88970298 -0.24250513
-0.39673325 -0.91339642 -0.09116075
-0.37295911 -0.91314489 -0.16452342
-0.34994861 -0.90800095 -0.23037012
-0.36820436 -0.91123027 -0.18462034
-0.42802414 -0.87260789 -0.23526722
-0.39031422 -0.90558064 -0.16606887
-0.36786023 -0.89689934 -0.24545847
-0.41181618 -0.8828252 -0.2258929 
-0.4065958 -0.89589643 -0.17902189
-0.42116269 -0.88837773 -0.18277538
-0.37352628 -0.90521723 -0.20263159
-0.38352633 -0.88395882 -0.26744026
-0.3812578 -0.89157492 -0.24441072
-0.35765263 -0.8969636 -0.25988588
-0.40952066 -0.87682188 -0.25194594
-0.44279832 -0.85811234 -0.25994727
-0.43000811 -0.87185282 -0.23444812
-0.42757967 -0.86061019 -0.27663207
-0.42540559 -0.86667728 -0.26057774
-0.39200178 -0.88201731 -0.26149553
-0.42800176 -0.89537835 -0.12293115
-0.41797441 -0.89877158 -0.13231419
-0.46598899 -0.87833643 -0.10667342
-0.47757813 -0.87186366 -0.10850286
-0.48583823 -0.86751324 -0.10668614
-0.4042865 -0.86912018 -0.2849257 
-0.46308059 -0.8579182 -0.2225586 
-0.47057033 -0.81912196 -0.32802859
-0.46152094 -0.87983328 -0.11354277
-0.41030064 -0.88390058 -0.22443953
-0.37988031 -0.8816824 -0.27987015
-0.43991256 -0.8632319 -0.24760383
-0.41553617 -0.86479324 -0.28189024
-0.45696089 -0.85474461 -0.24616714
-0.46019772 -0.88102871 -0.10957399
-0.45555201 -0.85027176 -0.26364776
-0.42602548 -0.87216014 -0.24049692
-0.4400332 -0.86751664 -0.23191684
-0.37211016 -0.89742064 -0.23700285
-0.48864493 -0.83447534 -0.25470951
-0.37403753 -0.8914851 -0.25563642
-0.46208176 -0.84534413 -0.26809302
-0.43840834 -0.86310554 -0.2506929 
-0.43026236 -0.86500585 -0.25814497
-0.44348636 -0.84605032 -0.29583517
-0.41666546 -0.87890351 -0.2322031 
-0.44051009 -0.86103261 -0.25411338
-0.43926078 -0.84883243 -0.29416525
-0.34956777 -0.91034758 -0.22151645
-0.43492985 -0.86108059 -0.26339343
-0.43616006 -0.84881222 -0.2988013 
-0.43523201 -0.85607582 -0.27876046
-0.42343354 -0.87216258 -0.24502353
-0.39390758 -0.90040421 -0.18468601
-0.47221056 -0.85389471 -0.2188177 
-0.44020858 -0.84066635 -0.31543067
-0.42067745 -0.8772639 -0.23116772
-0.47495854 -0.8387692 -0.26623377
-0.42676488 -0.86155725 -0.27493826
-0.42327067 -0.88409048 -0.19805555
-0.44785488 -0.86178929 -0.23821269
-0.42688909 -0.86700165 -0.25704846
-0.43379226 -0.86343867 -0.25748426
-0.45726684 -0.82827634 -0.32382929
-0.43115309 -0.86558849 -0.25468355
-0.45391232 -0.86137098 -0.22804327
-0.42740679 -0.86892754 -0.24957433
-0.44503149 -0.85842681 -0.25504959
-0.3947987 -0.89540726 -0.20586351
-0.42849049 -0.86941528 -0.24599345
-0.43278185 -0.86649883 -0.24875619
-0.43487003 -0.85134625 -0.2934233 
-0.50058693 -0.81802207 -0.28328878
-0.37394965 -0.91335893 -0.16104954
-0.4312723 -0.85282636 -0.29443374
-0.3871105 -0.88581109 -0.25589868
-0.43041474 -0.86414009 -0.26077759
-0.40275577 -0.90061736 -0.16332974
-0.37453756 -0.91623718 -0.14223671
-0.38901937 -0.88951641 -0.23963392
-0.37848151 -0.89324099 -0.24263634
-0.45071405 -0.85861152 -0.24421948
-0.43635491 -0.86039853 -0.26326561
-0.43957847 -0.84595919 -0.30186734
-0.37700099 -0.90286124 -0.20666778
-0.45689571 -0.8316561 -0.31558567
-0.40238175 -0.89930677 -0.17127827
-0.48492184 -0.85259891 -0.19474593
-0.35259965 -0.91938734 -0.17435689
-0.44397056 -0.84943682 -0.2852143 
-0.47081509 -0.84540832 -0.25222588
-0.37559953 -0.90922511 -0.17953968
-0.44066206 -0.87556356 -0.19800386
-0.38698202 -0.90261233 -0.18850721
-0.40282643 -0.88006502 -0.25143003
-0.44126391 -0.8756749 -0.19616242
-0.3387008 -0.92120647 -0.19146892
-0.43222171 -0.87876683 -0.20236844
-0.44979423 -0.86004519 -0.24084713
-0.41165766 -0.87652743 -0.24947447
-0.44247684 -0.85673338 -0.26499391
-0.43532723 -0.86309397 -0.2560446 
-0.45671332 -0.86903673 -0.19023106
-0.447761 -0.87893969 -0.16424167
-0.41464463 -0.87309617 -0.25646225
-0.44038045 -0.8640241 -0.24398263
-0.43579826 -0.86195588 -0.25905967
-0.41431656 -0.87794226 -0.23991412
-0.43546245 -0.87308377 -0.21931061
-0.43970227 -0.85567522 -0.2729136 
-0.44344011 -0.8548305 -0.26949167
-0.45391476 -0.87040794 -0.19065969
-0.42735863 -0.86160821 -0.27385369
-0.34855524 -0.92176217 -0.16989414
-0.45437446 -0.8665278 -0.20657487
-0.40265456 -0.88312703 -0.24073975
-0.443086 -0.86097974 -0.24977762
-0.45436651 -0.87023407 -0.19037759
-0.42475486 -0.8729099 -0.2400246 
-0.44488436 -0.88056612 -0.16334328
-0.45255977 -0.85408193 -0.25638613
-0.41361371 -0.85526776 -0.3121548 
-0.42385885 -0.88835937 -0.17652515
-0.42360821 -0.89289254 -0.15264016
-0.36160129 -0.91066271 -0.19984473
-0.40543923 -0.87634981 -0.26005784
-0.42821574 -0.86114949 -0.27395818
-0.48308185 -0.83035332 -0.27775088
-0.45603907 -0.85323417 -0.25302097
-0.44158462 -0.84796989 -0.29317233
-0.45345268 -0.87413162 -0.17399509
-0.43608767 -0.8807745 -0.1845648 
-0.38813999 -0.88142806 -0.26913181
-0.4250443 -0.86821771 -0.25599933
-0.4352679 -0.84923387 -0.29890379
-0.4304432 -0.88418579 -0.1814774 
-0.44494841 -0.8690604 -0.2162281 
-0.45325929 -0.83160371 -0.32092229
-0.40671638 -0.86765724 -0.28592387
-0.38603231 -0.85558182 -0.34490418
-0.41640678 -0.88544953 -0.20636064
-0.35634944 -0.9180581 -0.17373659
-0.36211848 -0.91274524 -0.18911982
-0.47034982 -0.86237031 -0.18731877
-0.42358112 -0.86680335 -0.26311743
-0.38242555 -0.8988694 -0.21397351
-0.39134088 -0.89988458 -0.19251011
-0.43452099 -0.85590208 -0.28039744
-0.44849944 -0.84251332 -0.29836071
-0.42809209 -0.85663158 -0.28795731
-0.40593851 -0.87535721 -0.26260939
-0.38235581 -0.89884162 -0.21421388
-0.43592811 -0.85481316 -0.28153259
-0.30841535 -0.92695272 -0.21363445
-0.39779568 -0.89218259 -0.21393643
-0.37526834 -0.9170863 -0.13463791
-0.37713376 -0.8622424 -0.33809519
-0.38516161 -0.89230579 -0.23545098
-0.41452619 -0.86338425 -0.28763828
-0.41014919 -0.87978482 -0.24032529
-0.44454738 -0.86348885 -0.23825337
-0.49850085 -0.81254494 -0.30210531
-0.39885655 -0.88774884 -0.22981556
-0.44574499 -0.8348217 -0.32308561
-0.34916627 -0.90742105 -0.23381674
-0.41778514 -0.87325543 -0.25075978
-0.43166986 -0.86618841 -0.25175062
-0.44432709 -0.86430377 -0.23569554
-0.51332718 -0.80917567 -0.28588441
-0.4478727 -0.86202025 -0.23734169
-0.40578958 -0.88939369 -0.21050778
-0.50731891 -0.8107385 -0.29211384
-0.38534278 -0.88131994 -0.27347019
-0.44392604 -0.87814206 -0.17831492
-0.44230315 -0.82983094 -0.34021854
-0.44139919 -0.84373444 -0.30541551
-0.49845278 -0.81843519 -0.2858468 
-0.43699047 -0.87000185 -0.22833325
-0.32832107 -0.93571681 -0.1289946 
-0.41170719 -0.86502558 -0.28675389
-0.46402916 -0.81924182 -0.33692658
-0.4445945 -0.86107641 -0.24674466
-0.4491356 -0.85761619 -0.25054121
-0.42910066 -0.87162828 -0.23693147
-0.41373426 -0.87908083 -0.23672898
-0.4868499 -0.82551205 -0.28549403
-0.47312182 -0.8086381 -0.34965757
-0.44496861 -0.86026919 -0.24887809
-0.4200893 -0.86884439 -0.26198128
-0.42104408 -0.87472898 -0.23993994
-0.50576329 -0.81370366 -0.28651345
-0.42702231 -0.86548591 -0.26188961
-0.37953484 -0.90927178 -0.17081964
-0.43005055 -0.87080175 -0.23824553
-0.42793152 -0.87778038 -0.21535151
-0.40125945 -0.8540768 -0.33097365
-0.43070975 -0.88012582 -0.19966877
-0.38031173 -0.90690267 -0.18135947
-0.44051173 -0.83601886 -0.32714212
-0.25872841 -0.93987375 -0.22292714
-0.42858356 -0.87191135 -0.23682688
-0.46685374 -0.83731061 -0.28453255
-0.33446404 -0.92780805 -0.16524537
-0.45335108 -0.86053467 -0.23227824
-0.4608731 -0.836667 -0.29594639
-0.37596899 -0.90099317 -0.2164689 
-0.35099983 -0.92342949 -0.15516776
-0.42121544 -0.89239776 -0.16187605
-0.36036471 -0.90690517 -0.21831213
-0.36483827 -0.89709705 -0.24922107
-0.37639505 -0.90240341 -0.20974925
-0.45528591 -0.84137607 -0.29120633
-0.45202905 -0.87181365 -0.18870883
-0.44667223 -0.85973167 -0.24768075
-0.49110508 -0.81054425 -0.31911325
-0.45032996 -0.87624925 -0.17143224
-0.46410179 -0.82063156 -0.33342645
-0.45516771 -0.87326312 -0.17387874
-0.45603067 -0.8685587 -0.19401468
-0.36949447 -0.91030759 -0.18658513
-0.40705338 -0.88557607 -0.22374618
-0.46857429 -0.83691096 -0.28287491
-0.44172016 -0.87298727 -0.20682402
-0.4552561 -0.86582059 -0.20759705
-0.43995672 -0.87482584 -0.20277525
-0.44513461 -0.87305021 -0.19909446
-0.40213943 -0.89548528 -0.19076215
-0.36432442 -0.91039371 -0.19608888
-0.45813164 -0.86433601 -0.20745727
-0.46462712 -0.84902978 -0.25153583
-0.43238249 -0.89008212 -0.14421946
-0.45825636 -0.84111291 -0.28728056
-0.44542497 -0.87315381 -0.19798975
-0.35700923 -0.91581184 -0.18393733
-0.38386467 -0.89420408 -0.23031895
-0.4487707 -0.85377508 -0.26395738
-0.41119841 -0.87614775 -0.25155687
-0.39588466 -0.88364285 -0.24990021
-0.45327181 -0.88365829 -0.11701655
-0.38012353 -0.89765447 -0.22298524
-0.31933624 -0.93229461 -0.16985662
-0.45702344 -0.86163038 -0.22073115
-0.41789988 -0.89719242 -0.14284821
-0.44187397 -0.86675835 -0.2312513 
-0.41961232 -0.89308596 -0.16224362
-0.46440285 -0.81056517 -0.3568109 
-0.40832177 -0.8523497 -0.3267619 
-0.44554949 -0.89055872 -0.09159964
-0.43787527 -0.88735867 -0.14442731
-0.43463263 -0.89301997 -0.11665973
-0.40232852 -0.90044481 -0.16532257
-0.41366053 -0.85759819 -0.30563083
-0.44146574 -0.88188696 -0.16547973
-0.32590273 -0.92652917 -0.18796565
-0.43760931 -0.88326955 -0.1683242 
-0.40662795 -0.89713776 -0.17262426
-0.49990439 -0.81194907 -0.30138728
-0.43138507 -0.85806614 -0.27862069
-0.43059587 -0.85937065 -0.27580675
-0.43850419 -0.86861098 -0.23071426
-0.42085868 -0.88794482 -0.18555786
-0.44750062 -0.85192758 -0.27195993
-0.41917619 -0.87862635 -0.22870752
-0.4270713 -0.85615271 -0.29088292
-0.42660195 -0.86513698 -0.26372108
-0.37144735 -0.90706223 -0.19815339
-0.43960625 -0.86850005 -0.22902811
-0.4421123 -0.87365854 -0.20311928
-0.42385566 -0.87866378 -0.21976158
-0.4298453 -0.87715006 -0.21410379
-0.46613339 -0.83594853 -0.28967133
-0.4511781 -0.83872789 -0.30491662
-0.44630599 -0.87059879 -0.20704761
-0.45514947 -0.84941471 -0.26708272
-0.43890965 -0.88796711 -0.13737756
-0.46024123 -0.86598331 -0.19557907
-0.32880592 -0.92852873 -0.17239773
-0.45834956 -0.85991311 -0.2246443 
-0.4234367 -0.88863623 -0.17614476
-0.44546783 -0.86611629 -0.22671729
-0.46814001 -0.86229032 -0.19313359
-0.45440745 -0.84274858 -0.28859746
-0.46938077 -0.85427272 -0.22338253
-0.42084843 -0.88144475 -0.21433975
-0.43170735 -0.86632192 -0.25122762
-0.41064033 -0.87235451 -0.26527688
-0.40819269 -0.88625544 -0.21892974
-0.38386744 -0.89351106 -0.23298949
-0.41361073 -0.88359094 -0.21952869
-0.44703615 -0.85804939 -0.2528041 
-0.47197303 -0.8292141 -0.29940957
-0.45090029 -0.86243874 -0.22997464
-0.44672987 -0.86292636 -0.23620112
-0.43730369 -0.88270706 -0.17202812
-0.47119132 -0.85488522 -0.21714033
-0.42761531 -0.88512164 -0.18358876
-0.41685805 -0.88758564 -0.19601071
-0.43067122 -0.87338877 -0.22740814
-0.48368347 -0.84786302 -0.21720609
-0.45194352 -0.8468619 -0.28030699
-0.33768931 -0.92246598 -0.18714173
-0.43215606 -0.86713463 -0.24762589
-0.45727107 -0.84601033 -0.27417257
-0.4405866 -0.88144946 -0.17008927
-0.46256351 -0.84356672 -0.27281904
-0.44669372 -0.86963683 -0.21022865
-0.44230303 -0.84883219 -0.289574 
-0.42171741 -0.88430679 -0.20038885
-0.4365027 -0.86640257 -0.24251257
-0.43399945 -0.86822939 -0.24046427
-0.39905155 -0.88189387 -0.25104055
-0.4554382 -0.8638587 -0.2152299
-0.40507951 -0.89328712 -0.19480485
-0.46138075 -0.82896036 -0.31615177
-0.48435619 -0.83215255 -0.27003932
-0.48088187 -0.84640485 -0.22880405
-0.46216175 -0.85077953 -0.25016287
-0.46623603 -0.85462964 -0.22854377
-0.44137642 -0.86403447 -0.24213897
-0.43747243 -0.87600231 -0.20307107
-0.54085439 -0.82020408 -0.18639074
-0.45435986 -0.84480268 -0.28260446
-0.45423588 -0.85161006 -0.26159126
-0.45790583 -0.85996962 -0.22533415
-0.43718854 -0.86737525 -0.23775291
-0.43909436 -0.88082546 -0.17703968
-0.44013524 -0.86512667 -0.24049194
-0.41174802 -0.85395014 -0.31817052
-0.49792433 -0.83720803 -0.22617258
-0.42887786 -0.88211286 -0.19478755
-0.44724149 -0.86384732 -0.23182464
-0.40693823 -0.86687279 -0.28798115
-0.49365982 -0.82214522 -0.28350908
-0.41796687 -0.88324755 -0.21254691
-0.42607108 -0.85348952 -0.30003193
-0.42346716 -0.87341946 -0.24044549
-0.4459849 -0.85920244 -0.25073612
-0.46086371 -0.85190487 -0.24872257
-0.44402575 -0.85033482 -0.28243926
-0.46942985 -0.86137646 -0.19407693
-0.43101496 -0.86185145 -0.26728085
-0.50230569 -0.82974631 -0.24333109
-0.44451261 -0.863047 -0.23991384
-0.42679957 -0.87275118 -0.23695427
-0.45277438 -0.87527835 -0.16995053
-0.44406113 -0.84303743 -0.30347565
-0.45515472 -0.85552371 -0.2468069 
-0.43401185 -0.85214472 -0.29237485
-0.45457268 -0.85538775 -0.24834564
-0.41183159 -0.87109751 -0.26755321
-0.43616918 -0.86183846 -0.25882629
-0.46456012 -0.85088027 -0.24532969
-0.46217465 -0.83664441 -0.29397357
-0.4137283 -0.82749575 -0.37957805
-0.48281845 -0.83182812 -0.27376693
-0.43054938 -0.85827482 -0.27926999
-0.4181729 -0.87582463 -0.2409617 
-0.40366557 -0.86909312 -0.28588709
-0.43102419 -0.86410552 -0.25988197
-0.44813585 -0.85557818 -0.25914988
-0.45456257 -0.83923054 -0.29843768
-0.50318742 -0.80475783 -0.31490809
-0.47484943 -0.84598994 -0.24252594
-0.40622124 -0.84919518 -0.33741972
-0.40776461 -0.87030208 -0.27622956
-0.41898161 -0.85320199 -0.31064567
-0.46721041 -0.85093153 -0.24006172
-0.44032133 -0.84136873 -0.31339401
0.12179047 0.78337312 0.60950273
0.11985838 0.78199679 0.61164927
0.12055346 0.77254975 0.62340462
0.10089789 0.82693619 0.55316931
0.11615001 0.75765789 0.64223349
0.12008593 0.75671214 0.64262438
0.18259566 0.79318541 0.58096123
0.12184472 0.77933371 0.61464858
0.09352282 0.81980765 0.56494987
0.1143076 0.79381466 0.5973208 
0.10764593 0.79414964 0.59811348
0.11533312 0.78304201 0.61118215
0.13037996 0.76625174 0.6291737 
0.08046944 0.74653792 0.66045874
0.11347485 0.75845861 0.64176577
0.11345138 0.78490621 0.6091398 
0.06091516 0.77002764 0.63509572
0.11758738 0.8227303 0.55613673
0.13264854 0.76346874 0.63207507
0.10446739 0.81605536 0.56845403
0.08762131 0.77002633 0.63196671
0.08190872 0.77304441 0.62904149
0.05001568 0.76133949 0.64642131
0.0616883 0.76648736 0.63928998
0.12821247 0.76650947 0.62930423
0.13420993 0.73227197 0.66765678
0.10738688 0.76954216 0.62950212
0.18657523 0.75254923 0.63155329
0.19210732 0.76708889 0.61210233
0.13221365 0.75042766 0.64759445
0.1034325 0.81067741 0.57628453
0.05526277 0.78847456 0.61257958
0.12235446 0.82168239 0.55665737
0.1017722 0.72223526 0.68411905
0.1418148 0.7463631 0.65025431
0.13346729 0.75966656 0.63647008
0.08802391 0.80429298 0.58767694
0.10470932 0.74812883 0.65523988
0.11719925 0.79392439 0.59661406
0.15745509 0.79078609 0.59149408
0.07444914 0.75039959 0.65677822
0.12300292 0.80746353 0.57695144
0.07242591 0.75086939 0.6564678 
0.16361438 0.70739031 0.68762589
0.0934899 0.67534083 0.73155636
0.20438896 0.73567188 0.64576465
0.08009113 0.69683474 0.71274614
0.17047954 0.72002637 0.6726802 
0.05622946 0.73172557 0.67927587
0.16648202 0.71873152 0.67506212
0.06034243 0.72633499 0.68468684
0.1866938 0.73679334 0.64983177
0.12172376 0.76215452 0.63584906
0.18068288 0.73310411 0.65567684
0.11851063 0.76443422 0.63371545
0.112537 0.75539464 0.6455344 
0.08028301 0.73457116 0.67376578
0.19725725 0.75098324 0.63016945
0.11139135 0.72312421 0.68167663
0.1231384 0.74418402 0.65652716
0.12104173 0.76203215 0.63612545
0.12003401 0.7725122 0.62355155
0.11881928 0.77399808 0.6219399 
0.11730047 0.77032024 0.62677538
0.11820338 0.77230805 0.62415415
0.13135108 0.78317344 0.60777134
0.16944432 0.76365703 0.62298995
0.12528925 0.77617675 0.61794221
0.15020271 0.78827703 0.59670669
0.11034215 0.75313848 0.64854234
-0.60990459 0.67233163 0.41950756
-0.61738729 0.65823805 0.43076164
-0.6284166 0.68378353 0.37085402
-0.62889427 0.67844003 0.37975106
-0.63200372 0.67666453 0.37775192
-0.62242371 0.63893962 0.45204535
-0.68490738 0.64649314 0.33607855
-0.67848676 0.66121763 0.32007307
-0.63639539 0.67856902 0.36680353
-0.64136034 0.67142642 0.37127274
-0.60337263 0.66333705 0.44263431
-0.61792099 0.6875934 0.38129887
-0.63789332 0.67288375 0.37459365
-0.64209121 0.66778612 0.37653735
-0.63024223 0.6764136 0.38112742
-0.63862622 0.67310631 0.37294126
-0.61911064 0.68166792 0.3899115 
-0.62194884 0.67963672 0.38893908
-0.65240705 0.69468433 0.30295041
-0.67153251 0.68497348 0.2825861 
-0.62846571 0.67945427 0.37864673
-0.62780386 0.68089247 0.3771573 
-0.61583835 0.68803316 0.38386783
-0.61224812 0.65508819 0.44273219
-0.66533685 0.67247421 0.32419944
-0.6075328 0.69085997 0.39193943
-0.61255914 0.68623835 0.39223453
-0.64025253 0.66916138 0.37722453
-0.63108271 0.67668802 0.37924665
-0.63386041 0.67440355 0.37868324
-0.60354406 0.72222185 0.33783191
-0.67421865 0.65683246 0.33763981
-0.63659269 0.62765127 0.44811115
-0.6204614 0.68447286 0.3827855 
-0.64140415 0.69951493 0.3150869 
-0.63736981 0.66852075 0.38319457
-0.62725323 0.68008101 0.37952942
-0.68023628 0.66167217 0.31538656
-0.62138104 0.6517272 0.43489957
-0.62300104 0.63620353 0.45509881
-0.68631685 0.6590693 0.30756602
-0.63559157 0.63048035 0.44555324
-0.62238568 0.64276814 0.4466376 
-0.6416536 0.63097435 0.43606445
-0.48936695 0.77196246 0.40570176
-0.67340028 0.64752579 0.3567113 
-0.6346361 0.65427506 0.41129288
-0.64536077 0.64158219 0.41458678
-0.62528616 0.66117752 0.41456148
-0.63988227 0.64809489 0.4129453 
-0.6324386 0.63946295 0.43715954
-0.58482045 0.72803116 0.35770842
-0.66751474 0.66017932 0.34436539
-0.66610169 0.66022462 0.34700418
-0.65851045 0.66210914 0.35773686
-0.62334669 0.69261193 0.36294252
-0.62158978 0.69487983 0.36161858
-0.66355801 0.65551251 0.36054683
-0.59908903 0.70756948 0.37475032
-0.61079925 0.69667828 0.37624958
-0.60497081 0.70030218 0.37892887
-0.61636186 0.7005282 0.35966408
-0.58007008 0.73528475 0.3505353 
-0.57073271 0.7625097 0.30470219
-0.6229673 0.67172074 0.40087783
-0.56173527 0.77654916 0.28535011
-0.55297345 0.78595179 0.27658632
-0.39909452 0.30111715 -0.86605561
-0.39815971 0.20011623 -0.89522183
-0.30025911 0.1951777 -0.93367559
-0.41607073 0.22192442 -0.88183606
-0.41474777 0.24252291 -0.87702161
-0.29880115 0.1911401 -0.93497777
-0.37210828 0.19464737 -0.90755051
-0.36085626 0.19835758 -0.91128308
-0.34562239 0.19716783 -0.91742545
-0.40628406 0.2017675 -0.89119196
-0.39601785 0.25373951 -0.88248861
-0.29117811 0.23748051 -0.92672449
-0.28574264 0.25381556 -0.92408258
-0.32991427 0.19312237 -0.92404562
-0.37683254 0.21042363 -0.90206361
-0.34419182 0.20128036 -0.91707033
-0.35884127 0.20508873 -0.91058856
-0.40605217 0.25220066 -0.87836003
-0.39472041 0.20812698 -0.89491808
-0.26682106 0.24693944 -0.9315725 
-0.25257355 0.24852213 -0.93511665
-0.33857611 0.23795967 -0.91035241
-0.36123651 0.23376815 -0.90269595
-0.35547736 0.19237125 -0.91467446
-0.37440997 0.23858263 -0.89604402
-0.28383639 0.25686973 -0.92382616
-0.33749297 0.2769779 -0.89965624
-0.29379037 0.21910222 -0.93042016
-0.33710641 0.252424 -0.90699595
-0.36737871 0.23796892 -0.8991127 
-0.28866577 0.23842935 -0.92726672
-0.33524433 0.23394535 -0.91262287
-0.33987272 0.28407344 -0.89654297
-0.38423571 0.20424438 -0.90035933
-0.37912688 0.24461757 -0.89242607
-0.23152593 0.29780456 -0.92612529
-0.34358323 0.24239354 -0.90730149
-0.35310146 0.21774594 -0.90989339
-0.39475718 0.20620787 -0.89534634
-0.32040817 0.21628004 -0.92225832
-0.38050216 0.21383972 -0.89971632
-0.329974 0.22723292 -0.91623288
-0.34126088 0.21964362 -0.91394657
-0.32158682 0.2306388 -0.91836101
-0.32984909 0.24102791 -0.91274667
-0.29145148 0.26733482 -0.9184705 
-0.34305602 0.23308443 -0.90993643
-0.40935594 0.22789687 -0.88345397
-0.47904214 0.23954345 -0.84447479
-0.39295834 0.16754527 -0.90416396
-0.31465062 0.24688366 -0.91653883
-0.3363426 0.21245395 -0.91746229
-0.37016985 0.16963454 -0.91334468
-0.34188515 0.21316041 -0.91524708
-0.4310433 0.1625136 -0.88757598
-0.31507856 0.21427718 -0.92455965
-0.33461815 0.18811297 -0.92338729
-0.42577308 0.1642971 -0.88978797
-0.42125687 0.15326296 -0.89389682
-0.35155293 0.19571964 -0.91547984
-0.41546926 0.15455286 -0.89638025
-0.35913637 0.20656466 -0.91013867
-0.33914912 0.18905775 -0.92153949
-0.392207 0.19912064 -0.89806789
-0.34694195 0.19915563 -0.91649759
-0.29681167 0.26413211 -0.91768044


==> step/cluster.dat <==
140
26
3
1
6
63
4
5
4
3
2
1
2
5
4
11
2
1
1
2
1
17
1
1
12
78
4
7
1
25
24
62
2
13
1
16
18
21
3
28
6
6
1
1
23
1
1
59
2
3
28
3
3
42
5
32
41
9
24
20
20
12
2
2
1
29
10
1
3
21
9
4
3
2
1
1
1
2
1
2
6
3
7
4
1
1
60
2
6
1
2
7
2
1
8
38
2
2
3
12
59
6
1
1
6
41
21
1
6
3
1
14
7
65
1
3
15
4
9
3
7
11
24
6
5
2
4
22
4
1
39
1
3
4
2
2
9
2
4
5
56
26
21
8
5
37
19
1
3
80
59
80
1
6
27
1
2
178
38
7
1
1
1
10
2
2
8
2
1
1
5
2
9
1
234
117
4
19
2
49
49
17
1
22
79
1
13
1
1
1
1
2
1
7
1
2
13
70
1
7
34
1
56
36
3
1
16
77
40
1
90
2
44
15
1
1
6
6
2
1
1
66
33
18
36
14
9
4
60
3
5
6
1
2
33
5
1
12
3
1
1
3
2
10
1
2
1
26
8
1
14
2
1
1
8
23
1
1
1
1
1
5
30
25
27
4
2
1
4
29
46
11
33
4
1
5
3
1
8
6
5
7
10
1
2
4
3
67
10
4
1
22
1
1
42
1
2
4
3
1
1
3
8
1
1
1
2
1
7
1
1
1
7
1
2
1
1
8
43
1
4
1
32
1
1
1
2
3
3
1
3
5
3
8
2
5
5
4
4
22
1
30
37


==> step/refine.dat <==
0.50010	0.50090	0.00080
0.50040	0.49940	-0.00100
0.50040	0.49950	-0.00090
0.50040	0.50270	0.00230
0.50120	0.50480	0.00360
0.50130	0.50560	0.00430
0.50150	0.50090	-0.00060
0.50280	0.50200	-0.00080
0.50290	0.50200	-0.00090
0.50310	0.50410	0.00100
0.50330	0.50240	-0.00090
0.50340	0.50320	-0.00020
0.50360	0.50280	-0.00080
0.50410	0.50710	0.00300
0.50460	0.50410	-0.00050
0.50480	0.50380	-0.00100
0.50500	0.50460	-0.00040
0.50540	0.50610	0.00070
0.50600	0.50380	-0.00220
0.50620	0.50760	0.00140
0.50630	0.50610	-0.00020
0.50630	0.50610	-0.00020
0.50660	0.51410	0.00750
0.50690	0.50610	-0.00080
0.50770	0.50720	-0.00050
0.50860	0.50840	-0.00020
0.50940	0.51190	0.00250
0.51060	0.51030	-0.00030
0.51160	0.51080	-0.00080
0.51190	0.51140	-0.00050
0.51200	0.51100	-0.00100
0.51250	0.51270	0.00020
0.51290	0.51200	-0.00090
0.51300	0.51190	-0.00110
0.51350	0.51350	0.00000
0.51360	0.51320	-0.00040
0.51400	0.51380	-0.00020
0.51470	0.51400	-0.00070
0.51490	0.51850	0.00360
0.51530	0.51460	-0.00070
0.51570	0.51490	-0.00080
0.51580	0.51430	-0.00150
0.51580	0.51480	-0.00100
0.51590	0.52570	0.00980
0.51620	0.51660	0.00040
0.51710	0.51600	-0.00110
0.51720	0.51650	-0.00070
0.51750	0.51560	-0.00190
0.51760	0.51910	0.00150
0.51780	0.52320	0.00540
0.51820	0.51680	-0.00140
0.51830	0.51830	0.00000
0.51840	0.51840	0.00000
0.51860	0.52260	0.00400
0.51920	0.51630	-0.00290
0.51990	0.52130	0.00140
0.52060	0.52010	-0.00050
0.52090	0.52160	0.00070
0.52100	0.52010	-0.00090
0.52260	0.52640	0.00380
0.52270	0.52550	0.00280
0.52360	0.52250	-0.00110
0.52380	0.52970	0.00590
0.52420	0.52280	-0.00140
0.52460	0.52580	0.00120
0.52490	0.52410	-0.00080
0.52570	0.52370	-0.00200
0.52600	0.52580	-0.00020
0.52630	0.52550	-0.00080
0.52700	0.52610	-0.00090
0.52730	0.52690	-0.00040
0.52840	0.52900	0.00060
0.52890	0.52900	0.00010
0.53060	0.53060	0.00000
0.53080	0.52980	-0.00100
0.53090	0.52970	-0.00120
0.53100	0.53110	0.00010
0.53130	0.53050	-0.00080
0.53190	0.53300	0.00110
0.53250	0.53410	0.00160
0.53280	0.53590	0.00310
0.53310	0.53250	-0.00060
0.53340	0.53290	-0.00050
0.53420	0.53320	-0.00100
0.53440	0.53350	-0.00090
0.53470	0.53450	-0.00020
0.53480	0.54280	0.00800
0.53530	0.53560	0.00030
0.53540	0.53430	-0.00110
0.53550	0.53980	0.00430
0.53620	0.53430	-0.00190
0.53640	0.53740	0.00100
0.53700	0.53680	-0.00020
0.53850	0.53770	-0.00080
0.53860	0.53770	-0.00090
0.53990	0.53960	-0.00030
0.54140	0.54050	-0.00090
0.54190	0.54240	0.00050
0.54220	0.54090	-0.00130
0.54440	0.54510	0.00070
0.54580	0.54470	-0.00110
0.54600	0.54620	0.00020
0.54610	0.54400	-0.00210
0.54610	0.54730	0.00120
0.54680	0.55010	0.00330
0.54900	0.54750	-0.00150
0.54990	0.54980	-0.00010
0.55120	0.54990	-0.00130
0.55170	0.55030	-0.00140
0.55230	0.55200	-0.00030
0.55290	0.55820	0.00530
0.55340	0.55300	-0.00040
0.55360	0.55200	-0.00160
0.55370	0.55510	0.00140
0.55380	0.55640	0.00260
0.55440	0.55440	0.00000
0.55460	0.55530	0.00070
0.55490	0.55410	-0.00080
0.55500	0.55420	-0.00080
0.55520	0.55420	-0.00100
0.55580	0.56850	0.01270
0.55720	0.55590	-0.00130
0.55800	0.55610	-0.00190
0.55860	0.55910	0.00050
0.55920	0.55780	-0.00140
0.55970	0.56340	0.00370
0.55980	0.56160	0.00180
0.56100	0.56000	-0.00100
0.56110	0.56160	0.00050
0.56140	0.56010	-0.00130
0.56210	0.56180	-0.00030
0.56230	0.56220	-0.00010
0.56230	0.56390	0.00160
0.56250	0.56510	0.00260
0.56270	0.56310	0.00040
0.56310	0.56210	-0.00100
0.56320	0.56240	-0.00080
0.56530	0.56530	0.00000
0.56660	0.56530	-0.00130
0.56690	0.56900	0.00210
0.56770	0.56740	-0.00030
0.57040	0.57000	-0.00040
0.57270	0.57190	-0.00080
0.57290	0.57180	-0.00110
0.57350	0.57370	0.00020
0.57570	0.57520	-0.00050
0.57680	0.57780	0.00100
0.57700	0.57600	-0.00100
0.57770	0.57620	-0.00150
0.57930	0.57780	-0.00150
0.57930	0.58310	0.00380
0.57960	0.57920	-0.00040
0.57990	0.58030	0.00040
0.57990	0.58050	0.00060
0.58040	0.58020	-0.00020
0.58090	0.58020	-0.00070
0.58170	0.58100	-0.00070
0.58200	0.58200	0.00000
0.58540	0.58480	-0.00060
0.58560	0.58520	-0.00040
0.58590	0.58540	-0.00050
0.58690	0.59970	0.01280
0.58820	0.58800	-0.00020
0.59170	0.59050	-0.00120
0.59190	0.59120	-0.00070
0.59510	0.59430	-0.00080
0.59560	0.59450	-0.00110
0.59600	0.59650	0.00050
0.59720	0.59630	-0.00090
0.59890	0.59840	-0.00050
0.60230	0.60130	-0.00100
0.60340	0.60380	0.00040
0.60490	0.60440	-0.00050
0.60550	0.60420	-0.00130
0.60680	0.64070	0.03390
0.60750	0.60890	0.00140
0.60970	0.60950	-0.00020
0.61100	0.60980	-0.00120
0.61370	0.61340	-0.00030
0.61420	0.61460	0.00040
0.61690	0.61600	-0.00090
0.61740	0.61840	0.00100
0.61910	0.61900	-0.00010
0.62130	0.61970	-0.00160
0.62270	0.62220	-0.00050
0.62390	0.62210	-0.00180
0.62570	0.62610	0.00040
0.62780	0.62790	0.00010
0.62880	0.62740	-0.00140
0.63370	0.63270	-0.00100
0.63600	0.63540	-0.00060
0.63840	0.64040	0.00200
0.63900	0.64140	0.00240
0.64160	0.64060	-0.00100
0.64580	0.64540	-0.00040
0.64960	0.64880	-0.00080
0.65430	0.65710	0.00280
0.65590	0.65510	-0.00080
0.65640	0.65540	-0.00100
0.66270	0.66240	-0.00030
0.66480	0.66450	-0.00030
0.66520	0.66550	0.00030
0.66540	0.66490	-0.00050
0.66860	0.66780	-0.00080
0.66900	0.66680	-0.00220
0.67290	0.67420	0.00130
0.67970	0.67920	-0.00050
0.68150	0.68390	0.00240
0.68230	0.68160	-0.00070
0.69810	0.69710	-0.00100
0.69850	0.69800	-0.00050
0.70640	0.70620	-0.00020
0.70880	0.70840	-0.00040
0.70960	0.70930	-0.00030
0.71080	0.71050	-0.00030
0.71330	0.71320	-0.00010
0.71500	0.71450	-0.00050
0.71690	0.71690	0.00000
0.74210	0.74210	0.00000
0.74240	0.74210	-0.00030
0.74290	0.74220	-0.00070
0.74340	0.74320	-0.00020
0.74960	0.74960	0.00000
0.75140	0.75120	-0.00020
0.76930	0.76910	-0.00020
0.77570	0.77570	0.00000
0.78710	0.78650	-0.00060
0.79260	0.79220	-0.00040
0.80160	0.80150	-0.00010
0.80870	0.80850	-0.00020
0.81870	0.81770	-0.00100
0.84140	0.84090	-0.00050
0.87290	0.87260	-0.00030
0.87480	0.87480	0.00000
0.89370	0.89340	-0.00030
0.90060	0.90100	0.00040


==> tmalign/gdt.dat <==
12asA-153l_	0.21200	0.21890	0.21760	0.21890
12asA-16pk_	0.13300	0.13760	0.14530	0.14530
12asA-16vpA	0.19500	0.19610	0.17600	0.19610
12asA-19hcA	0.14600	0.15410	0.14900	0.15410
12asA-1a02N	0.15500	0.17050	0.17050	0.17050
12asA-1a04A	0.18900	0.22070	0.21340	0.22070
12asA-1a06_	0.16900	0.16580	0.18010	0.18010
12asA-1a0aA	0.44800	0.48020	0.48020	0.48020
12asA-1a0cA	0.16100	0.15900	0.16210	0.16210
12asA-1a0fA	0.19000	0.22390	0.20400	0.22390
12asA-1a0i_	0.12700	0.13150	0.12390	0.13150
12asA-1a0p_	0.17500	0.16700	0.16790	0.16790
12asA-1a0tP	0.17700	0.16740	0.16060	0.16740
12asA-1a12A	0.17800	0.17660	0.15210	0.17660
12asA-1a17_	0.20000	0.23900	0.25310	0.25310
12asA-1a1iA	0.27400	0.29710	0.31180	0.31180
12asA-1a1vA	0.14800	0.14450	0.13530	0.14450
12asA-1a1w_	0.31900	0.41870	0.39160	0.41870
12asA-1a1x_	0.30000	0.33960	0.29950	0.33960
12asA-1a26_	0.15400	0.14370	0.15060	0.15060
12asA-1a28A	0.21900	0.21610	0.21810	0.21810
12asA-1a2oA	0.14100	0.15060	0.14300	0.15060
12asA-1a2pA	0.40500	0.42130	0.27780	0.42130
12asA-1a2vA	0.17000	0.17430	0.14140	0.17430
12asA-1a2zA	0.21100	0.19890	0.22390	0.22390
12asA-1a31A	0.12500	0.13300	0.12540	0.13300
12asA-1a32_	0.38800	0.39710	0.39710	0.39710
12asA-1a34A	0.19900	0.27550	0.27890	0.27890
12asA-1a3aA	0.29700	0.31210	0.30860	0.31210
12asA-1a3c_	0.27300	0.28310	0.29070	0.29070
12asA-1a3k_	0.24500	0.26280	0.24820	0.26280
12asA-1a3qA	0.14900	0.15790	0.15440	0.15790
12asA-1a3wA	0.17700	0.16440	0.15900	0.16440
12asA-1a41_	0.21200	0.21830	0.20810	0.21830
12asA-1a44_	0.20000	0.21080	0.19460	0.21080
12asA-1a48_	0.17400	0.17280	0.17370	0.17370
12asA-1a4iA	0.17100	0.18330	0.17810	0.18330
12asA-1a4mA	0.16100	0.16590	0.15980	0.16590
12asA-1a4pA	0.41300	0.43750	0.44290	0.44290
12asA-1a4sA	0.15800	0.16820	0.16060	0.16820
12asA-1a4yA	0.14000	0.13150	0.12610	0.13150
12asA-1a53_	0.17600	0.17710	0.17910	0.17910
12asA-1a59_	0.18700	0.16670	0.16900	0.16900
12asA-1a5t_	0.13100	0.12930	0.12770	0.12930
12asA-1a62_	0.29700	0.29100	0.29300	0.29300
12asA-1a6cA	0.14900	0.13530	0.12460	0.13530
12asA-1a6dA	0.15000	0.18120	0.15670	0.18120
12asA-1a6f_	0.28300	0.33190	0.31640	0.33190
12asA-1a6jA	0.26700	0.31170	0.31500	0.31500
12asA-1a6m_	0.28500	0.31130	0.27980	0.31130
12asA-1a6q_	0.17200	0.17510	0.16360	0.17510
12asA-1a6s_	0.32200	0.33050	0.33330	0.33330
12asA-1a73A	0.22700	0.24690	0.23150	0.24690
12asA-1a77_	0.14700	0.14210	0.15630	0.15630
12asA-1a79A	0.20500	0.23390	0.19880	0.23390
12asA-1a7j_	0.14600	0.16760	0.18010	0.18010
12asA-1a7s_	0.19600	0.18440	0.17990	0.18440
12asA-1a7tA	0.20400	0.19380	0.19930	0.19930
12asA-1a7vA	0.30200	0.37600	0.30400	0.37600
12asA-1a81A	0.16800	0.17620	0.18600	0.18600
12asA-1a8d_	0.14800	0.15370	0.14300	0.15370
12asA-1a8e_	0.12200	0.14980	0.15210	0.15210
12asA-1a8h_	0.14200	0.14370	0.13070	0.14370
12asA-1a8i_	0.19100	0.19040	0.15140	0.19040
12asA-1a8l_	0.22100	0.20910	0.21460	0.21460
12asA-1a8o_	0.47000	0.51140	0.52270	0.52270
12asA-1a8p_	0.18500	0.19070	0.18190	0.19070
12asA-1a8q_	0.17000	0.18070	0.17150	0.18070
12asA-1a8rA	0.21000	0.21380	0.21950	0.21950
12asA-1a8y_	0.15500	0.16510	0.13300	0.16510
12asA-1a99A	0.13800	0.13460	0.12540	0.13460
12asA-1a9nA	0.18700	0.22070	0.21450	0.22070
12asA-1a9xA	0.16900	0.18350	0.16590	0.18350
12asA-1a9xB	0.14600	0.13990	0.13150	0.13990
12asA-1aa6_	0.16000	0.15600	0.14300	0.15600
12asA-1aa7A	0.22900	0.24530	0.24530	0.24530
12asA-1aac_	0.28100	0.32140	0.30480	0.32140
12asA-1ab4_	0.17200	0.17660	0.13300	0.17660
12asA-1abrB	0.13100	0.13390	0.14510	0.14510
12asA-1abv_	0.34500	0.34760	0.35240	0.35240
12asA-1ac5_	0.15600	0.15900	0.15210	0.15900
12asA-1ac6A	0.26800	0.39550	0.38180	0.39550
12asA-1acc_	0.13600	0.14760	0.15900	0.15900
12asA-1acf_	0.33600	0.30800	0.31800	0.31800
12asA-1aco_	0.18500	0.17050	0.16130	0.17050
12asA-1acz_	0.26400	0.32410	0.29400	0.32410
12asA-1ad1A	0.20500	0.18180	0.17710	0.18180
12asA-1ad2_	0.19900	0.22540	0.19530	0.22540
12asA-1ad3A	0.18800	0.18580	0.16970	0.18580
12asA-1adn_	0.23900	0.31520	0.31520	0.31520
12asA-1adr_	0.26300	0.44740	0.44410	0.44740
12asA-1adt_	0.16400	0.16360	0.13950	0.16360
12asA-1ae9A	0.21200	0.27630	0.24270	0.27630
12asA-1aep_	0.31700	0.31860	0.32030	0.32030
12asA-1af7_	0.15200	0.15600	0.15420	0.15600
12asA-1af8_	0.41600	0.51740	0.51450	0.51740
12asA-1afj_	0.41000	0.47920	0.47570	0.47920
12asA-1afp_	0.35300	0.42160	0.39710	0.42160
12asA-1afrA	0.16000	0.16360	0.16060	0.16360
12asA-1afwA	0.16500	0.18960	0.16130	0.18960
12asA-1agg_	0.38500	0.42710	0.43230	0.43230
12asA-1agi_	0.24000	0.26000	0.30200	0.30200
12asA-1agjA	0.18600	0.19830	0.18600	0.19830
12asA-1agqA	0.32700	0.31870	0.31320	0.31870
12asA-1agrE	0.26400	0.31250	0.30860	0.31250
12asA-1ah7_	0.18200	0.20510	0.20710	0.20710
12asA-1aho_	0.39100	0.42190	0.43360	0.43360
12asA-1ahsA	0.28200	0.34920	0.35520	0.35520
12asA-1aihA	0.21000	0.27350	0.25590	0.27350
12asA-1ail_	0.46400	0.48210	0.48210	0.48210
12asA-1air_	0.14400	0.15290	0.12840	0.15290
12asA-1aisA	0.26000	0.25140	0.26100	0.26100
12asA-1aisB	0.21500	0.20340	0.19820	0.20340
12asA-1aiw_	0.35500	0.43950	0.42740	0.43950
12asA-1ajsA	0.15000	0.16670	0.15670	0.16670
12asA-1ak0_	0.15200	0.16860	0.17610	0.17610
12asA-1ak4C	0.26700	0.28450	0.28620	0.28620
12asA-1ak5_	0.13800	0.17280	0.17350	0.17350
12asA-1ak7_	0.21300	0.25430	0.25860	0.25860
12asA-1akhA	0.42900	0.56630	0.56120	0.56630
12asA-1akjD	0.33800	0.37060	0.35090	0.37060
12asA-1ako_	0.19700	0.21640	0.19030	0.21640
12asA-1akp_	0.28100	0.32020	0.29820	0.32020
12asA-1aky_	0.19400	0.19270	0.20180	0.20180
12asA-1al01	0.26200	0.27970	0.26920	0.27970
12asA-1al3_	0.17200	0.17620	0.18140	0.18140
12asA-1allA	0.23700	0.25160	0.24220	0.25160
12asA-1aln_	0.16800	0.17010	0.15990	0.17010
12asA-1alu_	0.28700	0.28500	0.28500	0.28500
12asA-1alvA	0.29200	0.29770	0.25140	0.29770
12asA-1aly_	0.24500	0.26030	0.25680	0.26030
12asA-1am2_	0.25600	0.25830	0.24590	0.25830
12asA-1am7A	0.23200	0.25330	0.26330	0.26330
12asA-1am9A	0.38400	0.38750	0.39060	0.39060
12asA-1amf_	0.18300	0.20670	0.18290	0.20670
12asA-1amk_	0.20700	0.21500	0.20500	0.21500
12asA-1amm_	0.21800	0.23710	0.22410	0.23710
12asA-1amp_	0.19700	0.18810	0.20020	0.20020
12asA-1amuA	0.16000	0.15370	0.16510	0.16510
12asA-1amx_	0.21200	0.28670	0.28170	0.28670
12asA-1an8_	0.18400	0.20150	0.18690	0.20150
12asA-1an9A	0.14400	0.14530	0.15440	0.15440
12asA-1aoa_	0.19100	0.19840	0.18120	0.19840
12asA-1aocA	0.20000	0.25140	0.23000	0.25140
12asA-1aoeA	0.23600	0.23050	0.22790	0.23050
12asA-1aohA	0.23100	0.28670	0.26400	0.28670
12asA-1aol_	0.20300	0.20260	0.19270	0.20260
12asA-1aop_	0.13100	0.13990	0.13300	0.13990
12asA-1aorA	0.19000	0.15520	0.14910	0.15520
12asA-1aoy_	0.37200	0.41030	0.42310	0.42310
12asA-1aozA	0.16800	0.15370	0.17200	0.17200
12asA-1ap8_	0.16800	0.21950	0.21950	0.21950
12asA-1apj_	0.30400	0.36490	0.36150	0.36490
12asA-1apmE	0.14300	0.17430	0.15440	0.17430
12asA-1apq_	0.42000	0.43870	0.43400	0.43870
12asA-1apxA	0.21000	0.20480	0.20780	0.20780
12asA-1aq0A	0.16400	0.15930	0.15440	0.15930
12asA-1aqb_	0.25000	0.27430	0.27140	0.27430
12asA-1aqcA	0.27700	0.28720	0.29130	0.29130
12asA-1aqe_	0.29500	0.30000	0.30000	0.30000
12asA-1aqt_	0.24600	0.26480	0.25000	0.26480
12asA-1aquA	0.15100	0.16190	0.14860	0.16190
12asA-1aqzA	0.29900	0.30460	0.25530	0.30460
12asA-1arb_	0.18300	0.17590	0.18060	0.18060
12asA-1aru_	0.17000	0.17130	0.16970	0.17130
12asA-1ash_	0.26000	0.29590	0.29930	0.29930
12asA-1ast_	0.22500	0.21620	0.21500	0.21620
12asA-1at0_	0.21000	0.22710	0.23770	0.23770
12asA-1at3A	0.16900	0.17280	0.18320	0.18320
12asA-1atb_	0.32300	0.37500	0.39110	0.39110
12asA-1atg_	0.18000	0.20450	0.17970	0.20450
12asA-1atiA	0.42600	0.42970	0.43040	0.43040
12asA-1atx_	0.36400	0.44570	0.47280	0.47280
12asA-1atzA	0.21900	0.27720	0.27450	0.27720
12asA-1au1A	0.26400	0.27560	0.27860	0.27860
12asA-1aua_	0.16000	0.14700	0.15030	0.15030
12asA-1auiA	0.15100	0.13690	0.13990	0.13990
12asA-1auiB	0.24500	0.23790	0.24700	0.24700
12asA-1auk_	0.17100	0.18500	0.19040	0.19040
12asA-1auoA	0.20400	0.22590	0.19610	0.22590
12asA-1autC	0.19800	0.19140	0.21230	0.21230
12asA-1autL	0.28400	0.29430	0.27340	0.29430
12asA-1auvA	0.18100	0.14890	0.17730	0.17730
12asA-1auyA	0.19900	0.22090	0.25310	0.25310
12asA-1auz_	0.28900	0.31250	0.33410	0.33410
12asA-1avaA	0.13700	0.14300	0.15060	0.15060
12asA-1avaC	0.20200	0.21550	0.18780	0.21550
12asA-1avgI	0.28000	0.28350	0.26580	0.28350
12asA-1avpA	0.21400	0.23410	0.22790	0.23410
12asA-1avqA	0.19200	0.19300	0.19080	0.19300
12asA-1aw0_	0.45100	0.47920	0.49650	0.49650
12asA-1aw9_	0.19200	0.19440	0.20140	0.20140
12asA-1awcB	0.22100	0.24180	0.23860	0.24180
12asA-1awj_	0.31800	0.40260	0.40910	0.40910
12asA-1ax4A	0.17200	0.14910	0.14910	0.14910
12asA-1ax8_	0.36700	0.37500	0.37120	0.37500
12asA-1axcA	0.17700	0.17770	0.18270	0.18270
12asA-1axiB	0.16900	0.19370	0.19900	0.19900
12asA-1axn_	0.15900	0.16720	0.16640	0.16720
153l_-16pk_	0.21500	0.22160	0.21620	0.22160
153l_-16vpA	0.27600	0.27300	0.24590	0.27300
153l_-19hcA	0.20300	0.20410	0.21490	0.21490
153l_-1a02N	0.18800	0.17430	0.17030	0.17430
153l_-1a04A	0.27600	0.28240	0.28650	0.28650
153l_-1a06_	0.21100	0.23920	0.23380	0.23920
153l_-1a0aA	0.40900	0.46030	0.46030	0.46030
153l_-1a0cA	0.20800	0.21760	0.22430	0.22430
153l_-1a0fA	0.20100	0.23780	0.23240	0.23780
153l_-1a0i_	0.20000	0.19050	0.18650	0.19050
153l_-1a0p_	0.22400	0.22970	0.22570	0.22970
153l_-1a0tP	0.19500	0.20140	0.21760	0.21760
153l_-1a12A	0.26100	0.27160	0.28240	0.28240
153l_-1a17_	0.21100	0.22170	0.22170	0.22170
153l_-1a1iA	0.27900	0.29410	0.32060	0.32060
153l_-1a1vA	0.21100	0.21890	0.21220	0.21890
153l_-1a1w_	0.34000	0.43980	0.45480	0.45480
153l_-1a1x_	0.21900	0.25000	0.23580	0.25000
153l_-1a26_	0.21600	0.21620	0.21080	0.21620
153l_-1a28A	0.22200	0.22970	0.23510	0.23510
153l_-1a2oA	0.21800	0.20950	0.22570	0.22570
153l_-1a2pA	0.25000	0.30320	0.28010	0.30320
153l_-1a2vA	0.20700	0.23110	0.22700	0.23110
153l_-1a2zA	0.21100	0.23780	0.24590	0.24590
153l_-1a31A	0.22000	0.22700	0.20680	0.22700
153l_-1a32_	0.38200	0.38820	0.38820	0.38820
153l_-1a34A	0.16300	0.18200	0.19390	0.19390
153l_-1a3aA	0.27900	0.28790	0.28100	0.28790
153l_-1a3c_	0.21500	0.20480	0.20480	0.20480
153l_-1a3k_	0.22100	0.24450	0.23180	0.24450
153l_-1a3qA	0.16900	0.18780	0.17970	0.18780
153l_-1a3wA	0.21900	0.22570	0.22160	0.22570
153l_-1a41_	0.22300	0.23110	0.22030	0.23110
153l_-1a44_	0.23000	0.24050	0.21080	0.24050
153l_-1a48_	0.22700	0.23780	0.23650	0.23780
153l_-1a4iA	0.24700	0.27970	0.27700	0.27970
153l_-1a4mA	0.23600	0.22970	0.23240	0.23240
153l_-1a4pA	0.35900	0.42390	0.42390	0.42390
153l_-1a4sA	0.23800	0.24590	0.22570	0.24590
153l_-1a4yA	0.17800	0.17970	0.17970	0.17970
153l_-1a53_	0.21200	0.19460	0.19860	0.19860
153l_-1a59_	0.25300	0.23650	0.23510	0.23650
153l_-1a5t_	0.24100	0.23510	0.24190	0.24190
153l_-1a62_	0.24200	0.26640	0.25820	0.26640
153l_-1a6cA	0.18800	0.18380	0.18650	0.18650
153l_-1a6dA	0.24600	0.24590	0.23510	0.24590
153l_-1a6f_	0.36500	0.38050	0.38050	0.38050
153l_-1a6jA	0.28700	0.26330	0.28330	0.28330
153l_-1a6m_	0.28500	0.27150	0.26820	0.27150
153l_-1a6q_	0.24100	0.25140	0.25270	0.25270
153l_-1a6s_	0.36500	0.34770	0.34770	0.34770
153l_-1a73A	0.19800	0.20680	0.21450	0.21450
153l_-1a77_	0.22000	0.21220	0.22430	0.22430
153l_-1a79A	0.19600	0.19740	0.20760	0.20760
153l_-1a7j_	0.20400	0.25680	0.25270	0.25680
153l_-1a7s_	0.18500	0.19730	0.18780	0.19730
153l_-1a7tA	0.19700	0.19320	0.20000	0.20000
153l_-1a7vA	0.25800	0.29200	0.26600	0.29200
153l_-1a81A	0.20300	0.23780	0.23780	0.23780
153l_-1a8d_	0.25800	0.21760	0.21620	0.21760
153l_-1a8e_	0.21800	0.21620	0.21220	0.21620
153l_-1a8h_	0.29900	0.28920	0.23920	0.28920
153l_-1a8i_	0.26400	0.27700	0.27160	0.27700
153l_-1a8l_	0.19500	0.22030	0.21620	0.22030
153l_-1a8o_	0.39000	0.43940	0.43560	0.43940
153l_-1a8p_	0.20100	0.20540	0.19460	0.20540
153l_-1a8q_	0.19700	0.21620	0.20950	0.21620
153l_-1a8rA	0.19200	0.21890	0.20680	0.21890
153l_-1a8y_	0.24700	0.22430	0.25140	0.25140
153l_-1a99A	0.21100	0.23240	0.20270	0.23240
153l_-1a9nA	0.18100	0.18670	0.16510	0.18670
153l_-1a9xA	0.22300	0.24860	0.25950	0.25950
153l_-1a9xB	0.18800	0.25000	0.24590	0.25000
153l_-1aa6_	0.24700	0.24460	0.20950	0.24460
153l_-1aa7A	0.24200	0.25000	0.23100	0.25000
153l_-1aac_	0.27600	0.28330	0.25000	0.28330
153l_-1ab4_	0.23500	0.24320	0.21080	0.24320
153l_-1abrB	0.19600	0.20410	0.16620	0.20410
153l_-1abv_	0.31400	0.38810	0.38100	0.38810
153l_-1ac5_	0.23100	0.24050	0.22160	0.24050
153l_-1ac6A	0.25500	0.24770	0.22950	0.24770
153l_-1acc_	0.22300	0.23110	0.18510	0.23110
153l_-1acf_	0.31200	0.30800	0.31200	0.31200
153l_-1aco_	0.23100	0.23240	0.22030	0.23240
153l_-1acz_	0.25500	0.21990	0.22450	0.22450
153l_-1ad1A	0.22000	0.21620	0.20140	0.21620
153l_-1ad2_	0.22000	0.22160	0.21080	0.22160
153l_-1ad3A	0.22400	0.22300	0.22570	0.22570
153l_-1adn_	0.25800	0.29350	0.28800	0.29350
153l_-1adr_	0.36200	0.43420	0.40130	0.43420
153l_-1adt_	0.22800	0.24730	0.24460	0.24730
153l_-1ae9A	0.19600	0.22220	0.21930	0.22220
153l_-1aep_	0.27500	0.28590	0.27290	0.28590
153l_-1af7_	0.18400	0.20140	0.20270	0.20270
153l_-1af8_	0.35200	0.38370	0.37500	0.38370
153l_-1afj_	0.41300	0.44440	0.44790	0.44790
153l_-1afp_	0.34300	0.42650	0.38240	0.42650
153l_-1afrA	0.23400	0.24050	0.21890	0.24050
153l_-1afwA	0.22000	0.23110	0.22840	0.23110
153l_-1agg_	0.33300	0.37500	0.40100	0.40100
153l_-1agi_	0.24600	0.26200	0.25000	0.26200
153l_-1agjA	0.16800	0.18110	0.18380	0.18380
153l_-1agqA	0.25300	0.24180	0.24730	0.24730
153l_-1agrE	0.26400	0.30080	0.27930	0.30080
153l_-1ah7_	0.25500	0.25680	0.24190	0.25680
153l_-1aho_	0.39800	0.40620	0.40620	0.40620
153l_-1ahsA	0.22800	0.22420	0.24400	0.24400
153l_-1aihA	0.18200	0.20880	0.21620	0.21620
153l_-1ail_	0.43900	0.44640	0.43570	0.44640
153l_-1air_	0.20800	0.20000	0.17430	0.20000
153l_-1aisA	0.19800	0.21270	0.21410	0.21410
153l_-1aisB	0.21400	0.21620	0.21220	0.21620
153l_-1aiw_	0.35500	0.33870	0.34270	0.34270
153l_-1ajsA	0.25900	0.25950	0.23240	0.25950
153l_-1ak0_	0.24900	0.24050	0.23510	0.24050
153l_-1ak4C	0.31900	0.32590	0.32590	0.32590
153l_-1ak5_	0.25800	0.24460	0.26490	0.26490
153l_-1ak7_	0.22600	0.23990	0.19680	0.23990
153l_-1akhA	0.46400	0.56120	0.58670	0.58670
153l_-1akjD	0.23200	0.24780	0.22590	0.24780
153l_-1ako_	0.22200	0.21220	0.20950	0.21220
153l_-1akp_	0.25400	0.26100	0.26100	0.26100
153l_-1aky_	0.16900	0.19860	0.18780	0.19860
153l_-1al01	0.29500	0.28500	0.27800	0.28500
153l_-1al3_	0.17700	0.18510	0.20000	0.20000
153l_-1allA	0.22000	0.27970	0.25000	0.27970
153l_-1aln_	0.26400	0.24860	0.23380	0.24860
153l_-1alu_	0.25500	0.26110	0.26750	0.26750
153l_-1alvA	0.22800	0.24860	0.26160	0.26160
153l_-1aly_	0.18200	0.20550	0.22260	0.22260
153l_-1am2_	0.18900	0.16300	0.17270	0.17270
153l_-1am7A	0.40500	0.41830	0.42330	0.42330
153l_-1am9A	0.37800	0.39370	0.39370	0.39370
153l_-1amf_	0.18200	0.20410	0.21350	0.21350
153l_-1amk_	0.21800	0.21890	0.21220	0.21890
153l_-1amm_	0.17500	0.18530	0.18250	0.18530
153l_-1amp_	0.21100	0.24050	0.22840	0.24050
153l_-1amuA	0.23600	0.23920	0.23510	0.23920
153l_-1amx_	0.19800	0.20170	0.21170	0.21170
153l_-1an8_	0.18600	0.19590	0.20410	0.20410
153l_-1an9A	0.24300	0.25270	0.20680	0.25270
153l_-1aoa_	0.27700	0.25410	0.24860	0.25410
153l_-1aocA	0.19600	0.21570	0.23140	0.23140
153l_-1aoeA	0.17200	0.17160	0.18780	0.18780
153l_-1aohA	0.19400	0.19760	0.18880	0.19760
153l_-1aol_	0.18600	0.21220	0.21220	0.21220
153l_-1aop_	0.29900	0.30680	0.30000	0.30680
153l_-1aorA	0.28900	0.32570	0.29730	0.32570
153l_-1aoy_	0.33000	0.38460	0.38460	0.38460
153l_-1aozA	0.20000	0.19730	0.20950	0.20950
153l_-1ap8_	0.19700	0.19730	0.20810	0.20810
153l_-1apj_	0.31100	0.34460	0.32090	0.34460
153l_-1apmE	0.22600	0.23920	0.24320	0.24320
153l_-1apq_	0.36800	0.41510	0.41980	0.41980
153l_-1apxA	0.20800	0.23380	0.21080	0.23380
153l_-1aq0A	0.25000	0.24730	0.20270	0.24730
153l_-1aqb_	0.18100	0.20430	0.20430	0.20430
153l_-1aqcA	0.24200	0.29960	0.29550	0.29960
153l_-1aqe_	0.31400	0.34550	0.28410	0.34550
153l_-1aqt_	0.25700	0.25930	0.26300	0.26300
153l_-1aquA	0.22700	0.20950	0.20140	0.20950
153l_-1aqzA	0.22900	0.26410	0.26410	0.26410
153l_-1arb_	0.17300	0.20540	0.22430	0.22430
153l_-1aru_	0.22300	0.22840	0.24050	0.24050
153l_-1ash_	0.24000	0.27210	0.28060	0.28060
153l_-1ast_	0.20000	0.22300	0.21760	0.22300
153l_-1at0_	0.25400	0.20070	0.24650	0.24650
153l_-1at3A	0.20300	0.25810	0.25270	0.25810
153l_-1atb_	0.33100	0.32260	0.33470	0.33470
153l_-1atg_	0.19600	0.19320	0.18510	0.19320
153l_-1atiA	0.23400	0.23920	0.22700	0.23920
153l_-1atx_	0.36400	0.41300	0.42390	0.42390
153l_-1atzA	0.20400	0.21740	0.22150	0.22150
153l_-1au1A	0.24200	0.25600	0.24700	0.25600
153l_-1aua_	0.26200	0.26760	0.24590	0.26760
153l_-1auiA	0.23600	0.20810	0.20810	0.20810
153l_-1auiB	0.20500	0.21820	0.22880	0.22880
153l_-1auk_	0.24200	0.25540	0.25810	0.25810
153l_-1auoA	0.22700	0.23240	0.23920	0.23920
153l_-1autC	0.21800	0.20810	0.20950	0.20950
153l_-1autL	0.27100	0.26040	0.25260	0.26040
153l_-1auvA	0.21500	0.21760	0.19190	0.21760
153l_-1auyA	0.18100	0.18250	0.18100	0.18250
153l_-1auz_	0.25600	0.26290	0.25860	0.26290
153l_-1avaA	0.19100	0.20540	0.21350	0.21350
153l_-1avaC	0.25800	0.19610	0.22100	0.22100
153l_-1avgI	0.22700	0.25000	0.27110	0.27110
153l_-1avpA	0.23200	0.23920	0.24190	0.24190
153l_-1avqA	0.21900	0.22700	0.23380	0.23380
153l_-1aw0_	0.40600	0.43060	0.43400	0.43400
153l_-1aw9_	0.24100	0.22430	0.21490	0.22430
153l_-1awcB	0.16800	0.18460	0.18790	0.18790
153l_-1awj_	0.26600	0.36040	0.37990	0.37990
153l_-1ax4A	0.25500	0.25540	0.22160	0.25540
153l_-1ax8_	0.28700	0.29040	0.29620	0.29620
153l_-1axcA	0.22300	0.19860	0.21220	0.21220
153l_-1axiB	0.13000	0.15140	0.15810	0.15810
153l_-1axn_	0.23200	0.22570	0.23510	0.23510
16pk_-16vpA	0.14200	0.13910	0.14390	0.14390
16pk_-19hcA	0.15000	0.14640	0.13780	0.14640
16pk_-1a02N	0.21500	0.17230	0.18040	0.18040
16pk_-1a04A	0.28000	0.25980	0.27930	0.27930
16pk_-1a06_	0.18500	0.15140	0.18190	0.18190
16pk_-1a0aA	0.40500	0.40480	0.38490	0.40480
16pk_-1a0cA	0.15000	0.16450	0.15660	0.16450
16pk_-1a0fA	0.25400	0.25000	0.23760	0.25000
16pk_-1a0i_	0.12700	0.11970	0.13780	0.13780
16pk_-1a0p_	0.21500	0.15410	0.18730	0.18730
16pk_-1a0tP	0.10100	0.11080	0.10710	0.11080
16pk_-1a12A	0.13500	0.10220	0.11910	0.11910
16pk_-1a17_	0.22800	0.25790	0.23740	0.25790
16pk_-1a1iA	0.30900	0.34120	0.32060	0.34120
16pk_-1a1vA	0.16300	0.16140	0.15060	0.16140
16pk_-1a1w_	0.31300	0.39460	0.37650	0.39460
16pk_-1a1x_	0.23100	0.26650	0.26180	0.26650
16pk_-1a26_	0.12900	0.13250	0.12610	0.13250
16pk_-1a28A	0.16500	0.17430	0.19620	0.19620
16pk_-1a2oA	0.23600	0.24060	0.21830	0.24060
16pk_-1a2pA	0.27500	0.27780	0.27080	0.27780
16pk_-1a2vA	0.12000	0.11750	0.13310	0.13310
16pk_-1a2zA	0.23500	0.24430	0.25230	0.25230
16pk_-1a31A	0.16800	0.14820	0.16870	0.16870
16pk_-1a32_	0.37100	0.39710	0.37060	0.39710
16pk_-1a34A	0.22300	0.23640	0.23640	0.23640
16pk_-1a3aA	0.26200	0.25690	0.26550	0.26550
16pk_-1a3c_	0.31800	0.32830	0.32680	0.32830
16pk_-1a3k_	0.26300	0.30290	0.23720	0.30290
16pk_-1a3qA	0.18800	0.15000	0.16580	0.16580
16pk_-1a3wA	0.15600	0.14520	0.13490	0.14520
16pk_-1a41_	0.20900	0.20140	0.23870	0.23870
16pk_-1a44_	0.18100	0.21890	0.21490	0.21890
16pk_-1a48_	0.18600	0.16020	0.16530	0.16530
16pk_-1a4iA	0.23300	0.21490	0.23680	0.23680
16pk_-1a4mA	0.17300	0.17050	0.16120	0.17050
16pk_-1a4pA	0.36400	0.37230	0.35600	0.37230
16pk_-1a4sA	0.17300	0.19820	0.16810	0.19820
16pk_-1a4yA	0.15500	0.15120	0.15180	0.15180
16pk_-1a53_	0.21500	0.21860	0.21050	0.21860
16pk_-1a59_	0.17000	0.17370	0.17310	0.17370
16pk_-1a5t_	0.18000	0.17180	0.19500	0.19500
16pk_-1a62_	0.29100	0.30330	0.30530	0.30530
16pk_-1a6cA	0.12600	0.12650	0.11630	0.12650
16pk_-1a6dA	0.13700	0.12650	0.12950	0.12950
16pk_-1a6f_	0.28800	0.34290	0.34960	0.34960
16pk_-1a6jA	0.23000	0.26330	0.25330	0.26330
16pk_-1a6m_	0.26800	0.29970	0.27320	0.29970
16pk_-1a6q_	0.16300	0.16460	0.15630	0.16460
16pk_-1a6s_	0.30700	0.36490	0.33050	0.36490
16pk_-1a73A	0.23000	0.21300	0.21140	0.21300
16pk_-1a77_	0.19400	0.20480	0.19840	0.20480
16pk_-1a79A	0.24900	0.25730	0.22950	0.25730
16pk_-1a7j_	0.20200	0.20070	0.19180	0.20070
16pk_-1a7s_	0.20500	0.17080	0.17870	0.17870
16pk_-1a7tA	0.22700	0.24670	0.22580	0.24670
16pk_-1a7vA	0.27800	0.28800	0.26200	0.28800
16pk_-1a81A	0.21300	0.17720	0.19390	0.19390
16pk_-1a8d_	0.14100	0.10660	0.13980	0.13980
16pk_-1a8e_	0.16600	0.16190	0.14590	0.16190
16pk_-1a8h_	0.14100	0.13130	0.15000	0.15000
16pk_-1a8i_	0.17800	0.15360	0.15300	0.15360
16pk_-1a8l_	0.19800	0.19360	0.20690	0.20690
16pk_-1a8o_	0.37500	0.42800	0.43180	0.43180
16pk_-1a8p_	0.26100	0.25880	0.26650	0.26650
16pk_-1a8q_	0.24200	0.21170	0.21720	0.21720
16pk_-1a8rA	0.17400	0.18100	0.17310	0.18100
16pk_-1a8y_	0.14900	0.15530	0.13170	0.15530
16pk_-1a99A	0.15500	0.16280	0.15620	0.16280
16pk_-1a9nA	0.25200	0.25770	0.28550	0.28550
16pk_-1a9xA	0.23300	0.19040	0.20480	0.20480
16pk_-1a9xB	0.15100	0.15480	0.16730	0.16730
16pk_-1aa6_	0.19100	0.16810	0.21330	0.21330
16pk_-1aa7A	0.26700	0.29270	0.28960	0.29270
16pk_-1aac_	0.22100	0.32380	0.34290	0.34290
16pk_-1ab4_	0.10400	0.11450	0.12050	0.12050
16pk_-1abrB	0.16900	0.16010	0.18160	0.18160
16pk_-1abv_	0.33100	0.35950	0.32380	0.35950
16pk_-1ac5_	0.16300	0.14580	0.15360	0.15360
16pk_-1ac6A	0.23600	0.27950	0.27500	0.27950
16pk_-1acc_	0.12800	0.11990	0.11330	0.11990
16pk_-1acf_	0.26200	0.25600	0.35000	0.35000
16pk_-1aco_	0.16700	0.16630	0.16080	0.16630
16pk_-1acz_	0.24100	0.27550	0.24540	0.27550
16pk_-1ad1A	0.23800	0.20450	0.21210	0.21210
16pk_-1ad2_	0.23300	0.21990	0.23550	0.23550
16pk_-1ad3A	0.19500	0.19940	0.18430	0.19940
16pk_-1adn_	0.27700	0.30710	0.30430	0.30710
16pk_-1adr_	0.37200	0.39140	0.37170	0.39140
16pk_-1adt_	0.14100	0.14530	0.14200	0.14530
16pk_-1ae9A	0.23800	0.25880	0.24270	0.25880
16pk_-1aep_	0.25500	0.27780	0.24840	0.27780
16pk_-1af7_	0.25000	0.21720	0.24640	0.24640
16pk_-1af8_	0.34000	0.37790	0.39240	0.39240
16pk_-1afj_	0.35100	0.38540	0.38190	0.38540
16pk_-1afp_	0.33800	0.38730	0.36760	0.38730
16pk_-1afrA	0.13800	0.14780	0.13770	0.14780
16pk_-1afwA	0.14600	0.14490	0.13460	0.14490
16pk_-1agg_	0.41100	0.40100	0.38540	0.40100
16pk_-1agi_	0.29400	0.24800	0.26400	0.26400
16pk_-1agjA	0.21400	0.20970	0.16740	0.20970
16pk_-1agqA	0.25800	0.32140	0.29120	0.32140
16pk_-1agrE	0.32400	0.32810	0.31250	0.32810
16pk_-1ah7_	0.17200	0.19800	0.19290	0.19800
16pk_-1aho_	0.41400	0.45310	0.42580	0.45310
16pk_-1ahsA	0.29000	0.28570	0.27380	0.28570
16pk_-1aihA	0.23700	0.25440	0.22790	0.25440
16pk_-1ail_	0.47100	0.51070	0.50000	0.51070
16pk_-1air_	0.17000	0.16050	0.14560	0.16050
16pk_-1aisA	0.22100	0.21270	0.22100	0.22100
16pk_-1aisB	0.24700	0.23700	0.24090	0.24090
16pk_-1aiw_	0.34300	0.38710	0.38710	0.38710
16pk_-1ajsA	0.17400	0.15410	0.16140	0.16140
16pk_-1ak0_	0.15000	0.17140	0.17420	0.17420
16pk_-1ak4C	0.26600	0.26720	0.28970	0.28970
16pk_-1ak5_	0.17700	0.16950	0.16790	0.16950
16pk_-1ak7_	0.24600	0.22840	0.22410	0.22840
16pk_-1akhA	0.49000	0.61730	0.59180	0.61730
16pk_-1akjD	0.24800	0.30260	0.26540	0.30260
16pk_-1ako_	0.21300	0.21180	0.21640	0.21640
16pk_-1akp_	0.26800	0.29610	0.29170	0.29610
16pk_-1aky_	0.28100	0.28560	0.27980	0.28560
16pk_-1al01	0.30200	0.31120	0.31990	0.31990
16pk_-1al3_	0.22000	0.20250	0.20360	0.20360
16pk_-1allA	0.28000	0.27030	0.27810	0.27810
16pk_-1aln_	0.16000	0.14970	0.17090	0.17090
16pk_-1alu_	0.22900	0.24840	0.23090	0.24840
16pk_-1alvA	0.22100	0.22980	0.23120	0.23120
16pk_-1aly_	0.24800	0.24140	0.21750	0.24140
16pk_-1am2_	0.23800	0.17680	0.21270	0.21270
16pk_-1am7A	0.24800	0.27500	0.24670	0.27500
16pk_-1am9A	0.35300	0.35940	0.34380	0.35940
16pk_-1amf_	0.21800	0.20240	0.18940	0.20240
16pk_-1amk_	0.23900	0.24000	0.23800	0.24000
16pk_-1amm_	0.18100	0.19970	0.22410	0.22410
16pk_-1amp_	0.18600	0.18470	0.17350	0.18470
16pk_-1amuA	0.15400	0.15420	0.16990	0.16990
16pk_-1amx_	0.22300	0.25500	0.23500	0.25500
16pk_-1an8_	0.19800	0.20150	0.20630	0.20630
16pk_-1an9A	0.16500	0.17500	0.17430	0.17500
16pk_-1aoa_	0.19400	0.21760	0.19940	0.21760
16pk_-1aocA	0.17700	0.22570	0.20860	0.22570
16pk_-1aoeA	0.28300	0.30600	0.28260	0.30600
16pk_-1aohA	0.25000	0.28320	0.27450	0.28320
16pk_-1aol_	0.16400	0.19600	0.17950	0.19600
16pk_-1aop_	0.11500	0.12290	0.11870	0.12290
16pk_-1aorA	0.15300	0.13190	0.12650	0.13190
16pk_-1aoy_	0.35300	0.42950	0.34940	0.42950
16pk_-1aozA	0.16700	0.13670	0.11930	0.13670
16pk_-1ap8_	0.20700	0.19130	0.19480	0.19480
16pk_-1apj_	0.34500	0.39190	0.35140	0.39190
16pk_-1apmE	0.15000	0.13490	0.13930	0.13930
16pk_-1apq_	0.34400	0.41040	0.42450	0.42450
16pk_-1apxA	0.20100	0.19280	0.17670	0.19280
16pk_-1aq0A	0.21100	0.19200	0.20510	0.20510
16pk_-1aqb_	0.23900	0.25000	0.23290	0.25000
16pk_-1aqcA	0.29300	0.30580	0.30580	0.30580
16pk_-1aqe_	0.33200	0.32730	0.31820	0.32730
16pk_-1aqt_	0.26100	0.27410	0.27780	0.27780
16pk_-1aquA	0.17700	0.18420	0.17620	0.18420
16pk_-1aqzA	0.23400	0.24470	0.22890	0.24470
16pk_-1arb_	0.18300	0.16920	0.18540	0.18540
16pk_-1aru_	0.13800	0.14060	0.15620	0.15620
16pk_-1ash_	0.25000	0.34350	0.34010	0.34350
16pk_-1ast_	0.22400	0.22750	0.22750	0.22750
16pk_-1at0_	0.19400	0.21480	0.23420	0.23420
16pk_-1at3A	0.17100	0.17860	0.17400	0.17860
16pk_-1atb_	0.29800	0.36690	0.33470	0.36690
16pk_-1atg_	0.22100	0.21970	0.21430	0.21970
16pk_-1atiA	0.12900	0.12890	0.10840	0.12890
16pk_-1atx_	0.39100	0.44570	0.45110	0.45110
16pk_-1atzA	0.29300	0.36010	0.35870	0.36010
16pk_-1au1A	0.23300	0.23640	0.23040	0.23640
16pk_-1aua_	0.19900	0.20520	0.16890	0.20520
16pk_-1auiA	0.13200	0.13690	0.15610	0.15610
16pk_-1auiB	0.22900	0.24550	0.22120	0.24550
16pk_-1auk_	0.18400	0.17590	0.16330	0.17590
16pk_-1auoA	0.26000	0.27180	0.27640	0.27640
16pk_-1autC	0.17800	0.17260	0.18100	0.18100
16pk_-1autL	0.25300	0.27600	0.26560	0.27600
16pk_-1auvA	0.23500	0.19500	0.19410	0.19500
16pk_-1auyA	0.21200	0.22550	0.21780	0.22550
16pk_-1auz_	0.42500	0.45040	0.45260	0.45260
16pk_-1avaA	0.16600	0.17060	0.15320	0.17060
16pk_-1avaC	0.18000	0.16440	0.18230	0.18230
16pk_-1avgI	0.21800	0.25000	0.21830	0.25000
16pk_-1avpA	0.21800	0.22300	0.22790	0.22790
16pk_-1avqA	0.18000	0.18970	0.19190	0.19190
16pk_-1aw0_	0.36800	0.42010	0.39930	0.42010
16pk_-1aw9_	0.23800	0.25000	0.24070	0.25000
16pk_-1awcB	0.30200	0.30560	0.31540	0.31540
16pk_-1awj_	0.35400	0.32790	0.34420	0.34420
16pk_-1ax4A	0.18300	0.18010	0.18800	0.18800
16pk_-1ax8_	0.25200	0.26540	0.26920	0.26920
16pk_-1axcA	0.17500	0.17170	0.16470	0.17170
16pk_-1axiB	0.23200	0.23430	0.21470	0.23430
16pk_-1axn_	0.19700	0.17800	0.21750	0.21750
16vpA-19hcA	0.14300	0.14980	0.13610	0.14980
16vpA-1a02N	0.15500	0.13480	0.15180	0.15180
16vpA-1a04A	0.19500	0.21340	0.18410	0.21340
16vpA-1a06_	0.16600	0.16670	0.15770	0.16670
16vpA-1a0aA	0.46400	0.48410	0.47220	0.48410
16vpA-1a0cA	0.15200	0.15110	0.16320	0.16320
16vpA-1a0fA	0.21800	0.21140	0.20400	0.21140
16vpA-1a0i_	0.12900	0.14710	0.14070	0.14710
16vpA-1a0p_	0.17200	0.16140	0.18540	0.18540
16vpA-1a0tP	0.11700	0.12860	0.11660	0.12860
16vpA-1a12A	0.15000	0.14150	0.11900	0.14150
16vpA-1a17_	0.27000	0.27670	0.27830	0.27830
16vpA-1a1iA	0.31500	0.30590	0.32940	0.32940
16vpA-1a1vA	0.15000	0.14630	0.15590	0.15590
16vpA-1a1w_	0.39500	0.37650	0.37950	0.37950
16vpA-1a1x_	0.23800	0.24290	0.22880	0.24290
16vpA-1a26_	0.17700	0.17120	0.17440	0.17440
16vpA-1a28A	0.21600	0.22210	0.21410	0.22210
16vpA-1a2oA	0.15700	0.13990	0.13500	0.13990
16vpA-1a2pA	0.27300	0.26620	0.24540	0.26620
16vpA-1a2vA	0.15800	0.14950	0.15270	0.15270
16vpA-1a2zA	0.20100	0.21480	0.20230	0.21480
16vpA-1a31A	0.14900	0.13830	0.14310	0.14310
16vpA-1a32_	0.39400	0.40290	0.40880	0.40880
16vpA-1a34A	0.19700	0.23810	0.21260	0.23810
16vpA-1a3aA	0.28100	0.28970	0.28280	0.28970
16vpA-1a3c_	0.22000	0.22290	0.22740	0.22740
16vpA-1a3k_	0.23200	0.20990	0.23540	0.23540
16vpA-1a3qA	0.18000	0.15440	0.16490	0.16490
16vpA-1a3wA	0.15300	0.14310	0.16160	0.16160
16vpA-1a41_	0.20000	0.20250	0.19460	0.20250
16vpA-1a44_	0.15900	0.16490	0.17430	0.17430
16vpA-1a48_	0.16200	0.16530	0.16530	0.16530
16vpA-1a4iA	0.16100	0.16050	0.17980	0.17980
16vpA-1a4mA	0.16500	0.16240	0.14950	0.16240
16vpA-1a4pA	0.39100	0.40220	0.40220	0.40220
16vpA-1a4sA	0.18200	0.18010	0.16480	0.18010
16vpA-1a4yA	0.15400	0.14390	0.14950	0.14950
16vpA-1a53_	0.18600	0.17710	0.15690	0.17710
16vpA-1a59_	0.18200	0.15510	0.17930	0.17930
16vpA-1a5t_	0.13800	0.13990	0.13100	0.13990
16vpA-1a62_	0.27500	0.26640	0.26230	0.26640
16vpA-1a6cA	0.13500	0.13990	0.13910	0.13990
16vpA-1a6dA	0.15800	0.16000	0.16400	0.16400
16vpA-1a6f_	0.31000	0.32520	0.30970	0.32520
16vpA-1a6jA	0.27500	0.27670	0.27000	0.27670
16vpA-1a6m_	0.27600	0.31130	0.29300	0.31130
16vpA-1a6q_	0.16800	0.16960	0.15110	0.16960
16vpA-1a6s_	0.33300	0.37930	0.32760	0.37930
16vpA-1a73A	0.24200	0.23610	0.25310	0.25310
16vpA-1a77_	0.13700	0.13500	0.13670	0.13670
16vpA-1a79A	0.22500	0.21350	0.19740	0.21350
16vpA-1a7j_	0.17300	0.15230	0.15860	0.15860
16vpA-1a7s_	0.15500	0.15380	0.15950	0.15950
16vpA-1a7tA	0.18500	0.16630	0.19160	0.19160
16vpA-1a7vA	0.33400	0.32600	0.34400	0.34400
16vpA-1a81A	0.15200	0.16240	0.15850	0.16240
16vpA-1a8d_	0.15400	0.17440	0.16960	0.17440
16vpA-1a8e_	0.15400	0.14230	0.12780	0.14230
16vpA-1a8h_	0.16700	0.16560	0.16400	0.16560
16vpA-1a8i_	0.21000	0.16480	0.17770	0.17770
16vpA-1a8l_	0.17700	0.18250	0.16810	0.18250
16vpA-1a8o_	0.53800	0.56440	0.56820	0.56820
16vpA-1a8p_	0.13200	0.15950	0.14980	0.15950
16vpA-1a8q_	0.14500	0.15600	0.15330	0.15600
16vpA-1a8rA	0.19500	0.21380	0.19910	0.21380
16vpA-1a8y_	0.16200	0.13670	0.14390	0.14390
16vpA-1a99A	0.13600	0.12940	0.12620	0.12940
16vpA-1a9nA	0.26500	0.27620	0.24070	0.27620
16vpA-1a9xA	0.16600	0.17280	0.16960	0.17280
16vpA-1a9xB	0.15000	0.13990	0.15920	0.15920
16vpA-1aa6_	0.15900	0.14550	0.16320	0.16320
16vpA-1aa7A	0.23100	0.23730	0.25470	0.25470
16vpA-1aac_	0.26200	0.28330	0.26670	0.28330
16vpA-1ab4_	0.19900	0.20420	0.20340	0.20420
16vpA-1abrB	0.14500	0.15170	0.13300	0.15170
16vpA-1abv_	0.36900	0.37140	0.36900	0.37140
16vpA-1ac5_	0.17000	0.16880	0.15430	0.16880
16vpA-1ac6A	0.22300	0.27500	0.28410	0.28410
16vpA-1acc_	0.13300	0.12140	0.13830	0.13830
16vpA-1acf_	0.27600	0.29000	0.28400	0.29000
16vpA-1aco_	0.17000	0.16320	0.16240	0.16320
16vpA-1acz_	0.19000	0.23150	0.28470	0.28470
16vpA-1ad1A	0.19000	0.19600	0.18750	0.19600
16vpA-1ad2_	0.18400	0.19200	0.17410	0.19200
16vpA-1ad3A	0.16600	0.16960	0.14630	0.16960
16vpA-1adn_	0.22600	0.33150	0.29890	0.33150
16vpA-1adr_	0.32900	0.36180	0.36510	0.36510
16vpA-1adt_	0.14400	0.14700	0.13460	0.14700
16vpA-1ae9A	0.21900	0.22220	0.21930	0.22220
16vpA-1aep_	0.33500	0.32030	0.34480	0.34480
16vpA-1af7_	0.16700	0.16510	0.16610	0.16610
16vpA-1af8_	0.30800	0.34010	0.34300	0.34300
16vpA-1afj_	0.37800	0.40620	0.41320	0.41320
16vpA-1afp_	0.30900	0.33820	0.36760	0.36760
16vpA-1afrA	0.18200	0.17200	0.16800	0.17200
16vpA-1afwA	0.14600	0.14790	0.14550	0.14790
16vpA-1agg_	0.39600	0.40620	0.41150	0.41150
16vpA-1agi_	0.25400	0.24600	0.24000	0.24600
16vpA-1agjA	0.14700	0.15290	0.14980	0.15290
16vpA-1agqA	0.29100	0.31870	0.32970	0.32970
16vpA-1agrE	0.32400	0.31050	0.29690	0.31050
16vpA-1ah7_	0.25500	0.26120	0.23060	0.26120
16vpA-1aho_	0.36300	0.39840	0.40230	0.40230
16vpA-1ahsA	0.21000	0.26790	0.24800	0.26790
16vpA-1aihA	0.19000	0.21760	0.21760	0.21760
16vpA-1ail_	0.45000	0.46070	0.46070	0.46070
16vpA-1air_	0.14300	0.15190	0.14070	0.15190
16vpA-1aisA	0.26400	0.26660	0.27350	0.27350
16vpA-1aisB	0.24100	0.24480	0.19170	0.24480
16vpA-1aiw_	0.31900	0.33870	0.34270	0.34270
16vpA-1ajsA	0.17800	0.18170	0.18250	0.18250
16vpA-1ak0_	0.18400	0.19030	0.17800	0.19030
16vpA-1ak4C	0.29500	0.30520	0.30340	0.30520
16vpA-1ak5_	0.13100	0.14630	0.14870	0.14870
16vpA-1ak7_	0.21000	0.21120	0.21120	0.21120
16vpA-1akhA	0.49500	0.59690	0.59180	0.59690
16vpA-1akjD	0.22100	0.26970	0.27410	0.27410
16vpA-1ako_	0.16000	0.16230	0.15760	0.16230
16vpA-1akp_	0.25200	0.28070	0.25660	0.28070
16vpA-1aky_	0.19700	0.18580	0.18350	0.18580
16vpA-1al01	0.29200	0.29200	0.27800	0.29200
16vpA-1al3_	0.14700	0.18990	0.18670	0.18990
16vpA-1allA	0.25500	0.25000	0.25160	0.25160
16vpA-1aln_	0.14500	0.14880	0.15560	0.15560
16vpA-1alu_	0.29800	0.29620	0.29300	0.29620
16vpA-1alvA	0.26600	0.26730	0.26880	0.26880
16vpA-1aly_	0.19000	0.22260	0.21580	0.22260
16vpA-1am2_	0.19300	0.20440	0.19480	0.20440
16vpA-1am7A	0.25300	0.27170	0.27330	0.27330
16vpA-1am9A	0.48100	0.49060	0.49060	0.49060
16vpA-1amf_	0.16600	0.19810	0.20020	0.20020
16vpA-1amk_	0.18300	0.18600	0.19000	0.19000
16vpA-1amm_	0.16700	0.18820	0.16670	0.18820
16vpA-1amp_	0.17200	0.15810	0.15380	0.15810
16vpA-1amuA	0.14700	0.15110	0.14390	0.15110
16vpA-1amx_	0.20000	0.23000	0.20670	0.23000
16vpA-1an8_	0.21800	0.21360	0.19540	0.21360
16vpA-1an9A	0.15200	0.13260	0.15110	0.15110
16vpA-1aoa_	0.19700	0.21050	0.18420	0.21050
16vpA-1aocA	0.20000	0.21860	0.20140	0.21860
16vpA-1aoeA	0.18800	0.19660	0.17450	0.19660
16vpA-1aohA	0.18200	0.22550	0.22900	0.22900
16vpA-1aol_	0.15200	0.16740	0.16960	0.16960
16vpA-1aop_	0.13300	0.14470	0.15430	0.15430
16vpA-1aorA	0.18200	0.18410	0.15350	0.18410
16vpA-1aoy_	0.38500	0.40060	0.43270	0.43270
16vpA-1aozA	0.15000	0.17120	0.15110	0.17120
16vpA-1ap8_	0.17100	0.20190	0.17490	0.20190
16vpA-1apj_	0.32100	0.34460	0.34460	0.34460
16vpA-1apmE	0.14600	0.14710	0.15350	0.15350
16vpA-1apq_	0.36800	0.40570	0.35380	0.40570
16vpA-1apxA	0.19200	0.17070	0.19480	0.19480
16vpA-1aq0A	0.15200	0.15110	0.15930	0.15930
16vpA-1aqb_	0.21400	0.21430	0.21860	0.21860
16vpA-1aqcA	0.29800	0.31610	0.30990	0.31610
16vpA-1aqe_	0.28200	0.30680	0.31820	0.31820
16vpA-1aqt_	0.27400	0.30560	0.28520	0.30560
16vpA-1aquA	0.14100	0.14500	0.13520	0.14500
16vpA-1aqzA	0.21300	0.22540	0.22890	0.22890
16vpA-1arb_	0.13300	0.17210	0.14450	0.17210
16vpA-1aru_	0.17800	0.18170	0.19690	0.19690
16vpA-1ash_	0.27700	0.27210	0.25340	0.27210
16vpA-1ast_	0.19600	0.19000	0.17250	0.19000
16vpA-1at0_	0.20200	0.20420	0.22010	0.22010
16vpA-1at3A	0.16100	0.18780	0.18660	0.18780
16vpA-1atb_	0.27800	0.33470	0.31850	0.33470
16vpA-1atg_	0.16500	0.18940	0.16340	0.18940
16vpA-1atiA	0.17200	0.15350	0.16720	0.16720
16vpA-1atx_	0.39100	0.41300	0.40760	0.41300
16vpA-1atzA	0.21500	0.21880	0.20240	0.21880
16vpA-1au1A	0.26400	0.26200	0.26660	0.26660
16vpA-1aua_	0.14900	0.16300	0.14950	0.16300
16vpA-1auiA	0.15600	0.13830	0.16240	0.16240
16vpA-1auiB	0.26800	0.23480	0.24550	0.24550
16vpA-1auk_	0.16900	0.16960	0.16320	0.16960
16vpA-1auoA	0.21600	0.21790	0.21670	0.21790
16vpA-1autC	0.12900	0.14330	0.14640	0.14640
16vpA-1autL	0.23700	0.25780	0.26560	0.26560
16vpA-1auvA	0.14500	0.14360	0.14180	0.14360
16vpA-1auyA	0.25300	0.25770	0.23930	0.25770
16vpA-1auz_	0.30800	0.31250	0.31470	0.31470
16vpA-1avaA	0.17300	0.15270	0.14230	0.15270
16vpA-1avaC	0.17400	0.18920	0.18230	0.18920
16vpA-1avgI	0.23100	0.23060	0.23590	0.23590
16vpA-1avpA	0.20000	0.20220	0.18260	0.20220
16vpA-1avqA	0.19000	0.17540	0.17000	0.17540
16vpA-1aw0_	0.40600	0.45830	0.46180	0.46180
16vpA-1aw9_	0.23100	0.23610	0.23380	0.23610
16vpA-1awcB	0.21600	0.24180	0.24020	0.24180
16vpA-1awj_	0.28600	0.32140	0.31170	0.32140
16vpA-1ax4A	0.16200	0.16480	0.14870	0.16480
16vpA-1ax8_	0.31500	0.32500	0.32880	0.32880
16vpA-1axcA	0.15900	0.14160	0.14360	0.14360
16vpA-1axiB	0.18500	0.18590	0.18980	0.18980
16vpA-1axn_	0.15800	0.13420	0.15510	0.15510
19hcA-1a02N	0.14700	0.13040	0.13300	0.13300
19hcA-1a04A	0.21000	0.20120	0.17930	0.20120
19hcA-1a06_	0.16800	0.14430	0.14610	0.14610
19hcA-1a0aA	0.38100	0.51590	0.48410	0.51590
19hcA-1a0cA	0.17200	0.17720	0.18410	0.18410
19hcA-1a0fA	0.22900	0.21140	0.19030	0.21140
19hcA-1a0i_	0.15500	0.13780	0.12930	0.13780
19hcA-1a0p_	0.14500	0.14850	0.15130	0.15130
19hcA-1a0tP	0.11400	0.12240	0.12330	0.12330
19hcA-1a12A	0.14000	0.14810	0.15150	0.15150
19hcA-1a17_	0.20300	0.20130	0.20600	0.20600
19hcA-1a1iA	0.32900	0.33820	0.33820	0.33820
19hcA-1a1vA	0.15400	0.16520	0.14810	0.16520
19hcA-1a1w_	0.40700	0.39760	0.35540	0.39760
19hcA-1a1x_	0.19300	0.27360	0.25470	0.27360
19hcA-1a26_	0.16000	0.13870	0.14470	0.14470
19hcA-1a28A	0.18800	0.17330	0.17930	0.17930
19hcA-1a2oA	0.14000	0.13960	0.12410	0.13960
19hcA-1a2pA	0.24100	0.23380	0.22920	0.23380
19hcA-1a2vA	0.14800	0.14210	0.16780	0.16780
19hcA-1a2zA	0.19100	0.18980	0.19090	0.19090
19hcA-1a31A	0.16400	0.13530	0.14130	0.14130
19hcA-1a32_	0.32100	0.37650	0.36180	0.37650
19hcA-1a34A	0.21600	0.22110	0.18030	0.22110
19hcA-1a3aA	0.25200	0.25170	0.24480	0.25170
19hcA-1a3c_	0.22100	0.22740	0.22290	0.22740
19hcA-1a3k_	0.22100	0.23180	0.22450	0.23180
19hcA-1a3qA	0.12600	0.14820	0.12460	0.14820
19hcA-1a3wA	0.17000	0.18490	0.18240	0.18490
19hcA-1a41_	0.14600	0.17190	0.19800	0.19800
19hcA-1a44_	0.16200	0.20000	0.19050	0.20000
19hcA-1a48_	0.12800	0.14300	0.13700	0.14300
19hcA-1a4iA	0.15000	0.13950	0.15530	0.15530
19hcA-1a4mA	0.13600	0.15750	0.15410	0.15750
19hcA-1a4pA	0.31200	0.35870	0.36140	0.36140
19hcA-1a4sA	0.16900	0.16010	0.16100	0.16100
19hcA-1a4yA	0.14400	0.12070	0.12930	0.12930
19hcA-1a53_	0.12300	0.15490	0.15690	0.15690
19hcA-1a59_	0.15200	0.16010	0.15070	0.16010
19hcA-1a5t_	0.16400	0.14550	0.13960	0.14550
19hcA-1a62_	0.20900	0.25610	0.24180	0.25610
19hcA-1a6cA	0.14300	0.14900	0.15840	0.15840
19hcA-1a6dA	0.17800	0.18070	0.15240	0.18070
19hcA-1a6f_	0.28100	0.28540	0.27650	0.28540
19hcA-1a6jA	0.21000	0.22170	0.24170	0.24170
19hcA-1a6m_	0.22500	0.23840	0.23340	0.23840
19hcA-1a6q_	0.14400	0.14300	0.14980	0.14980
19hcA-1a6s_	0.32800	0.33910	0.30460	0.33910
19hcA-1a73A	0.16500	0.24690	0.19910	0.24690
19hcA-1a77_	0.15800	0.14210	0.14730	0.14730
19hcA-1a79A	0.21900	0.20030	0.21350	0.21350
19hcA-1a7j_	0.12500	0.14610	0.15410	0.15410
19hcA-1a7s_	0.17000	0.15720	0.15950	0.15950
19hcA-1a7tA	0.16500	0.16190	0.15860	0.16190
19hcA-1a7vA	0.26600	0.28000	0.28600	0.28600
19hcA-1a81A	0.17700	0.15550	0.17420	0.17420
19hcA-1a8d_	0.14800	0.14040	0.14980	0.14980
19hcA-1a8e_	0.13700	0.14040	0.13610	0.14040
19hcA-1a8h_	0.17100	0.16350	0.14040	0.16350
19hcA-1a8i_	0.18000	0.18490	0.16180	0.18490
19hcA-1a8l_	0.16000	0.16810	0.17150	0.17150
19hcA-1a8o_	0.39400	0.43180	0.41670	0.43180
19hcA-1a8p_	0.14900	0.14200	0.13720	0.14200
19hcA-1a8q_	0.15200	0.16420	0.15690	0.16420
19hcA-1a8rA	0.16900	0.18550	0.18210	0.18550
19hcA-1a8y_	0.13400	0.14810	0.14980	0.14980
19hcA-1a99A	0.14500	0.14300	0.13530	0.14300
19hcA-1a9nA	0.18400	0.21140	0.20060	0.21140
19hcA-1a9xA	0.16700	0.18750	0.16780	0.18750
19hcA-1a9xB	0.14600	0.18320	0.14380	0.18320
19hcA-1aa6_	0.16800	0.19180	0.15580	0.19180
19hcA-1aa7A	0.23700	0.26270	0.23260	0.26270
19hcA-1aac_	0.23600	0.24290	0.23570	0.24290
19hcA-1ab4_	0.14800	0.16950	0.16870	0.16950
19hcA-1abrB	0.17500	0.13760	0.13300	0.13760
19hcA-1abv_	0.31900	0.35480	0.35480	0.35480
19hcA-1ac5_	0.14600	0.16010	0.14040	0.16010
19hcA-1ac6A	0.22000	0.25000	0.22730	0.25000
19hcA-1acc_	0.20000	0.14380	0.17470	0.17470
19hcA-1acf_	0.26400	0.26600	0.25800	0.26600
19hcA-1aco_	0.16200	0.17550	0.17210	0.17550
19hcA-1acz_	0.19200	0.27550	0.24310	0.27550
19hcA-1ad1A	0.14600	0.16100	0.14300	0.16100
19hcA-1ad2_	0.14700	0.16850	0.17080	0.17080
19hcA-1ad3A	0.16100	0.16010	0.15240	0.16010
19hcA-1adn_	0.33400	0.31520	0.27450	0.31520
19hcA-1adr_	0.34200	0.45070	0.36840	0.45070
19hcA-1adt_	0.16400	0.16440	0.15580	0.16440
19hcA-1ae9A	0.22800	0.21780	0.23100	0.23100
19hcA-1aep_	0.25700	0.29410	0.30230	0.30230
19hcA-1af7_	0.15400	0.15150	0.15150	0.15150
19hcA-1af8_	0.35200	0.34590	0.33430	0.34590
19hcA-1afj_	0.34700	0.37150	0.37500	0.37500
19hcA-1afp_	0.35300	0.50980	0.50000	0.50980
19hcA-1afrA	0.16500	0.15580	0.17040	0.17040
19hcA-1afwA	0.14700	0.14040	0.14730	0.14730
19hcA-1agg_	0.31800	0.35940	0.36460	0.36460
19hcA-1agi_	0.19800	0.24000	0.23400	0.24000
19hcA-1agjA	0.14300	0.15190	0.12910	0.15190
19hcA-1agqA	0.28000	0.27200	0.27750	0.27750
19hcA-1agrE	0.20900	0.23630	0.24220	0.24220
19hcA-1ah7_	0.19100	0.19690	0.21020	0.21020
19hcA-1aho_	0.30500	0.33200	0.33590	0.33590
19hcA-1ahsA	0.19600	0.20830	0.21230	0.21230
19hcA-1aihA	0.20700	0.23530	0.22940	0.23530
19hcA-1ail_	0.33900	0.45360	0.39290	0.45360
19hcA-1air_	0.13300	0.13960	0.14730	0.14730
19hcA-1aisA	0.16400	0.18650	0.21410	0.21410
19hcA-1aisB	0.23600	0.20600	0.20080	0.20600
19hcA-1aiw_	0.37500	0.35480	0.33870	0.35480
19hcA-1ajsA	0.18300	0.16870	0.18150	0.18150
19hcA-1ak0_	0.15800	0.19890	0.19700	0.19890
19hcA-1ak4C	0.21400	0.24140	0.23790	0.24140
19hcA-1ak5_	0.14000	0.17470	0.13530	0.17470
19hcA-1ak7_	0.17800	0.20550	0.21120	0.21120
19hcA-1akhA	0.37800	0.52040	0.50510	0.52040
19hcA-1akjD	0.21100	0.24120	0.23250	0.24120
19hcA-1ako_	0.13800	0.14930	0.14830	0.14930
19hcA-1akp_	0.25700	0.21710	0.23460	0.23460
19hcA-1aky_	0.17100	0.18350	0.18120	0.18350
19hcA-1al01	0.21900	0.24650	0.22550	0.24650
19hcA-1al3_	0.14800	0.17090	0.17620	0.17620
19hcA-1allA	0.21400	0.24690	0.23130	0.24690
19hcA-1aln_	0.14200	0.14470	0.13700	0.14470
19hcA-1alu_	0.25800	0.29620	0.29620	0.29620
19hcA-1alvA	0.20100	0.22980	0.25870	0.25870
19hcA-1aly_	0.16800	0.19010	0.19860	0.19860
19hcA-1am2_	0.21000	0.20440	0.20860	0.20860
19hcA-1am7A	0.24700	0.24830	0.23500	0.24830
19hcA-1am9A	0.24700	0.36880	0.37190	0.37190
19hcA-1amf_	0.15000	0.18830	0.18940	0.18940
19hcA-1amk_	0.17300	0.17500	0.16400	0.17500
19hcA-1amm_	0.20400	0.18680	0.20830	0.20830
19hcA-1amp_	0.15500	0.15640	0.16670	0.16670
19hcA-1amuA	0.18000	0.17550	0.16610	0.17550
19hcA-1amx_	0.19800	0.20330	0.21000	0.21000
19hcA-1an8_	0.14400	0.16870	0.20630	0.20630
19hcA-1an9A	0.13800	0.14380	0.13700	0.14380
19hcA-1aoa_	0.15500	0.19030	0.19030	0.19030
19hcA-1aocA	0.17400	0.18290	0.18000	0.18290
19hcA-1aoeA	0.18000	0.16150	0.16670	0.16670
19hcA-1aohA	0.16600	0.20630	0.20280	0.20630
19hcA-1aol_	0.16100	0.16740	0.15200	0.16740
19hcA-1aop_	0.16400	0.13610	0.15330	0.15330
19hcA-1aorA	0.20500	0.22520	0.18580	0.22520
19hcA-1aoy_	0.27900	0.36540	0.36540	0.36540
19hcA-1aozA	0.17100	0.15500	0.16100	0.16100
19hcA-1ap8_	0.16100	0.17960	0.16430	0.17960
19hcA-1apj_	0.30100	0.30740	0.32430	0.32430
19hcA-1apmE	0.16300	0.14550	0.13180	0.14550
19hcA-1apq_	0.32100	0.39620	0.39620	0.39620
19hcA-1apxA	0.19400	0.18270	0.19380	0.19380
19hcA-1aq0A	0.13700	0.14210	0.12330	0.14210
19hcA-1aqb_	0.18100	0.20860	0.19430	0.20860
19hcA-1aqcA	0.20000	0.27690	0.27890	0.27890
19hcA-1aqe_	0.68000	0.68410	0.68410	0.68410
19hcA-1aqt_	0.20400	0.25560	0.24810	0.25560
19hcA-1aquA	0.13500	0.14320	0.14410	0.14410
19hcA-1aqzA	0.17600	0.21830	0.20600	0.21830
19hcA-1arb_	0.13000	0.14350	0.14160	0.14350
19hcA-1aru_	0.14700	0.16270	0.15070	0.16270
19hcA-1ash_	0.26500	0.26020	0.25170	0.26020
19hcA-1ast_	0.13900	0.18370	0.20130	0.20130
19hcA-1at0_	0.18800	0.19540	0.19370	0.19540
19hcA-1at3A	0.18500	0.18550	0.16590	0.18550
19hcA-1atb_	0.34300	0.34680	0.33060	0.34680
19hcA-1atg_	0.15400	0.16990	0.16560	0.16990
19hcA-1atiA	0.14500	0.19260	0.15670	0.19260
19hcA-1atx_	0.38000	0.40760	0.38040	0.40760
19hcA-1atzA	0.20900	0.19700	0.18610	0.19700
19hcA-1au1A	0.22400	0.25900	0.26050	0.26050
19hcA-1aua_	0.14000	0.14470	0.13870	0.14470
19hcA-1auiA	0.14700	0.14550	0.14730	0.14730
19hcA-1auiB	0.23500	0.26670	0.24390	0.26670
19hcA-1auk_	0.12800	0.17980	0.16520	0.17980
19hcA-1auoA	0.15100	0.19610	0.19500	0.19610
19hcA-1autC	0.14100	0.15690	0.14330	0.15690
19hcA-1autL	0.26000	0.25780	0.29430	0.29430
19hcA-1auvA	0.14100	0.14450	0.12850	0.14450
19hcA-1auyA	0.18300	0.20550	0.19630	0.20550
19hcA-1auz_	0.23700	0.26510	0.24350	0.26510
19hcA-1avaA	0.13700	0.14210	0.15070	0.15070
19hcA-1avaC	0.18000	0.17400	0.18920	0.18920
19hcA-1avgI	0.20600	0.24120	0.21130	0.24120
19hcA-1avpA	0.19500	0.21080	0.21080	0.21080
19hcA-1avqA	0.14100	0.17540	0.15350	0.17540
19hcA-1aw0_	0.38500	0.42360	0.39240	0.42360
19hcA-1aw9_	0.23100	0.19440	0.22340	0.22340
19hcA-1awcB	0.20600	0.20590	0.21570	0.21570
19hcA-1awj_	0.30200	0.30190	0.30840	0.30840
19hcA-1ax4A	0.17000	0.14730	0.14470	0.14730
19hcA-1ax8_	0.26300	0.30770	0.31920	0.31920
19hcA-1axcA	0.17000	0.15160	0.14860	0.15160
19hcA-1axiB	0.20500	0.22770	0.20290	0.22770
19hcA-1axn_	0.14000	0.13530	0.14730	0.14730
1a02N-1a04A	0.18000	0.15730	0.17070	0.17070
1a02N-1a06_	0.13400	0.13620	0.13890	0.13890
1a02N-1a0aA	0.30200	0.33730	0.36110	0.36110
1a02N-1a0cA	0.17100	0.15800	0.15980	0.15980
1a02N-1a0fA	0.16900	0.17910	0.17410	0.17910
1a02N-1a0i_	0.14700	0.16070	0.17680	0.17680
1a02N-1a0p_	0.13600	0.14020	0.13560	0.14020
1a02N-1a0tP	0.16300	0.15890	0.15450	0.15890
1a02N-1a12A	0.17500	0.15710	0.15980	0.15980
1a02N-1a17_	0.16400	0.19030	0.19030	0.19030
1a02N-1a1iA	0.26200	0.30290	0.34410	0.34410
1a02N-1a1vA	0.16300	0.16250	0.15450	0.16250
1a02N-1a1w_	0.32500	0.33130	0.29220	0.33130
1a02N-1a1x_	0.30200	0.30900	0.32080	0.32080
1a02N-1a26_	0.13300	0.15180	0.15090	0.15180
1a02N-1a28A	0.14800	0.15240	0.15640	0.15640
1a02N-1a2oA	0.18000	0.17860	0.14910	0.17860
1a02N-1a2pA	0.25700	0.32410	0.30320	0.32410
1a02N-1a2vA	0.18900	0.18750	0.18390	0.18750
1a02N-1a2zA	0.16800	0.16250	0.15800	0.16250
1a02N-1a31A	0.14900	0.14730	0.15090	0.15090
1a02N-1a32_	0.22900	0.27940	0.26470	0.27940
1a02N-1a34A	0.26400	0.30440	0.30100	0.30440
1a02N-1a3aA	0.26200	0.28620	0.27240	0.28620
1a02N-1a3c_	0.19600	0.22440	0.19430	0.22440
1a02N-1a3k_	0.29600	0.28830	0.27920	0.28830
1a02N-1a3qA	0.42700	0.43750	0.43750	0.43750
1a02N-1a3wA	0.17000	0.16250	0.16070	0.16250
1a02N-1a41_	0.20200	0.16630	0.17760	0.17760
1a02N-1a44_	0.31200	0.31350	0.27840	0.31350
1a02N-1a48_	0.17400	0.17410	0.17770	0.17770
1a02N-1a4iA	0.13400	0.13930	0.13930	0.13930
1a02N-1a4mA	0.16700	0.16160	0.16340	0.16340
1a02N-1a4pA	0.28300	0.29080	0.29620	0.29620
1a02N-1a4sA	0.17300	0.17860	0.15620	0.17860
1a02N-1a4yA	0.16800	0.16430	0.17590	0.17590
1a02N-1a53_	0.15900	0.14680	0.15990	0.15990
1a02N-1a59_	0.15500	0.15540	0.13040	0.15540
1a02N-1a5t_	0.13900	0.14730	0.13750	0.14730
1a02N-1a62_	0.27000	0.25200	0.27250	0.27250
1a02N-1a6cA	0.22300	0.17770	0.19380	0.19380
1a02N-1a6dA	0.15300	0.16430	0.14370	0.16430
1a02N-1a6f_	0.30300	0.30750	0.27650	0.30750
1a02N-1a6jA	0.28300	0.29000	0.26170	0.29000
1a02N-1a6m_	0.21000	0.20030	0.19700	0.20030
1a02N-1a6q_	0.15300	0.16430	0.16250	0.16430
1a02N-1a6s_	0.25600	0.35340	0.31900	0.35340
1a02N-1a73A	0.16700	0.20990	0.20680	0.20990
1a02N-1a77_	0.14600	0.12860	0.13480	0.13480
1a02N-1a79A	0.17000	0.19440	0.19300	0.19440
1a02N-1a7j_	0.19500	0.17560	0.18280	0.18280
1a02N-1a7s_	0.16000	0.18890	0.18890	0.18890
1a02N-1a7tA	0.17700	0.15970	0.17400	0.17400
1a02N-1a7vA	0.22400	0.25200	0.25800	0.25800
1a02N-1a81A	0.14400	0.15940	0.15650	0.15940
1a02N-1a8d_	0.16600	0.19290	0.16700	0.19290
1a02N-1a8e_	0.14200	0.13930	0.13300	0.13930
1a02N-1a8h_	0.18100	0.15450	0.14020	0.15450
1a02N-1a8i_	0.16400	0.18210	0.18210	0.18210
1a02N-1a8l_	0.20400	0.17700	0.18470	0.18470
1a02N-1a8o_	0.33300	0.35230	0.35230	0.35230
1a02N-1a8p_	0.14700	0.16630	0.15370	0.16630
1a02N-1a8q_	0.13100	0.13780	0.15600	0.15600
1a02N-1a8rA	0.19200	0.17530	0.17650	0.17650
1a02N-1a8y_	0.16100	0.14200	0.15980	0.15980
1a02N-1a99A	0.15000	0.13660	0.13750	0.13750
1a02N-1a9nA	0.18100	0.18670	0.21300	0.21300
1a02N-1a9xA	0.16000	0.19550	0.18120	0.19550
1a02N-1a9xB	0.16200	0.16430	0.16430	0.16430
1a02N-1aa6_	0.16000	0.16160	0.16700	0.16700
1a02N-1aa7A	0.19100	0.19940	0.20570	0.20570
1a02N-1aac_	0.40200	0.43330	0.41190	0.43330
1a02N-1ab4_	0.17000	0.14640	0.16790	0.16790
1a02N-1abrB	0.15600	0.14330	0.14330	0.14330
1a02N-1abv_	0.27100	0.23810	0.25710	0.25710
1a02N-1ac5_	0.16900	0.18840	0.15980	0.18840
1a02N-1ac6A	0.47500	0.49550	0.51140	0.51140
1a02N-1acc_	0.22700	0.23480	0.20540	0.23480
1a02N-1acf_	0.22600	0.30600	0.27200	0.30600
1a02N-1aco_	0.18100	0.16880	0.15180	0.16880
1a02N-1acz_	0.40700	0.41900	0.42360	0.42360
1a02N-1ad1A	0.15300	0.14110	0.15530	0.15530
1a02N-1ad2_	0.14700	0.24330	0.21650	0.24330
1a02N-1ad3A	0.16800	0.15890	0.18570	0.18570
1a02N-1adn_	0.26100	0.30980	0.32610	0.32610
1a02N-1adr_	0.29900	0.33880	0.32240	0.33880
1a02N-1adt_	0.16500	0.14640	0.14370	0.14640
1a02N-1ae9A	0.18000	0.18420	0.18860	0.18860
1a02N-1aep_	0.22700	0.20590	0.21570	0.21570
1a02N-1af7_	0.15300	0.14690	0.12860	0.14690
1a02N-1af8_	0.27600	0.28780	0.29070	0.29070
1a02N-1afj_	0.44400	0.48260	0.48260	0.48260
1a02N-1afp_	0.41200	0.47550	0.44120	0.47550
1a02N-1afrA	0.13100	0.14110	0.15450	0.15450
1a02N-1afwA	0.17400	0.17500	0.17500	0.17500
1a02N-1agg_	0.40100	0.44790	0.46880	0.46880
1a02N-1agi_	0.25000	0.26600	0.23600	0.26600
1a02N-1agjA	0.15700	0.17770	0.16840	0.17770
1a02N-1agqA	0.31000	0.31040	0.30490	0.31040
1a02N-1agrE	0.25800	0.23630	0.23240	0.23630
1a02N-1ah7_	0.15400	0.14900	0.13880	0.14900
1a02N-1aho_	0.39500	0.43360	0.39840	0.43360
1a02N-1ahsA	0.28200	0.37700	0.37300	0.37700
1a02N-1aihA	0.18800	0.19120	0.18380	0.19120
1a02N-1ail_	0.32900	0.33930	0.31430	0.33930
1a02N-1air_	0.14600	0.14370	0.15620	0.15620
1a02N-1aisA	0.19800	0.20440	0.20720	0.20720
1a02N-1aisB	0.19700	0.18520	0.17750	0.18520
1a02N-1aiw_	0.31000	0.35480	0.35890	0.35890
1a02N-1ajsA	0.15400	0.14460	0.14910	0.14910
1a02N-1ak0_	0.13200	0.15340	0.14960	0.15340
1a02N-1ak4C	0.19300	0.22590	0.18970	0.22590
1a02N-1ak5_	0.15700	0.14820	0.15270	0.15270
1a02N-1ak7_	0.19700	0.18100	0.21410	0.21410
1a02N-1akhA	0.34200	0.44390	0.45410	0.45410
1a02N-1akjD	0.47600	0.50000	0.47810	0.50000
1a02N-1ako_	0.15300	0.17260	0.15860	0.17260
1a02N-1akp_	0.44700	0.49340	0.49120	0.49340
1a02N-1aky_	0.15700	0.16510	0.16510	0.16510
1a02N-1al01	0.22400	0.23080	0.22200	0.23080
1a02N-1al3_	0.15600	0.14770	0.13190	0.14770
1a02N-1allA	0.18400	0.21250	0.22030	0.22030
1a02N-1aln_	0.16700	0.14200	0.14820	0.14820
1a02N-1alu_	0.18600	0.18790	0.18630	0.18790
1a02N-1alvA	0.18800	0.19940	0.17920	0.19940
1a02N-1aly_	0.29600	0.30480	0.30480	0.30480
1a02N-1am2_	0.19200	0.19890	0.19480	0.19890
1a02N-1am7A	0.22300	0.19830	0.20170	0.20170
1a02N-1am9A	0.25000	0.29380	0.26250	0.29380
1a02N-1amf_	0.15400	0.15370	0.16020	0.16020
1a02N-1amk_	0.14000	0.15300	0.13700	0.15300
1a02N-1amm_	0.18100	0.21700	0.22410	0.22410
1a02N-1amp_	0.17200	0.16610	0.13750	0.16610
1a02N-1amuA	0.15800	0.17230	0.17230	0.17230
1a02N-1amx_	0.37700	0.38000	0.37670	0.38000
1a02N-1an8_	0.20000	0.19050	0.18450	0.19050
1a02N-1an9A	0.14300	0.17680	0.15000	0.17680
1a02N-1aoa_	0.18900	0.19030	0.16700	0.19030
1a02N-1aocA	0.20900	0.21430	0.18710	0.21430
1a02N-1aoeA	0.21200	0.21880	0.19920	0.21880
1a02N-1aohA	0.37800	0.38990	0.38640	0.38990
1a02N-1aol_	0.22200	0.23570	0.23240	0.23570
1a02N-1aop_	0.16600	0.16790	0.14640	0.16790
1a02N-1aorA	0.17000	0.17680	0.15000	0.17680
1a02N-1aoy_	0.28800	0.31410	0.31730	0.31730
1a02N-1aozA	0.16700	0.21520	0.20890	0.21520
1a02N-1ap8_	0.17800	0.20070	0.15960	0.20070
1a02N-1apj_	0.32800	0.34800	0.34800	0.34800
1a02N-1apmE	0.13700	0.15270	0.16520	0.16520
1a02N-1apq_	0.34900	0.38680	0.42450	0.42450
1a02N-1apxA	0.20200	0.14060	0.19380	0.19380
1a02N-1aq0A	0.14900	0.15000	0.15000	0.15000
1a02N-1aqb_	0.19100	0.25140	0.25290	0.25290
1a02N-1aqcA	0.27300	0.25000	0.23140	0.25000
1a02N-1aqe_	0.25200	0.25000	0.28410	0.28410
1a02N-1aqt_	0.25000	0.26480	0.24630	0.26480
1a02N-1aquA	0.14600	0.13300	0.12590	0.13300
1a02N-1aqzA	0.21700	0.25700	0.24300	0.25700
1a02N-1arb_	0.16400	0.16830	0.15490	0.16830
1a02N-1aru_	0.17200	0.13130	0.13930	0.13930
1a02N-1ash_	0.22300	0.23130	0.21770	0.23130
1a02N-1ast_	0.15100	0.18370	0.18750	0.18750
1a02N-1at0_	0.21000	0.21300	0.19720	0.21300
1a02N-1at3A	0.19400	0.18780	0.18890	0.18890
1a02N-1atb_	0.32700	0.43150	0.42740	0.43150
1a02N-1atg_	0.15600	0.15480	0.16230	0.16230
1a02N-1atiA	0.16400	0.16610	0.15710	0.16610
1a02N-1atx_	0.35300	0.42930	0.42930	0.42930
1a02N-1atzA	0.18800	0.21330	0.23370	0.23370
1a02N-1au1A	0.20000	0.20180	0.17470	0.20180
1a02N-1aua_	0.11700	0.12410	0.13570	0.13570
1a02N-1auiA	0.13800	0.14550	0.15450	0.15450
1a02N-1auiB	0.21800	0.22880	0.21210	0.22880
1a02N-1auk_	0.20000	0.20360	0.17140	0.20360
1a02N-1auoA	0.15800	0.18460	0.17660	0.18460
1a02N-1autC	0.17200	0.17890	0.17990	0.17990
1a02N-1autL	0.32800	0.33070	0.27860	0.33070
1a02N-1auvA	0.12800	0.14200	0.14550	0.14550
1a02N-1auyA	0.28100	0.28990	0.27760	0.28990
1a02N-1auz_	0.20700	0.25430	0.25860	0.25860
1a02N-1avaA	0.18900	0.16430	0.16700	0.16700
1a02N-1avaC	0.18400	0.20990	0.19200	0.20990
1a02N-1avgI	0.22400	0.24120	0.27640	0.27640
1a02N-1avpA	0.18100	0.19000	0.18380	0.19000
1a02N-1avqA	0.15600	0.16450	0.16450	0.16450
1a02N-1aw0_	0.41300	0.46530	0.46530	0.46530
1a02N-1aw9_	0.16200	0.16900	0.15740	0.16900
1a02N-1awcB	0.21900	0.22060	0.20920	0.22060
1a02N-1awj_	0.31200	0.36360	0.35710	0.36360
1a02N-1ax4A	0.17800	0.15540	0.16340	0.16340
1a02N-1ax8_	0.23300	0.22880	0.21730	0.22880
1a02N-1axcA	0.16800	0.16770	0.15960	0.16770
1a02N-1axiB	0.32700	0.33250	0.33120	0.33250
1a02N-1axn_	0.15500	0.15540	0.13750	0.15540
1a04A-1a06_	0.20700	0.21460	0.20730	0.21460
1a04A-1a0aA	0.38500	0.40080	0.43250	0.43250
1a04A-1a0cA	0.26600	0.26460	0.28170	0.28170
1a04A-1a0fA	0.17500	0.19530	0.19400	0.19530
1a04A-1a0i_	0.19100	0.20730	0.18660	0.20730
1a04A-1a0p_	0.22100	0.22440	0.25000	0.25000
1a04A-1a0tP	0.18400	0.18170	0.17320	0.18170
1a04A-1a12A	0.19400	0.20120	0.19390	0.20120
1a04A-1a17_	0.22600	0.21700	0.22480	0.22480
1a04A-1a1iA	0.23500	0.35880	0.29710	0.35880
1a04A-1a1vA	0.22900	0.21950	0.18900	0.21950
1a04A-1a1w_	0.33700	0.37650	0.35240	0.37650
1a04A-1a1x_	0.26400	0.27590	0.26180	0.27590
1a04A-1a26_	0.17400	0.20730	0.17800	0.20730
1a04A-1a28A	0.21200	0.19020	0.20120	0.20120
1a04A-1a2oA	0.45200	0.46100	0.46100	0.46100
1a04A-1a2pA	0.24800	0.24540	0.23840	0.24540
1a04A-1a2vA	0.18900	0.19760	0.21460	0.21460
1a04A-1a2zA	0.23400	0.30610	0.31590	0.31590
1a04A-1a31A	0.23900	0.21710	0.25120	0.25120
1a04A-1a32_	0.28800	0.35590	0.36180	0.36180
1a04A-1a34A	0.21600	0.20240	0.19390	0.20240
1a04A-1a3aA	0.23400	0.26030	0.24480	0.26030
1a04A-1a3c_	0.28600	0.31020	0.30870	0.31020
1a04A-1a3k_	0.20800	0.24270	0.23180	0.24270
1a04A-1a3qA	0.14600	0.17070	0.15610	0.17070
1a04A-1a3wA	0.37600	0.38780	0.33050	0.38780
1a04A-1a41_	0.17700	0.17800	0.18410	0.18410
1a04A-1a44_	0.18800	0.20270	0.18780	0.20270
1a04A-1a48_	0.19600	0.21340	0.18780	0.21340
1a04A-1a4iA	0.33000	0.34390	0.34150	0.34390
1a04A-1a4mA	0.30400	0.31710	0.31100	0.31710
1a04A-1a4pA	0.29900	0.35600	0.35870	0.35870
1a04A-1a4sA	0.32300	0.30610	0.32200	0.32200
1a04A-1a4yA	0.24300	0.24150	0.24020	0.24150
1a04A-1a53_	0.32200	0.33050	0.33170	0.33170
1a04A-1a59_	0.22200	0.22930	0.20610	0.22930
1a04A-1a5t_	0.20100	0.20610	0.20850	0.20850
1a04A-1a62_	0.23800	0.25410	0.26430	0.26430
1a04A-1a6cA	0.19800	0.21220	0.19270	0.21220
1a04A-1a6dA	0.18400	0.20000	0.20000	0.20000
1a04A-1a6f_	0.33800	0.34730	0.35180	0.35180
1a04A-1a6jA	0.25500	0.27330	0.26500	0.27330
1a04A-1a6m_	0.23800	0.24170	0.24830	0.24830
1a04A-1a6q_	0.20100	0.22200	0.22560	0.22560
1a04A-1a6s_	0.30700	0.33620	0.33620	0.33620
1a04A-1a73A	0.17600	0.19750	0.19290	0.19750
1a04A-1a77_	0.23900	0.23900	0.25000	0.25000
1a04A-1a79A	0.25100	0.23980	0.24850	0.24850
1a04A-1a7j_	0.26000	0.27070	0.27440	0.27440
1a04A-1a7s_	0.15500	0.16100	0.17680	0.17680
1a04A-1a7tA	0.20100	0.18660	0.19760	0.19760
1a04A-1a7vA	0.26200	0.25600	0.25600	0.25600
1a04A-1a81A	0.20500	0.19760	0.19630	0.19760
1a04A-1a8d_	0.19100	0.19020	0.18780	0.19020
1a04A-1a8e_	0.25900	0.25000	0.26710	0.26710
1a04A-1a8h_	0.22900	0.26950	0.22930	0.26950
1a04A-1a8i_	0.26600	0.32560	0.31590	0.32560
1a04A-1a8l_	0.26000	0.25000	0.25000	0.25000
1a04A-1a8o_	0.36000	0.42050	0.41670	0.42050
1a04A-1a8p_	0.23700	0.23660	0.22680	0.23660
1a04A-1a8q_	0.31700	0.29270	0.29390	0.29390
1a04A-1a8rA	0.18400	0.18170	0.18780	0.18780
1a04A-1a8y_	0.25600	0.25850	0.25980	0.25980
1a04A-1a99A	0.24900	0.21460	0.25730	0.25730
1a04A-1a9nA	0.31000	0.31640	0.31790	0.31790
1a04A-1a9xA	0.29600	0.30490	0.27680	0.30490
1a04A-1a9xB	0.32700	0.34020	0.33780	0.34020
1a04A-1aa6_	0.26300	0.25000	0.27930	0.27930
1a04A-1aa7A	0.27400	0.29110	0.27060	0.29110
1a04A-1aac_	0.31000	0.30240	0.29760	0.30240
1a04A-1ab4_	0.19300	0.18660	0.17680	0.18660
1a04A-1abrB	0.19500	0.17930	0.18780	0.18780
1a04A-1abv_	0.28600	0.31190	0.30000	0.31190
1a04A-1ac5_	0.22800	0.27320	0.29390	0.29390
1a04A-1ac6A	0.23000	0.26360	0.26590	0.26590
1a04A-1acc_	0.15600	0.19020	0.19760	0.19760
1a04A-1acf_	0.28400	0.27000	0.24000	0.27000
1a04A-1aco_	0.26700	0.25490	0.23660	0.25490
1a04A-1acz_	0.23400	0.24310	0.24540	0.24540
1a04A-1ad1A	0.29000	0.29020	0.25610	0.29020
1a04A-1ad2_	0.29100	0.29880	0.29270	0.29880
1a04A-1ad3A	0.26800	0.31830	0.27200	0.31830
1a04A-1adn_	0.26600	0.33150	0.32610	0.33150
1a04A-1adr_	0.40100	0.42430	0.41780	0.42430
1a04A-1adt_	0.17300	0.18410	0.21710	0.21710
1a04A-1ae9A	0.21300	0.23390	0.22810	0.23390
1a04A-1aep_	0.21900	0.22710	0.23370	0.23370
1a04A-1af7_	0.26100	0.26830	0.27320	0.27320
1a04A-1af8_	0.34300	0.36630	0.36050	0.36630
1a04A-1afj_	0.33700	0.36810	0.35760	0.36810
1a04A-1afp_	0.35300	0.36270	0.35290	0.36270
1a04A-1afrA	0.19900	0.20610	0.21220	0.21220
1a04A-1afwA	0.26100	0.22070	0.21460	0.22070
1a04A-1agg_	0.40600	0.44270	0.43750	0.44270
1a04A-1agi_	0.24800	0.23800	0.24600	0.24600
1a04A-1agjA	0.16500	0.17440	0.16710	0.17440
1a04A-1agqA	0.23400	0.25820	0.24450	0.25820
1a04A-1agrE	0.24000	0.29490	0.29300	0.29490
1a04A-1ah7_	0.19300	0.22200	0.20610	0.22200
1a04A-1aho_	0.35200	0.42970	0.42970	0.42970
1a04A-1ahsA	0.24000	0.23610	0.22620	0.23610
1a04A-1aihA	0.20000	0.21760	0.22210	0.22210
1a04A-1ail_	0.46100	0.47140	0.47500	0.47500
1a04A-1air_	0.22900	0.20850	0.21460	0.21460
1a04A-1aisA	0.15700	0.17680	0.18230	0.18230
1a04A-1aisB	0.21400	0.23700	0.21500	0.23700
1a04A-1aiw_	0.31500	0.34270	0.35480	0.35480
1a04A-1ajsA	0.31700	0.19760	0.32200	0.32200
1a04A-1ak0_	0.20100	0.23050	0.20980	0.23050
1a04A-1ak4C	0.28300	0.27410	0.29830	0.29830
1a04A-1ak5_	0.31200	0.32680	0.32680	0.32680
1a04A-1ak7_	0.22100	0.22270	0.22130	0.22270
1a04A-1akhA	0.66800	0.67860	0.67860	0.67860
1a04A-1akjD	0.24300	0.24560	0.25000	0.25000
1a04A-1ako_	0.22300	0.24510	0.25730	0.25730
1a04A-1akp_	0.22600	0.25660	0.25440	0.25660
1a04A-1aky_	0.26200	0.27070	0.26590	0.27070
1a04A-1al01	0.22000	0.27450	0.26400	0.27450
1a04A-1al3_	0.25100	0.26460	0.26220	0.26460
1a04A-1allA	0.21200	0.24220	0.23280	0.24220
1a04A-1aln_	0.20500	0.23900	0.23290	0.23900
1a04A-1alu_	0.21300	0.23250	0.22290	0.23250
1a04A-1alvA	0.21500	0.22690	0.23840	0.23840
1a04A-1aly_	0.21900	0.23120	0.21400	0.23120
1a04A-1am2_	0.17800	0.20440	0.19060	0.20440
1a04A-1am7A	0.23000	0.22500	0.23000	0.23000
1a04A-1am9A	0.33400	0.36560	0.36560	0.36560
1a04A-1amf_	0.23700	0.24630	0.25000	0.25000
1a04A-1amk_	0.29400	0.27440	0.28050	0.28050
1a04A-1amm_	0.21400	0.20690	0.19680	0.20690
1a04A-1amp_	0.25700	0.25850	0.26460	0.26460
1a04A-1amuA	0.28900	0.30610	0.29270	0.30610
1a04A-1amx_	0.24300	0.24170	0.20830	0.24170
1a04A-1an8_	0.19900	0.17070	0.17320	0.17320
1a04A-1an9A	0.28500	0.27800	0.21220	0.27800
1a04A-1aoa_	0.19400	0.19150	0.19270	0.19270
1a04A-1aocA	0.17000	0.17860	0.18000	0.18000
1a04A-1aoeA	0.22900	0.24090	0.24610	0.24610
1a04A-1aohA	0.21000	0.24480	0.20800	0.24480
1a04A-1aol_	0.18700	0.18170	0.17440	0.18170
1a04A-1aop_	0.24100	0.24760	0.24510	0.24760
1a04A-1aorA	0.23700	0.22930	0.20490	0.22930
1a04A-1aoy_	0.36900	0.43910	0.43270	0.43910
1a04A-1aozA	0.19000	0.22560	0.23540	0.23540
1a04A-1ap8_	0.18900	0.19270	0.20730	0.20730
1a04A-1apj_	0.32400	0.34460	0.33110	0.34460
1a04A-1apmE	0.19600	0.23290	0.18290	0.23290
1a04A-1apq_	0.37700	0.40570	0.40090	0.40570
1a04A-1apxA	0.21600	0.21950	0.20120	0.21950
1a04A-1aq0A	0.23300	0.25120	0.26830	0.26830
1a04A-1aqb_	0.22000	0.20140	0.21430	0.21430
1a04A-1aqcA	0.22700	0.26450	0.25830	0.26450
1a04A-1aqe_	0.32300	0.34320	0.33640	0.34320
1a04A-1aqt_	0.20600	0.24440	0.24440	0.24440
1a04A-1aquA	0.26200	0.27440	0.27320	0.27440
1a04A-1aqzA	0.17800	0.20950	0.19890	0.20950
1a04A-1arb_	0.19000	0.19020	0.21460	0.21460
1a04A-1aru_	0.22200	0.20730	0.20370	0.20730
1a04A-1ash_	0.24300	0.23640	0.25000	0.25000
1a04A-1ast_	0.25600	0.25500	0.26000	0.26000
1a04A-1at0_	0.25000	0.23770	0.20770	0.23770
1a04A-1at3A	0.16300	0.18900	0.19510	0.19510
1a04A-1atb_	0.29000	0.34680	0.33870	0.34680
1a04A-1atg_	0.21500	0.21830	0.24020	0.24020
1a04A-1atiA	0.24100	0.24510	0.21100	0.24510
1a04A-1atx_	0.36400	0.39130	0.39130	0.39130
1a04A-1atzA	0.31500	0.35460	0.36550	0.36550
1a04A-1au1A	0.22100	0.21840	0.19430	0.21840
1a04A-1aua_	0.20700	0.21590	0.17930	0.21590
1a04A-1auiA	0.20400	0.20730	0.18900	0.20730
1a04A-1auiB	0.20000	0.23330	0.23330	0.23330
1a04A-1auk_	0.25000	0.27440	0.26830	0.27440
1a04A-1auoA	0.30200	0.31220	0.32320	0.32320
1a04A-1autC	0.19900	0.16220	0.18540	0.18540
1a04A-1autL	0.30200	0.28120	0.25520	0.28120
1a04A-1auvA	0.29300	0.30240	0.30370	0.30370
1a04A-1auyA	0.17000	0.22240	0.19940	0.22240
1a04A-1auz_	0.43100	0.43970	0.43750	0.43970
1a04A-1avaA	0.28500	0.28780	0.29020	0.29020
1a04A-1avaC	0.17100	0.16440	0.18920	0.18920
1a04A-1avgI	0.21800	0.20070	0.22710	0.22710
1a04A-1avpA	0.16200	0.20710	0.23410	0.23410
1a04A-1avqA	0.17900	0.19270	0.19630	0.19630
1a04A-1aw0_	0.34400	0.39580	0.39240	0.39580
1a04A-1aw9_	0.17400	0.21100	0.21590	0.21590
1a04A-1awcB	0.26500	0.26800	0.26800	0.26800
1a04A-1awj_	0.28200	0.30840	0.28900	0.30840
1a04A-1ax4A	0.29800	0.22440	0.21340	0.22440
1a04A-1ax8_	0.24600	0.27880	0.25000	0.27880
1a04A-1axcA	0.15200	0.15850	0.16710	0.16710
1a04A-1axiB	0.15200	0.16230	0.15840	0.16230
1a04A-1axn_	0.20500	0.21100	0.21460	0.21460
1a06_-1a0aA	0.37300	0.42860	0.42860	0.42860
1a06_-1a0cA	0.17900	0.18730	0.16850	0.18730
1a06_-1a0fA	0.23100	0.21890	0.22890	0.22890
1a06_-1a0i_	0.15900	0.15770	0.15950	0.15950
1a06_-1a0p_	0.16700	0.16510	0.15500	0.16510
1a06_-1a0tP	0.14600	0.15320	0.14870	0.15320
1a06_-1a12A	0.19700	0.18730	0.17920	0.18730
1a06_-1a17_	0.25600	0.24840	0.23900	0.24840
1a06_-1a1iA	0.27900	0.30880	0.31470	0.31470
1a06_-1a1vA	0.17000	0.17290	0.16940	0.17290
1a06_-1a1w_	0.33700	0.37650	0.37950	0.37950
1a06_-1a1x_	0.31400	0.29720	0.29950	0.29950
1a06_-1a26_	0.17000	0.16670	0.17560	0.17560
1a06_-1a28A	0.19200	0.19820	0.18330	0.19820
1a06_-1a2oA	0.17000	0.16040	0.18550	0.18550
1a06_-1a2pA	0.29600	0.31940	0.29400	0.31940
1a06_-1a2vA	0.16800	0.17470	0.16310	0.17470
1a06_-1a2zA	0.18800	0.18520	0.18640	0.18640
1a06_-1a31A	0.17500	0.15050	0.16130	0.16130
1a06_-1a32_	0.40300	0.42350	0.42350	0.42350
1a06_-1a34A	0.20700	0.21600	0.22110	0.22110
1a06_-1a3aA	0.27200	0.29660	0.24660	0.29660
1a06_-1a3c_	0.22100	0.22740	0.24850	0.24850
1a06_-1a3k_	0.23200	0.25360	0.23910	0.25360
1a06_-1a3qA	0.13200	0.13710	0.15680	0.15680
1a06_-1a3wA	0.16600	0.16940	0.16670	0.16940
1a06_-1a41_	0.17300	0.18780	0.18440	0.18780
1a06_-1a44_	0.17700	0.17840	0.19050	0.19050
1a06_-1a48_	0.20700	0.20610	0.21150	0.21150
1a06_-1a4iA	0.15100	0.15500	0.14430	0.15500
1a06_-1a4mA	0.16200	0.15950	0.15860	0.15950
1a06_-1a4pA	0.37200	0.37500	0.36410	0.37500
1a06_-1a4sA	0.20400	0.17470	0.17650	0.17650
1a06_-1a4yA	0.16300	0.15950	0.15860	0.15950
1a06_-1a53_	0.17400	0.16190	0.16800	0.16800
1a06_-1a59_	0.18500	0.19090	0.18550	0.19090
1a06_-1a5t_	0.17500	0.17560	0.15770	0.17560
1a06_-1a62_	0.28500	0.28690	0.28280	0.28690
1a06_-1a6cA	0.14700	0.16220	0.18100	0.18100
1a06_-1a6dA	0.17200	0.17380	0.14340	0.17380
1a06_-1a6f_	0.30100	0.31860	0.32960	0.32960
1a06_-1a6jA	0.26500	0.28000	0.26330	0.28000
1a06_-1a6m_	0.24800	0.31130	0.30630	0.31130
1a06_-1a6q_	0.15900	0.17560	0.17030	0.17560
1a06_-1a6s_	0.35600	0.37360	0.36210	0.37360
1a06_-1a73A	0.19900	0.26230	0.25770	0.26230
1a06_-1a77_	0.14600	0.18280	0.14960	0.18280
1a06_-1a79A	0.25100	0.25580	0.21780	0.25580
1a06_-1a7j_	0.15600	0.14960	0.15320	0.15320
1a06_-1a7s_	0.17100	0.17870	0.15840	0.17870
1a06_-1a7tA	0.18900	0.18940	0.19050	0.19050
1a06_-1a7vA	0.37600	0.35200	0.38200	0.38200
1a06_-1a81A	0.17100	0.16730	0.14860	0.16730
1a06_-1a8d_	0.17700	0.16940	0.15680	0.16940
1a06_-1a8e_	0.16200	0.15770	0.13800	0.15770
1a06_-1a8h_	0.17900	0.18010	0.16130	0.18010
1a06_-1a8i_	0.20700	0.21510	0.18550	0.21510
1a06_-1a8l_	0.19100	0.20130	0.20350	0.20350
1a06_-1a8o_	0.43600	0.48860	0.51890	0.51890
1a06_-1a8p_	0.16500	0.16540	0.17900	0.17900
1a06_-1a8q_	0.16400	0.17880	0.17340	0.17880
1a06_-1a8rA	0.19200	0.19680	0.18440	0.19680
1a06_-1a8y_	0.15900	0.14960	0.16040	0.16040
1a06_-1a99A	0.14800	0.14870	0.13980	0.14870
1a06_-1a9nA	0.23100	0.23150	0.23150	0.23150
1a06_-1a9xA	0.22800	0.23120	0.23300	0.23300
1a06_-1a9xB	0.15500	0.15140	0.16130	0.16130
1a06_-1aa6_	0.17900	0.18190	0.19710	0.19710
1a06_-1aa7A	0.26600	0.29430	0.28480	0.29430
1a06_-1aac_	0.30500	0.32140	0.30000	0.32140
1a06_-1ab4_	0.16900	0.18010	0.15590	0.18010
1a06_-1abrB	0.15400	0.17230	0.15730	0.17230
1a06_-1abv_	0.32100	0.37860	0.37380	0.37860
1a06_-1ac5_	0.18200	0.19270	0.17650	0.19270
1a06_-1ac6A	0.24800	0.29090	0.28180	0.29090
1a06_-1acc_	0.14600	0.16490	0.13980	0.16490
1a06_-1acf_	0.25600	0.26400	0.26400	0.26400
1a06_-1aco_	0.17000	0.19710	0.17470	0.19710
1a06_-1acz_	0.21300	0.27780	0.25930	0.27780
1a06_-1ad1A	0.18300	0.18280	0.15910	0.18280
1a06_-1ad2_	0.18900	0.19200	0.18530	0.19200
1a06_-1ad3A	0.18600	0.17560	0.17200	0.17560
1a06_-1adn_	0.20900	0.29350	0.27170	0.29350
1a06_-1adr_	0.34200	0.35860	0.36180	0.36180
1a06_-1adt_	0.15400	0.16400	0.16400	0.16400
1a06_-1ae9A	0.24100	0.24710	0.22660	0.24710
1a06_-1aep_	0.26300	0.30390	0.29410	0.30390
1a06_-1af7_	0.14900	0.15880	0.15970	0.15970
1a06_-1af8_	0.33700	0.37500	0.37210	0.37500
1a06_-1afj_	0.36800	0.40970	0.41670	0.41670
1a06_-1afp_	0.40700	0.50000	0.49510	0.50000
1a06_-1afrA	0.18900	0.18460	0.16670	0.18460
1a06_-1afwA	0.15900	0.16400	0.15950	0.16400
1a06_-1agg_	0.41700	0.42190	0.42710	0.42710
1a06_-1agi_	0.25000	0.28400	0.26600	0.28400
1a06_-1agjA	0.15000	0.15600	0.18290	0.18290
1a06_-1agqA	0.22000	0.26650	0.25550	0.26650
1a06_-1agrE	0.35500	0.35940	0.35740	0.35940
1a06_-1ah7_	0.18000	0.18470	0.18880	0.18880
1a06_-1aho_	0.36300	0.39840	0.40230	0.40230
1a06_-1ahsA	0.26000	0.29760	0.29170	0.29760
1a06_-1aihA	0.23200	0.23970	0.24260	0.24260
1a06_-1ail_	0.48200	0.49640	0.49640	0.49640
1a06_-1air_	0.15900	0.13980	0.16220	0.16220
1a06_-1aisA	0.20200	0.19750	0.20580	0.20580
1a06_-1aisB	0.20300	0.19560	0.20730	0.20730
1a06_-1aiw_	0.29800	0.36290	0.34270	0.36290
1a06_-1ajsA	0.15200	0.15410	0.17560	0.17560
1a06_-1ak0_	0.15800	0.18180	0.15810	0.18180
1a06_-1ak4C	0.26000	0.31210	0.31550	0.31550
1a06_-1ak5_	0.17700	0.17200	0.15500	0.17200
1a06_-1ak7_	0.20100	0.20400	0.20550	0.20550
1a06_-1akhA	0.45400	0.62240	0.62760	0.62760
1a06_-1akjD	0.29400	0.29820	0.25220	0.29820
1a06_-1ako_	0.18400	0.17720	0.17160	0.17720
1a06_-1akp_	0.27200	0.25220	0.29170	0.29170
1a06_-1aky_	0.18800	0.18580	0.17200	0.18580
1a06_-1al01	0.25000	0.27270	0.26570	0.27270
1a06_-1al3_	0.15900	0.17190	0.16880	0.17190
1a06_-1allA	0.24400	0.24840	0.23130	0.24840
1a06_-1aln_	0.17600	0.15950	0.16490	0.16490
1a06_-1alu_	0.25800	0.32320	0.31850	0.32320
1a06_-1alvA	0.21200	0.23700	0.23550	0.23700
1a06_-1aly_	0.19300	0.21580	0.20210	0.21580
1a06_-1am2_	0.17800	0.18650	0.17820	0.18650
1a06_-1am7A	0.23300	0.23830	0.23830	0.23830
1a06_-1am9A	0.32500	0.33750	0.33440	0.33750
1a06_-1amf_	0.17300	0.15580	0.16990	0.16990
1a06_-1amk_	0.19900	0.19500	0.19600	0.19600
1a06_-1amm_	0.19300	0.19680	0.18250	0.19680
1a06_-1amp_	0.16900	0.17920	0.18010	0.18010
1a06_-1amuA	0.16400	0.20520	0.18460	0.20520
1a06_-1amx_	0.18200	0.25500	0.22170	0.25500
1a06_-1an8_	0.17700	0.19050	0.17960	0.19050
1a06_-1an9A	0.16100	0.15950	0.15320	0.15950
1a06_-1aoa_	0.16900	0.18220	0.14780	0.18220
1a06_-1aocA	0.20000	0.20290	0.20570	0.20570
1a06_-1aoeA	0.19000	0.20310	0.17190	0.20310
1a06_-1aohA	0.21500	0.24130	0.24300	0.24300
1a06_-1aol_	0.13700	0.15420	0.15750	0.15750
1a06_-1aop_	0.19400	0.17470	0.15500	0.17470
1a06_-1aorA	0.21100	0.21240	0.19710	0.21240
1a06_-1aoy_	0.36200	0.41030	0.41030	0.41030
1a06_-1aozA	0.17800	0.18370	0.15410	0.18370
1a06_-1ap8_	0.19000	0.19480	0.18900	0.19480
1a06_-1apj_	0.31800	0.32090	0.31080	0.32090
1a06_-1apmE	0.59400	0.60570	0.60220	0.60570
1a06_-1apq_	0.35400	0.47170	0.45750	0.47170
1a06_-1apxA	0.18300	0.18470	0.16370	0.18470
1a06_-1aq0A	0.16100	0.17110	0.16040	0.17110
1a06_-1aqb_	0.19700	0.21710	0.22430	0.22430
1a06_-1aqcA	0.22300	0.27690	0.27480	0.27690
1a06_-1aqe_	0.25000	0.30910	0.29770	0.30910
1a06_-1aqt_	0.25400	0.24630	0.24810	0.24810
1a06_-1aquA	0.16900	0.16040	0.14070	0.16040
1a06_-1aqzA	0.19500	0.24820	0.26230	0.26230
1a06_-1arb_	0.14400	0.15780	0.14540	0.15780
1a06_-1aru_	0.17700	0.16940	0.16310	0.16940
1a06_-1ash_	0.26200	0.29930	0.27720	0.29930
1a06_-1ast_	0.22300	0.21880	0.21620	0.21880
1a06_-1at0_	0.18800	0.18490	0.21650	0.21650
1a06_-1at3A	0.18800	0.19010	0.18430	0.19010
1a06_-1atb_	0.33100	0.33870	0.35080	0.35080
1a06_-1atg_	0.14100	0.14290	0.15800	0.15800
1a06_-1atiA	0.15900	0.16400	0.16580	0.16580
1a06_-1atx_	0.44600	0.48370	0.47280	0.48370
1a06_-1atzA	0.23000	0.23910	0.23780	0.23910
1a06_-1au1A	0.23900	0.28460	0.26660	0.28460
1a06_-1aua_	0.15600	0.16040	0.14520	0.16040
1a06_-1auiA	0.17300	0.16940	0.16400	0.16940
1a06_-1auiB	0.25600	0.25150	0.23480	0.25150
1a06_-1auk_	0.17900	0.18550	0.16400	0.18550
1a06_-1auoA	0.22100	0.22360	0.22250	0.22360
1a06_-1autC	0.14500	0.17150	0.17050	0.17150
1a06_-1autL	0.27100	0.28650	0.29170	0.29170
1a06_-1auvA	0.17400	0.17030	0.15140	0.17030
1a06_-1auyA	0.19900	0.20250	0.19330	0.20250
1a06_-1auz_	0.28900	0.31470	0.30390	0.31470
1a06_-1avaA	0.19400	0.18280	0.19090	0.19090
1a06_-1avaC	0.20200	0.19610	0.19480	0.19610
1a06_-1avgI	0.21300	0.23420	0.21650	0.23420
1a06_-1avpA	0.21100	0.21200	0.21940	0.21940
1a06_-1avqA	0.18800	0.17760	0.16560	0.17760
1a06_-1aw0_	0.40600	0.41320	0.42710	0.42710
1a06_-1aw9_	0.20600	0.19910	0.20950	0.20950
1a06_-1awcB	0.22200	0.22220	0.25330	0.25330
1a06_-1awj_	0.29500	0.34420	0.30190	0.34420
1a06_-1ax4A	0.16000	0.16040	0.16940	0.16940
1a06_-1ax8_	0.31700	0.33460	0.34420	0.34420
1a06_-1axcA	0.15600	0.15960	0.16270	0.16270
1a06_-1axiB	0.17900	0.17800	0.15970	0.17800
1a06_-1axn_	0.16400	0.18190	0.17470	0.18190
1a0aA-1a0cA	0.45200	0.49600	0.48410	0.49600
1a0aA-1a0fA	0.42900	0.44440	0.44440	0.44440
1a0aA-1a0i_	0.34500	0.42060	0.38490	0.42060
1a0aA-1a0p_	0.46400	0.48020	0.48020	0.48020
1a0aA-1a0tP	0.32100	0.40080	0.40480	0.40480
1a0aA-1a12A	0.34100	0.42060	0.38890	0.42060
1a0aA-1a17_	0.41300	0.45630	0.46430	0.46430
1a0aA-1a1iA	0.31700	0.33730	0.33730	0.33730
1a0aA-1a1vA	0.46000	0.48410	0.44840	0.48410
1a0aA-1a1w_	0.39700	0.42460	0.42060	0.42460
1a0aA-1a1x_	0.29400	0.27380	0.28970	0.28970
1a0aA-1a26_	0.46800	0.47620	0.48810	0.48810
1a0aA-1a28A	0.44800	0.45630	0.44840	0.45630
1a0aA-1a2oA	0.44400	0.45630	0.44050	0.45630
1a0aA-1a2pA	0.25000	0.31750	0.31750	0.31750
1a0aA-1a2vA	0.40100	0.39680	0.42460	0.42460
1a0aA-1a2zA	0.44000	0.46830	0.48020	0.48020
1a0aA-1a31A	0.46800	0.46830	0.44840	0.46830
1a0aA-1a32_	0.39300	0.42060	0.42060	0.42060
1a0aA-1a34A	0.25800	0.26590	0.31350	0.31350
1a0aA-1a3aA	0.37300	0.38890	0.36900	0.38890
1a0aA-1a3c_	0.34900	0.41670	0.41670	0.41670
1a0aA-1a3k_	0.25000	0.32540	0.29370	0.32540
1a0aA-1a3qA	0.33300	0.40870	0.40870	0.40870
1a0aA-1a3wA	0.39700	0.48020	0.48020	0.48020
1a0aA-1a41_	0.40900	0.45240	0.45240	0.45240
1a0aA-1a44_	0.28200	0.34130	0.33730	0.34130
1a0aA-1a48_	0.44800	0.47220	0.47220	0.47220
1a0aA-1a4iA	0.43300	0.49210	0.49210	0.49210
1a0aA-1a4mA	0.35300	0.44050	0.40480	0.44050
1a0aA-1a4pA	0.40900	0.43250	0.43650	0.43650
1a0aA-1a4sA	0.45600	0.46830	0.46430	0.46830
1a0aA-1a4yA	0.35300	0.35710	0.40080	0.40080
1a0aA-1a53_	0.30600	0.36110	0.35710	0.36110
1a0aA-1a59_	0.42100	0.46030	0.45630	0.46030
1a0aA-1a5t_	0.38100	0.46030	0.45630	0.46030
1a0aA-1a62_	0.39300	0.40480	0.40480	0.40480
1a0aA-1a6cA	0.36500	0.38100	0.35710	0.38100
1a0aA-1a6dA	0.45200	0.46430	0.47620	0.47620
1a0aA-1a6f_	0.40900	0.42060	0.42460	0.42460
1a0aA-1a6jA	0.38100	0.42060	0.41270	0.42060
1a0aA-1a6m_	0.44000	0.44440	0.45630	0.45630
1a0aA-1a6q_	0.44800	0.44050	0.49210	0.49210
1a0aA-1a6s_	0.34500	0.36110	0.35710	0.36110
1a0aA-1a73A	0.38100	0.39290	0.40080	0.40080
1a0aA-1a77_	0.41700	0.45240	0.45240	0.45240
1a0aA-1a79A	0.29400	0.37700	0.38100	0.38100
1a0aA-1a7j_	0.39300	0.46030	0.44440	0.46030
1a0aA-1a7s_	0.36100	0.35320	0.35710	0.35710
1a0aA-1a7tA	0.35300	0.45630	0.45240	0.45630
1a0aA-1a7vA	0.41300	0.42460	0.42460	0.42460
1a0aA-1a81A	0.41300	0.41670	0.42860	0.42860
1a0aA-1a8d_	0.34500	0.40870	0.40480	0.40870
1a0aA-1a8e_	0.34100	0.40870	0.38100	0.40870
1a0aA-1a8h_	0.47200	0.61110	0.59520	0.61110
1a0aA-1a8i_	0.49200	0.47220	0.46430	0.47220
1a0aA-1a8l_	0.40500	0.42860	0.41270	0.42860
1a0aA-1a8o_	0.31700	0.33330	0.34520	0.34520
1a0aA-1a8p_	0.33300	0.40870	0.42460	0.42460
1a0aA-1a8q_	0.34100	0.43650	0.43650	0.43650
1a0aA-1a8rA	0.40900	0.42060	0.40870	0.42060
1a0aA-1a8y_	0.44800	0.48410	0.48410	0.48410
1a0aA-1a99A	0.40100	0.41270	0.41270	0.41270
1a0aA-1a9nA	0.31000	0.30950	0.37700	0.37700
1a0aA-1a9xA	0.43300	0.44440	0.43250	0.44440
1a0aA-1a9xB	0.34900	0.43250	0.44840	0.44840
1a0aA-1aa6_	0.48800	0.50400	0.41670	0.50400
1a0aA-1aa7A	0.34500	0.46830	0.44050	0.46830
1a0aA-1aac_	0.23400	0.30560	0.29760	0.30560
1a0aA-1ab4_	0.48000	0.49210	0.48410	0.49210
1a0aA-1abrB	0.32900	0.40870	0.34920	0.40870
1a0aA-1abv_	0.40100	0.40480	0.40480	0.40480
1a0aA-1ac5_	0.39700	0.39290	0.48020	0.48020
1a0aA-1ac6A	0.27800	0.31750	0.30950	0.31750
1a0aA-1acc_	0.31300	0.44050	0.36510	0.44050
1a0aA-1acf_	0.37700	0.38890	0.38890	0.38890
1a0aA-1aco_	0.46400	0.48020	0.41670	0.48020
1a0aA-1acz_	0.23400	0.30560	0.30950	0.30950
1a0aA-1ad1A	0.40900	0.42860	0.40870	0.42860
1a0aA-1ad2_	0.38100	0.42460	0.42060	0.42460
1a0aA-1ad3A	0.44000	0.45240	0.44840	0.45240
1a0aA-1adn_	0.30200	0.28970	0.31350	0.31350
1a0aA-1adr_	0.35300	0.37700	0.38490	0.38490
1a0aA-1adt_	0.49600	0.51590	0.51190	0.51590
1a0aA-1ae9A	0.33300	0.36110	0.36510	0.36510
1a0aA-1aep_	0.53200	0.51590	0.54370	0.54370
1a0aA-1af7_	0.38900	0.40480	0.40480	0.40480
1a0aA-1af8_	0.37300	0.38100	0.38490	0.38490
1a0aA-1afj_	0.32500	0.34920	0.34920	0.34920
1a0aA-1afp_	0.35800	0.36270	0.36760	0.36760
1a0aA-1afrA	0.46800	0.48410	0.48020	0.48410
1a0aA-1afwA	0.42500	0.48410	0.42060	0.48410
1a0aA-1agg_	0.28600	0.30730	0.31250	0.31250
1a0aA-1agi_	0.29800	0.36510	0.36900	0.36900
1a0aA-1agjA	0.37300	0.38890	0.38100	0.38890
1a0aA-1agqA	0.25800	0.26980	0.28170	0.28170
1a0aA-1agrE	0.36900	0.45630	0.44050	0.45630
1a0aA-1ah7_	0.45200	0.46430	0.46830	0.46830
1a0aA-1aho_	0.29400	0.30560	0.30560	0.30560
1a0aA-1ahsA	0.24600	0.28170	0.26980	0.28170
1a0aA-1aihA	0.31000	0.37700	0.37700	0.37700
1a0aA-1ail_	0.42100	0.42460	0.42460	0.42460
1a0aA-1air_	0.29000	0.34520	0.41270	0.41270
1a0aA-1aisA	0.41300	0.42460	0.42060	0.42460
1a0aA-1aisB	0.55200	0.56750	0.56750	0.56750
1a0aA-1aiw_	0.22200	0.25000	0.25000	0.25000
1a0aA-1ajsA	0.50800	0.53570	0.53170	0.53570
1a0aA-1ak0_	0.46000	0.46430	0.46430	0.46430
1a0aA-1ak4C	0.45600	0.50790	0.50400	0.50790
1a0aA-1ak5_	0.34900	0.45240	0.45630	0.45630
1a0aA-1ak7_	0.31700	0.33330	0.34130	0.34130
1a0aA-1akhA	0.40300	0.42860	0.42860	0.42860
1a0aA-1akjD	0.28600	0.29760	0.29370	0.29760
1a0aA-1ako_	0.41300	0.42860	0.41670	0.42860
1a0aA-1akp_	0.28600	0.26980	0.29370	0.29370
1a0aA-1aky_	0.34100	0.37300	0.37300	0.37300
1a0aA-1al01	0.40100	0.42460	0.42860	0.42860
1a0aA-1al3_	0.32100	0.35710	0.34920	0.35710
1a0aA-1allA	0.48400	0.48810	0.44440	0.48810
1a0aA-1aln_	0.41700	0.42860	0.42460	0.42860
1a0aA-1alu_	0.44400	0.44840	0.44840	0.44840
1a0aA-1alvA	0.45200	0.46030	0.47620	0.47620
1a0aA-1aly_	0.28600	0.36900	0.32940	0.36900
1a0aA-1am2_	0.28600	0.32940	0.32940	0.32940
1a0aA-1am7A	0.44800	0.46030	0.46030	0.46030
1a0aA-1am9A	0.63100	0.64680	0.64680	0.64680
1a0aA-1amf_	0.37300	0.36110	0.35710	0.36110
1a0aA-1amk_	0.34900	0.38490	0.38100	0.38490
1a0aA-1amm_	0.27000	0.28970	0.32540	0.32540
1a0aA-1amp_	0.42900	0.51590	0.53170	0.53170
1a0aA-1amuA	0.40900	0.41270	0.40870	0.41270
1a0aA-1amx_	0.31000	0.33730	0.32540	0.33730
1a0aA-1an8_	0.35700	0.40480	0.40480	0.40480
1a0aA-1an9A	0.40100	0.47220	0.47620	0.47620
1a0aA-1aoa_	0.49600	0.51980	0.53170	0.53170
1a0aA-1aocA	0.40500	0.41670	0.40870	0.41670
1a0aA-1aoeA	0.31700	0.36510	0.35320	0.36510
1a0aA-1aohA	0.28600	0.32140	0.32940	0.32940
1a0aA-1aol_	0.36500	0.38890	0.40080	0.40080
1a0aA-1aop_	0.40500	0.43250	0.42460	0.43250
1a0aA-1aorA	0.48000	0.50790	0.51590	0.51590
1a0aA-1aoy_	0.29800	0.32540	0.32140	0.32540
1a0aA-1aozA	0.34900	0.39680	0.34920	0.39680
1a0aA-1ap8_	0.37300	0.39290	0.39680	0.39680
1a0aA-1apj_	0.26200	0.26190	0.27780	0.27780
1a0aA-1apmE	0.43300	0.44440	0.43650	0.44440
1a0aA-1apq_	0.30200	0.31600	0.32550	0.32550
1a0aA-1apxA	0.38500	0.47620	0.46830	0.47620
1a0aA-1aq0A	0.41700	0.39290	0.38890	0.39290
1a0aA-1aqb_	0.33700	0.36900	0.35320	0.36900
1a0aA-1aqcA	0.38100	0.38490	0.38100	0.38490
1a0aA-1aqe_	0.35300	0.38490	0.38490	0.38490
1a0aA-1aqt_	0.34100	0.38100	0.38490	0.38490
1a0aA-1aquA	0.34900	0.36110	0.36510	0.36510
1a0aA-1aqzA	0.38500	0.40870	0.39680	0.40870
1a0aA-1arb_	0.26600	0.38490	0.39680	0.39680
1a0aA-1aru_	0.38900	0.47620	0.40870	0.47620
1a0aA-1ash_	0.42100	0.44050	0.43250	0.44050
1a0aA-1ast_	0.39300	0.44840	0.45240	0.45240
1a0aA-1at0_	0.25800	0.30560	0.29370	0.30560
1a0aA-1at3A	0.37700	0.40080	0.39680	0.40080
1a0aA-1atb_	0.29000	0.25810	0.24190	0.25810
1a0aA-1atg_	0.32500	0.41270	0.38890	0.41270
1a0aA-1atiA	0.43700	0.48410	0.44440	0.48410
1a0aA-1atx_	0.31500	0.30430	0.30980	0.30980
1a0aA-1atzA	0.40900	0.43250	0.42460	0.43250
1a0aA-1au1A	0.45200	0.46430	0.44840	0.46430
1a0aA-1aua_	0.42900	0.44050	0.44050	0.44050
1a0aA-1auiA	0.44400	0.47220	0.46430	0.47220
1a0aA-1auiB	0.34100	0.40080	0.40480	0.40480
1a0aA-1auk_	0.39300	0.44050	0.44840	0.44840
1a0aA-1auoA	0.41300	0.44050	0.43650	0.44050
1a0aA-1autC	0.36100	0.37700	0.38100	0.38100
1a0aA-1autL	0.35700	0.32140	0.34130	0.34130
1a0aA-1auvA	0.37700	0.40870	0.40480	0.40870
1a0aA-1auyA	0.29400	0.29760	0.29760	0.29760
1a0aA-1auz_	0.33300	0.38890	0.34130	0.38890
1a0aA-1avaA	0.36900	0.40080	0.38890	0.40080
1a0aA-1avaC	0.30600	0.33330	0.35710	0.35710
1a0aA-1avgI	0.27000	0.31750	0.34130	0.34130
1a0aA-1avpA	0.41300	0.42460	0.42460	0.42460
1a0aA-1avqA	0.38100	0.38890	0.38890	0.38890
1a0aA-1aw0_	0.32900	0.37300	0.35710	0.37300
1a0aA-1aw9_	0.43300	0.42860	0.44050	0.44050
1a0aA-1awcB	0.25800	0.33330	0.35320	0.35320
1a0aA-1awj_	0.26600	0.27780	0.27380	0.27780
1a0aA-1ax4A	0.46000	0.47220	0.46830	0.47220
1a0aA-1ax8_	0.42100	0.42460	0.42860	0.42860
1a0aA-1axcA	0.35700	0.40080	0.40080	0.40080
1a0aA-1axiB	0.25000	0.30160	0.30560	0.30560
1a0aA-1axn_	0.37700	0.42060	0.40480	0.42060
1a0cA-1a0fA	0.27500	0.28360	0.27110	0.28360
1a0cA-1a0i_	0.15900	0.14230	0.15290	0.15290
1a0cA-1a0p_	0.15200	0.17620	0.15500	0.17620
1a0cA-1a0tP	0.15500	0.11990	0.13560	0.13560
1a0cA-1a12A	0.17000	0.13220	0.13400	0.13400
1a0cA-1a17_	0.28500	0.30030	0.25940	0.30030
1a0cA-1a1iA	0.33800	0.30590	0.32650	0.32650
1a0cA-1a1vA	0.15900	0.12590	0.16140	0.16140
1a0cA-1a1w_	0.31600	0.35840	0.34940	0.35840
1a0cA-1a1x_	0.22900	0.27830	0.26420	0.27830
1a0cA-1a26_	0.14600	0.14740	0.14390	0.14740
1a0cA-1a28A	0.20500	0.21410	0.18230	0.21410
1a0cA-1a2oA	0.19000	0.16430	0.18800	0.18800
1a0cA-1a2pA	0.25500	0.28700	0.28010	0.28700
1a0cA-1a2vA	0.12600	0.11040	0.13440	0.13440
1a0cA-1a2zA	0.26500	0.27270	0.25000	0.27270
1a0cA-1a31A	0.12900	0.12760	0.12360	0.12760
1a0cA-1a32_	0.42600	0.44410	0.43530	0.44410
1a0cA-1a34A	0.19900	0.26190	0.19390	0.26190
1a0cA-1a3aA	0.26600	0.27760	0.27410	0.27760
1a0cA-1a3c_	0.28200	0.31780	0.27410	0.31780
1a0cA-1a3k_	0.23500	0.23720	0.23720	0.23720
1a0cA-1a3qA	0.15400	0.15440	0.15260	0.15440
1a0cA-1a3wA	0.27100	0.27970	0.28320	0.28320
1a0cA-1a41_	0.20500	0.19800	0.19680	0.19800
1a0cA-1a44_	0.21500	0.20540	0.18510	0.20540
1a0cA-1a48_	0.17600	0.16950	0.14680	0.16950
1a0cA-1a4iA	0.20400	0.19210	0.19820	0.19820
1a0cA-1a4mA	0.35500	0.34100	0.35030	0.35030
1a0cA-1a4pA	0.34800	0.41300	0.41850	0.41850
1a0cA-1a4sA	0.15900	0.14300	0.15270	0.15270
1a0cA-1a4yA	0.17500	0.17450	0.16480	0.17450
1a0cA-1a53_	0.40700	0.37850	0.40490	0.40490
1a0cA-1a59_	0.15300	0.14390	0.14320	0.14390
1a0cA-1a5t_	0.16200	0.16410	0.15710	0.16410
1a0cA-1a62_	0.31800	0.31760	0.33200	0.33200
1a0cA-1a6cA	0.12100	0.14190	0.11500	0.14190
1a0cA-1a6dA	0.13300	0.11100	0.12700	0.12700
1a0cA-1a6f_	0.35400	0.38720	0.33190	0.38720
1a0cA-1a6jA	0.25700	0.27830	0.25830	0.27830
1a0cA-1a6m_	0.32500	0.33280	0.33770	0.33770
1a0cA-1a6q_	0.18600	0.16740	0.14670	0.16740
1a0cA-1a6s_	0.31300	0.36210	0.34770	0.36210
1a0cA-1a73A	0.24700	0.25930	0.23610	0.25930
1a0cA-1a77_	0.19100	0.18890	0.20240	0.20240
1a0cA-1a79A	0.25900	0.26750	0.25290	0.26750
1a0cA-1a7j_	0.21200	0.18640	0.19090	0.19090
1a0cA-1a7s_	0.19900	0.21830	0.17310	0.21830
1a0cA-1a7tA	0.23100	0.23350	0.24120	0.24120
1a0cA-1a7vA	0.33200	0.34600	0.32400	0.34600
1a0cA-1a81A	0.15400	0.16630	0.17220	0.17220
1a0cA-1a8d_	0.10200	0.10980	0.12360	0.12360
1a0cA-1a8e_	0.15300	0.17710	0.14360	0.17710
1a0cA-1a8h_	0.14800	0.14590	0.14930	0.14930
1a0cA-1a8i_	0.18100	0.14990	0.16820	0.16820
1a0cA-1a8l_	0.19700	0.22350	0.20580	0.22350
1a0cA-1a8o_	0.44300	0.45450	0.43940	0.45450
1a0cA-1a8p_	0.22200	0.22370	0.22670	0.22670
1a0cA-1a8q_	0.25300	0.24540	0.24910	0.24910
1a0cA-1a8rA	0.19500	0.20360	0.18780	0.20360
1a0cA-1a8y_	0.14300	0.13310	0.14130	0.14130
1a0cA-1a99A	0.14400	0.16640	0.15840	0.16640
1a0cA-1a9nA	0.37300	0.37960	0.35800	0.37960
1a0cA-1a9xA	0.15600	0.14930	0.14420	0.14930
1a0cA-1a9xB	0.14900	0.15210	0.14550	0.15210
1a0cA-1aa6_	0.14400	0.13670	0.13220	0.13670
1a0cA-1aa7A	0.26400	0.28320	0.27850	0.28320
1a0cA-1aac_	0.25700	0.33330	0.26670	0.33330
1a0cA-1ab4_	0.12500	0.12760	0.13620	0.13620
1a0cA-1abrB	0.15600	0.13300	0.15360	0.15360
1a0cA-1abv_	0.31200	0.34520	0.33810	0.34520
1a0cA-1ac5_	0.18900	0.16360	0.17330	0.17330
1a0cA-1ac6A	0.24800	0.28860	0.27270	0.28860
1a0cA-1acc_	0.13300	0.12190	0.13040	0.13040
1a0cA-1acf_	0.32600	0.28000	0.29800	0.29800
1a0cA-1aco_	0.15600	0.15680	0.13160	0.15680
1a0cA-1acz_	0.22500	0.28240	0.26390	0.28240
1a0cA-1ad1A	0.42300	0.43470	0.40340	0.43470
1a0cA-1ad2_	0.22800	0.21880	0.21990	0.21990
1a0cA-1ad3A	0.12900	0.12760	0.14990	0.14990
1a0cA-1adn_	0.30400	0.29620	0.30160	0.30160
1a0cA-1adr_	0.31200	0.38160	0.32570	0.38160
1a0cA-1adt_	0.16700	0.17030	0.16450	0.17030
1a0cA-1ae9A	0.21200	0.24560	0.25290	0.25290
1a0cA-1aep_	0.28900	0.27610	0.33820	0.33820
1a0cA-1af7_	0.19900	0.19980	0.17970	0.19980
1a0cA-1af8_	0.33400	0.37500	0.37210	0.37500
1a0cA-1afj_	0.37500	0.38890	0.39240	0.39240
1a0cA-1afp_	0.34800	0.39220	0.39220	0.39220
1a0cA-1afrA	0.17200	0.15650	0.13620	0.15650
1a0cA-1afwA	0.16500	0.13400	0.12120	0.13400
1a0cA-1agg_	0.42200	0.42190	0.40620	0.42190
1a0cA-1agi_	0.25400	0.28000	0.28400	0.28400
1a0cA-1agjA	0.18800	0.17870	0.21690	0.21690
1a0cA-1agqA	0.23900	0.30490	0.31870	0.31870
1a0cA-1agrE	0.32600	0.33400	0.33400	0.33400
1a0cA-1ah7_	0.20300	0.22140	0.23270	0.23270
1a0cA-1aho_	0.37100	0.41410	0.41410	0.41410
1a0cA-1ahsA	0.31300	0.31550	0.26790	0.31550
1a0cA-1aihA	0.24100	0.22350	0.21320	0.22350
1a0cA-1ail_	0.50700	0.51790	0.50360	0.51790
1a0cA-1air_	0.16800	0.16480	0.17260	0.17260
1a0cA-1aisA	0.21400	0.24310	0.22790	0.24310
1a0cA-1aisB	0.23600	0.22930	0.21110	0.22930
1a0cA-1aiw_	0.35100	0.39920	0.38710	0.39920
1a0cA-1ajsA	0.16100	0.16080	0.16320	0.16320
1a0cA-1ak0_	0.18800	0.19980	0.18940	0.19980
1a0cA-1ak4C	0.28400	0.29660	0.27590	0.29660
1a0cA-1ak5_	0.31700	0.29030	0.31080	0.31080
1a0cA-1ak7_	0.24000	0.24570	0.22130	0.24570
1a0cA-1akhA	0.54600	0.59180	0.58160	0.59180
1a0cA-1akjD	0.24800	0.26540	0.24780	0.26540
1a0cA-1ako_	0.25700	0.24440	0.24160	0.24440
1a0cA-1akp_	0.25000	0.26750	0.24340	0.26750
1a0cA-1aky_	0.28400	0.29010	0.28440	0.29010
1a0cA-1al01	0.28800	0.27100	0.25000	0.27100
1a0cA-1al3_	0.17200	0.17410	0.17620	0.17620
1a0cA-1allA	0.28700	0.29220	0.26090	0.29220
1a0cA-1aln_	0.18700	0.17090	0.15730	0.17090
1a0cA-1alu_	0.27400	0.29460	0.29140	0.29460
1a0cA-1alvA	0.25900	0.27890	0.25140	0.27890
1a0cA-1aly_	0.26900	0.27050	0.26540	0.27050
1a0cA-1am2_	0.18600	0.18920	0.21130	0.21130
1a0cA-1am7A	0.21800	0.26000	0.24000	0.26000
1a0cA-1am9A	0.44400	0.45000	0.44690	0.45000
1a0cA-1amf_	0.17500	0.17100	0.16880	0.17100
1a0cA-1amk_	0.39000	0.39400	0.38800	0.39400
1a0cA-1amm_	0.23000	0.21260	0.22560	0.22560
1a0cA-1amp_	0.20300	0.19670	0.18130	0.19670
1a0cA-1amuA	0.16600	0.13560	0.16300	0.16300
1a0cA-1amx_	0.21000	0.27000	0.24000	0.27000
1a0cA-1an8_	0.18700	0.18330	0.18570	0.18570
1a0cA-1an9A	0.16200	0.14930	0.15740	0.15740
1a0cA-1aoa_	0.19900	0.20650	0.19130	0.20650
1a0cA-1aocA	0.21300	0.21290	0.20140	0.21290
1a0cA-1aoeA	0.25400	0.24220	0.23830	0.24220
1a0cA-1aohA	0.24100	0.25870	0.26400	0.26400
1a0cA-1aol_	0.18000	0.17180	0.16850	0.17180
1a0cA-1aop_	0.12400	0.12930	0.11380	0.12930
1a0cA-1aorA	0.14600	0.13730	0.13270	0.13730
1a0cA-1aoy_	0.39700	0.40380	0.38140	0.40380
1a0cA-1aozA	0.13700	0.14760	0.12360	0.14760
1a0cA-1ap8_	0.22900	0.23590	0.23000	0.23590
1a0cA-1apj_	0.32800	0.32090	0.33110	0.33110
1a0cA-1apmE	0.14900	0.14740	0.14740	0.14740
1a0cA-1apq_	0.38200	0.41980	0.43870	0.43870
1a0cA-1apxA	0.19900	0.18070	0.19980	0.19980
1a0cA-1aq0A	0.37200	0.35210	0.34970	0.35210
1a0cA-1aqb_	0.23400	0.26290	0.25710	0.26290
1a0cA-1aqcA	0.28300	0.33880	0.33470	0.33880
1a0cA-1aqe_	0.25500	0.34770	0.32050	0.34770
1a0cA-1aqt_	0.27800	0.27780	0.27780	0.27780
1a0cA-1aquA	0.18100	0.19310	0.18770	0.19310
1a0cA-1aqzA	0.23400	0.23940	0.25350	0.25350
1a0cA-1arb_	0.16100	0.18440	0.16830	0.18440
1a0cA-1aru_	0.15600	0.15550	0.15400	0.15550
1a0cA-1ash_	0.32100	0.32820	0.32820	0.32820
1a0cA-1ast_	0.21400	0.21370	0.21000	0.21370
1a0cA-1at0_	0.19700	0.20770	0.20770	0.20770
1a0cA-1at3A	0.17600	0.18550	0.18430	0.18550
1a0cA-1atb_	0.25400	0.37900	0.37500	0.37900
1a0cA-1atg_	0.18000	0.18400	0.18400	0.18400
1a0cA-1atiA	0.12200	0.12470	0.09900	0.12470
1a0cA-1atx_	0.33200	0.41850	0.44570	0.44570
1a0cA-1atzA	0.34200	0.29620	0.33420	0.33420
1a0cA-1au1A	0.25000	0.25900	0.25900	0.25900
1a0cA-1aua_	0.23200	0.21110	0.21200	0.21200
1a0cA-1auiA	0.17400	0.15810	0.16800	0.16800
1a0cA-1auiB	0.27000	0.25300	0.21670	0.25300
1a0cA-1auk_	0.16600	0.18020	0.17050	0.18020
1a0cA-1auoA	0.29500	0.29470	0.30160	0.30160
1a0cA-1autC	0.18300	0.17990	0.16420	0.17990
1a0cA-1autL	0.28600	0.27860	0.27860	0.27860
1a0cA-1auvA	0.21200	0.18000	0.19950	0.19950
1a0cA-1auyA	0.22900	0.23160	0.21780	0.23160
1a0cA-1auz_	0.47400	0.49570	0.50650	0.50650
1a0cA-1avaA	0.26700	0.27360	0.27730	0.27730
1a0cA-1avaC	0.17400	0.19890	0.17130	0.19890
1a0cA-1avgI	0.21700	0.23590	0.25700	0.25700
1a0cA-1avpA	0.22900	0.23770	0.22430	0.23770
1a0cA-1avqA	0.21600	0.21380	0.20070	0.21380
1a0cA-1aw0_	0.37500	0.41670	0.41670	0.41670
1a0cA-1aw9_	0.26200	0.25580	0.25810	0.25810
1a0cA-1awcB	0.29700	0.32520	0.31540	0.32520
1a0cA-1awj_	0.26900	0.29220	0.31490	0.31490
1a0cA-1ax4A	0.15000	0.15270	0.12760	0.15270
1a0cA-1ax8_	0.28700	0.31730	0.31540	0.31730
1a0cA-1axcA	0.16200	0.17370	0.16160	0.17370
1a0cA-1axiB	0.20200	0.20160	0.19760	0.20160
1a0cA-1axn_	0.17100	0.17180	0.17340	0.17340
1a0fA-1a0i_	0.20000	0.20270	0.20770	0.20770
1a0fA-1a0p_	0.20400	0.19530	0.20270	0.20270
1a0fA-1a0tP	0.23100	0.20650	0.22640	0.22640
1a0fA-1a12A	0.22500	0.26870	0.23630	0.26870
1a0fA-1a17_	0.27400	0.24210	0.30970	0.30970
1a0fA-1a1iA	0.27600	0.30000	0.30590	0.30590
1a0fA-1a1vA	0.18500	0.20020	0.20400	0.20400
1a0fA-1a1w_	0.31300	0.39460	0.39760	0.39760
1a0fA-1a1x_	0.22200	0.25470	0.23350	0.25470
1a0fA-1a26_	0.20500	0.25370	0.20150	0.25370
1a0fA-1a28A	0.22100	0.23260	0.24380	0.24380
1a0fA-1a2oA	0.20900	0.21020	0.19530	0.21020
1a0fA-1a2pA	0.24300	0.24540	0.24310	0.24540
1a0fA-1a2vA	0.19800	0.19400	0.20150	0.20150
1a0fA-1a2zA	0.21600	0.22390	0.20520	0.22390
1a0fA-1a31A	0.19500	0.20900	0.19030	0.20900
1a0fA-1a32_	0.47600	0.49120	0.49410	0.49410
1a0fA-1a34A	0.16800	0.18540	0.19730	0.19730
1a0fA-1a3aA	0.25500	0.25170	0.25520	0.25520
1a0fA-1a3c_	0.24200	0.24400	0.24400	0.24400
1a0fA-1a3k_	0.20800	0.19710	0.20620	0.20620
1a0fA-1a3qA	0.20800	0.21140	0.18530	0.21140
1a0fA-1a3wA	0.26700	0.25250	0.25250	0.25250
1a0fA-1a41_	0.21900	0.20020	0.19150	0.20020
1a0fA-1a44_	0.17000	0.19050	0.17030	0.19050
1a0fA-1a48_	0.23800	0.24500	0.23010	0.24500
1a0fA-1a4iA	0.23500	0.23010	0.23760	0.23760
1a0fA-1a4mA	0.25600	0.23760	0.25000	0.25000
1a0fA-1a4pA	0.30700	0.33970	0.32880	0.33970
1a0fA-1a4sA	0.21300	0.21890	0.22760	0.22760
1a0fA-1a4yA	0.23500	0.24130	0.22140	0.24130
1a0fA-1a53_	0.21100	0.21890	0.22010	0.22010
1a0fA-1a59_	0.24300	0.24880	0.22760	0.24880
1a0fA-1a5t_	0.22300	0.23260	0.23760	0.23760
1a0fA-1a62_	0.25000	0.26430	0.26430	0.26430
1a0fA-1a6cA	0.15500	0.17910	0.17410	0.17910
1a0fA-1a6dA	0.24800	0.25500	0.23760	0.25500
1a0fA-1a6f_	0.30300	0.33630	0.34510	0.34510
1a0fA-1a6jA	0.24700	0.27670	0.26330	0.27670
1a0fA-1a6m_	0.29600	0.29640	0.32280	0.32280
1a0fA-1a6q_	0.26400	0.26620	0.26740	0.26740
1a0fA-1a6s_	0.38200	0.38510	0.37070	0.38510
1a0fA-1a73A	0.23800	0.22380	0.22990	0.22990
1a0fA-1a77_	0.21100	0.20150	0.20650	0.20650
1a0fA-1a79A	0.21500	0.23830	0.23390	0.23830
1a0fA-1a7j_	0.23900	0.23010	0.22640	0.23010
1a0fA-1a7s_	0.17200	0.17910	0.16790	0.17910
1a0fA-1a7tA	0.23600	0.23630	0.23260	0.23630
1a0fA-1a7vA	0.34400	0.35200	0.35600	0.35600
1a0fA-1a81A	0.18400	0.19030	0.18660	0.19030
1a0fA-1a8d_	0.19900	0.19280	0.20270	0.20270
1a0fA-1a8e_	0.20800	0.21520	0.22890	0.22890
1a0fA-1a8h_	0.23800	0.23010	0.24130	0.24130
1a0fA-1a8i_	0.23600	0.25000	0.23380	0.25000
1a0fA-1a8l_	0.22100	0.22640	0.21640	0.22640
1a0fA-1a8o_	0.35600	0.41290	0.41290	0.41290
1a0fA-1a8p_	0.24900	0.21270	0.26370	0.26370
1a0fA-1a8q_	0.21000	0.21270	0.20900	0.21270
1a0fA-1a8rA	0.20300	0.19780	0.18910	0.19780
1a0fA-1a8y_	0.23800	0.20770	0.24380	0.24380
1a0fA-1a99A	0.22100	0.24380	0.23880	0.24380
1a0fA-1a9nA	0.21500	0.23300	0.22990	0.23300
1a0fA-1a9xA	0.24800	0.25870	0.23510	0.25870
1a0fA-1a9xB	0.21100	0.22260	0.24500	0.24500
1a0fA-1aa6_	0.21400	0.23130	0.23130	0.23130
1a0fA-1aa7A	0.30500	0.29910	0.31650	0.31650
1a0fA-1aac_	0.23600	0.26190	0.27860	0.27860
1a0fA-1ab4_	0.21500	0.23510	0.19900	0.23510
1a0fA-1abrB	0.19500	0.20020	0.17540	0.20020
1a0fA-1abv_	0.34500	0.34760	0.34520	0.34760
1a0fA-1ac5_	0.21400	0.23010	0.21890	0.23010
1a0fA-1ac6A	0.22000	0.23410	0.25000	0.25000
1a0fA-1acc_	0.18800	0.20150	0.19780	0.20150
1a0fA-1acf_	0.30800	0.27600	0.29600	0.29600
1a0fA-1aco_	0.25100	0.22760	0.23130	0.23130
1a0fA-1acz_	0.23400	0.26390	0.25230	0.26390
1a0fA-1ad1A	0.23000	0.24000	0.22640	0.24000
1a0fA-1ad2_	0.18000	0.18780	0.19030	0.19030
1a0fA-1ad3A	0.22000	0.22510	0.21520	0.22510
1a0fA-1adn_	0.25800	0.27990	0.27720	0.27990
1a0fA-1adr_	0.35500	0.43090	0.40130	0.43090
1a0fA-1adt_	0.21100	0.20520	0.19900	0.20520
1a0fA-1ae9A	0.20900	0.21050	0.21490	0.21490
1a0fA-1aep_	0.31900	0.32030	0.33010	0.33010
1a0fA-1af7_	0.21900	0.23760	0.22760	0.23760
1a0fA-1af8_	0.30500	0.36630	0.36920	0.36920
1a0fA-1afj_	0.36500	0.40280	0.39580	0.40280
1a0fA-1afp_	0.39200	0.41180	0.41670	0.41670
1a0fA-1afrA	0.26100	0.26990	0.23880	0.26990
1a0fA-1afwA	0.22000	0.21390	0.23760	0.23760
1a0fA-1agg_	0.38000	0.35420	0.40620	0.40620
1a0fA-1agi_	0.22000	0.24200	0.24800	0.24800
1a0fA-1agjA	0.18500	0.16420	0.16540	0.16540
1a0fA-1agqA	0.22500	0.23900	0.25000	0.25000
1a0fA-1agrE	0.30700	0.32420	0.31840	0.32420
1a0fA-1ah7_	0.21000	0.21770	0.21890	0.21890
1a0fA-1aho_	0.32800	0.37500	0.37500	0.37500
1a0fA-1ahsA	0.23400	0.24010	0.21630	0.24010
1a0fA-1aihA	0.19100	0.20440	0.20440	0.20440
1a0fA-1ail_	0.50400	0.52860	0.52860	0.52860
1a0fA-1air_	0.19700	0.20270	0.19400	0.20270
1a0fA-1aisA	0.17000	0.18510	0.16990	0.18510
1a0fA-1aisB	0.19200	0.20730	0.21370	0.21370
1a0fA-1aiw_	0.30200	0.35080	0.35480	0.35480
1a0fA-1ajsA	0.22400	0.24380	0.25120	0.25120
1a0fA-1ak0_	0.20300	0.20650	0.19900	0.20650
1a0fA-1ak4C	0.25300	0.26900	0.26900	0.26900
1a0fA-1ak5_	0.22000	0.21890	0.21140	0.21890
1a0fA-1ak7_	0.20700	0.22560	0.19250	0.22560
1a0fA-1akhA	0.49000	0.53060	0.53570	0.53570
1a0fA-1akjD	0.20600	0.22150	0.24780	0.24780
1a0fA-1ako_	0.27900	0.28230	0.27860	0.28230
1a0fA-1akp_	0.22600	0.25220	0.24340	0.25220
1a0fA-1aky_	0.21500	0.21020	0.22760	0.22760
1a0fA-1al01	0.22700	0.24480	0.23080	0.24480
1a0fA-1al3_	0.20000	0.20650	0.19530	0.20650
1a0fA-1allA	0.28100	0.29690	0.26560	0.29690
1a0fA-1aln_	0.20900	0.22140	0.21640	0.22140
1a0fA-1alu_	0.27900	0.27870	0.27870	0.27870
1a0fA-1alvA	0.25600	0.24710	0.26450	0.26450
1a0fA-1aly_	0.19500	0.21400	0.20030	0.21400
1a0fA-1am2_	0.17000	0.18090	0.17400	0.18090
1a0fA-1am7A	0.24500	0.23670	0.24170	0.24170
1a0fA-1am9A	0.35000	0.36250	0.36250	0.36250
1a0fA-1amf_	0.18700	0.21640	0.19900	0.21640
1a0fA-1amk_	0.23400	0.23760	0.24000	0.24000
1a0fA-1amm_	0.19100	0.18820	0.17670	0.18820
1a0fA-1amp_	0.24100	0.22640	0.24250	0.24250
1a0fA-1amuA	0.22000	0.21890	0.22140	0.22140
1a0fA-1amx_	0.20200	0.23170	0.21500	0.23170
1a0fA-1an8_	0.18700	0.19400	0.18160	0.19400
1a0fA-1an9A	0.18400	0.20400	0.23380	0.23380
1a0fA-1aoa_	0.19800	0.21770	0.23760	0.23760
1a0fA-1aocA	0.18300	0.19290	0.19430	0.19430
1a0fA-1aoeA	0.19900	0.19920	0.18620	0.19920
1a0fA-1aohA	0.20600	0.20100	0.20280	0.20280
1a0fA-1aol_	0.22300	0.19400	0.18410	0.19400
1a0fA-1aop_	0.20400	0.21270	0.19900	0.21270
1a0fA-1aorA	0.27200	0.26120	0.26000	0.26120
1a0fA-1aoy_	0.32100	0.36540	0.34940	0.36540
1a0fA-1aozA	0.25700	0.25750	0.21270	0.25750
1a0fA-1ap8_	0.21400	0.22390	0.20150	0.22390
1a0fA-1apj_	0.31100	0.35140	0.34460	0.35140
1a0fA-1apmE	0.22000	0.22760	0.20270	0.22760
1a0fA-1apq_	0.29200	0.39620	0.40090	0.40090
1a0fA-1apxA	0.20100	0.19150	0.19030	0.19150
1a0fA-1aq0A	0.24100	0.23260	0.23760	0.23760
1a0fA-1aqb_	0.18900	0.22290	0.20710	0.22290
1a0fA-1aqcA	0.22700	0.28720	0.27480	0.28720
1a0fA-1aqe_	0.27700	0.30230	0.30000	0.30230
1a0fA-1aqt_	0.26300	0.28700	0.28700	0.28700
1a0fA-1aquA	0.21100	0.24630	0.25120	0.25120
1a0fA-1aqzA	0.17600	0.20250	0.19370	0.20250
1a0fA-1arb_	0.17400	0.17660	0.17790	0.17790
1a0fA-1aru_	0.19400	0.21770	0.21140	0.21770
1a0fA-1ash_	0.32700	0.33160	0.32990	0.33160
1a0fA-1ast_	0.19500	0.19130	0.20130	0.20130
1a0fA-1at0_	0.19900	0.19540	0.18490	0.19540
1a0fA-1at3A	0.17400	0.19900	0.19280	0.19900
1a0fA-1atb_	0.39100	0.39920	0.39920	0.39920
1a0fA-1atg_	0.21300	0.23010	0.19150	0.23010
1a0fA-1atiA	0.22300	0.21640	0.22390	0.22390
1a0fA-1atx_	0.40200	0.45110	0.46200	0.46200
1a0fA-1atzA	0.23800	0.22280	0.22830	0.22830
1a0fA-1au1A	0.24800	0.25750	0.25150	0.25750
1a0fA-1aua_	0.22800	0.23380	0.23510	0.23510
1a0fA-1auiA	0.22400	0.21390	0.21390	0.21390
1a0fA-1auiB	0.23600	0.23790	0.23180	0.23790
1a0fA-1auk_	0.27900	0.29350	0.28730	0.29350
1a0fA-1auoA	0.21300	0.20900	0.22760	0.22760
1a0fA-1autC	0.17900	0.18030	0.17910	0.18030
1a0fA-1autL	0.26300	0.27080	0.25260	0.27080
1a0fA-1auvA	0.20100	0.19530	0.19150	0.19530
1a0fA-1auyA	0.19600	0.18710	0.17640	0.18710
1a0fA-1auz_	0.28700	0.34270	0.34270	0.34270
1a0fA-1avaA	0.24000	0.26370	0.24130	0.26370
1a0fA-1avaC	0.16900	0.17820	0.17820	0.17820
1a0fA-1avgI	0.15300	0.22010	0.21650	0.22010
1a0fA-1avpA	0.22000	0.20520	0.20020	0.20520
1a0fA-1avqA	0.21600	0.21520	0.19280	0.21520
1a0fA-1aw0_	0.34400	0.40280	0.40280	0.40280
1a0fA-1aw9_	0.62600	0.64930	0.64930	0.64930
1a0fA-1awcB	0.23200	0.25820	0.24180	0.25820
1a0fA-1awj_	0.25600	0.29220	0.28900	0.29220
1a0fA-1ax4A	0.21400	0.23010	0.25000	0.25000
1a0fA-1ax8_	0.29600	0.30380	0.30380	0.30380
1a0fA-1axcA	0.18500	0.17660	0.18530	0.18530
1a0fA-1axiB	0.17300	0.14920	0.16230	0.16230
1a0fA-1axn_	0.25500	0.24750	0.22510	0.24750
1a0i_-1a0p_	0.15500	0.14940	0.13650	0.14940
1a0i_-1a0tP	0.14300	0.13630	0.12500	0.13630
1a0i_-1a12A	0.12500	0.14010	0.12880	0.14010
1a0i_-1a17_	0.22000	0.23740	0.22800	0.23740
1a0i_-1a1iA	0.30000	0.31760	0.31470	0.31760
1a0i_-1a1vA	0.15500	0.16340	0.13480	0.16340
1a0i_-1a1w_	0.43400	0.42470	0.43980	0.43980
1a0i_-1a1x_	0.26700	0.32080	0.32550	0.32550
1a0i_-1a26_	0.13000	0.13480	0.12050	0.13480
1a0i_-1a28A	0.17300	0.18230	0.18820	0.18820
1a0i_-1a2oA	0.14700	0.13780	0.13780	0.13780
1a0i_-1a2pA	0.29200	0.35190	0.34950	0.35190
1a0i_-1a2vA	0.14900	0.20030	0.16490	0.20030
1a0i_-1a2zA	0.17800	0.20450	0.18520	0.20450
1a0i_-1a31A	0.13000	0.13180	0.14010	0.14010
1a0i_-1a32_	0.36200	0.36470	0.37060	0.37060
1a0i_-1a34A	0.21900	0.23640	0.21090	0.23640
1a0i_-1a3aA	0.24800	0.25690	0.23280	0.25690
1a0i_-1a3c_	0.26500	0.23950	0.25750	0.25750
1a0i_-1a3k_	0.24600	0.25730	0.25550	0.25730
1a0i_-1a3qA	0.16600	0.15530	0.16840	0.16840
1a0i_-1a3wA	0.16400	0.16190	0.16790	0.16790
1a0i_-1a41_	0.17500	0.19120	0.16520	0.19120
1a0i_-1a44_	0.23400	0.24320	0.24320	0.24320
1a0i_-1a48_	0.16100	0.14430	0.14930	0.14930
1a0i_-1a4iA	0.15100	0.14210	0.15350	0.15350
1a0i_-1a4mA	0.15200	0.15440	0.13930	0.15440
1a0i_-1a4pA	0.31800	0.35330	0.36410	0.36410
1a0i_-1a4sA	0.15100	0.15510	0.13860	0.15510
1a0i_-1a4yA	0.14900	0.14760	0.14160	0.14760
1a0i_-1a53_	0.16800	0.17310	0.17810	0.17810
1a0i_-1a59_	0.13600	0.13100	0.13930	0.13930
1a0i_-1a5t_	0.13900	0.12230	0.11920	0.12230
1a0i_-1a62_	0.22500	0.30940	0.30940	0.30940
1a0i_-1a6cA	0.12700	0.15440	0.13480	0.15440
1a0i_-1a6dA	0.14000	0.13930	0.12650	0.13930
1a0i_-1a6f_	0.31900	0.36280	0.36280	0.36280
1a0i_-1a6jA	0.22700	0.22330	0.21830	0.22330
1a0i_-1a6m_	0.28000	0.27980	0.28970	0.28970
1a0i_-1a6q_	0.14800	0.15510	0.14310	0.15510
1a0i_-1a6s_	0.37900	0.37930	0.30460	0.37930
1a0i_-1a73A	0.20200	0.21450	0.21910	0.21910
1a0i_-1a77_	0.12900	0.13890	0.13970	0.13970
1a0i_-1a79A	0.22100	0.23680	0.22510	0.23680
1a0i_-1a7j_	0.17400	0.14700	0.16040	0.16040
1a0i_-1a7s_	0.16500	0.18100	0.16970	0.18100
1a0i_-1a7tA	0.18200	0.19820	0.17840	0.19820
1a0i_-1a7vA	0.26200	0.28000	0.27400	0.28000
1a0i_-1a81A	0.15500	0.16140	0.15060	0.16140
1a0i_-1a8d_	0.15100	0.14530	0.15960	0.15960
1a0i_-1a8e_	0.16600	0.15580	0.14440	0.15580
1a0i_-1a8h_	0.20500	0.16720	0.18830	0.18830
1a0i_-1a8i_	0.16800	0.16870	0.15890	0.16870
1a0i_-1a8l_	0.17700	0.17370	0.17810	0.17810
1a0i_-1a8o_	0.34800	0.41670	0.39770	0.41670
1a0i_-1a8p_	0.16600	0.16340	0.16830	0.16830
1a0i_-1a8q_	0.17900	0.17340	0.16790	0.17340
1a0i_-1a8rA	0.17500	0.18100	0.16860	0.18100
1a0i_-1a8y_	0.14500	0.12120	0.13550	0.13550
1a0i_-1a99A	0.13300	0.13630	0.12730	0.13630
1a0i_-1a9nA	0.21600	0.21910	0.21600	0.21910
1a0i_-1a9xA	0.18600	0.15590	0.16490	0.16490
1a0i_-1a9xB	0.13900	0.14460	0.12730	0.14460
1a0i_-1aa6_	0.16400	0.15890	0.15360	0.15890
1a0i_-1aa7A	0.19800	0.23260	0.22940	0.23260
1a0i_-1aac_	0.27600	0.32140	0.25710	0.32140
1a0i_-1ab4_	0.14900	0.14380	0.13780	0.14380
1a0i_-1abrB	0.15200	0.13580	0.15640	0.15640
1a0i_-1abv_	0.29300	0.30240	0.31190	0.31190
1a0i_-1ac5_	0.17400	0.16110	0.14460	0.16110
1a0i_-1ac6A	0.28000	0.36140	0.31360	0.36140
1a0i_-1acc_	0.16000	0.17390	0.15440	0.17390
1a0i_-1acf_	0.28200	0.31400	0.31600	0.31600
1a0i_-1aco_	0.17500	0.15810	0.16720	0.16720
1a0i_-1acz_	0.25200	0.32180	0.35420	0.35420
1a0i_-1ad1A	0.17900	0.17800	0.17610	0.17800
1a0i_-1ad2_	0.17000	0.22100	0.21880	0.22100
1a0i_-1ad3A	0.14500	0.14230	0.15290	0.15290
1a0i_-1adn_	0.26900	0.32070	0.30160	0.32070
1a0i_-1adr_	0.38800	0.42110	0.43090	0.43090
1a0i_-1adt_	0.14900	0.14870	0.15530	0.15530
1a0i_-1ae9A	0.21800	0.22080	0.21490	0.22080
1a0i_-1aep_	0.23000	0.26140	0.25980	0.26140
1a0i_-1af7_	0.13000	0.16330	0.17340	0.17340
1a0i_-1af8_	0.33400	0.35470	0.34590	0.35470
1a0i_-1afj_	0.34000	0.38540	0.38540	0.38540
1a0i_-1afp_	0.55400	0.59800	0.57840	0.59800
1a0i_-1afrA	0.14000	0.14680	0.14380	0.14680
1a0i_-1afwA	0.13500	0.13700	0.12500	0.13700
1a0i_-1agg_	0.33300	0.41670	0.41670	0.41670
1a0i_-1agi_	0.25400	0.25000	0.24000	0.25000
1a0i_-1agjA	0.14800	0.17460	0.18700	0.18700
1a0i_-1agqA	0.22300	0.29950	0.29950	0.29950
1a0i_-1agrE	0.24000	0.25590	0.26170	0.26170
1a0i_-1ah7_	0.17600	0.17550	0.18270	0.18270
1a0i_-1aho_	0.32400	0.40230	0.40620	0.40620
1a0i_-1ahsA	0.23400	0.25400	0.22220	0.25400
1a0i_-1aihA	0.20600	0.21470	0.22210	0.22210
1a0i_-1ail_	0.37500	0.40000	0.40000	0.40000
1a0i_-1air_	0.11700	0.13860	0.12800	0.13860
1a0i_-1aisA	0.21400	0.23340	0.22650	0.23340
1a0i_-1aisB	0.24900	0.22540	0.22020	0.22540
1a0i_-1aiw_	0.26600	0.38710	0.38710	0.38710
1a0i_-1ajsA	0.14700	0.14310	0.13250	0.14310
1a0i_-1ak0_	0.13000	0.15620	0.15150	0.15620
1a0i_-1ak4C	0.21600	0.29140	0.29140	0.29140
1a0i_-1ak5_	0.15500	0.15050	0.14890	0.15050
1a0i_-1ak7_	0.20500	0.20690	0.19400	0.20690
1a0i_-1akhA	0.50000	0.51530	0.53060	0.53060
1a0i_-1akjD	0.34200	0.35750	0.30920	0.35750
1a0i_-1ako_	0.17400	0.17350	0.17630	0.17630
1a0i_-1akp_	0.22100	0.32680	0.26540	0.32680
1a0i_-1aky_	0.20100	0.20530	0.17550	0.20530
1a0i_-1al01	0.24500	0.24300	0.24830	0.24830
1a0i_-1al3_	0.14000	0.16670	0.17090	0.17090
1a0i_-1allA	0.23900	0.23910	0.24530	0.24530
1a0i_-1aln_	0.15000	0.14970	0.14030	0.14970
1a0i_-1alu_	0.25300	0.26590	0.21500	0.26590
1a0i_-1alvA	0.20100	0.22250	0.20810	0.22250
1a0i_-1aly_	0.19200	0.22260	0.21400	0.22260
1a0i_-1am2_	0.19200	0.20030	0.17130	0.20030
1a0i_-1am7A	0.22300	0.25330	0.23500	0.25330
1a0i_-1am9A	0.33400	0.40310	0.39690	0.40310
1a0i_-1amf_	0.18900	0.17640	0.19700	0.19700
1a0i_-1amk_	0.18000	0.18000	0.17800	0.18000
1a0i_-1amm_	0.21800	0.22410	0.22840	0.22840
1a0i_-1amp_	0.16300	0.16920	0.16320	0.16920
1a0i_-1amuA	0.16100	0.14610	0.14160	0.14610
1a0i_-1amx_	0.21500	0.22670	0.25830	0.25830
1a0i_-1an8_	0.21000	0.22940	0.21600	0.22940
1a0i_-1an9A	0.13200	0.13700	0.13030	0.13700
1a0i_-1aoa_	0.16400	0.21760	0.21360	0.21760
1a0i_-1aocA	0.18400	0.19290	0.20000	0.20000
1a0i_-1aoeA	0.19000	0.19530	0.19530	0.19530
1a0i_-1aohA	0.19900	0.24480	0.22730	0.24480
1a0i_-1aol_	0.15200	0.20930	0.17730	0.20930
1a0i_-1aop_	0.15500	0.13330	0.12800	0.13330
1a0i_-1aorA	0.14800	0.16190	0.14610	0.16190
1a0i_-1aoy_	0.35600	0.39100	0.39420	0.39420
1a0i_-1aozA	0.16800	0.14310	0.14910	0.14910
1a0i_-1ap8_	0.19600	0.20420	0.18430	0.20420
1a0i_-1apj_	0.35800	0.43240	0.42570	0.43240
1a0i_-1apmE	0.12700	0.14010	0.13030	0.14010
1a0i_-1apq_	0.45300	0.44340	0.44340	0.44340
1a0i_-1apxA	0.16000	0.16770	0.16970	0.16970
1a0i_-1aq0A	0.15400	0.16420	0.17320	0.17320
1a0i_-1aqb_	0.23400	0.23570	0.22710	0.23570
1a0i_-1aqcA	0.21500	0.29130	0.29130	0.29130
1a0i_-1aqe_	0.24800	0.33860	0.35680	0.35680
1a0i_-1aqt_	0.22600	0.23890	0.28520	0.28520
1a0i_-1aquA	0.14700	0.14680	0.16730	0.16730
1a0i_-1aqzA	0.22700	0.26060	0.25180	0.26060
1a0i_-1arb_	0.15900	0.15870	0.14640	0.15870
1a0i_-1aru_	0.12800	0.13400	0.12420	0.13400
1a0i_-1ash_	0.27900	0.30610	0.28400	0.30610
1a0i_-1ast_	0.16300	0.17250	0.17250	0.17250
1a0i_-1at0_	0.20400	0.25530	0.22010	0.25530
1a0i_-1at3A	0.18200	0.20050	0.18550	0.20050
1a0i_-1atb_	0.35100	0.41940	0.37100	0.41940
1a0i_-1atg_	0.19300	0.20780	0.20350	0.20780
1a0i_-1atiA	0.15000	0.13330	0.14010	0.14010
1a0i_-1atx_	0.41800	0.47280	0.42930	0.47280
1a0i_-1atzA	0.20700	0.21600	0.21470	0.21600
1a0i_-1au1A	0.22700	0.24250	0.23190	0.24250
1a0i_-1aua_	0.16000	0.14020	0.13260	0.14020
1a0i_-1auiA	0.13400	0.14230	0.12730	0.14230
1a0i_-1auiB	0.19400	0.21210	0.22270	0.22270
1a0i_-1auk_	0.14500	0.16940	0.14310	0.16940
1a0i_-1auoA	0.19200	0.19500	0.18460	0.19500
1a0i_-1autC	0.16300	0.16840	0.16210	0.16840
1a0i_-1autL	0.30500	0.27340	0.30210	0.30210
1a0i_-1auvA	0.18300	0.18710	0.18530	0.18710
1a0i_-1auyA	0.20400	0.22550	0.24230	0.24230
1a0i_-1auz_	0.26900	0.29090	0.29090	0.29090
1a0i_-1avaA	0.16600	0.15290	0.17320	0.17320
1a0i_-1avaC	0.24000	0.20580	0.18230	0.20580
1a0i_-1avgI	0.21700	0.25880	0.25180	0.25880
1a0i_-1avpA	0.17300	0.18140	0.20340	0.20340
1a0i_-1avqA	0.17800	0.16230	0.17650	0.17650
1a0i_-1aw0_	0.40600	0.40280	0.40620	0.40620
1a0i_-1aw9_	0.19300	0.19440	0.18750	0.19440
1a0i_-1awcB	0.20300	0.22390	0.22060	0.22390
1a0i_-1awj_	0.24400	0.36040	0.38310	0.38310
1a0i_-1ax4A	0.13900	0.13400	0.13180	0.13400
1a0i_-1ax8_	0.29800	0.30000	0.29230	0.30000
1a0i_-1axcA	0.17800	0.16570	0.15360	0.16570
1a0i_-1axiB	0.19200	0.20160	0.20290	0.20290
1a0i_-1axn_	0.13800	0.14090	0.14160	0.14160
1a0p_-1a0tP	0.13700	0.15500	0.14580	0.15500
1a0p_-1a12A	0.16500	0.16420	0.16330	0.16420
1a0p_-1a17_	0.25500	0.22640	0.23900	0.23900
1a0p_-1a1iA	0.29700	0.38530	0.37350	0.38530
1a0p_-1a1vA	0.17200	0.16140	0.15500	0.16140
1a0p_-1a1w_	0.44900	0.46390	0.46690	0.46690
1a0p_-1a1x_	0.23100	0.31370	0.26420	0.31370
1a0p_-1a26_	0.19100	0.19560	0.19650	0.19650
1a0p_-1a28A	0.19100	0.17530	0.17130	0.17530
1a0p_-1a2oA	0.15900	0.17250	0.15870	0.17250
1a0p_-1a2pA	0.26900	0.27550	0.28470	0.28470
1a0p_-1a2vA	0.16600	0.18360	0.15040	0.18360
1a0p_-1a2zA	0.17600	0.18750	0.17950	0.18750
1a0p_-1a31A	0.32300	0.31370	0.32930	0.32930
1a0p_-1a32_	0.41500	0.42940	0.38240	0.42940
1a0p_-1a34A	0.20400	0.20920	0.19730	0.20920
1a0p_-1a3aA	0.25300	0.26030	0.23970	0.26030
1a0p_-1a3c_	0.24100	0.20630	0.26510	0.26510
1a0p_-1a3k_	0.18600	0.24450	0.22990	0.24450
1a0p_-1a3qA	0.14100	0.14390	0.15130	0.15130
1a0p_-1a3wA	0.18000	0.18450	0.15680	0.18450
1a0p_-1a41_	0.32600	0.28730	0.36200	0.36200
1a0p_-1a44_	0.17600	0.18510	0.17970	0.18510
1a0p_-1a48_	0.14800	0.15220	0.16240	0.16240
1a0p_-1a4iA	0.14400	0.16700	0.17530	0.17530
1a0p_-1a4mA	0.16500	0.16510	0.16510	0.16510
1a0p_-1a4pA	0.40200	0.39130	0.39950	0.39950
1a0p_-1a4sA	0.18400	0.18170	0.15500	0.18170
1a0p_-1a4yA	0.18500	0.13280	0.16050	0.16050
1a0p_-1a53_	0.16400	0.16090	0.16800	0.16800
1a0p_-1a59_	0.18600	0.20850	0.21490	0.21490
1a0p_-1a5t_	0.19600	0.17800	0.16700	0.17800
1a0p_-1a62_	0.25400	0.30740	0.25610	0.30740
1a0p_-1a6cA	0.15200	0.15220	0.17070	0.17070
1a0p_-1a6dA	0.18000	0.19280	0.17160	0.19280
1a0p_-1a6f_	0.31600	0.31190	0.31420	0.31420
1a0p_-1a6jA	0.24700	0.25830	0.24500	0.25830
1a0p_-1a6m_	0.28500	0.29300	0.29140	0.29300
1a0p_-1a6q_	0.21800	0.15500	0.17990	0.17990
1a0p_-1a6s_	0.45700	0.47990	0.47700	0.47990
1a0p_-1a73A	0.21500	0.23920	0.22070	0.23920
1a0p_-1a77_	0.15700	0.15770	0.15410	0.15770
1a0p_-1a79A	0.18900	0.24850	0.21780	0.24850
1a0p_-1a7j_	0.14400	0.14760	0.15680	0.15680
1a0p_-1a7s_	0.16100	0.17420	0.17190	0.17420
1a0p_-1a7tA	0.16400	0.19160	0.16080	0.19160
1a0p_-1a7vA	0.27000	0.28400	0.29200	0.29200
1a0p_-1a81A	0.16500	0.15450	0.15750	0.15750
1a0p_-1a8d_	0.18300	0.16880	0.15410	0.16880
1a0p_-1a8e_	0.18000	0.16240	0.17900	0.17900
1a0p_-1a8h_	0.17800	0.17800	0.17900	0.17900
1a0p_-1a8i_	0.18800	0.17440	0.20300	0.20300
1a0p_-1a8l_	0.16200	0.16810	0.16480	0.16810
1a0p_-1a8o_	0.46600	0.46210	0.46210	0.46210
1a0p_-1a8p_	0.18000	0.18290	0.16540	0.18290
1a0p_-1a8q_	0.15500	0.14850	0.17440	0.17440
1a0p_-1a8rA	0.19500	0.19340	0.18550	0.19340
1a0p_-1a8y_	0.15700	0.15680	0.14580	0.15680
1a0p_-1a99A	0.18400	0.16510	0.17620	0.17620
1a0p_-1a9nA	0.16500	0.23460	0.22840	0.23460
1a0p_-1a9xA	0.23400	0.20850	0.19000	0.20850
1a0p_-1a9xB	0.16600	0.16700	0.16970	0.16970
1a0p_-1aa6_	0.19100	0.17440	0.21130	0.21130
1a0p_-1aa7A	0.23300	0.27530	0.24370	0.27530
1a0p_-1aac_	0.25200	0.25710	0.23100	0.25710
1a0p_-1ab4_	0.16600	0.17340	0.16330	0.17340
1a0p_-1abrB	0.16000	0.12830	0.13760	0.13760
1a0p_-1abv_	0.38800	0.38810	0.32380	0.38810
1a0p_-1ac5_	0.16500	0.17340	0.17900	0.17900
1a0p_-1ac6A	0.21100	0.24090	0.22270	0.24090
1a0p_-1acc_	0.17200	0.16510	0.15130	0.16510
1a0p_-1acf_	0.30600	0.30200	0.29400	0.30200
1a0p_-1aco_	0.19200	0.22420	0.18170	0.22420
1a0p_-1acz_	0.24500	0.27080	0.25000	0.27080
1a0p_-1ad1A	0.16200	0.16860	0.15440	0.16860
1a0p_-1ad2_	0.22200	0.18750	0.19200	0.19200
1a0p_-1ad3A	0.16300	0.15870	0.15770	0.15870
1a0p_-1adn_	0.21700	0.27990	0.30160	0.30160
1a0p_-1adr_	0.39500	0.43420	0.46710	0.46710
1a0p_-1adt_	0.16100	0.15130	0.16880	0.16880
1a0p_-1ae9A	0.52600	0.53360	0.52920	0.53360
1a0p_-1aep_	0.27100	0.25490	0.25650	0.25650
1a0p_-1af7_	0.17900	0.16790	0.14670	0.16790
1a0p_-1af8_	0.39800	0.43310	0.42730	0.43310
1a0p_-1afj_	0.39600	0.44100	0.38890	0.44100
1a0p_-1afp_	0.51000	0.55390	0.54410	0.55390
1a0p_-1afrA	0.16300	0.15870	0.16240	0.16240
1a0p_-1afwA	0.16800	0.16790	0.19930	0.19930
1a0p_-1agg_	0.32800	0.42710	0.39060	0.42710
1a0p_-1agi_	0.22200	0.27200	0.24000	0.27200
1a0p_-1agjA	0.18400	0.16530	0.17460	0.17460
1a0p_-1agqA	0.22300	0.30490	0.26100	0.30490
1a0p_-1agrE	0.26600	0.29300	0.30080	0.30080
1a0p_-1ah7_	0.21900	0.16430	0.16840	0.16840
1a0p_-1aho_	0.38300	0.41020	0.40230	0.41020
1a0p_-1ahsA	0.20800	0.22820	0.22620	0.22820
1a0p_-1aihA	0.48100	0.49710	0.50000	0.50000
1a0p_-1ail_	0.50700	0.47140	0.51790	0.51790
1a0p_-1air_	0.15800	0.14940	0.15960	0.15960
1a0p_-1aisA	0.19600	0.19750	0.19610	0.19750
1a0p_-1aisB	0.22200	0.22670	0.22150	0.22670
1a0p_-1aiw_	0.34700	0.36290	0.33060	0.36290
1a0p_-1ajsA	0.18800	0.16140	0.17340	0.17340
1a0p_-1ak0_	0.21500	0.15910	0.16100	0.16100
1a0p_-1ak4C	0.28600	0.27930	0.28450	0.28450
1a0p_-1ak5_	0.18200	0.16140	0.15040	0.16140
1a0p_-1ak7_	0.23400	0.20400	0.21120	0.21120
1a0p_-1akhA	0.56600	0.62760	0.62760	0.62760
1a0p_-1akjD	0.24600	0.24120	0.24780	0.24780
1a0p_-1ako_	0.13200	0.14370	0.14460	0.14460
1a0p_-1akp_	0.23500	0.26320	0.24340	0.26320
1a0p_-1aky_	0.17900	0.19040	0.16630	0.19040
1a0p_-1al01	0.26200	0.26570	0.29200	0.29200
1a0p_-1al3_	0.16900	0.15400	0.17620	0.17620
1a0p_-1allA	0.29100	0.27030	0.28120	0.28120
1a0p_-1aln_	0.16100	0.16790	0.14670	0.16790
1a0p_-1alu_	0.26100	0.24520	0.25480	0.25480
1a0p_-1alvA	0.23800	0.23700	0.24280	0.24280
1a0p_-1aly_	0.19200	0.20550	0.20210	0.20550
1a0p_-1am2_	0.21800	0.22100	0.21270	0.22100
1a0p_-1am7A	0.24000	0.25830	0.26000	0.26000
1a0p_-1am9A	0.35900	0.40310	0.40000	0.40310
1a0p_-1amf_	0.18900	0.16990	0.16880	0.16990
1a0p_-1amk_	0.17400	0.18400	0.19000	0.19000
1a0p_-1amm_	0.20300	0.20260	0.16810	0.20260
1a0p_-1amp_	0.15500	0.16880	0.15590	0.16880
1a0p_-1amuA	0.20900	0.19370	0.15960	0.19370
1a0p_-1amx_	0.18800	0.21000	0.21500	0.21500
1a0p_-1an8_	0.17100	0.17720	0.18930	0.18930
1a0p_-1an9A	0.15600	0.16510	0.15310	0.16510
1a0p_-1aoa_	0.18300	0.19030	0.19030	0.19030
1a0p_-1aocA	0.22600	0.22710	0.19710	0.22710
1a0p_-1aoeA	0.16900	0.18750	0.18750	0.18750
1a0p_-1aohA	0.21500	0.21500	0.20450	0.21500
1a0p_-1aol_	0.18800	0.20040	0.19820	0.20040
1a0p_-1aop_	0.21200	0.19830	0.20850	0.20850
1a0p_-1aorA	0.21600	0.19560	0.23060	0.23060
1a0p_-1aoy_	0.45800	0.48720	0.48400	0.48720
1a0p_-1aozA	0.17100	0.16970	0.16700	0.16970
1a0p_-1ap8_	0.15600	0.16430	0.15380	0.16430
1a0p_-1apj_	0.28000	0.34120	0.34120	0.34120
1a0p_-1apmE	0.17500	0.17340	0.15310	0.17340
1a0p_-1apq_	0.34900	0.39150	0.41510	0.41510
1a0p_-1apxA	0.18000	0.18780	0.18780	0.18780
1a0p_-1aq0A	0.18800	0.16970	0.17710	0.17710
1a0p_-1aqb_	0.19000	0.19570	0.20570	0.20570
1a0p_-1aqcA	0.32000	0.30990	0.29750	0.30990
1a0p_-1aqe_	0.29300	0.29770	0.30910	0.30910
1a0p_-1aqt_	0.24600	0.25370	0.27590	0.27590
1a0p_-1aquA	0.16100	0.14020	0.14670	0.14670
1a0p_-1aqzA	0.23600	0.27290	0.26410	0.27290
1a0p_-1arb_	0.16100	0.15970	0.15590	0.15970
1a0p_-1aru_	0.17700	0.20760	0.19370	0.20760
1a0p_-1ash_	0.28200	0.26700	0.26870	0.26870
1a0p_-1ast_	0.18600	0.19630	0.20130	0.20130
1a0p_-1at0_	0.20200	0.20770	0.20250	0.20770
1a0p_-1at3A	0.19600	0.19820	0.20160	0.20160
1a0p_-1atb_	0.29400	0.33870	0.36290	0.36290
1a0p_-1atg_	0.17400	0.17860	0.15910	0.17860
1a0p_-1atiA	0.15300	0.15220	0.15310	0.15310
1a0p_-1atx_	0.33700	0.40760	0.36960	0.40760
1a0p_-1atzA	0.20000	0.20790	0.21330	0.21330
1a0p_-1au1A	0.23600	0.24250	0.25300	0.25300
1a0p_-1aua_	0.18300	0.16880	0.17800	0.17800
1a0p_-1auiA	0.18100	0.16970	0.16050	0.16970
1a0p_-1auiB	0.25200	0.23180	0.21820	0.23180
1a0p_-1auk_	0.16500	0.15130	0.16700	0.16700
1a0p_-1auoA	0.17400	0.18120	0.19500	0.19500
1a0p_-1autC	0.18300	0.19560	0.17780	0.19560
1a0p_-1autL	0.25300	0.28650	0.26300	0.28650
1a0p_-1auvA	0.16500	0.13840	0.15130	0.15130
1a0p_-1auyA	0.16600	0.19170	0.19480	0.19480
1a0p_-1auz_	0.28400	0.28230	0.28020	0.28230
1a0p_-1avaA	0.17200	0.17620	0.14940	0.17620
1a0p_-1avaC	0.24400	0.22510	0.24860	0.24860
1a0p_-1avgI	0.23100	0.25350	0.21480	0.25350
1a0p_-1avpA	0.19000	0.19850	0.19730	0.19850
1a0p_-1avqA	0.19500	0.18310	0.16450	0.18310
1a0p_-1aw0_	0.41300	0.44440	0.44790	0.44790
1a0p_-1aw9_	0.19900	0.18290	0.18750	0.18750
1a0p_-1awcB	0.23500	0.25330	0.24840	0.25330
1a0p_-1awj_	0.36000	0.37010	0.34420	0.37010
1a0p_-1ax4A	0.18000	0.18360	0.18080	0.18360
1a0p_-1ax8_	0.30400	0.31150	0.30000	0.31150
1a0p_-1axcA	0.16800	0.17570	0.16970	0.17570
1a0p_-1axiB	0.17500	0.17800	0.17150	0.17800
1a0p_-1axn_	0.16100	0.15220	0.16510	0.16510
1a0tP-1a12A	0.15800	0.13970	0.16460	0.16460
1a0tP-1a17_	0.21700	0.20440	0.21070	0.21070
1a0tP-1a1iA	0.29700	0.26760	0.35290	0.35290
1a0tP-1a1vA	0.11100	0.11620	0.10770	0.11620
1a0tP-1a1w_	0.30700	0.34340	0.31330	0.34340
1a0tP-1a1x_	0.24300	0.35140	0.34200	0.35140
1a0tP-1a26_	0.13700	0.13530	0.12110	0.13530
1a0tP-1a28A	0.13700	0.15440	0.14340	0.15440
1a0tP-1a2oA	0.14300	0.11380	0.12250	0.12250
1a0tP-1a2pA	0.30600	0.37270	0.32640	0.37270
1a0tP-1a2vA	0.13700	0.15800	0.12890	0.15800
1a0tP-1a2zA	0.16700	0.17730	0.16250	0.17730
1a0tP-1a31A	0.13000	0.11800	0.11920	0.11920
1a0tP-1a32_	0.25600	0.31470	0.30290	0.31470
1a0tP-1a34A	0.22800	0.22960	0.22960	0.22960
1a0tP-1a3aA	0.21600	0.22070	0.25520	0.25520
1a0tP-1a3c_	0.22700	0.24400	0.21990	0.24400
1a0tP-1a3k_	0.24300	0.28650	0.31020	0.31020
1a0tP-1a3qA	0.14900	0.14910	0.12810	0.14910
1a0tP-1a3wA	0.15900	0.13440	0.13140	0.13440
1a0tP-1a41_	0.17500	0.21830	0.20590	0.21830
1a0tP-1a44_	0.18900	0.23110	0.20680	0.23110
1a0tP-1a48_	0.13000	0.14770	0.14180	0.14770
1a0tP-1a4iA	0.15300	0.17020	0.17280	0.17280
1a0tP-1a4mA	0.17800	0.13680	0.15330	0.15330
1a0tP-1a4pA	0.31500	0.29350	0.32880	0.32880
1a0tP-1a4sA	0.09800	0.11560	0.11200	0.11560
1a0tP-1a4yA	0.14600	0.10350	0.14160	0.14160
1a0tP-1a53_	0.16500	0.17910	0.15380	0.17910
1a0tP-1a59_	0.10700	0.11800	0.11540	0.11800
1a0tP-1a5t_	0.13700	0.12000	0.14090	0.14090
1a0tP-1a62_	0.19900	0.27050	0.25820	0.27050
1a0tP-1a6cA	0.10800	0.12050	0.11680	0.12050
1a0tP-1a6dA	0.11100	0.11860	0.10110	0.11860
1a0tP-1a6f_	0.23500	0.25660	0.27650	0.27650
1a0tP-1a6jA	0.24200	0.24830	0.22670	0.24830
1a0tP-1a6m_	0.20200	0.21850	0.21850	0.21850
1a0tP-1a6q_	0.16200	0.15220	0.15430	0.15430
1a0tP-1a6s_	0.27900	0.33620	0.29890	0.33620
1a0tP-1a73A	0.16800	0.23920	0.23920	0.23920
1a0tP-1a77_	0.13500	0.14760	0.13810	0.14760
1a0tP-1a79A	0.24400	0.25000	0.25150	0.25150
1a0tP-1a7j_	0.16100	0.15500	0.16670	0.16670
1a0tP-1a7s_	0.17200	0.18440	0.16400	0.18440
1a0tP-1a7tA	0.20200	0.20150	0.22030	0.22030
1a0tP-1a7vA	0.27000	0.29600	0.28800	0.29600
1a0tP-1a81A	0.15800	0.19000	0.17620	0.19000
1a0tP-1a8d_	0.12200	0.12710	0.12710	0.12710
1a0tP-1a8e_	0.13100	0.11780	0.12920	0.12920
1a0tP-1a8h_	0.13100	0.13080	0.11440	0.13080
1a0tP-1a8i_	0.14200	0.13320	0.12290	0.13320
1a0tP-1a8l_	0.18100	0.19580	0.17920	0.19580
1a0tP-1a8o_	0.33300	0.38640	0.37500	0.38640
1a0tP-1a8p_	0.16200	0.16150	0.16540	0.16540
1a0tP-1a8q_	0.17200	0.16700	0.15880	0.16700
1a0tP-1a8rA	0.24000	0.27490	0.25110	0.27490
1a0tP-1a8y_	0.14900	0.14500	0.15380	0.15380
1a0tP-1a99A	0.12100	0.12020	0.12980	0.12980
1a0tP-1a9nA	0.25000	0.24690	0.25000	0.25000
1a0tP-1a9xA	0.19300	0.16950	0.16530	0.16950
1a0tP-1a9xB	0.11300	0.12300	0.12570	0.12570
1a0tP-1aa6_	0.12400	0.11680	0.12770	0.12770
1a0tP-1aa7A	0.18700	0.20890	0.18990	0.20890
1a0tP-1aac_	0.24800	0.30240	0.28810	0.30240
1a0tP-1ab4_	0.10900	0.12530	0.11920	0.12530
1a0tP-1abrB	0.14300	0.15260	0.16390	0.16390
1a0tP-1abv_	0.23300	0.28100	0.27620	0.28100
1a0tP-1ac5_	0.12900	0.13080	0.12590	0.13080
1a0tP-1ac6A	0.28400	0.30230	0.35450	0.35450
1a0tP-1acc_	0.11300	0.11380	0.12950	0.12950
1a0tP-1acf_	0.27600	0.31400	0.32000	0.32000
1a0tP-1aco_	0.13200	0.14770	0.13920	0.14770
1a0tP-1acz_	0.27100	0.30320	0.27550	0.30320
1a0tP-1ad1A	0.20100	0.17800	0.16760	0.17800
1a0tP-1ad2_	0.16900	0.16410	0.17080	0.17080
1a0tP-1ad3A	0.10400	0.12110	0.10960	0.12110
1a0tP-1adn_	0.27200	0.33700	0.32610	0.33700
1a0tP-1adr_	0.33900	0.35530	0.33220	0.35530
1a0tP-1adt_	0.15300	0.14950	0.18110	0.18110
1a0tP-1ae9A	0.16200	0.20610	0.18270	0.20610
1a0tP-1aep_	0.18300	0.21410	0.21240	0.21410
1a0tP-1af7_	0.16200	0.13960	0.15510	0.15510
1a0tP-1af8_	0.30500	0.33140	0.29360	0.33140
1a0tP-1afj_	0.28500	0.38890	0.38190	0.38890
1a0tP-1afp_	0.38200	0.49510	0.43630	0.49510
1a0tP-1afrA	0.14600	0.13120	0.12610	0.13120
1a0tP-1afwA	0.11700	0.13010	0.11860	0.13010
1a0tP-1agg_	0.38000	0.42190	0.40620	0.42190
1a0tP-1agi_	0.22400	0.28400	0.26400	0.28400
1a0tP-1agjA	0.15900	0.18700	0.17870	0.18700
1a0tP-1agqA	0.38700	0.40110	0.37910	0.40110
1a0tP-1agrE	0.22100	0.25980	0.27730	0.27730
1a0tP-1ah7_	0.15100	0.12960	0.16020	0.16020
1a0tP-1aho_	0.37100	0.40230	0.41410	0.41410
1a0tP-1ahsA	0.25400	0.27980	0.26190	0.27980
1a0tP-1aihA	0.17100	0.22940	0.20740	0.22940
1a0tP-1ail_	0.30700	0.35360	0.35710	0.35710
1a0tP-1air_	0.14500	0.13990	0.14770	0.14770
1a0tP-1aisA	0.19300	0.21820	0.23070	0.23070
1a0tP-1aisB	0.19900	0.19170	0.17620	0.19170
1a0tP-1aiw_	0.35500	0.41130	0.38710	0.41130
1a0tP-1ajsA	0.11300	0.11530	0.11830	0.11830
1a0tP-1ak0_	0.15200	0.15620	0.14580	0.15620
1a0tP-1ak4C	0.18600	0.21720	0.21900	0.21900
1a0tP-1ak5_	0.13100	0.12310	0.14130	0.14130
1a0tP-1ak7_	0.20100	0.22270	0.19970	0.22270
1a0tP-1akhA	0.38800	0.43370	0.40310	0.43370
1a0tP-1akjD	0.24600	0.29170	0.27410	0.29170
1a0tP-1ako_	0.20200	0.19590	0.19680	0.19680
1a0tP-1akp_	0.22600	0.29610	0.26540	0.29610
1a0tP-1aky_	0.19400	0.18460	0.18000	0.18460
1a0tP-1al01	0.23600	0.25000	0.22380	0.25000
1a0tP-1al3_	0.13800	0.16670	0.16350	0.16670
1a0tP-1allA	0.20300	0.20940	0.17970	0.20940
1a0tP-1aln_	0.18500	0.19640	0.15140	0.19640
1a0tP-1alu_	0.22000	0.21660	0.20060	0.21660
1a0tP-1alvA	0.19400	0.21100	0.17920	0.21100
1a0tP-1aly_	0.25300	0.27050	0.26540	0.27050
1a0tP-1am2_	0.18800	0.20990	0.20580	0.20990
1a0tP-1am7A	0.18700	0.24830	0.24330	0.24830
1a0tP-1am9A	0.26300	0.32500	0.28440	0.32500
1a0tP-1amf_	0.14700	0.16770	0.15800	0.16770
1a0tP-1amk_	0.20400	0.17600	0.19200	0.19200
1a0tP-1amm_	0.19300	0.22560	0.18680	0.22560
1a0tP-1amp_	0.16000	0.17100	0.15460	0.17100
1a0tP-1amuA	0.12200	0.11260	0.13320	0.13320
1a0tP-1amx_	0.32800	0.36000	0.31670	0.36000
1a0tP-1an8_	0.21500	0.20390	0.21240	0.21240
1a0tP-1an9A	0.13400	0.15070	0.14490	0.15070
1a0tP-1aoa_	0.15700	0.17310	0.15590	0.17310
1a0tP-1aocA	0.25900	0.23570	0.19710	0.23570
1a0tP-1aoeA	0.23800	0.17450	0.18230	0.18230
1a0tP-1aohA	0.31500	0.28500	0.30590	0.30590
1a0tP-1aol_	0.16700	0.17290	0.16630	0.17290
1a0tP-1aop_	0.12300	0.13380	0.12590	0.13380
1a0tP-1aorA	0.14100	0.12650	0.13380	0.13380
1a0tP-1aoy_	0.32100	0.34290	0.35260	0.35260
1a0tP-1aozA	0.14600	0.13500	0.13920	0.13920
1a0tP-1ap8_	0.19400	0.19250	0.21130	0.21130
1a0tP-1apj_	0.26700	0.31420	0.29390	0.31420
1a0tP-1apmE	0.13000	0.13640	0.13420	0.13640
1a0tP-1apq_	0.47200	0.50470	0.44810	0.50470
1a0tP-1apxA	0.15900	0.16970	0.16770	0.16970
1a0tP-1aq0A	0.16400	0.16750	0.15850	0.16750
1a0tP-1aqb_	0.29600	0.31000	0.29570	0.31000
1a0tP-1aqcA	0.24400	0.28310	0.26650	0.28310
1a0tP-1aqe_	0.24500	0.26820	0.25000	0.26820
1a0tP-1aqt_	0.20200	0.26850	0.23890	0.26850
1a0tP-1aquA	0.14700	0.13430	0.15840	0.15840
1a0tP-1aqzA	0.20200	0.26230	0.22180	0.26230
1a0tP-1arb_	0.14700	0.16160	0.18440	0.18440
1a0tP-1aru_	0.15300	0.13690	0.13240	0.13690
1a0tP-1ash_	0.21300	0.22790	0.22110	0.22790
1a0tP-1ast_	0.16400	0.17000	0.17870	0.17870
1a0tP-1at0_	0.20400	0.22540	0.22360	0.22540
1a0tP-1at3A	0.15700	0.19590	0.16470	0.19590
1a0tP-1atb_	0.33100	0.40320	0.35890	0.40320
1a0tP-1atg_	0.14800	0.17320	0.16670	0.17320
1a0tP-1atiA	0.11000	0.12050	0.11740	0.12050
1a0tP-1atx_	0.34800	0.42930	0.42390	0.42930
1a0tP-1atzA	0.19300	0.20110	0.20790	0.20790
1a0tP-1au1A	0.18800	0.20780	0.19130	0.20780
1a0tP-1aua_	0.15500	0.13850	0.13940	0.13940
1a0tP-1auiA	0.13500	0.14950	0.11510	0.14950
1a0tP-1auiB	0.18300	0.24390	0.20450	0.24390
1a0tP-1auk_	0.17600	0.14650	0.15860	0.15860
1a0tP-1auoA	0.22100	0.22360	0.21330	0.22360
1a0tP-1autC	0.17400	0.17890	0.17360	0.17890
1a0tP-1autL	0.29900	0.34640	0.33590	0.34640
1a0tP-1auvA	0.13800	0.15070	0.16760	0.16760
1a0tP-1auyA	0.20700	0.23160	0.21930	0.23160
1a0tP-1auz_	0.23700	0.27370	0.28660	0.28660
1a0tP-1avaA	0.15300	0.14760	0.14330	0.14760
1a0tP-1avaC	0.20200	0.23900	0.22380	0.23900
1a0tP-1avgI	0.26600	0.34860	0.30630	0.34860
1a0tP-1avpA	0.19700	0.20710	0.20960	0.20960
1a0tP-1avqA	0.19100	0.19520	0.19520	0.19520
1a0tP-1aw0_	0.27100	0.38890	0.40280	0.40280
1a0tP-1aw9_	0.19300	0.17940	0.18750	0.18750
1a0tP-1awcB	0.22200	0.25330	0.28430	0.28430
1a0tP-1awj_	0.33100	0.35390	0.36360	0.36360
1a0tP-1ax4A	0.13600	0.12170	0.13380	0.13380
1a0tP-1ax8_	0.24400	0.25770	0.21730	0.25770
1a0tP-1axcA	0.17200	0.17170	0.17370	0.17370
1a0tP-1axiB	0.17700	0.20420	0.20420	0.20420
1a0tP-1axn_	0.14500	0.12380	0.14320	0.14320
1a12A-1a17_	0.21700	0.18710	0.21860	0.21860
1a12A-1a1iA	0.34100	0.36470	0.35290	0.36470
1a12A-1a1vA	0.11600	0.10290	0.10970	0.10970
1a12A-1a1w_	0.32800	0.36140	0.34040	0.36140
1a12A-1a1x_	0.31100	0.34200	0.34430	0.34430
1a12A-1a26_	0.12200	0.13110	0.13680	0.13680
1a12A-1a28A	0.18500	0.16930	0.15640	0.16930
1a12A-1a2oA	0.15100	0.13690	0.14050	0.14050
1a12A-1a2pA	0.36300	0.38190	0.30560	0.38190
1a12A-1a2vA	0.15800	0.15020	0.13650	0.15020
1a12A-1a2zA	0.17000	0.18750	0.18750	0.18750
1a12A-1a31A	0.13700	0.12220	0.11470	0.12220
1a12A-1a32_	0.27600	0.27940	0.28820	0.28820
1a12A-1a34A	0.17900	0.22790	0.23130	0.23130
1a12A-1a3aA	0.25900	0.27070	0.22590	0.27070
1a12A-1a3c_	0.23800	0.22890	0.22590	0.22890
1a12A-1a3k_	0.26300	0.27740	0.31570	0.31570
1a12A-1a3qA	0.16800	0.13510	0.14040	0.14040
1a12A-1a3wA	0.13200	0.14460	0.13220	0.14460
1a12A-1a41_	0.21500	0.18210	0.19910	0.19910
1a12A-1a44_	0.23800	0.22300	0.19320	0.22300
1a12A-1a48_	0.18500	0.15770	0.15440	0.15770
1a12A-1a4iA	0.19600	0.18250	0.15440	0.18250
1a12A-1a4mA	0.16500	0.13900	0.14760	0.14760
1a12A-1a4pA	0.32300	0.29890	0.32070	0.32070
1a12A-1a4sA	0.13700	0.11910	0.12910	0.12910
1a12A-1a4yA	0.16000	0.12840	0.13470	0.13470
1a12A-1a53_	0.21000	0.18620	0.15590	0.18620
1a12A-1a59_	0.13700	0.12530	0.13790	0.13790
1a12A-1a5t_	0.13300	0.11530	0.13470	0.13470
1a12A-1a62_	0.27900	0.25610	0.30120	0.30120
1a12A-1a6cA	0.13200	0.11470	0.12470	0.12470
1a12A-1a6dA	0.11400	0.10790	0.11660	0.11660
1a12A-1a6f_	0.26500	0.28980	0.28540	0.28980
1a12A-1a6jA	0.23000	0.25330	0.25330	0.25330
1a12A-1a6m_	0.23500	0.27320	0.23840	0.27320
1a12A-1a6q_	0.18900	0.16940	0.17220	0.17220
1a12A-1a6s_	0.30500	0.29020	0.30750	0.30750
1a12A-1a73A	0.22500	0.21600	0.29010	0.29010
1a12A-1a77_	0.13300	0.13730	0.15480	0.15480
1a12A-1a79A	0.20800	0.25880	0.23100	0.25880
1a12A-1a7j_	0.18600	0.18820	0.17920	0.18820
1a12A-1a7s_	0.21800	0.22060	0.20250	0.22060
1a12A-1a7tA	0.21300	0.18720	0.23570	0.23570
1a12A-1a7vA	0.24400	0.26000	0.26600	0.26600
1a12A-1a81A	0.21700	0.17030	0.18900	0.18900
1a12A-1a8d_	0.13300	0.14590	0.14960	0.14960
1a12A-1a8e_	0.15600	0.14740	0.14820	0.14820
1a12A-1a8h_	0.14200	0.11720	0.12340	0.12340
1a12A-1a8i_	0.15100	0.13340	0.13530	0.13530
1a12A-1a8l_	0.20500	0.20580	0.19140	0.20580
1a12A-1a8o_	0.34500	0.38260	0.38260	0.38260
1a12A-1a8p_	0.18800	0.17610	0.19650	0.19650
1a12A-1a8q_	0.16500	0.16060	0.17430	0.17430
1a12A-1a8rA	0.18400	0.19570	0.19910	0.19910
1a12A-1a8y_	0.16100	0.15830	0.15830	0.15830
1a12A-1a99A	0.14600	0.11580	0.13420	0.13420
1a12A-1a9nA	0.21900	0.23150	0.20830	0.23150
1a12A-1a9xA	0.18300	0.14710	0.15090	0.15090
1a12A-1a9xB	0.14000	0.11310	0.13490	0.13490
1a12A-1aa6_	0.14500	0.14460	0.14460	0.14460
1a12A-1aa7A	0.25500	0.25000	0.27060	0.27060
1a12A-1aac_	0.27100	0.32380	0.31190	0.32380
1a12A-1ab4_	0.11300	0.13090	0.13400	0.13400
1a12A-1abrB	0.19900	0.22660	0.22570	0.22660
1a12A-1abv_	0.25200	0.30710	0.27380	0.30710
1a12A-1ac5_	0.13200	0.13340	0.13590	0.13590
1a12A-1ac6A	0.27700	0.29770	0.27950	0.29770
1a12A-1acc_	0.13000	0.12030	0.11850	0.12030
1a12A-1acf_	0.33000	0.30000	0.32800	0.32800
1a12A-1aco_	0.19300	0.15840	0.15270	0.15840
1a12A-1acz_	0.28900	0.29170	0.28940	0.29170
1a12A-1ad1A	0.22600	0.14110	0.18840	0.18840
1a12A-1ad2_	0.21900	0.20090	0.18420	0.20090
1a12A-1ad3A	0.13100	0.11470	0.12470	0.12470
1a12A-1adn_	0.27400	0.31250	0.29350	0.31250
1a12A-1adr_	0.33600	0.33550	0.33880	0.33880
1a12A-1adt_	0.14700	0.15780	0.14950	0.15780
1a12A-1ae9A	0.19300	0.26170	0.21930	0.26170
1a12A-1aep_	0.20800	0.20920	0.20590	0.20920
1a12A-1af7_	0.17600	0.16150	0.16880	0.16880
1a12A-1af8_	0.29700	0.31980	0.31980	0.31980
1a12A-1afj_	0.35400	0.38540	0.36810	0.38540
1a12A-1afp_	0.46600	0.54410	0.54410	0.54410
1a12A-1afrA	0.13900	0.12100	0.12250	0.12250
1a12A-1afwA	0.12900	0.13780	0.11920	0.13780
1a12A-1agg_	0.41100	0.46350	0.42710	0.46350
1a12A-1agi_	0.25600	0.25400	0.28400	0.28400
1a12A-1agjA	0.18600	0.18290	0.18900	0.18900
1a12A-1agqA	0.26100	0.29670	0.30490	0.30490
1a12A-1agrE	0.26000	0.26170	0.22850	0.26170
1a12A-1ah7_	0.20800	0.18780	0.18980	0.18980
1a12A-1aho_	0.38700	0.39840	0.39840	0.39840
1a12A-1ahsA	0.23800	0.26390	0.26390	0.26390
1a12A-1aihA	0.23100	0.22060	0.22060	0.22060
1a12A-1ail_	0.31100	0.36070	0.37860	0.37860
1a12A-1air_	0.17000	0.14490	0.15480	0.15480
1a12A-1aisA	0.19800	0.20860	0.19610	0.20860
1a12A-1aisB	0.22700	0.21500	0.19560	0.21500
1a12A-1aiw_	0.40300	0.45560	0.45560	0.45560
1a12A-1ajsA	0.12700	0.11410	0.12470	0.12470
1a12A-1ak0_	0.15600	0.17050	0.14960	0.17050
1a12A-1ak4C	0.20200	0.24140	0.22410	0.24140
1a12A-1ak5_	0.13800	0.12840	0.15200	0.15200
1a12A-1ak7_	0.21000	0.21700	0.21980	0.21980
1a12A-1akhA	0.40800	0.42860	0.38270	0.42860
1a12A-1akjD	0.25900	0.26970	0.30700	0.30700
1a12A-1ako_	0.24500	0.19960	0.20620	0.20620
1a12A-1akp_	0.27400	0.30700	0.27850	0.30700
1a12A-1aky_	0.17900	0.18460	0.19270	0.19270
1a12A-1al01	0.26700	0.22030	0.24480	0.24480
1a12A-1al3_	0.15600	0.15510	0.15300	0.15510
1a12A-1allA	0.18900	0.19220	0.20160	0.20160
1a12A-1aln_	0.18700	0.15560	0.17430	0.17430
1a12A-1alu_	0.17400	0.20220	0.18950	0.20220
1a12A-1alvA	0.26200	0.23410	0.22250	0.23410
1a12A-1aly_	0.23600	0.26880	0.23630	0.26880
1a12A-1am2_	0.18200	0.21690	0.19610	0.21690
1a12A-1am7A	0.27700	0.28000	0.27170	0.28000
1a12A-1am9A	0.27200	0.30940	0.30000	0.30940
1a12A-1amf_	0.16200	0.16450	0.17860	0.17860
1a12A-1amk_	0.22000	0.14500	0.17300	0.17300
1a12A-1amm_	0.19100	0.21700	0.21260	0.21700
1a12A-1amp_	0.18600	0.16490	0.16840	0.16840
1a12A-1amuA	0.15700	0.13030	0.14710	0.14710
1a12A-1amx_	0.25000	0.25170	0.25670	0.25670
1a12A-1an8_	0.20900	0.20630	0.21970	0.21970
1a12A-1an9A	0.14000	0.14190	0.14410	0.14410
1a12A-1aoa_	0.24500	0.17910	0.21960	0.21960
1a12A-1aocA	0.18400	0.22570	0.21710	0.22570
1a12A-1aoeA	0.21200	0.23700	0.20440	0.23700
1a12A-1aohA	0.23600	0.22550	0.23780	0.23780
1a12A-1aol_	0.21300	0.20810	0.18280	0.20810
1a12A-1aop_	0.16000	0.15210	0.15710	0.15710
1a12A-1aorA	0.18500	0.18520	0.17020	0.18520
1a12A-1aoy_	0.31700	0.31730	0.32690	0.32690
1a12A-1aozA	0.14700	0.16270	0.15210	0.16270
1a12A-1ap8_	0.19100	0.21480	0.18310	0.21480
1a12A-1apj_	0.34500	0.36490	0.35140	0.36490
1a12A-1apmE	0.16300	0.17820	0.15100	0.17820
1a12A-1apq_	0.46700	0.50000	0.48110	0.50000
1a12A-1apxA	0.18200	0.16570	0.17770	0.17770
1a12A-1aq0A	0.18800	0.14380	0.15770	0.15770
1a12A-1aqb_	0.21400	0.25430	0.25000	0.25430
1a12A-1aqcA	0.26000	0.33680	0.29130	0.33680
1a12A-1aqe_	0.32700	0.30910	0.30910	0.30910
1a12A-1aqt_	0.28300	0.29440	0.27590	0.29440
1a12A-1aquA	0.15900	0.16990	0.15840	0.16990
1a12A-1aqzA	0.23100	0.23590	0.25350	0.25350
1a12A-1arb_	0.17300	0.17110	0.16160	0.17110
1a12A-1aru_	0.14100	0.12200	0.13170	0.13170
1a12A-1ash_	0.23500	0.25850	0.22110	0.25850
1a12A-1ast_	0.22800	0.23620	0.19130	0.23620
1a12A-1at0_	0.25400	0.24300	0.23940	0.24300
1a12A-1at3A	0.16800	0.19470	0.19120	0.19470
1a12A-1atb_	0.37900	0.36690	0.36290	0.36690
1a12A-1atg_	0.16700	0.16340	0.18400	0.18400
1a12A-1atiA	0.12400	0.12590	0.10850	0.12590
1a12A-1atx_	0.39100	0.46740	0.45650	0.46740
1a12A-1atzA	0.22300	0.24860	0.23100	0.24860
1a12A-1au1A	0.16900	0.20030	0.20030	0.20030
1a12A-1aua_	0.17300	0.16050	0.17060	0.17060
1a12A-1auiA	0.15500	0.13430	0.12900	0.13430
1a12A-1auiB	0.21800	0.23480	0.24550	0.24550
1a12A-1auk_	0.17600	0.14650	0.13780	0.14650
1a12A-1auoA	0.19800	0.17430	0.17200	0.17430
1a12A-1autC	0.18300	0.19140	0.20400	0.20400
1a12A-1autL	0.29200	0.33590	0.32030	0.33590
1a12A-1auvA	0.19300	0.18170	0.18350	0.18350
1a12A-1auyA	0.19900	0.22090	0.23010	0.23010
1a12A-1auz_	0.29300	0.26290	0.29090	0.29090
1a12A-1avaA	0.14800	0.13340	0.11600	0.13340
1a12A-1avaC	0.21300	0.25140	0.23760	0.25140
1a12A-1avgI	0.23100	0.27820	0.28350	0.28350
1a12A-1avpA	0.22200	0.23280	0.23040	0.23280
1a12A-1avqA	0.22700	0.19300	0.18530	0.19300
1a12A-1aw0_	0.36500	0.44440	0.39240	0.44440
1a12A-1aw9_	0.21900	0.20830	0.20600	0.20830
1a12A-1awcB	0.24200	0.23860	0.25000	0.25000
1a12A-1awj_	0.33800	0.39290	0.34420	0.39290
1a12A-1ax4A	0.14600	0.14960	0.12910	0.14960
1a12A-1ax8_	0.20000	0.22500	0.22880	0.22880
1a12A-1axcA	0.19800	0.16770	0.17070	0.17070
1a12A-1axiB	0.19600	0.21200	0.21070	0.21200
1a12A-1axn_	0.19700	0.18190	0.16490	0.18190
1a17_-1a1iA	0.30300	0.31760	0.32940	0.32940
1a17_-1a1vA	0.30300	0.30190	0.31290	0.31290
1a17_-1a1w_	0.34900	0.35840	0.36450	0.36450
1a17_-1a1x_	0.20000	0.20990	0.21930	0.21930
1a17_-1a26_	0.25000	0.26420	0.25470	0.26420
1a17_-1a28A	0.24800	0.26730	0.24370	0.26730
1a17_-1a2oA	0.26600	0.24370	0.27200	0.27200
1a17_-1a2pA	0.21800	0.24310	0.23150	0.24310
1a17_-1a2vA	0.20900	0.24690	0.24370	0.24690
1a17_-1a2zA	0.21900	0.22480	0.20910	0.22480
1a17_-1a31A	0.23700	0.23900	0.26420	0.26420
1a17_-1a32_	0.41200	0.44120	0.42650	0.44120
1a17_-1a34A	0.17000	0.17690	0.16330	0.17690
1a17_-1a3aA	0.20900	0.21210	0.23970	0.23970
1a17_-1a3c_	0.20600	0.20750	0.21700	0.21700
1a17_-1a3k_	0.17700	0.16060	0.16790	0.16790
1a17_-1a3qA	0.21200	0.21700	0.19180	0.21700
1a17_-1a3wA	0.29100	0.27670	0.29250	0.29250
1a17_-1a41_	0.21500	0.25790	0.21860	0.25790
1a17_-1a44_	0.18200	0.20440	0.18870	0.20440
1a17_-1a48_	0.22300	0.20910	0.20440	0.20910
1a17_-1a4iA	0.24400	0.22170	0.23270	0.23270
1a17_-1a4mA	0.23900	0.26420	0.24370	0.26420
1a17_-1a4pA	0.33700	0.34780	0.34780	0.34780
1a17_-1a4sA	0.24800	0.26570	0.23580	0.26570
1a17_-1a4yA	0.27000	0.25160	0.28300	0.28300
1a17_-1a53_	0.22200	0.23580	0.22640	0.23580
1a17_-1a59_	0.27200	0.26890	0.24060	0.26890
1a17_-1a5t_	0.23600	0.25470	0.25160	0.25470
1a17_-1a62_	0.26000	0.28070	0.27250	0.28070
1a17_-1a6cA	0.18100	0.22960	0.23110	0.23110
1a17_-1a6dA	0.24800	0.24530	0.26100	0.26100
1a17_-1a6f_	0.25200	0.25880	0.25880	0.25880
1a17_-1a6jA	0.21300	0.21500	0.22670	0.22670
1a17_-1a6m_	0.21900	0.24170	0.23510	0.24170
1a17_-1a6q_	0.24700	0.25000	0.22010	0.25000
1a17_-1a6s_	0.33900	0.36780	0.35920	0.36780
1a17_-1a73A	0.25500	0.26100	0.24840	0.26100
1a17_-1a77_	0.22200	0.25160	0.23580	0.25160
1a17_-1a79A	0.22200	0.23430	0.23580	0.23580
1a17_-1a7j_	0.19300	0.21860	0.22170	0.22170
1a17_-1a7s_	0.16200	0.19030	0.18710	0.19030
1a17_-1a7tA	0.30700	0.31130	0.27360	0.31130
1a17_-1a7vA	0.28400	0.33800	0.33800	0.33800
1a17_-1a81A	0.18900	0.22330	0.22010	0.22330
1a17_-1a8d_	0.18900	0.22170	0.21700	0.22170
1a17_-1a8e_	0.19800	0.21380	0.20750	0.21380
1a17_-1a8h_	0.28600	0.29090	0.29720	0.29720
1a17_-1a8i_	0.27000	0.26890	0.26570	0.26890
1a17_-1a8l_	0.20600	0.22010	0.24370	0.24370
1a17_-1a8o_	0.39800	0.42800	0.41670	0.42800
1a17_-1a8p_	0.24800	0.21860	0.24530	0.24530
1a17_-1a8q_	0.20900	0.26420	0.23110	0.26420
1a17_-1a8rA	0.19800	0.22330	0.21230	0.22330
1a17_-1a8y_	0.20900	0.21540	0.22010	0.22010
1a17_-1a99A	0.19700	0.22960	0.20280	0.22960
1a17_-1a9nA	0.23600	0.24210	0.24370	0.24370
1a17_-1a9xA	0.28900	0.31920	0.22960	0.31920
1a17_-1a9xB	0.21500	0.24530	0.22960	0.24530
1a17_-1aa6_	0.25900	0.25940	0.22010	0.25940
1a17_-1aa7A	0.30100	0.28320	0.30850	0.30850
1a17_-1aac_	0.22100	0.22140	0.22860	0.22860
1a17_-1ab4_	0.28800	0.28770	0.29400	0.29400
1a17_-1abrB	0.19000	0.18870	0.19970	0.19970
1a17_-1abv_	0.27900	0.34290	0.28100	0.34290
1a17_-1ac5_	0.26700	0.26260	0.24210	0.26260
1a17_-1ac6A	0.20500	0.20000	0.22270	0.22270
1a17_-1acc_	0.21200	0.24690	0.28620	0.28620
1a17_-1acf_	0.24000	0.28000	0.27200	0.28000
1a17_-1aco_	0.24200	0.27200	0.24210	0.27200
1a17_-1acz_	0.19900	0.21300	0.20600	0.21300
1a17_-1ad1A	0.25300	0.24840	0.26260	0.26260
1a17_-1ad2_	0.25300	0.26890	0.25790	0.26890
1a17_-1ad3A	0.24700	0.25470	0.22330	0.25470
1a17_-1adn_	0.31800	0.29620	0.28800	0.29620
1a17_-1adr_	0.29300	0.35530	0.33880	0.35530
1a17_-1adt_	0.22500	0.27670	0.27670	0.27670
1a17_-1ae9A	0.21100	0.22010	0.22010	0.22010
1a17_-1aep_	0.29100	0.29740	0.31370	0.31370
1a17_-1af7_	0.22000	0.25310	0.22640	0.25310
1a17_-1af8_	0.29400	0.33140	0.31690	0.33140
1a17_-1afj_	0.34700	0.35760	0.36460	0.36460
1a17_-1afp_	0.31900	0.33330	0.32350	0.33330
1a17_-1afrA	0.26100	0.28300	0.28770	0.28770
1a17_-1afwA	0.22800	0.24370	0.24530	0.24530
1a17_-1agg_	0.35900	0.39060	0.38540	0.39060
1a17_-1agi_	0.19800	0.21400	0.21000	0.21400
1a17_-1agjA	0.23000	0.23580	0.21540	0.23580
1a17_-1agqA	0.21700	0.25270	0.26370	0.26370
1a17_-1agrE	0.29900	0.26560	0.30470	0.30470
1a17_-1ah7_	0.26600	0.26730	0.26570	0.26730
1a17_-1aho_	0.31600	0.33590	0.33590	0.33590
1a17_-1ahsA	0.23000	0.23810	0.23020	0.23810
1a17_-1aihA	0.23600	0.24370	0.24530	0.24530
1a17_-1ail_	0.42500	0.45710	0.44290	0.45710
1a17_-1air_	0.26300	0.29870	0.29560	0.29870
1a17_-1aisA	0.22200	0.21860	0.21540	0.21860
1a17_-1aisB	0.25200	0.24840	0.24840	0.24840
1a17_-1aiw_	0.33900	0.34270	0.33870	0.34270
1a17_-1ajsA	0.28100	0.28930	0.27830	0.28930
1a17_-1ak0_	0.25000	0.24690	0.23900	0.24690
1a17_-1ak4C	0.23800	0.24830	0.22760	0.24830
1a17_-1ak5_	0.23300	0.23740	0.25160	0.25160
1a17_-1ak7_	0.19500	0.22170	0.22170	0.22170
1a17_-1akhA	0.46400	0.50510	0.48470	0.50510
1a17_-1akjD	0.20400	0.21270	0.19960	0.21270
1a17_-1ako_	0.22600	0.24060	0.22960	0.24060
1a17_-1akp_	0.20000	0.19080	0.19520	0.19520
1a17_-1aky_	0.23400	0.24210	0.22640	0.24210
1a17_-1al01	0.23300	0.23950	0.21150	0.23950
1a17_-1al3_	0.18200	0.20750	0.21380	0.21380
1a17_-1allA	0.20800	0.21700	0.20130	0.21700
1a17_-1aln_	0.23400	0.24840	0.25000	0.25000
1a17_-1alu_	0.23200	0.23250	0.23890	0.23890
1a17_-1alvA	0.21100	0.22960	0.22480	0.22960
1a17_-1aly_	0.20200	0.17470	0.17810	0.17810
1a17_-1am2_	0.18700	0.19340	0.19340	0.19340
1a17_-1am7A	0.21800	0.23000	0.25000	0.25000
1a17_-1am9A	0.50000	0.52190	0.51560	0.52190
1a17_-1amf_	0.16700	0.19030	0.18710	0.19030
1a17_-1amk_	0.25300	0.24690	0.25940	0.25940
1a17_-1amm_	0.19800	0.19500	0.19810	0.19810
1a17_-1amp_	0.25300	0.25630	0.26100	0.26100
1a17_-1amuA	0.23600	0.26100	0.28140	0.28140
1a17_-1amx_	0.17300	0.18330	0.19000	0.19000
1a17_-1an8_	0.21700	0.22480	0.06290	0.22480
1a17_-1an9A	0.21700	0.22480	0.21070	0.22480
1a17_-1aoa_	0.21900	0.22800	0.22960	0.22960
1a17_-1aocA	0.17900	0.19650	0.18710	0.19650
1a17_-1aoeA	0.23700	0.21700	0.21380	0.21700
1a17_-1aohA	0.17000	0.18180	0.16780	0.18180
1a17_-1aol_	0.19700	0.20280	0.19650	0.20280
1a17_-1aop_	0.22000	0.23270	0.24210	0.24210
1a17_-1aorA	0.25500	0.26570	0.26260	0.26570
1a17_-1aoy_	0.31100	0.33330	0.33650	0.33650
1a17_-1aozA	0.22000	0.28460	0.28620	0.28620
1a17_-1ap8_	0.19200	0.23270	0.23110	0.23270
1a17_-1apj_	0.30700	0.32090	0.32090	0.32090
1a17_-1apmE	0.21500	0.24060	0.25000	0.25000
1a17_-1apq_	0.34000	0.36320	0.35850	0.36320
1a17_-1apxA	0.22300	0.24690	0.25940	0.25940
1a17_-1aq0A	0.24200	0.24370	0.25160	0.25160
1a17_-1aqb_	0.18400	0.19180	0.19810	0.19810
1a17_-1aqcA	0.25200	0.30370	0.30170	0.30370
1a17_-1aqe_	0.23200	0.27270	0.25230	0.27270
1a17_-1aqt_	0.24400	0.27780	0.27780	0.27780
1a17_-1aquA	0.21500	0.23430	0.24060	0.24060
1a17_-1aqzA	0.16000	0.20250	0.20420	0.20420
1a17_-1arb_	0.20000	0.19810	0.19650	0.19810
1a17_-1aru_	0.22500	0.24370	0.24210	0.24370
1a17_-1ash_	0.20200	0.24150	0.23810	0.24150
1a17_-1ast_	0.20300	0.21070	0.21230	0.21230
1a17_-1at0_	0.17300	0.16200	0.17080	0.17080
1a17_-1at3A	0.19800	0.20600	0.20750	0.20750
1a17_-1atb_	0.25800	0.27420	0.31050	0.31050
1a17_-1atg_	0.19800	0.19650	0.19030	0.19650
1a17_-1atiA	0.22200	0.21700	0.23110	0.23110
1a17_-1atx_	0.40800	0.41300	0.40220	0.41300
1a17_-1atzA	0.20000	0.21860	0.21230	0.21860
1a17_-1au1A	0.24200	0.25160	0.25470	0.25470
1a17_-1aua_	0.24400	0.23110	0.23270	0.23270
1a17_-1auiA	0.27400	0.28930	0.25940	0.28930
1a17_-1auiB	0.20300	0.20440	0.21700	0.21700
1a17_-1auk_	0.24700	0.25000	0.25630	0.25630
1a17_-1auoA	0.25600	0.23740	0.27360	0.27360
1a17_-1autC	0.15300	0.18400	0.18870	0.18870
1a17_-1autL	0.28900	0.28120	0.26300	0.28120
1a17_-1auvA	0.23900	0.20600	0.25940	0.25940
1a17_-1auyA	0.14500	0.16040	0.16190	0.16190
1a17_-1auz_	0.31000	0.30820	0.29310	0.30820
1a17_-1avaA	0.26700	0.25160	0.26260	0.26260
1a17_-1avaC	0.15600	0.16980	0.15720	0.16980
1a17_-1avgI	0.15300	0.16370	0.17960	0.17960
1a17_-1avpA	0.24400	0.24530	0.21070	0.24530
1a17_-1avqA	0.22300	0.21380	0.22640	0.22640
1a17_-1aw0_	0.33700	0.35420	0.35070	0.35420
1a17_-1aw9_	0.22000	0.24060	0.29250	0.29250
1a17_-1awcB	0.28800	0.30070	0.28590	0.30070
1a17_-1awj_	0.23100	0.26620	0.27600	0.27600
1a17_-1ax4A	0.25800	0.22800	0.26730	0.26730
1a17_-1ax8_	0.25600	0.26920	0.31350	0.31350
1a17_-1axcA	0.19000	0.20440	0.19030	0.20440
1a17_-1axiB	0.16800	0.18080	0.18550	0.18550
1a17_-1axn_	0.27000	0.26570	0.26100	0.26570
1a1iA-1a1vA	0.30600	0.36180	0.36470	0.36470
1a1iA-1a1w_	0.22600	0.25300	0.25600	0.25600
1a1iA-1a1x_	0.20600	0.20590	0.22060	0.22060
1a1iA-1a26_	0.31800	0.32060	0.33240	0.33240
1a1iA-1a28A	0.22400	0.31470	0.31470	0.31470
1a1iA-1a2oA	0.33200	0.35880	0.35000	0.35880
1a1iA-1a2pA	0.23200	0.25290	0.23530	0.25290
1a1iA-1a2vA	0.27100	0.36180	0.30000	0.36180
1a1iA-1a2zA	0.24400	0.32940	0.32060	0.32940
1a1iA-1a31A	0.30900	0.32650	0.33530	0.33530
1a1iA-1a32_	0.24700	0.28820	0.27940	0.28820
1a1iA-1a34A	0.17400	0.21760	0.23530	0.23530
1a1iA-1a3aA	0.27400	0.29120	0.30000	0.30000
1a1iA-1a3c_	0.26800	0.25880	0.25880	0.25880
1a1iA-1a3k_	0.21500	0.22350	0.23240	0.23240
1a1iA-1a3qA	0.24700	0.29410	0.30590	0.30590
1a1iA-1a3wA	0.31200	0.29410	0.30880	0.30880
1a1iA-1a41_	0.29100	0.31180	0.31760	0.31760
1a1iA-1a44_	0.19400	0.25290	0.24410	0.25290
1a1iA-1a48_	0.33200	0.30590	0.30880	0.30880
1a1iA-1a4iA	0.33200	0.32350	0.32350	0.32350
1a1iA-1a4mA	0.37400	0.28820	0.31180	0.31180
1a1iA-1a4pA	0.24100	0.27060	0.26760	0.27060
1a1iA-1a4sA	0.24700	0.35290	0.34710	0.35290
1a1iA-1a4yA	0.29700	0.28820	0.33530	0.33530
1a1iA-1a53_	0.28500	0.28820	0.30290	0.30290
1a1iA-1a59_	0.33800	0.36760	0.34410	0.36760
1a1iA-1a5t_	0.34400	0.32060	0.31470	0.32060
1a1iA-1a62_	0.30600	0.31180	0.30290	0.31180
1a1iA-1a6cA	0.27900	0.32940	0.34120	0.34120
1a1iA-1a6dA	0.29700	0.31470	0.35880	0.35880
1a1iA-1a6f_	0.23200	0.25290	0.25290	0.25290
1a1iA-1a6jA	0.25900	0.27060	0.25590	0.27060
1a1iA-1a6m_	0.28500	0.28240	0.28820	0.28820
1a1iA-1a6q_	0.37400	0.40290	0.39410	0.40290
1a1iA-1a6s_	0.21500	0.21760	0.23820	0.23820
1a1iA-1a73A	0.28800	0.29710	0.29710	0.29710
1a1iA-1a77_	0.22100	0.34120	0.30290	0.34120
1a1iA-1a79A	0.23800	0.29120	0.32350	0.32350
1a1iA-1a7j_	0.31200	0.28530	0.28240	0.28530
1a1iA-1a7s_	0.30000	0.26180	0.26470	0.26470
1a1iA-1a7tA	0.27400	0.31760	0.32650	0.32650
1a1iA-1a7vA	0.24700	0.28240	0.27940	0.28240
1a1iA-1a81A	0.34100	0.34410	0.34410	0.34410
1a1iA-1a8d_	0.30000	0.28820	0.33240	0.33240
1a1iA-1a8e_	0.28800	0.32060	0.30000	0.32060
1a1iA-1a8h_	0.31800	0.35290	0.33820	0.35290
1a1iA-1a8i_	0.34700	0.33820	0.33530	0.33820
1a1iA-1a8l_	0.33800	0.37060	0.34410	0.37060
1a1iA-1a8o_	0.25000	0.26140	0.27270	0.27270
1a1iA-1a8p_	0.25000	0.29410	0.30590	0.30590
1a1iA-1a8q_	0.29100	0.32650	0.32940	0.32940
1a1iA-1a8rA	0.28500	0.28530	0.29710	0.29710
1a1iA-1a8y_	0.34100	0.35880	0.33820	0.35880
1a1iA-1a99A	0.28800	0.35880	0.33240	0.35880
1a1iA-1a9nA	0.20000	0.28530	0.27060	0.28530
1a1iA-1a9xA	0.35000	0.37350	0.35290	0.37350
1a1iA-1a9xB	0.31200	0.35880	0.33240	0.35880
1a1iA-1aa6_	0.29100	0.33820	0.33530	0.33820
1a1iA-1aa7A	0.31800	0.29410	0.29120	0.29410
1a1iA-1aac_	0.19400	0.20290	0.22350	0.22350
1a1iA-1ab4_	0.25300	0.35590	0.35880	0.35880
1a1iA-1abrB	0.25600	0.30880	0.27650	0.30880
1a1iA-1abv_	0.24100	0.26180	0.27940	0.27940
1a1iA-1ac5_	0.31800	0.36180	0.34710	0.36180
1a1iA-1ac6A	0.20900	0.22940	0.23240	0.23240
1a1iA-1acc_	0.35600	0.35590	0.32060	0.35590
1a1iA-1acf_	0.24400	0.29410	0.29410	0.29410
1a1iA-1aco_	0.37900	0.42650	0.39710	0.42650
1a1iA-1acz_	0.19400	0.25880	0.24410	0.25880
1a1iA-1ad1A	0.29400	0.30290	0.30290	0.30290
1a1iA-1ad2_	0.22600	0.28820	0.27350	0.28820
1a1iA-1ad3A	0.33200	0.32350	0.35000	0.35000
1a1iA-1adn_	0.22100	0.25000	0.25000	0.25000
1a1iA-1adr_	0.24300	0.25660	0.25660	0.25660
1a1iA-1adt_	0.27900	0.31760	0.33240	0.33240
1a1iA-1ae9A	0.26200	0.27940	0.28530	0.28530
1a1iA-1aep_	0.24100	0.30000	0.29710	0.30000
1a1iA-1af7_	0.30900	0.34120	0.36180	0.36180
1a1iA-1af8_	0.24700	0.29120	0.29120	0.29120
1a1iA-1afj_	0.23300	0.27080	0.28120	0.28120
1a1iA-1afp_	0.28400	0.30390	0.32350	0.32350
1a1iA-1afrA	0.29700	0.34120	0.35290	0.35290
1a1iA-1afwA	0.30300	0.32650	0.32940	0.32940
1a1iA-1agg_	0.25500	0.28650	0.29170	0.29170
1a1iA-1agi_	0.21500	0.23240	0.24410	0.24410
1a1iA-1agjA	0.27100	0.32650	0.32060	0.32650
1a1iA-1agqA	0.23200	0.24120	0.23820	0.24120
1a1iA-1agrE	0.24400	0.26470	0.26760	0.26760
1a1iA-1ah7_	0.27100	0.32940	0.33530	0.33530
1a1iA-1aho_	0.29700	0.31250	0.31250	0.31250
1a1iA-1ahsA	0.19700	0.21470	0.21760	0.21760
1a1iA-1aihA	0.28800	0.29120	0.29410	0.29410
1a1iA-1ail_	0.23600	0.32140	0.32140	0.32140
1a1iA-1air_	0.33500	0.35880	0.34710	0.35880
1a1iA-1aisA	0.27100	0.32060	0.31470	0.32060
1a1iA-1aisB	0.28800	0.31180	0.30880	0.31180
1a1iA-1aiw_	0.23800	0.25400	0.26610	0.26610
1a1iA-1ajsA	0.36200	0.32350	0.33820	0.33820
1a1iA-1ak0_	0.28200	0.34410	0.35000	0.35000
1a1iA-1ak4C	0.27100	0.31470	0.31470	0.31470
1a1iA-1ak5_	0.29700	0.28820	0.31760	0.31760
1a1iA-1ak7_	0.24100	0.30590	0.31180	0.31180
1a1iA-1akhA	0.38800	0.39800	0.38270	0.39800
1a1iA-1akjD	0.24100	0.23530	0.22350	0.23530
1a1iA-1ako_	0.28200	0.30000	0.30590	0.30590
1a1iA-1akp_	0.20900	0.20000	0.23240	0.23240
1a1iA-1aky_	0.27900	0.27650	0.28240	0.28240
1a1iA-1al01	0.20900	0.27650	0.25590	0.27650
1a1iA-1al3_	0.28500	0.29120	0.30590	0.30590
1a1iA-1allA	0.26800	0.31180	0.32060	0.32060
1a1iA-1aln_	0.32600	0.36760	0.39710	0.39710
1a1iA-1alu_	0.21500	0.28240	0.29410	0.29410
1a1iA-1alvA	0.29700	0.32940	0.33530	0.33530
1a1iA-1aly_	0.21500	0.24120	0.25290	0.25290
1a1iA-1am2_	0.25300	0.30290	0.29120	0.30290
1a1iA-1am7A	0.27900	0.27940	0.27060	0.27940
1a1iA-1am9A	0.22200	0.27810	0.28440	0.28440
1a1iA-1amf_	0.26800	0.30880	0.29710	0.30880
1a1iA-1amk_	0.20300	0.27940	0.31180	0.31180
1a1iA-1amm_	0.29400	0.25000	0.28820	0.28820
1a1iA-1amp_	0.28200	0.32350	0.31760	0.32350
1a1iA-1amuA	0.30600	0.39120	0.34710	0.39120
1a1iA-1amx_	0.17900	0.25000	0.24120	0.25000
1a1iA-1an8_	0.33500	0.34710	0.35590	0.35590
1a1iA-1an9A	0.26200	0.31760	0.31470	0.31760
1a1iA-1aoa_	0.28500	0.28240	0.30590	0.30590
1a1iA-1aocA	0.25000	0.26760	0.27060	0.27060
1a1iA-1aoeA	0.21200	0.24120	0.25290	0.25290
1a1iA-1aohA	0.24400	0.23820	0.23820	0.23820
1a1iA-1aol_	0.27900	0.35290	0.33530	0.35290
1a1iA-1aop_	0.34400	0.35590	0.31760	0.35590
1a1iA-1aorA	0.30000	0.38530	0.36180	0.38530
1a1iA-1aoy_	0.22100	0.24680	0.24680	0.24680
1a1iA-1aozA	0.32100	0.37940	0.34120	0.37940
1a1iA-1ap8_	0.28200	0.30590	0.31470	0.31470
1a1iA-1apj_	0.26400	0.29050	0.28720	0.29050
1a1iA-1apmE	0.32900	0.37650	0.34120	0.37650
1a1iA-1apq_	0.33000	0.33020	0.32080	0.33020
1a1iA-1apxA	0.27400	0.30880	0.31180	0.31180
1a1iA-1aq0A	0.30300	0.31470	0.31760	0.31760
1a1iA-1aqb_	0.20600	0.25000	0.23820	0.25000
1a1iA-1aqcA	0.24400	0.25290	0.25590	0.25590
1a1iA-1aqe_	0.28800	0.30000	0.30290	0.30290
1a1iA-1aqt_	0.25300	0.27650	0.26760	0.27650
1a1iA-1aquA	0.30000	0.30880	0.31180	0.31180
1a1iA-1aqzA	0.24400	0.23530	0.24710	0.24710
1a1iA-1arb_	0.25900	0.29410	0.28240	0.29410
1a1iA-1aru_	0.30600	0.38240	0.38530	0.38530
1a1iA-1ash_	0.26200	0.29710	0.27060	0.29710
1a1iA-1ast_	0.32900	0.34120	0.35290	0.35290
1a1iA-1at0_	0.23800	0.25290	0.26760	0.26760
1a1iA-1at3A	0.30900	0.30590	0.28820	0.30590
1a1iA-1atb_	0.22600	0.26210	0.29030	0.29030
1a1iA-1atg_	0.25300	0.32650	0.33530	0.33530
1a1iA-1atiA	0.30300	0.34120	0.36180	0.36180
1a1iA-1atx_	0.26100	0.32070	0.30980	0.32070
1a1iA-1atzA	0.25600	0.26760	0.26760	0.26760
1a1iA-1au1A	0.21800	0.28240	0.32350	0.32350
1a1iA-1aua_	0.32600	0.35880	0.34710	0.35880
1a1iA-1auiA	0.34100	0.33820	0.29120	0.33820
1a1iA-1auiB	0.27600	0.32650	0.32060	0.32650
1a1iA-1auk_	0.31500	0.30290	0.32060	0.32060
1a1iA-1auoA	0.23800	0.29410	0.30880	0.30880
1a1iA-1autC	0.22600	0.25000	0.27060	0.27060
1a1iA-1autL	0.28500	0.30000	0.26180	0.30000
1a1iA-1auvA	0.28200	0.34120	0.32650	0.34120
1a1iA-1auyA	0.20300	0.22350	0.24410	0.24410
1a1iA-1auz_	0.18800	0.24410	0.24410	0.24410
1a1iA-1avaA	0.27600	0.35880	0.38240	0.38240
1a1iA-1avaC	0.25000	0.25290	0.25590	0.25590
1a1iA-1avgI	0.22400	0.23820	0.23820	0.23820
1a1iA-1avpA	0.23200	0.30000	0.30290	0.30290
1a1iA-1avqA	0.27100	0.32650	0.34120	0.34120
1a1iA-1aw0_	0.23600	0.27780	0.27780	0.27780
1a1iA-1aw9_	0.28200	0.30290	0.30000	0.30290
1a1iA-1awcB	0.29400	0.28820	0.29710	0.29710
1a1iA-1awj_	0.19200	0.23050	0.21100	0.23050
1a1iA-1ax4A	0.26200	0.36760	0.37650	0.37650
1a1iA-1ax8_	0.21200	0.26470	0.27350	0.27350
1a1iA-1axcA	0.22100	0.30880	0.28530	0.30880
1a1iA-1axiB	0.26200	0.27060	0.31760	0.31760
1a1iA-1axn_	0.37100	0.37350	0.37350	0.37350
1a1vA-1a1w_	0.35500	0.40060	0.37050	0.40060
1a1vA-1a1x_	0.27400	0.27360	0.24760	0.27360
1a1vA-1a26_	0.12600	0.12180	0.12610	0.12610
1a1vA-1a28A	0.20300	0.19220	0.18330	0.19220
1a1vA-1a2oA	0.17500	0.16350	0.17650	0.17650
1a1vA-1a2pA	0.26900	0.27780	0.29170	0.29170
1a1vA-1a2vA	0.11000	0.12410	0.10900	0.12410
1a1vA-1a2zA	0.24800	0.25680	0.25910	0.25910
1a1vA-1a31A	0.11700	0.12180	0.10960	0.12180
1a1vA-1a32_	0.32100	0.35290	0.35880	0.35880
1a1vA-1a34A	0.18200	0.21940	0.20070	0.21940
1a1vA-1a3aA	0.28100	0.28970	0.25520	0.28970
1a1vA-1a3c_	0.33100	0.34490	0.34940	0.34940
1a1vA-1a3k_	0.21000	0.24640	0.23540	0.24640
1a1vA-1a3qA	0.15300	0.16140	0.14390	0.16140
1a1vA-1a3wA	0.12400	0.13400	0.11950	0.13400
1a1vA-1a41_	0.23900	0.23530	0.22620	0.23530
1a1vA-1a44_	0.20500	0.21760	0.19460	0.21760
1a1vA-1a48_	0.16400	0.13510	0.15020	0.15020
1a1vA-1a4iA	0.20100	0.19910	0.17720	0.19910
1a1vA-1a4mA	0.15100	0.14760	0.14470	0.14760
1a1vA-1a4pA	0.28800	0.32880	0.31520	0.32880
1a1vA-1a4sA	0.16400	0.13520	0.15090	0.15090
1a1vA-1a4yA	0.12200	0.12000	0.13580	0.13580
1a1vA-1a53_	0.20500	0.20950	0.17810	0.20950
1a1vA-1a59_	0.13100	0.12800	0.12530	0.12800
1a1vA-1a5t_	0.20700	0.20980	0.18730	0.20980
1a1vA-1a62_	0.25400	0.32170	0.32170	0.32170
1a1vA-1a6cA	0.12500	0.11540	0.11770	0.11770
1a1vA-1a6dA	0.12200	0.10840	0.12470	0.12470
1a1vA-1a6f_	0.29600	0.31190	0.30530	0.31190
1a1vA-1a6jA	0.25000	0.25000	0.26500	0.26500
1a1vA-1a6m_	0.28800	0.25830	0.23840	0.25830
1a1vA-1a6q_	0.15200	0.14880	0.13910	0.14880
1a1vA-1a6s_	0.31300	0.36210	0.35060	0.36210
1a1vA-1a73A	0.18200	0.19290	0.20060	0.20060
1a1vA-1a77_	0.16100	0.16430	0.15790	0.16430
1a1vA-1a79A	0.22100	0.25730	0.23680	0.25730
1a1vA-1a7j_	0.18700	0.19350	0.17560	0.19350
1a1vA-1a7s_	0.16000	0.21830	0.19800	0.21830
1a1vA-1a7tA	0.21800	0.23680	0.23570	0.23680
1a1vA-1a7vA	0.28000	0.28000	0.28000	0.28000
1a1vA-1a81A	0.20000	0.18410	0.19090	0.19090
1a1vA-1a8d_	0.13600	0.12180	0.11480	0.12180
1a1vA-1a8e_	0.20700	0.16490	0.19150	0.19150
1a1vA-1a8h_	0.13900	0.13460	0.12240	0.13460
1a1vA-1a8i_	0.17300	0.14160	0.13750	0.14160
1a1vA-1a8l_	0.20100	0.18920	0.17810	0.18920
1a1vA-1a8o_	0.40900	0.47350	0.46590	0.47350
1a1vA-1a8p_	0.19600	0.20820	0.20820	0.20820
1a1vA-1a8q_	0.21300	0.18430	0.19340	0.19340
1a1vA-1a8rA	0.19000	0.19120	0.18100	0.19120
1a1vA-1a8y_	0.14800	0.12060	0.13020	0.13020
1a1vA-1a99A	0.19600	0.16720	0.18480	0.18480
1a1vA-1a9nA	0.16700	0.27780	0.27470	0.27780
1a1vA-1a9xA	0.20500	0.16780	0.13690	0.16780
1a1vA-1a9xB	0.14600	0.14550	0.14810	0.14810
1a1vA-1aa6_	0.15600	0.15030	0.15440	0.15440
1a1vA-1aa7A	0.23900	0.24050	0.22780	0.24050
1a1vA-1aac_	0.32100	0.30950	0.32860	0.32860
1a1vA-1ab4_	0.10500	0.11540	0.13050	0.13050
1a1vA-1abrB	0.17100	0.17510	0.16950	0.17510
1a1vA-1abv_	0.34000	0.34760	0.35240	0.35240
1a1vA-1ac5_	0.12500	0.13520	0.13810	0.13810
1a1vA-1ac6A	0.24800	0.26360	0.25230	0.26360
1a1vA-1acc_	0.11800	0.12820	0.12000	0.12820
1a1vA-1acf_	0.27000	0.27600	0.25600	0.27600
1a1vA-1aco_	0.17300	0.15560	0.16320	0.16320
1a1vA-1acz_	0.24500	0.27310	0.27310	0.27310
1a1vA-1ad1A	0.19000	0.20270	0.19220	0.20270
1a1vA-1ad2_	0.20500	0.21430	0.16520	0.21430
1a1vA-1ad3A	0.17000	0.14040	0.15500	0.15500
1a1vA-1adn_	0.26600	0.34510	0.33150	0.34510
1a1vA-1adr_	0.34500	0.36180	0.35530	0.36180
1a1vA-1adt_	0.14600	0.15030	0.14700	0.15030
1a1vA-1ae9A	0.21300	0.22950	0.22370	0.22950
1a1vA-1aep_	0.24700	0.24510	0.25000	0.25000
1a1vA-1af7_	0.19800	0.19620	0.20350	0.20350
1a1vA-1af8_	0.35500	0.36050	0.36920	0.36920
1a1vA-1afj_	0.37500	0.38540	0.38190	0.38540
1a1vA-1afp_	0.34800	0.42650	0.34310	0.42650
1a1vA-1afrA	0.14300	0.16520	0.17030	0.17030
1a1vA-1afwA	0.15100	0.13210	0.14680	0.14680
1a1vA-1agg_	0.38000	0.42710	0.40100	0.42710
1a1vA-1agi_	0.26000	0.26000	0.23600	0.26000
1a1vA-1agjA	0.17600	0.16530	0.15700	0.16530
1a1vA-1agqA	0.25800	0.29120	0.28850	0.29120
1a1vA-1agrE	0.25600	0.27150	0.25390	0.27150
1a1vA-1ah7_	0.17400	0.18980	0.21940	0.21940
1a1vA-1aho_	0.39100	0.42190	0.41800	0.42190
1a1vA-1ahsA	0.22000	0.23610	0.24010	0.24010
1a1vA-1aihA	0.23400	0.22650	0.22060	0.22650
1a1vA-1ail_	0.41100	0.45710	0.46430	0.46430
1a1vA-1air_	0.12600	0.13640	0.12640	0.13640
1a1vA-1aisA	0.25400	0.24450	0.22510	0.24450
1a1vA-1aisB	0.25400	0.22150	0.23580	0.23580
1a1vA-1aiw_	0.30200	0.35480	0.36690	0.36690
1a1vA-1ajsA	0.16300	0.15590	0.15900	0.15900
1a1vA-1ak0_	0.15400	0.16760	0.17610	0.17610
1a1vA-1ak4C	0.21200	0.27590	0.26720	0.27590
1a1vA-1ak5_	0.17400	0.17330	0.17330	0.17330
1a1vA-1ak7_	0.22700	0.23990	0.22410	0.23990
1a1vA-1akhA	0.56600	0.58160	0.55610	0.58160
1a1vA-1akjD	0.27600	0.26100	0.26750	0.26750
1a1vA-1ako_	0.18800	0.17630	0.15950	0.17630
1a1vA-1akp_	0.27400	0.26320	0.24780	0.26320
1a1vA-1aky_	0.23900	0.21900	0.22020	0.22020
1a1vA-1al01	0.27800	0.27970	0.31120	0.31120
1a1vA-1al3_	0.22900	0.21730	0.23000	0.23000
1a1vA-1allA	0.24400	0.23910	0.25940	0.25940
1a1vA-1aln_	0.16400	0.17090	0.15900	0.17090
1a1vA-1alu_	0.28200	0.20860	0.24360	0.24360
1a1vA-1alvA	0.20700	0.24570	0.21390	0.24570
1a1vA-1aly_	0.20200	0.22600	0.21580	0.22600
1a1vA-1am2_	0.21700	0.19750	0.19750	0.19750
1a1vA-1am7A	0.25500	0.25670	0.22500	0.25670
1a1vA-1am9A	0.32200	0.39060	0.35940	0.39060
1a1vA-1amf_	0.23400	0.21750	0.22290	0.22290
1a1vA-1amk_	0.20000	0.20500	0.19500	0.20500
1a1vA-1amm_	0.22100	0.20980	0.19400	0.20980
1a1vA-1amp_	0.16600	0.15810	0.16670	0.16670
1a1vA-1amuA	0.17200	0.17190	0.14220	0.17190
1a1vA-1amx_	0.23000	0.24330	0.22330	0.24330
1a1vA-1an8_	0.18000	0.18450	0.21360	0.21360
1a1vA-1an9A	0.15300	0.15810	0.15070	0.15810
1a1vA-1aoa_	0.19500	0.19530	0.17910	0.19530
1a1vA-1aocA	0.23400	0.18710	0.19000	0.19000
1a1vA-1aoeA	0.27200	0.26170	0.27340	0.27340
1a1vA-1aohA	0.24000	0.24130	0.24300	0.24300
1a1vA-1aol_	0.17400	0.16410	0.16960	0.16960
1a1vA-1aop_	0.13600	0.11660	0.13110	0.13110
1a1vA-1aorA	0.16400	0.14740	0.13000	0.14740
1a1vA-1aoy_	0.40400	0.45190	0.43270	0.45190
1a1vA-1aozA	0.16100	0.13460	0.12300	0.13460
1a1vA-1ap8_	0.16400	0.19250	0.17960	0.19250
1a1vA-1apj_	0.34100	0.34120	0.32090	0.34120
1a1vA-1apmE	0.12800	0.14660	0.15030	0.15030
1a1vA-1apq_	0.37700	0.46230	0.39620	0.46230
1a1vA-1apxA	0.19300	0.19780	0.16270	0.19780
1a1vA-1aq0A	0.16300	0.18220	0.16580	0.18220
1a1vA-1aqb_	0.19100	0.22430	0.19570	0.22430
1a1vA-1aqcA	0.28500	0.28310	0.28720	0.28720
1a1vA-1aqe_	0.24500	0.27050	0.28860	0.28860
1a1vA-1aqt_	0.26900	0.25190	0.25740	0.25740
1a1vA-1aquA	0.17200	0.21980	0.20730	0.21980
1a1vA-1aqzA	0.19200	0.23060	0.21300	0.23060
1a1vA-1arb_	0.14400	0.16250	0.16630	0.16630
1a1vA-1aru_	0.14400	0.16000	0.13620	0.16000
1a1vA-1ash_	0.25300	0.26530	0.26190	0.26530
1a1vA-1ast_	0.18400	0.22380	0.20500	0.22380
1a1vA-1at0_	0.22500	0.22540	0.19720	0.22540
1a1vA-1at3A	0.18400	0.19350	0.16710	0.19350
1a1vA-1atb_	0.33500	0.36690	0.37900	0.37900
1a1vA-1atg_	0.22000	0.23050	0.23700	0.23700
1a1vA-1atiA	0.11200	0.10900	0.10660	0.10900
1a1vA-1atx_	0.38600	0.43480	0.41850	0.43480
1a1vA-1atzA	0.22100	0.25820	0.25950	0.25950
1a1vA-1au1A	0.19100	0.23190	0.20480	0.23190
1a1vA-1aua_	0.12500	0.15290	0.13010	0.15290
1a1vA-1auiA	0.14400	0.14550	0.13960	0.14550
1a1vA-1auiB	0.23500	0.24390	0.23480	0.24390
1a1vA-1auk_	0.13300	0.14220	0.15210	0.15210
1a1vA-1auoA	0.18900	0.21670	0.21330	0.21670
1a1vA-1autC	0.16100	0.17360	0.16420	0.17360
1a1vA-1autL	0.28400	0.29170	0.31250	0.31250
1a1vA-1auvA	0.16500	0.18440	0.17460	0.18440
1a1vA-1auyA	0.18600	0.22550	0.20550	0.22550
1a1vA-1auz_	0.37900	0.38580	0.39440	0.39440
1a1vA-1avaA	0.13900	0.13650	0.13590	0.13650
1a1vA-1avaC	0.17100	0.21820	0.16850	0.21820
1a1vA-1avgI	0.19700	0.21650	0.19720	0.21650
1a1vA-1avpA	0.19100	0.21940	0.19850	0.21940
1a1vA-1avqA	0.18000	0.18200	0.18200	0.18200
1a1vA-1aw0_	0.41700	0.42710	0.40280	0.42710
1a1vA-1aw9_	0.17900	0.18520	0.19100	0.19100
1a1vA-1awcB	0.28300	0.27290	0.29080	0.29080
1a1vA-1awj_	0.31800	0.30520	0.31490	0.31490
1a1vA-1ax4A	0.16000	0.13750	0.13290	0.13750
1a1vA-1ax8_	0.27100	0.27690	0.24810	0.27690
1a1vA-1axcA	0.15400	0.15260	0.15360	0.15360
1a1vA-1axiB	0.18800	0.18060	0.21070	0.21070
1a1vA-1axn_	0.15200	0.14860	0.14710	0.14860
1a1w_-1a1x_	0.24400	0.29520	0.26510	0.29520
1a1w_-1a26_	0.35800	0.37650	0.41270	0.41270
1a1w_-1a28A	0.37000	0.40660	0.41870	0.41870
1a1w_-1a2oA	0.40700	0.40960	0.37350	0.40960
1a1w_-1a2pA	0.24700	0.30120	0.28920	0.30120
1a1w_-1a2vA	0.31000	0.36450	0.33730	0.36450
1a1w_-1a2zA	0.34000	0.39160	0.39760	0.39760
1a1w_-1a31A	0.32200	0.37350	0.37950	0.37950
1a1w_-1a32_	0.28000	0.31020	0.31020	0.31020
1a1w_-1a34A	0.29200	0.27410	0.33130	0.33130
1a1w_-1a3aA	0.35800	0.40360	0.40360	0.40360
1a1w_-1a3c_	0.32800	0.36140	0.36450	0.36450
1a1w_-1a3k_	0.33400	0.33430	0.31930	0.33430
1a1w_-1a3qA	0.30400	0.32230	0.32230	0.32230
1a1w_-1a3wA	0.35800	0.36140	0.35240	0.36140
1a1w_-1a41_	0.33100	0.34040	0.35840	0.35840
1a1w_-1a44_	0.30700	0.32230	0.30720	0.32230
1a1w_-1a48_	0.34000	0.41870	0.42470	0.42470
1a1w_-1a4iA	0.33400	0.38550	0.39160	0.39160
1a1w_-1a4mA	0.42800	0.49400	0.48190	0.49400
1a1w_-1a4pA	0.28300	0.38550	0.38550	0.38550
1a1w_-1a4sA	0.38900	0.45480	0.46080	0.46080
1a1w_-1a4yA	0.31300	0.33430	0.31330	0.33430
1a1w_-1a53_	0.30100	0.35240	0.33730	0.35240
1a1w_-1a59_	0.37000	0.43070	0.45480	0.45480
1a1w_-1a5t_	0.34000	0.41570	0.41570	0.41570
1a1w_-1a62_	0.32800	0.34040	0.34340	0.34340
1a1w_-1a6cA	0.30100	0.30720	0.30420	0.30720
1a1w_-1a6dA	0.36700	0.40360	0.39460	0.40360
1a1w_-1a6f_	0.30700	0.34340	0.35540	0.35540
1a1w_-1a6jA	0.36100	0.40360	0.40360	0.40360
1a1w_-1a6m_	0.41600	0.43370	0.43670	0.43670
1a1w_-1a6q_	0.34300	0.39760	0.39160	0.39760
1a1w_-1a6s_	0.36400	0.40660	0.40960	0.40960
1a1w_-1a73A	0.26500	0.30120	0.31020	0.31020
1a1w_-1a77_	0.34300	0.35540	0.37650	0.37650
1a1w_-1a79A	0.34000	0.35840	0.37350	0.37350
1a1w_-1a7j_	0.37300	0.35540	0.32230	0.35540
1a1w_-1a7s_	0.25600	0.34340	0.32830	0.34340
1a1w_-1a7tA	0.30100	0.37650	0.36140	0.37650
1a1w_-1a7vA	0.35500	0.40660	0.40060	0.40660
1a1w_-1a81A	0.36400	0.35540	0.34340	0.35540
1a1w_-1a8d_	0.30400	0.35540	0.32230	0.35540
1a1w_-1a8e_	0.38300	0.39760	0.39460	0.39760
1a1w_-1a8h_	0.39200	0.39160	0.37950	0.39160
1a1w_-1a8i_	0.40100	0.39460	0.37350	0.39460
1a1w_-1a8l_	0.34900	0.33730	0.33730	0.33730
1a1w_-1a8o_	0.38600	0.45450	0.45450	0.45450
1a1w_-1a8p_	0.33100	0.34940	0.36750	0.36750
1a1w_-1a8q_	0.35800	0.39160	0.37650	0.39160
1a1w_-1a8rA	0.31600	0.39160	0.39160	0.39160
1a1w_-1a8y_	0.32800	0.35840	0.34640	0.35840
1a1w_-1a99A	0.34900	0.37950	0.34040	0.37950
1a1w_-1a9nA	0.26500	0.30420	0.30420	0.30420
1a1w_-1a9xA	0.38600	0.41570	0.37950	0.41570
1a1w_-1a9xB	0.34000	0.34640	0.35840	0.35840
1a1w_-1aa6_	0.36400	0.39460	0.36750	0.39460
1a1w_-1aa7A	0.41000	0.40660	0.41870	0.41870
1a1w_-1aac_	0.28300	0.30120	0.28920	0.30120
1a1w_-1ab4_	0.41900	0.40060	0.37650	0.40060
1a1w_-1abrB	0.31000	0.31020	0.31020	0.31020
1a1w_-1abv_	0.37000	0.36750	0.33430	0.36750
1a1w_-1ac5_	0.33400	0.40060	0.37050	0.40060
1a1w_-1ac6A	0.33100	0.31930	0.30420	0.31930
1a1w_-1acc_	0.34300	0.35840	0.31930	0.35840
1a1w_-1acf_	0.34300	0.34940	0.34340	0.34940
1a1w_-1aco_	0.41900	0.42770	0.39460	0.42770
1a1w_-1acz_	0.28000	0.28920	0.30720	0.30720
1a1w_-1ad1A	0.33400	0.33430	0.34040	0.34040
1a1w_-1ad2_	0.36100	0.40060	0.37650	0.40060
1a1w_-1ad3A	0.39500	0.44280	0.44580	0.44580
1a1w_-1adn_	0.24400	0.25900	0.26200	0.26200
1a1w_-1adr_	0.39800	0.42110	0.40790	0.42110
1a1w_-1adt_	0.42500	0.41870	0.39760	0.41870
1a1w_-1ae9A	0.39500	0.40960	0.40660	0.40960
1a1w_-1aep_	0.47600	0.48800	0.48490	0.48800
1a1w_-1af7_	0.38000	0.38860	0.38860	0.38860
1a1w_-1af8_	0.35800	0.40660	0.40060	0.40660
1a1w_-1afj_	0.39900	0.40280	0.39580	0.40280
1a1w_-1afp_	0.36300	0.35290	0.35780	0.35780
1a1w_-1afrA	0.42200	0.43370	0.44280	0.44280
1a1w_-1afwA	0.41900	0.39760	0.39460	0.39760
1a1w_-1agg_	0.32800	0.33850	0.34900	0.34900
1a1w_-1agi_	0.29500	0.30420	0.31330	0.31330
1a1w_-1agjA	0.28600	0.32230	0.34640	0.34640
1a1w_-1agqA	0.21700	0.24100	0.21080	0.24100
1a1w_-1agrE	0.40100	0.40960	0.38860	0.40960
1a1w_-1ah7_	0.31300	0.38250	0.37350	0.38250
1a1w_-1aho_	0.32800	0.34380	0.35160	0.35160
1a1w_-1ahsA	0.31600	0.33430	0.33430	0.33430
1a1w_-1aihA	0.30700	0.43370	0.43670	0.43670
1a1w_-1ail_	0.34600	0.36430	0.35710	0.36430
1a1w_-1air_	0.27100	0.30720	0.29520	0.30720
1a1w_-1aisA	0.36700	0.45780	0.46080	0.46080
1a1w_-1aisB	0.35500	0.41570	0.40960	0.41570
1a1w_-1aiw_	0.30600	0.30240	0.32260	0.32260
1a1w_-1ajsA	0.41900	0.43070	0.44280	0.44280
1a1w_-1ak0_	0.34900	0.42170	0.35240	0.42170
1a1w_-1ak4C	0.34000	0.42170	0.41270	0.42170
1a1w_-1ak5_	0.36100	0.37050	0.32830	0.37050
1a1w_-1ak7_	0.31000	0.33130	0.32230	0.33130
1a1w_-1akhA	0.44400	0.48470	0.47960	0.48470
1a1w_-1akjD	0.35500	0.36140	0.31930	0.36140
1a1w_-1ako_	0.34600	0.40660	0.36140	0.40660
1a1w_-1akp_	0.24700	0.31020	0.34340	0.34340
1a1w_-1aky_	0.32500	0.33430	0.34040	0.34040
1a1w_-1al01	0.33400	0.35240	0.37050	0.37050
1a1w_-1al3_	0.35800	0.37650	0.38550	0.38550
1a1w_-1allA	0.36400	0.43070	0.40060	0.43070
1a1w_-1aln_	0.36700	0.37950	0.37350	0.37950
1a1w_-1alu_	0.39500	0.43670	0.44880	0.44880
1a1w_-1alvA	0.32800	0.40060	0.40660	0.40660
1a1w_-1aly_	0.28600	0.30420	0.28610	0.30420
1a1w_-1am2_	0.28300	0.29220	0.33430	0.33430
1a1w_-1am7A	0.40400	0.42170	0.42770	0.42770
1a1w_-1am9A	0.26900	0.28120	0.26870	0.28120
1a1w_-1amf_	0.38000	0.41270	0.38550	0.41270
1a1w_-1amk_	0.32800	0.34340	0.35840	0.35840
1a1w_-1amm_	0.26200	0.29520	0.25900	0.29520
1a1w_-1amp_	0.38600	0.40960	0.41270	0.41270
1a1w_-1amuA	0.41000	0.41570	0.43070	0.43070
1a1w_-1amx_	0.26800	0.32530	0.31630	0.32530
1a1w_-1an8_	0.37300	0.38550	0.34940	0.38550
1a1w_-1an9A	0.36400	0.38550	0.38250	0.38550
1a1w_-1aoa_	0.37700	0.39760	0.40060	0.40060
1a1w_-1aocA	0.38300	0.38550	0.39160	0.39160
1a1w_-1aoeA	0.37700	0.37350	0.39160	0.39160
1a1w_-1aohA	0.30700	0.34040	0.33730	0.34040
1a1w_-1aol_	0.37700	0.43670	0.43980	0.43980
1a1w_-1aop_	0.37700	0.37050	0.37950	0.37950
1a1w_-1aorA	0.40700	0.40660	0.39460	0.40660
1a1w_-1aoy_	0.31400	0.32370	0.32370	0.32370
1a1w_-1aozA	0.35500	0.34940	0.32230	0.34940
1a1w_-1ap8_	0.38000	0.37650	0.37950	0.37950
1a1w_-1apj_	0.30700	0.32770	0.32430	0.32770
1a1w_-1apmE	0.39500	0.41870	0.37050	0.41870
1a1w_-1apq_	0.34900	0.36320	0.35380	0.36320
1a1w_-1apxA	0.35200	0.36140	0.40660	0.40660
1a1w_-1aq0A	0.31900	0.33730	0.35540	0.35540
1a1w_-1aqb_	0.28900	0.40360	0.36140	0.40360
1a1w_-1aqcA	0.25300	0.32530	0.37350	0.37350
1a1w_-1aqe_	0.38900	0.40360	0.40660	0.40660
1a1w_-1aqt_	0.28600	0.31020	0.31930	0.31930
1a1w_-1aquA	0.34300	0.36140	0.38250	0.38250
1a1w_-1aqzA	0.31600	0.34940	0.34640	0.34940
1a1w_-1arb_	0.26500	0.37950	0.37050	0.37950
1a1w_-1aru_	0.33100	0.36450	0.37650	0.37650
1a1w_-1ash_	0.38900	0.43670	0.44580	0.44580
1a1w_-1ast_	0.31600	0.38550	0.38250	0.38550
1a1w_-1at0_	0.28300	0.29220	0.28920	0.29220
1a1w_-1at3A	0.34600	0.35840	0.37350	0.37350
1a1w_-1atb_	0.26600	0.32260	0.33470	0.33470
1a1w_-1atg_	0.33100	0.41270	0.40660	0.41270
1a1w_-1atiA	0.41000	0.44580	0.42170	0.44580
1a1w_-1atx_	0.31000	0.35330	0.35330	0.35330
1a1w_-1atzA	0.36700	0.43670	0.43980	0.43980
1a1w_-1au1A	0.35500	0.49700	0.49700	0.49700
1a1w_-1aua_	0.39200	0.39160	0.38550	0.39160
1a1w_-1auiA	0.31600	0.37350	0.32230	0.37350
1a1w_-1auiB	0.31600	0.38860	0.38860	0.38860
1a1w_-1auk_	0.34000	0.37050	0.34640	0.37050
1a1w_-1auoA	0.33100	0.36450	0.36750	0.36750
1a1w_-1autC	0.30400	0.35240	0.30720	0.35240
1a1w_-1autL	0.19600	0.22890	0.22590	0.22890
1a1w_-1auvA	0.29800	0.37050	0.39160	0.39160
1a1w_-1auyA	0.25900	0.31630	0.30720	0.31630
1a1w_-1auz_	0.30100	0.31330	0.32230	0.32230
1a1w_-1avaA	0.34300	0.38550	0.35540	0.38550
1a1w_-1avaC	0.30700	0.32830	0.27410	0.32830
1a1w_-1avgI	0.26200	0.34040	0.31020	0.34040
1a1w_-1avpA	0.37000	0.39760	0.40660	0.40660
1a1w_-1avqA	0.32800	0.35240	0.34040	0.35240
1a1w_-1aw0_	0.43400	0.46180	0.45490	0.46180
1a1w_-1aw9_	0.33100	0.39760	0.39160	0.39760
1a1w_-1awcB	0.35800	0.37950	0.37650	0.37950
1a1w_-1awj_	0.24000	0.27920	0.29220	0.29220
1a1w_-1ax4A	0.35800	0.41270	0.40060	0.41270
1a1w_-1ax8_	0.35500	0.44280	0.44280	0.44280
1a1w_-1axcA	0.33100	0.33730	0.34340	0.34340
1a1w_-1axiB	0.32500	0.33430	0.28610	0.33430
1a1w_-1axn_	0.34900	0.41570	0.41270	0.41570
1a1x_-1a26_	0.26900	0.33250	0.31130	0.33250
1a1x_-1a28A	0.25700	0.25470	0.25240	0.25470
1a1x_-1a2oA	0.26900	0.35850	0.29250	0.35850
1a1x_-1a2pA	0.22900	0.29950	0.29720	0.29950
1a1x_-1a2vA	0.28800	0.35140	0.35140	0.35140
1a1x_-1a2zA	0.33300	0.27830	0.28070	0.28070
1a1x_-1a31A	0.22600	0.27360	0.25710	0.27360
1a1x_-1a32_	0.21200	0.23530	0.23240	0.23530
1a1x_-1a34A	0.17900	0.25710	0.28770	0.28770
1a1x_-1a3aA	0.23100	0.26650	0.27830	0.27830
1a1x_-1a3c_	0.20500	0.26420	0.26420	0.26420
1a1x_-1a3k_	0.26400	0.29480	0.30900	0.30900
1a1x_-1a3qA	0.22600	0.32550	0.32550	0.32550
1a1x_-1a3wA	0.34400	0.34910	0.34910	0.34910
1a1x_-1a41_	0.26400	0.26420	0.26890	0.26890
1a1x_-1a44_	0.27100	0.34200	0.30190	0.34200
1a1x_-1a48_	0.27400	0.32080	0.31600	0.32080
1a1x_-1a4iA	0.22600	0.25470	0.29250	0.29250
1a1x_-1a4mA	0.27800	0.28770	0.26420	0.28770
1a1x_-1a4pA	0.24700	0.23640	0.27990	0.27990
1a1x_-1a4sA	0.26400	0.28070	0.27590	0.28070
1a1x_-1a4yA	0.21500	0.22410	0.25470	0.25470
1a1x_-1a53_	0.30200	0.33020	0.32550	0.33020
1a1x_-1a59_	0.27600	0.26890	0.28300	0.28300
1a1x_-1a5t_	0.23600	0.24060	0.23580	0.24060
1a1x_-1a62_	0.25200	0.29950	0.31130	0.31130
1a1x_-1a6cA	0.30200	0.32550	0.31130	0.32550
1a1x_-1a6dA	0.23300	0.28770	0.26180	0.28770
1a1x_-1a6f_	0.27100	0.33250	0.32780	0.33250
1a1x_-1a6jA	0.28100	0.28540	0.28300	0.28540
1a1x_-1a6m_	0.24100	0.23820	0.24530	0.24530
1a1x_-1a6q_	0.23300	0.32310	0.31130	0.32310
1a1x_-1a6s_	0.23300	0.25000	0.25860	0.25860
1a1x_-1a73A	0.21200	0.26420	0.27120	0.27120
1a1x_-1a77_	0.25700	0.27360	0.25710	0.27360
1a1x_-1a79A	0.25500	0.26890	0.26890	0.26890
1a1x_-1a7j_	0.25900	0.31840	0.25240	0.31840
1a1x_-1a7s_	0.31100	0.33490	0.32310	0.33490
1a1x_-1a7tA	0.28800	0.31370	0.30190	0.31370
1a1x_-1a7vA	0.19800	0.21930	0.20990	0.21930
1a1x_-1a81A	0.26900	0.25710	0.26180	0.26180
1a1x_-1a8d_	0.32800	0.36080	0.31840	0.36080
1a1x_-1a8e_	0.27100	0.27830	0.28540	0.28540
1a1x_-1a8h_	0.21900	0.27590	0.28300	0.28300
1a1x_-1a8i_	0.30400	0.32310	0.32780	0.32780
1a1x_-1a8l_	0.25500	0.25240	0.26180	0.26180
1a1x_-1a8o_	0.30700	0.30680	0.32580	0.32580
1a1x_-1a8p_	0.25700	0.30900	0.31130	0.31130
1a1x_-1a8q_	0.29200	0.32550	0.27590	0.32550
1a1x_-1a8rA	0.25700	0.31130	0.30420	0.31130
1a1x_-1a8y_	0.21500	0.25470	0.24290	0.25470
1a1x_-1a99A	0.26200	0.30420	0.31370	0.31370
1a1x_-1a9nA	0.20300	0.23820	0.22170	0.23820
1a1x_-1a9xA	0.27100	0.30190	0.30900	0.30900
1a1x_-1a9xB	0.29000	0.29250	0.29480	0.29480
1a1x_-1aa6_	0.26900	0.31370	0.29950	0.31370
1a1x_-1aa7A	0.21700	0.24760	0.23350	0.24760
1a1x_-1aac_	0.24300	0.26190	0.27380	0.27380
1a1x_-1ab4_	0.28500	0.29720	0.29720	0.29720
1a1x_-1abrB	0.32800	0.34200	0.30190	0.34200
1a1x_-1abv_	0.22100	0.23570	0.21430	0.23570
1a1x_-1ac5_	0.30400	0.30190	0.33490	0.33490
1a1x_-1ac6A	0.28300	0.27360	0.30660	0.30660
1a1x_-1acc_	0.29500	0.36320	0.30420	0.36320
1a1x_-1acf_	0.27400	0.31370	0.31840	0.31840
1a1x_-1aco_	0.25000	0.29480	0.27830	0.29480
1a1x_-1acz_	0.25500	0.24290	0.27120	0.27120
1a1x_-1ad1A	0.26200	0.27360	0.25000	0.27360
1a1x_-1ad2_	0.25500	0.27590	0.26890	0.27590
1a1x_-1ad3A	0.26400	0.29010	0.32780	0.32780
1a1x_-1adn_	0.23100	0.25000	0.26090	0.26090
1a1x_-1adr_	0.31200	0.30260	0.31910	0.31910
1a1x_-1adt_	0.26200	0.27830	0.29010	0.29010
1a1x_-1ae9A	0.25200	0.30420	0.26420	0.30420
1a1x_-1aep_	0.22200	0.25000	0.25000	0.25000
1a1x_-1af7_	0.25000	0.26650	0.25940	0.26650
1a1x_-1af8_	0.24400	0.26740	0.25870	0.26740
1a1x_-1afj_	0.27100	0.35760	0.36460	0.36460
1a1x_-1afp_	0.41200	0.53920	0.51470	0.53920
1a1x_-1afrA	0.21000	0.23580	0.25940	0.25940
1a1x_-1afwA	0.30900	0.28770	0.28770	0.28770
1a1x_-1agg_	0.37500	0.41670	0.40620	0.41670
1a1x_-1agi_	0.21200	0.28770	0.28300	0.28770
1a1x_-1agjA	0.30900	0.33490	0.33020	0.33490
1a1x_-1agqA	0.22300	0.26100	0.26370	0.26370
1a1x_-1agrE	0.23300	0.22880	0.25940	0.25940
1a1x_-1ah7_	0.29700	0.25240	0.27120	0.27120
1a1x_-1aho_	0.35200	0.35940	0.35550	0.35940
1a1x_-1ahsA	0.26700	0.31130	0.32780	0.32780
1a1x_-1aihA	0.21000	0.30190	0.26180	0.30190
1a1x_-1ail_	0.27500	0.29290	0.30710	0.30710
1a1x_-1air_	0.21500	0.27360	0.25000	0.27360
1a1x_-1aisA	0.20800	0.32550	0.32080	0.32550
1a1x_-1aisB	0.21200	0.23350	0.21700	0.23350
1a1x_-1aiw_	0.27000	0.37100	0.37500	0.37500
1a1x_-1ajsA	0.24500	0.26890	0.29480	0.29480
1a1x_-1ak0_	0.27400	0.25470	0.25710	0.25710
1a1x_-1ak4C	0.21900	0.25000	0.25240	0.25240
1a1x_-1ak5_	0.26900	0.30190	0.31600	0.31600
1a1x_-1ak7_	0.26400	0.25940	0.25470	0.25940
1a1x_-1akhA	0.33200	0.38270	0.38270	0.38270
1a1x_-1akjD	0.25000	0.30420	0.30420	0.30420
1a1x_-1ako_	0.25000	0.34670	0.34200	0.34670
1a1x_-1akp_	0.21500	0.28070	0.28300	0.28300
1a1x_-1aky_	0.23800	0.28070	0.28540	0.28540
1a1x_-1al01	0.24800	0.23820	0.22880	0.23820
1a1x_-1al3_	0.23800	0.26890	0.24530	0.26890
1a1x_-1allA	0.25500	0.21700	0.21700	0.21700
1a1x_-1aln_	0.25200	0.32780	0.33960	0.33960
1a1x_-1alu_	0.22200	0.24290	0.22880	0.24290
1a1x_-1alvA	0.22400	0.22170	0.24290	0.24290
1a1x_-1aly_	0.21200	0.27360	0.27590	0.27590
1a1x_-1am2_	0.24100	0.27360	0.28300	0.28300
1a1x_-1am7A	0.19800	0.21460	0.22170	0.22170
1a1x_-1am9A	0.16900	0.20620	0.22810	0.22810
1a1x_-1amf_	0.22400	0.26420	0.26180	0.26420
1a1x_-1amk_	0.28300	0.29010	0.26650	0.29010
1a1x_-1amm_	0.20300	0.25940	0.26180	0.26180
1a1x_-1amp_	0.24500	0.31840	0.31840	0.31840
1a1x_-1amuA	0.29000	0.32310	0.27830	0.32310
1a1x_-1amx_	0.27800	0.33020	0.31600	0.33020
1a1x_-1an8_	0.36800	0.36080	0.38210	0.38210
1a1x_-1an9A	0.26200	0.31370	0.29250	0.31370
1a1x_-1aoa_	0.24100	0.26890	0.26420	0.26890
1a1x_-1aocA	0.23300	0.26650	0.28770	0.28770
1a1x_-1aoeA	0.27600	0.29720	0.28070	0.29720
1a1x_-1aohA	0.28500	0.32780	0.32780	0.32780
1a1x_-1aol_	0.25900	0.33490	0.32310	0.33490
1a1x_-1aop_	0.28300	0.31370	0.31840	0.31840
1a1x_-1aorA	0.30700	0.32780	0.32080	0.32780
1a1x_-1aoy_	0.26000	0.32690	0.33010	0.33010
1a1x_-1aozA	0.24800	0.34200	0.27360	0.34200
1a1x_-1ap8_	0.23600	0.29950	0.29950	0.29950
1a1x_-1apj_	0.32400	0.30070	0.32090	0.32090
1a1x_-1apmE	0.35600	0.35850	0.35850	0.35850
1a1x_-1apq_	0.35800	0.38210	0.38680	0.38680
1a1x_-1apxA	0.28300	0.29950	0.27830	0.29950
1a1x_-1aq0A	0.27400	0.29720	0.27590	0.29720
1a1x_-1aqb_	0.33700	0.33960	0.35610	0.35610
1a1x_-1aqcA	0.24300	0.25710	0.25240	0.25710
1a1x_-1aqe_	0.17700	0.25240	0.26890	0.26890
1a1x_-1aqt_	0.25000	0.27120	0.26890	0.27120
1a1x_-1aquA	0.24800	0.27120	0.26180	0.27120
1a1x_-1aqzA	0.30000	0.31840	0.30190	0.31840
1a1x_-1arb_	0.34400	0.34430	0.35140	0.35140
1a1x_-1aru_	0.21500	0.30900	0.28070	0.30900
1a1x_-1ash_	0.23800	0.23350	0.23110	0.23350
1a1x_-1ast_	0.25900	0.23820	0.24760	0.24760
1a1x_-1at0_	0.22900	0.25710	0.25710	0.25710
1a1x_-1at3A	0.28100	0.34910	0.36080	0.36080
1a1x_-1atb_	0.28200	0.36290	0.35080	0.36290
1a1x_-1atg_	0.25700	0.26420	0.25940	0.26420
1a1x_-1atiA	0.24500	0.35380	0.33960	0.35380
1a1x_-1atx_	0.29900	0.42930	0.45650	0.45650
1a1x_-1atzA	0.25500	0.27360	0.29720	0.29720
1a1x_-1au1A	0.23100	0.22170	0.22640	0.22640
1a1x_-1aua_	0.26900	0.32080	0.31840	0.32080
1a1x_-1auiA	0.25000	0.26180	0.27360	0.27360
1a1x_-1auiB	0.20800	0.22880	0.19810	0.22880
1a1x_-1auk_	0.23300	0.28070	0.26650	0.28070
1a1x_-1auoA	0.26900	0.27360	0.27830	0.27830
1a1x_-1autC	0.30900	0.32310	0.33020	0.33020
1a1x_-1autL	0.18800	0.20830	0.22400	0.22400
1a1x_-1auvA	0.25700	0.27360	0.26650	0.27360
1a1x_-1auyA	0.30000	0.30420	0.26890	0.30420
1a1x_-1auz_	0.25200	0.26420	0.25470	0.26420
1a1x_-1avaA	0.26200	0.31840	0.28770	0.31840
1a1x_-1avaC	0.32800	0.32310	0.31840	0.32310
1a1x_-1avgI	0.34900	0.37740	0.37260	0.37740
1a1x_-1avpA	0.23100	0.27360	0.25710	0.27360
1a1x_-1avqA	0.28500	0.29010	0.29250	0.29250
1a1x_-1aw0_	0.24700	0.37150	0.37850	0.37850
1a1x_-1aw9_	0.22900	0.23580	0.23820	0.23820
1a1x_-1awcB	0.19300	0.21930	0.21460	0.21930
1a1x_-1awj_	0.31200	0.33120	0.33770	0.33770
1a1x_-1ax4A	0.22400	0.30190	0.31370	0.31370
1a1x_-1ax8_	0.21500	0.26650	0.27120	0.27120
1a1x_-1axcA	0.30700	0.35380	0.35140	0.35380
1a1x_-1axiB	0.24100	0.30420	0.28070	0.30420
1a1x_-1axn_	0.25700	0.28540	0.25470	0.28540
1a26_-1a28A	0.20500	0.18920	0.21020	0.21020
1a26_-1a2oA	0.14600	0.13690	0.13040	0.13690
1a26_-1a2pA	0.28200	0.28470	0.30790	0.30790
1a26_-1a2vA	0.17100	0.14600	0.14600	0.14600
1a26_-1a2zA	0.19100	0.20000	0.19430	0.20000
1a26_-1a31A	0.13500	0.14320	0.12390	0.14320
1a26_-1a32_	0.45000	0.45880	0.45880	0.45880
1a26_-1a34A	0.20700	0.23470	0.21260	0.23470
1a26_-1a3aA	0.24000	0.27590	0.27410	0.27590
1a26_-1a3c_	0.21200	0.22590	0.23340	0.23340
1a26_-1a3k_	0.23900	0.21720	0.21170	0.21720
1a26_-1a3qA	0.13800	0.14300	0.13600	0.14300
1a26_-1a3wA	0.16000	0.14960	0.14100	0.14960
1a26_-1a41_	0.20000	0.21040	0.20480	0.21040
1a26_-1a44_	0.28000	0.27840	0.27700	0.27840
1a26_-1a48_	0.13600	0.13840	0.15180	0.15180
1a26_-1a4iA	0.18600	0.18770	0.16400	0.18770
1a26_-1a4mA	0.15700	0.15260	0.14970	0.15260
1a26_-1a4pA	0.38000	0.39400	0.38860	0.39400
1a26_-1a4sA	0.15300	0.16100	0.14170	0.16100
1a26_-1a4yA	0.14500	0.14320	0.14030	0.14320
1a26_-1a53_	0.15800	0.17710	0.16500	0.17710
1a26_-1a59_	0.14000	0.15530	0.15100	0.15530
1a26_-1a5t_	0.16800	0.13850	0.14160	0.14160
1a26_-1a62_	0.27900	0.30530	0.29100	0.30530
1a26_-1a6cA	0.15800	0.12750	0.13750	0.13750
1a26_-1a6dA	0.16100	0.15310	0.18450	0.18450
1a26_-1a6f_	0.30100	0.30090	0.30750	0.30750
1a26_-1a6jA	0.25700	0.27330	0.27670	0.27670
1a26_-1a6m_	0.28100	0.32280	0.26160	0.32280
1a26_-1a6q_	0.15100	0.14170	0.14030	0.14170
1a26_-1a6s_	0.37100	0.38790	0.31610	0.38790
1a26_-1a73A	0.25500	0.25770	0.25460	0.25770
1a26_-1a77_	0.15100	0.14440	0.12780	0.14440
1a26_-1a79A	0.19400	0.23680	0.24120	0.24120
1a26_-1a7j_	0.18500	0.19180	0.17380	0.19180
1a26_-1a7s_	0.18100	0.19800	0.19910	0.19910
1a26_-1a7tA	0.17200	0.16960	0.17400	0.17400
1a26_-1a7vA	0.35600	0.35400	0.36800	0.36800
1a26_-1a81A	0.19800	0.15260	0.14960	0.15260
1a26_-1a8d_	0.12200	0.13180	0.12110	0.13180
1a26_-1a8e_	0.14900	0.15880	0.14740	0.15880
1a26_-1a8h_	0.14300	0.14810	0.13680	0.14810
1a26_-1a8i_	0.17900	0.17660	0.15380	0.17660
1a26_-1a8l_	0.17500	0.18580	0.20020	0.20020
1a26_-1a8o_	0.46200	0.49620	0.46970	0.49620
1a26_-1a8p_	0.14700	0.16440	0.15860	0.16440
1a26_-1a8q_	0.15300	0.16510	0.14780	0.16510
1a26_-1a8rA	0.21300	0.21040	0.20360	0.21040
1a26_-1a8y_	0.14800	0.14500	0.13540	0.14500
1a26_-1a99A	0.13100	0.12900	0.12830	0.12900
1a26_-1a9nA	0.21600	0.21910	0.25000	0.25000
1a26_-1a9xA	0.17100	0.16880	0.15600	0.16880
1a26_-1a9xB	0.12700	0.12750	0.13030	0.13030
1a26_-1aa6_	0.15100	0.16600	0.16740	0.16740
1a26_-1aa7A	0.25800	0.29750	0.29430	0.29750
1a26_-1aac_	0.25500	0.32860	0.31190	0.32860
1a26_-1ab4_	0.13700	0.14390	0.14460	0.14460
1a26_-1abrB	0.16900	0.13760	0.16570	0.16570
1a26_-1abv_	0.40500	0.41670	0.41900	0.41900
1a26_-1ac5_	0.15800	0.15460	0.14390	0.15460
1a26_-1ac6A	0.29300	0.33860	0.34090	0.34090
1a26_-1acc_	0.13900	0.13030	0.13750	0.13750
1a26_-1acf_	0.27400	0.30800	0.29600	0.30800
1a26_-1aco_	0.18100	0.17020	0.15100	0.17020
1a26_-1acz_	0.22000	0.33560	0.32180	0.33560
1a26_-1ad1A	0.16900	0.17710	0.16000	0.17710
1a26_-1ad2_	0.15600	0.17080	0.18640	0.18640
1a26_-1ad3A	0.15700	0.14740	0.15530	0.15530
1a26_-1adn_	0.23900	0.30160	0.31790	0.31790
1a26_-1adr_	0.37200	0.38160	0.35860	0.38160
1a26_-1adt_	0.16600	0.16610	0.16450	0.16610
1a26_-1ae9A	0.20600	0.21930	0.21780	0.21930
1a26_-1aep_	0.28600	0.27940	0.28590	0.28590
1a26_-1af7_	0.15300	0.15420	0.15240	0.15420
1a26_-1af8_	0.36300	0.34590	0.32850	0.34590
1a26_-1afj_	0.38200	0.39930	0.37150	0.39930
1a26_-1afp_	0.35300	0.43140	0.43140	0.43140
1a26_-1afrA	0.16100	0.16090	0.14780	0.16090
1a26_-1afwA	0.16900	0.15460	0.13960	0.15460
1a26_-1agg_	0.40600	0.45310	0.42710	0.45310
1a26_-1agi_	0.23200	0.28600	0.28400	0.28600
1a26_-1agjA	0.14000	0.18080	0.19830	0.19830
1a26_-1agqA	0.23400	0.29400	0.29670	0.29670
1a26_-1agrE	0.33400	0.33980	0.35160	0.35160
1a26_-1ah7_	0.22000	0.21530	0.21220	0.21530
1a26_-1aho_	0.35200	0.38280	0.40230	0.40230
1a26_-1ahsA	0.28000	0.30360	0.27380	0.30360
1a26_-1aihA	0.20900	0.23380	0.22500	0.23380
1a26_-1ail_	0.51800	0.53930	0.53570	0.53930
1a26_-1air_	0.15200	0.13960	0.13110	0.13960
1a26_-1aisA	0.19200	0.20030	0.19480	0.20030
1a26_-1aisB	0.22900	0.24610	0.22800	0.24610
1a26_-1aiw_	0.29400	0.42340	0.42340	0.42340
1a26_-1ajsA	0.14900	0.12250	0.12820	0.12820
1a26_-1ak0_	0.19600	0.18560	0.20450	0.20450
1a26_-1ak4C	0.25700	0.24830	0.25340	0.25340
1a26_-1ak5_	0.13800	0.13830	0.13750	0.13830
1a26_-1ak7_	0.21700	0.22840	0.19400	0.22840
1a26_-1akhA	0.52000	0.58160	0.57140	0.58160
1a26_-1akjD	0.29400	0.31580	0.30920	0.31580
1a26_-1ako_	0.17400	0.17540	0.16880	0.17540
1a26_-1akp_	0.24800	0.30700	0.29820	0.30700
1a26_-1aky_	0.19200	0.19150	0.19040	0.19150
1a26_-1al01	0.23800	0.28320	0.28150	0.28320
1a26_-1al3_	0.13800	0.17620	0.19510	0.19510
1a26_-1allA	0.23600	0.27030	0.25470	0.27030
1a26_-1aln_	0.14900	0.14630	0.15390	0.15390
1a26_-1alu_	0.35000	0.35190	0.33120	0.35190
1a26_-1alvA	0.27900	0.26300	0.27310	0.27310
1a26_-1aly_	0.22400	0.24830	0.21400	0.24830
1a26_-1am2_	0.22800	0.22240	0.20170	0.22240
1a26_-1am7A	0.29000	0.26330	0.25330	0.26330
1a26_-1am9A	0.45600	0.47810	0.44690	0.47810
1a26_-1amf_	0.16000	0.16880	0.16450	0.16880
1a26_-1amk_	0.17200	0.18100	0.15700	0.18100
1a26_-1amm_	0.18100	0.23130	0.21550	0.23130
1a26_-1amp_	0.18000	0.17270	0.15640	0.17270
1a26_-1amuA	0.15000	0.14810	0.13320	0.14810
1a26_-1amx_	0.21700	0.24830	0.25670	0.25670
1a26_-1an8_	0.22500	0.22090	0.22330	0.22330
1a26_-1an9A	0.15800	0.15810	0.14340	0.15810
1a26_-1aoa_	0.24400	0.23790	0.19840	0.23790
1a26_-1aocA	0.22000	0.22290	0.23000	0.23000
1a26_-1aoeA	0.19500	0.20180	0.21610	0.21610
1a26_-1aohA	0.22700	0.24130	0.23780	0.24130
1a26_-1aol_	0.15000	0.18610	0.16960	0.18610
1a26_-1aop_	0.15000	0.13390	0.15380	0.15380
1a26_-1aorA	0.15100	0.15670	0.14530	0.15670
1a26_-1aoy_	0.38100	0.38460	0.41670	0.41670
1a26_-1aozA	0.14500	0.14390	0.13460	0.14390
1a26_-1ap8_	0.18000	0.18190	0.18190	0.18190
1a26_-1apj_	0.30400	0.37840	0.33780	0.37840
1a26_-1apmE	0.15700	0.14810	0.14520	0.14810
1a26_-1apq_	0.31600	0.44810	0.40090	0.44810
1a26_-1apxA	0.21800	0.17570	0.17670	0.17670
1a26_-1aq0A	0.15400	0.15600	0.14460	0.15600
1a26_-1aqb_	0.18300	0.20000	0.21430	0.21430
1a26_-1aqcA	0.31200	0.32230	0.31820	0.32230
1a26_-1aqe_	0.26400	0.32050	0.26820	0.32050
1a26_-1aqt_	0.32400	0.32780	0.32780	0.32780
1a26_-1aquA	0.14900	0.14230	0.16280	0.16280
1a26_-1aqzA	0.23900	0.26230	0.25180	0.26230
1a26_-1arb_	0.16700	0.17680	0.15020	0.17680
1a26_-1aru_	0.18400	0.17410	0.14510	0.17410
1a26_-1ash_	0.30400	0.32480	0.32820	0.32820
1a26_-1ast_	0.21700	0.21620	0.21880	0.21880
1a26_-1at0_	0.24500	0.23590	0.24300	0.24300
1a26_-1at3A	0.17300	0.18200	0.19350	0.19350
1a26_-1atb_	0.32300	0.35480	0.40320	0.40320
1a26_-1atg_	0.16200	0.15910	0.17320	0.17320
1a26_-1atiA	0.13600	0.13110	0.15030	0.15030
1a26_-1atx_	0.38000	0.42390	0.42390	0.42390
1a26_-1atzA	0.23500	0.23510	0.24320	0.24320
1a26_-1au1A	0.30000	0.31330	0.31330	0.31330
1a26_-1aua_	0.16200	0.16890	0.17650	0.17650
1a26_-1auiA	0.14500	0.14390	0.14390	0.14390
1a26_-1auiB	0.23900	0.23940	0.24240	0.24240
1a26_-1auk_	0.12500	0.17090	0.14890	0.17090
1a26_-1auoA	0.19800	0.23170	0.19840	0.23170
1a26_-1autC	0.18300	0.19670	0.16420	0.19670
1a26_-1autL	0.32800	0.32290	0.34900	0.34900
1a26_-1auvA	0.13600	0.13740	0.14720	0.14720
1a26_-1auyA	0.21000	0.19630	0.22390	0.22390
1a26_-1auz_	0.28700	0.29960	0.27590	0.29960
1a26_-1avaA	0.15500	0.14890	0.13460	0.14890
1a26_-1avaC	0.18200	0.19890	0.21410	0.21410
1a26_-1avgI	0.20600	0.25530	0.23940	0.25530
1a26_-1avpA	0.17400	0.18500	0.21200	0.21200
1a26_-1avqA	0.19500	0.19410	0.19960	0.19960
1a26_-1aw0_	0.44400	0.45830	0.45490	0.45830
1a26_-1aw9_	0.18600	0.20370	0.20250	0.20370
1a26_-1awcB	0.23900	0.25000	0.23860	0.25000
1a26_-1awj_	0.34400	0.35060	0.34090	0.35060
1a26_-1ax4A	0.15900	0.13750	0.12890	0.13750
1a26_-1ax8_	0.40400	0.41540	0.41540	0.41540
1a26_-1axcA	0.17400	0.17270	0.16970	0.17270
1a26_-1axiB	0.21100	0.22120	0.19760	0.22120
1a26_-1axn_	0.14700	0.16490	0.15250	0.16490
1a28A-1a2oA	0.21800	0.21120	0.18230	0.21120
1a28A-1a2pA	0.23600	0.30320	0.27080	0.30320
1a28A-1a2vA	0.19000	0.19520	0.18430	0.19520
1a28A-1a2zA	0.18500	0.20910	0.18520	0.20910
1a28A-1a31A	0.20700	0.20820	0.19720	0.20820
1a28A-1a32_	0.47400	0.50880	0.50880	0.50880
1a28A-1a34A	0.20600	0.22450	0.22960	0.22960
1a28A-1a3aA	0.26900	0.27240	0.29480	0.29480
1a28A-1a3c_	0.22000	0.23490	0.25600	0.25600
1a28A-1a3k_	0.27600	0.25360	0.25000	0.25360
1a28A-1a3qA	0.18300	0.17830	0.17330	0.17830
1a28A-1a3wA	0.22000	0.21710	0.19820	0.21710
1a28A-1a41_	0.21400	0.21490	0.20360	0.21490
1a28A-1a44_	0.18100	0.20000	0.20950	0.20950
1a28A-1a48_	0.19700	0.20120	0.18330	0.20120
1a28A-1a4iA	0.18000	0.17630	0.18630	0.18630
1a28A-1a4mA	0.20500	0.21610	0.22710	0.22710
1a28A-1a4pA	0.35100	0.36960	0.45380	0.45380
1a28A-1a4sA	0.21400	0.23010	0.20920	0.23010
1a28A-1a4yA	0.15100	0.15840	0.15040	0.15840
1a28A-1a53_	0.17000	0.17610	0.16700	0.17610
1a28A-1a59_	0.22100	0.21910	0.23110	0.23110
1a28A-1a5t_	0.19600	0.18330	0.17930	0.18330
1a28A-1a62_	0.24800	0.28280	0.27660	0.28280
1a28A-1a6cA	0.17500	0.17930	0.15240	0.17930
1a28A-1a6dA	0.21200	0.21710	0.21610	0.21710
1a28A-1a6f_	0.33800	0.33190	0.34290	0.34290
1a28A-1a6jA	0.26300	0.26170	0.26170	0.26170
1a28A-1a6m_	0.27600	0.28640	0.31460	0.31460
1a28A-1a6q_	0.21100	0.19320	0.21410	0.21410
1a28A-1a6s_	0.36500	0.41090	0.41670	0.41670
1a28A-1a73A	0.23800	0.23460	0.25000	0.25000
1a28A-1a77_	0.18200	0.18430	0.20820	0.20820
1a28A-1a79A	0.23500	0.29390	0.29970	0.29970
1a28A-1a7j_	0.16500	0.18820	0.18130	0.18820
1a28A-1a7s_	0.16400	0.18670	0.18670	0.18670
1a28A-1a7tA	0.18300	0.20480	0.20260	0.20480
1a28A-1a7vA	0.34800	0.36000	0.36200	0.36200
1a28A-1a81A	0.15800	0.16930	0.14640	0.16930
1a28A-1a8d_	0.16400	0.18630	0.18820	0.18820
1a28A-1a8e_	0.16800	0.18920	0.20320	0.20320
1a28A-1a8h_	0.19300	0.19720	0.20220	0.20220
1a28A-1a8i_	0.25000	0.24500	0.22610	0.24500
1a28A-1a8l_	0.18300	0.19250	0.20240	0.20240
1a28A-1a8o_	0.47000	0.56060	0.56060	0.56060
1a28A-1a8p_	0.17200	0.17330	0.18030	0.18030
1a28A-1a8q_	0.18400	0.19120	0.19920	0.19920
1a28A-1a8rA	0.19800	0.20810	0.19910	0.20810
1a28A-1a8y_	0.16100	0.17330	0.18630	0.18630
1a28A-1a99A	0.17000	0.20520	0.19420	0.20520
1a28A-1a9nA	0.19600	0.22690	0.22380	0.22690
1a28A-1a9xA	0.21400	0.21810	0.21510	0.21810
1a28A-1a9xB	0.16100	0.19620	0.18230	0.19620
1a28A-1aa6_	0.26000	0.18920	0.19820	0.19820
1a28A-1aa7A	0.23100	0.29110	0.29110	0.29110
1a28A-1aac_	0.27900	0.24290	0.27380	0.27380
1a28A-1ab4_	0.23000	0.24400	0.22510	0.24400
1a28A-1abrB	0.15700	0.14840	0.16430	0.16430
1a28A-1abv_	0.35700	0.36670	0.37140	0.37140
1a28A-1ac5_	0.21800	0.19920	0.19620	0.19920
1a28A-1ac6A	0.25700	0.26820	0.27050	0.27050
1a28A-1acc_	0.15500	0.17130	0.17230	0.17230
1a28A-1acf_	0.28600	0.32000	0.30000	0.32000
1a28A-1aco_	0.21100	0.22310	0.20820	0.22310
1a28A-1acz_	0.22700	0.25930	0.24770	0.25930
1a28A-1ad1A	0.16700	0.18730	0.18820	0.18820
1a28A-1ad2_	0.21500	0.21430	0.20200	0.21430
1a28A-1ad3A	0.20600	0.19520	0.18330	0.19520
1a28A-1adn_	0.31000	0.30160	0.30710	0.30710
1a28A-1adr_	0.41100	0.38490	0.44410	0.44410
1a28A-1adt_	0.21100	0.21120	0.22810	0.22810
1a28A-1ae9A	0.23100	0.24850	0.24850	0.24850
1a28A-1aep_	0.30600	0.31050	0.31370	0.31370
1a28A-1af7_	0.15500	0.18130	0.15940	0.18130
1a28A-1af8_	0.37200	0.37500	0.38370	0.38370
1a28A-1afj_	0.34400	0.40280	0.43750	0.43750
1a28A-1afp_	0.34300	0.40200	0.42650	0.42650
1a28A-1afrA	0.23300	0.23710	0.21910	0.23710
1a28A-1afwA	0.17400	0.18030	0.20320	0.20320
1a28A-1agg_	0.34900	0.40100	0.39060	0.40100
1a28A-1agi_	0.29000	0.29000	0.29200	0.29200
1a28A-1agjA	0.17900	0.16010	0.17250	0.17250
1a28A-1agqA	0.34100	0.31040	0.26920	0.31040
1a28A-1agrE	0.29700	0.29100	0.31450	0.31450
1a28A-1ah7_	0.21200	0.19390	0.20920	0.20920
1a28A-1aho_	0.35200	0.39840	0.44920	0.44920
1a28A-1ahsA	0.22400	0.27980	0.28370	0.28370
1a28A-1aihA	0.22400	0.22650	0.23820	0.23820
1a28A-1ail_	0.50700	0.51790	0.52860	0.52860
1a28A-1air_	0.18000	0.17030	0.14140	0.17030
1a28A-1aisA	0.22200	0.21820	0.21690	0.21820
1a28A-1aisB	0.23400	0.21240	0.22930	0.22930
1a28A-1aiw_	0.27400	0.35080	0.33870	0.35080
1a28A-1ajsA	0.21500	0.21910	0.21120	0.21910
1a28A-1ak0_	0.19400	0.19720	0.19820	0.19820
1a28A-1ak4C	0.30500	0.28280	0.29310	0.29310
1a28A-1ak5_	0.19100	0.17330	0.18230	0.18230
1a28A-1ak7_	0.23100	0.23560	0.23850	0.23850
1a28A-1akhA	0.49000	0.60710	0.60710	0.60710
1a28A-1akjD	0.25000	0.28950	0.26750	0.28950
1a28A-1ako_	0.18700	0.19120	0.19320	0.19320
1a28A-1akp_	0.25200	0.26750	0.25880	0.26750
1a28A-1aky_	0.18800	0.19610	0.19610	0.19610
1a28A-1al01	0.26700	0.27450	0.26750	0.27450
1a28A-1al3_	0.17500	0.15080	0.15610	0.15610
1a28A-1allA	0.33400	0.23590	0.33750	0.33750
1a28A-1aln_	0.18600	0.19420	0.20020	0.20020
1a28A-1alu_	0.34900	0.35830	0.31690	0.35830
1a28A-1alvA	0.24300	0.24570	0.25870	0.25870
1a28A-1aly_	0.23600	0.23460	0.22950	0.23460
1a28A-1am2_	0.20300	0.18780	0.18650	0.18780
1a28A-1am7A	0.26500	0.26830	0.28330	0.28330
1a28A-1am9A	0.45600	0.47810	0.47810	0.47810
1a28A-1amf_	0.16000	0.16770	0.18070	0.18070
1a28A-1amk_	0.17800	0.18700	0.18100	0.18700
1a28A-1amm_	0.18800	0.18530	0.18100	0.18530
1a28A-1amp_	0.20000	0.21910	0.19020	0.21910
1a28A-1amuA	0.20000	0.18820	0.19820	0.19820
1a28A-1amx_	0.20300	0.22000	0.22000	0.22000
1a28A-1an8_	0.16500	0.17600	0.17840	0.17840
1a28A-1an9A	0.18000	0.17230	0.18330	0.18330
1a28A-1aoa_	0.16100	0.18620	0.18020	0.18620
1a28A-1aocA	0.20300	0.20290	0.20290	0.20290
1a28A-1aoeA	0.20600	0.20700	0.18750	0.20700
1a28A-1aohA	0.23300	0.24300	0.22730	0.24300
1a28A-1aol_	0.16100	0.19600	0.20150	0.20150
1a28A-1aop_	0.21000	0.18730	0.19820	0.19820
1a28A-1aorA	0.22400	0.21610	0.22510	0.22510
1a28A-1aoy_	0.38500	0.41350	0.40060	0.41350
1a28A-1aozA	0.19000	0.20420	0.16530	0.20420
1a28A-1ap8_	0.21000	0.22180	0.21360	0.22180
1a28A-1apj_	0.30400	0.41550	0.41550	0.41550
1a28A-1apmE	0.19600	0.20420	0.19620	0.20420
1a28A-1apq_	0.33000	0.46700	0.41980	0.46700
1a28A-1apxA	0.20100	0.18880	0.19680	0.19680
1a28A-1aq0A	0.20200	0.17930	0.17330	0.17930
1a28A-1aqb_	0.19700	0.24000	0.23290	0.24000
1a28A-1aqcA	0.31000	0.31400	0.30580	0.31400
1a28A-1aqe_	0.30200	0.33860	0.35450	0.35450
1a28A-1aqt_	0.30000	0.30190	0.29070	0.30190
1a28A-1aquA	0.19100	0.22410	0.20720	0.22410
1a28A-1aqzA	0.19700	0.23940	0.22540	0.23940
1a28A-1arb_	0.16800	0.17530	0.19020	0.19020
1a28A-1aru_	0.19500	0.20120	0.20620	0.20620
1a28A-1ash_	0.37200	0.37070	0.29250	0.37070
1a28A-1ast_	0.22300	0.19880	0.19750	0.19880
1a28A-1at0_	0.19700	0.19890	0.21130	0.21130
1a28A-1at3A	0.17600	0.20620	0.17970	0.20620
1a28A-1atb_	0.31500	0.37900	0.39110	0.39110
1a28A-1atg_	0.15600	0.17860	0.17970	0.17970
1a28A-1atiA	0.21000	0.20920	0.18820	0.20920
1a28A-1atx_	0.33700	0.41300	0.44020	0.44020
1a28A-1atzA	0.21900	0.23230	0.23230	0.23230
1a28A-1au1A	0.32800	0.33430	0.32230	0.33430
1a28A-1aua_	0.21300	0.19120	0.19120	0.19120
1a28A-1auiA	0.19000	0.18530	0.18230	0.18530
1a28A-1auiB	0.26400	0.27270	0.24550	0.27270
1a28A-1auk_	0.20800	0.21220	0.18530	0.21220
1a28A-1auoA	0.23600	0.22940	0.22940	0.22940
1a28A-1autC	0.15900	0.17780	0.16740	0.17780
1a28A-1autL	0.24200	0.24740	0.29170	0.29170
1a28A-1auvA	0.16500	0.16930	0.15540	0.16930
1a28A-1auyA	0.17000	0.23470	0.19170	0.23470
1a28A-1auz_	0.27800	0.32540	0.32970	0.32970
1a28A-1avaA	0.19500	0.18730	0.19220	0.19220
1a28A-1avaC	0.19500	0.17680	0.19200	0.19200
1a28A-1avgI	0.24100	0.20420	0.22540	0.22540
1a28A-1avpA	0.20100	0.24020	0.24630	0.24630
1a28A-1avqA	0.17100	0.20070	0.20610	0.20610
1a28A-1aw0_	0.41700	0.45140	0.46180	0.46180
1a28A-1aw9_	0.22900	0.22690	0.23840	0.23840
1a28A-1awcB	0.19800	0.24180	0.22550	0.24180
1a28A-1awj_	0.30200	0.33440	0.33440	0.33440
1a28A-1ax4A	0.18100	0.18920	0.17730	0.18920
1a28A-1ax8_	0.36500	0.35000	0.35380	0.35380
1a28A-1axcA	0.15400	0.15260	0.15560	0.15560
1a28A-1axiB	0.16200	0.16620	0.17020	0.17020
1a28A-1axn_	0.19700	0.17930	0.19020	0.19020
1a2oA-1a2pA	0.26900	0.28470	0.25460	0.28470
1a2oA-1a2vA	0.14900	0.17440	0.14770	0.17440
1a2oA-1a2zA	0.29700	0.30450	0.30230	0.30450
1a2oA-1a31A	0.15100	0.12540	0.14410	0.14410
1a2oA-1a32_	0.33200	0.34120	0.34120	0.34120
1a2oA-1a34A	0.17700	0.20410	0.21940	0.21940
1a2oA-1a3aA	0.28100	0.26380	0.26210	0.26380
1a2oA-1a3c_	0.27300	0.29070	0.31020	0.31020
1a2oA-1a3k_	0.25400	0.26640	0.25180	0.26640
1a2oA-1a3qA	0.15100	0.13420	0.15610	0.15610
1a2oA-1a3wA	0.20000	0.20100	0.17000	0.20100
1a2oA-1a41_	0.16400	0.16400	0.18330	0.18330
1a2oA-1a44_	0.21400	0.21760	0.20950	0.21760
1a2oA-1a48_	0.15400	0.16860	0.14770	0.16860
1a2oA-1a4iA	0.24100	0.23770	0.23420	0.23770
1a2oA-1a4mA	0.20100	0.19810	0.17360	0.19810
1a2oA-1a4pA	0.29300	0.34240	0.33420	0.34240
1a2oA-1a4sA	0.24500	0.17070	0.19670	0.19670
1a2oA-1a4yA	0.18200	0.18800	0.17290	0.18800
1a2oA-1a53_	0.24600	0.23790	0.22370	0.23790
1a2oA-1a59_	0.15600	0.14700	0.15490	0.15490
1a2oA-1a5t_	0.16300	0.13700	0.15630	0.15630
1a2oA-1a62_	0.29700	0.34220	0.29510	0.34220
1a2oA-1a6cA	0.14800	0.14700	0.14770	0.14770
1a2oA-1a6dA	0.14100	0.14410	0.13760	0.14410
1a2oA-1a6f_	0.38100	0.39600	0.38940	0.39600
1a2oA-1a6jA	0.29000	0.29670	0.25170	0.29670
1a2oA-1a6m_	0.25800	0.27320	0.26160	0.27320
1a2oA-1a6q_	0.13700	0.13760	0.15850	0.15850
1a2oA-1a6s_	0.33300	0.38220	0.34770	0.38220
1a2oA-1a73A	0.22700	0.24070	0.22840	0.24070
1a2oA-1a77_	0.16100	0.16430	0.16510	0.16510
1a2oA-1a79A	0.24400	0.25580	0.26610	0.26610
1a2oA-1a7j_	0.21400	0.21860	0.19890	0.21860
1a2oA-1a7s_	0.17500	0.17080	0.17080	0.17080
1a2oA-1a7tA	0.25400	0.24780	0.22800	0.24780
1a2oA-1a7vA	0.30000	0.30400	0.25800	0.30400
1a2oA-1a81A	0.15300	0.16440	0.15550	0.16440
1a2oA-1a8d_	0.16800	0.13760	0.13040	0.13760
1a2oA-1a8e_	0.16800	0.14440	0.18310	0.18310
1a2oA-1a8h_	0.15400	0.16350	0.16280	0.16350
1a2oA-1a8i_	0.22700	0.18660	0.21830	0.21830
1a2oA-1a8l_	0.24300	0.24340	0.22230	0.24340
1a2oA-1a8o_	0.39000	0.43180	0.43180	0.43180
1a2oA-1a8p_	0.29900	0.30640	0.30450	0.30640
1a2oA-1a8q_	0.25100	0.26640	0.25730	0.26640
1a2oA-1a8rA	0.22300	0.22960	0.21150	0.22960
1a2oA-1a8y_	0.15800	0.17460	0.17230	0.17460
1a2oA-1a99A	0.14600	0.14080	0.14590	0.14590
1a2oA-1a9nA	0.32300	0.33490	0.33800	0.33800
1a2oA-1a9xA	0.22000	0.19380	0.19240	0.19380
1a2oA-1a9xB	0.21500	0.21760	0.19810	0.21760
1a2oA-1aa6_	0.21300	0.16140	0.17510	0.17510
1a2oA-1aa7A	0.23600	0.26580	0.30850	0.30850
1a2oA-1aac_	0.31700	0.31900	0.28570	0.31900
1a2oA-1ab4_	0.13500	0.12900	0.13040	0.13040
1a2oA-1abrB	0.18800	0.16670	0.17700	0.17700
1a2oA-1abv_	0.30000	0.35480	0.31900	0.35480
1a2oA-1ac5_	0.19700	0.19020	0.19450	0.19450
1a2oA-1ac6A	0.28000	0.28410	0.28860	0.28860
1a2oA-1acc_	0.15600	0.15200	0.16430	0.16430
1a2oA-1acf_	0.27400	0.26800	0.29800	0.29800
1a2oA-1aco_	0.21000	0.18010	0.19810	0.19810
1a2oA-1acz_	0.25200	0.25460	0.28240	0.28240
1a2oA-1ad1A	0.20800	0.22820	0.23110	0.23110
1a2oA-1ad2_	0.29900	0.30470	0.25330	0.30470
1a2oA-1ad3A	0.23100	0.18880	0.23560	0.23560
1a2oA-1adn_	0.26600	0.35050	0.33700	0.35050
1a2oA-1adr_	0.28300	0.38820	0.39470	0.39470
1a2oA-1adt_	0.13200	0.13950	0.15120	0.15120
1a2oA-1ae9A	0.22100	0.24420	0.20910	0.24420
1a2oA-1aep_	0.27100	0.25650	0.26960	0.26960
1a2oA-1af7_	0.30400	0.27190	0.31480	0.31480
1a2oA-1af8_	0.29700	0.34880	0.34010	0.34880
1a2oA-1afj_	0.39200	0.40280	0.40620	0.40620
1a2oA-1afp_	0.38700	0.41180	0.39220	0.41180
1a2oA-1afrA	0.14000	0.15510	0.14490	0.15510
1a2oA-1afwA	0.17500	0.16930	0.18300	0.18300
1a2oA-1agg_	0.47900	0.56770	0.57290	0.57290
1a2oA-1agi_	0.21800	0.25000	0.25400	0.25400
1a2oA-1agjA	0.17100	0.17870	0.16320	0.17870
1a2oA-1agqA	0.23400	0.27470	0.26100	0.27470
1a2oA-1agrE	0.27500	0.28710	0.27340	0.28710
1a2oA-1ah7_	0.17300	0.21020	0.17960	0.21020
1a2oA-1aho_	0.37900	0.41800	0.41410	0.41800
1a2oA-1ahsA	0.26600	0.25400	0.25990	0.25990
1a2oA-1aihA	0.22100	0.25000	0.21320	0.25000
1a2oA-1ail_	0.41400	0.43210	0.42500	0.43210
1a2oA-1air_	0.17100	0.17800	0.15710	0.17800
1a2oA-1aisA	0.21100	0.25410	0.21550	0.25410
1a2oA-1aisB	0.20100	0.21370	0.23830	0.23830
1a2oA-1aiw_	0.35100	0.41130	0.45160	0.45160
1a2oA-1ajsA	0.19700	0.17220	0.18950	0.18950
1a2oA-1ak0_	0.15700	0.18470	0.16570	0.18470
1a2oA-1ak4C	0.26700	0.26030	0.26380	0.26380
1a2oA-1ak5_	0.18800	0.19910	0.19680	0.19910
1a2oA-1ak7_	0.23300	0.24140	0.25000	0.25000
1a2oA-1akhA	0.44900	0.55100	0.54590	0.55100
1a2oA-1akjD	0.31800	0.26320	0.24780	0.26320
1a2oA-1ako_	0.20800	0.20340	0.21550	0.21550
1a2oA-1akp_	0.26300	0.24560	0.25440	0.25440
1a2oA-1aky_	0.26000	0.26380	0.26830	0.26830
1a2oA-1al01	0.23600	0.28670	0.30240	0.30240
1a2oA-1al3_	0.20600	0.20680	0.21100	0.21100
1a2oA-1allA	0.26400	0.24840	0.24060	0.24840
1a2oA-1aln_	0.18700	0.20240	0.17430	0.20240
1a2oA-1alu_	0.24800	0.24840	0.22610	0.24840
1a2oA-1alvA	0.22800	0.25580	0.25000	0.25580
1a2oA-1aly_	0.24500	0.22430	0.21060	0.22430
1a2oA-1am2_	0.20900	0.22380	0.19340	0.22380
1a2oA-1am7A	0.24000	0.24830	0.24000	0.24830
1a2oA-1am9A	0.38400	0.35940	0.40310	0.40310
1a2oA-1amf_	0.21400	0.21860	0.20670	0.21860
1a2oA-1amk_	0.24000	0.22000	0.23200	0.23200
1a2oA-1amm_	0.21800	0.20690	0.20690	0.20690
1a2oA-1amp_	0.22500	0.21390	0.23200	0.23200
1a2oA-1amuA	0.21900	0.20240	0.19880	0.20240
1a2oA-1amx_	0.26000	0.24170	0.23830	0.24170
1a2oA-1an8_	0.18000	0.19300	0.19300	0.19300
1a2oA-1an9A	0.19000	0.17210	0.20000	0.20000
1a2oA-1aoa_	0.17400	0.17910	0.17410	0.17910
1a2oA-1aocA	0.18300	0.20860	0.23290	0.23290
1a2oA-1aoeA	0.29300	0.30730	0.30860	0.30860
1a2oA-1aohA	0.23100	0.25000	0.24480	0.25000
1a2oA-1aol_	0.17700	0.16520	0.15750	0.16520
1a2oA-1aop_	0.15200	0.16710	0.14120	0.16710
1a2oA-1aorA	0.18200	0.14480	0.18010	0.18010
1a2oA-1aoy_	0.36200	0.40710	0.36540	0.40710
1a2oA-1aozA	0.15200	0.16930	0.14410	0.16930
1a2oA-1ap8_	0.18400	0.21480	0.21710	0.21710
1a2oA-1apj_	0.32100	0.37840	0.34120	0.37840
1a2oA-1apmE	0.14700	0.17890	0.15910	0.17890
1a2oA-1apq_	0.35800	0.41040	0.43870	0.43870
1a2oA-1apxA	0.21800	0.19580	0.17670	0.19580
1a2oA-1aq0A	0.17600	0.17730	0.20180	0.20180
1a2oA-1aqb_	0.21700	0.23290	0.23140	0.23290
1a2oA-1aqcA	0.26400	0.27690	0.27270	0.27690
1a2oA-1aqe_	0.31600	0.32500	0.29090	0.32500
1a2oA-1aqt_	0.24100	0.26110	0.23890	0.26110
1a2oA-1aquA	0.19700	0.19570	0.18770	0.19570
1a2oA-1aqzA	0.20400	0.22710	0.22890	0.22890
1a2oA-1arb_	0.13300	0.15400	0.15590	0.15590
1a2oA-1aru_	0.13100	0.16070	0.15100	0.16070
1a2oA-1ash_	0.24700	0.25680	0.27210	0.27210
1a2oA-1ast_	0.25600	0.25750	0.25120	0.25750
1a2oA-1at0_	0.19900	0.22890	0.22360	0.22890
1a2oA-1at3A	0.16600	0.18430	0.16360	0.18430
1a2oA-1atb_	0.35500	0.35890	0.31850	0.35890
1a2oA-1atg_	0.20500	0.20020	0.20350	0.20350
1a2oA-1atiA	0.13000	0.14910	0.12900	0.14910
1a2oA-1atx_	0.40800	0.45650	0.44570	0.45650
1a2oA-1atzA	0.36400	0.37360	0.37500	0.37500
1a2oA-1au1A	0.23000	0.23800	0.23040	0.23800
1a2oA-1aua_	0.16500	0.17570	0.15200	0.17570
1a2oA-1auiA	0.17700	0.16710	0.17800	0.17800
1a2oA-1auiB	0.28800	0.26670	0.25300	0.26670
1a2oA-1auk_	0.18000	0.17720	0.18230	0.18230
1a2oA-1auoA	0.30300	0.34290	0.33830	0.34290
1a2oA-1autC	0.16400	0.15900	0.15900	0.15900
1a2oA-1autL	0.31000	0.33330	0.29950	0.33330
1a2oA-1auvA	0.23000	0.23580	0.23490	0.23580
1a2oA-1auyA	0.17500	0.21780	0.19940	0.21780
1a2oA-1auz_	0.45700	0.44830	0.46980	0.46980
1a2oA-1avaA	0.17700	0.18950	0.15270	0.18950
1a2oA-1avaC	0.22700	0.20170	0.21960	0.21960
1a2oA-1avgI	0.20400	0.22710	0.24300	0.24300
1a2oA-1avpA	0.22800	0.23530	0.20830	0.23530
1a2oA-1avqA	0.19600	0.18860	0.19080	0.19080
1a2oA-1aw0_	0.40300	0.42360	0.40970	0.42360
1a2oA-1aw9_	0.23400	0.20370	0.22110	0.22110
1a2oA-1awcB	0.30700	0.33010	0.33330	0.33330
1a2oA-1awj_	0.30800	0.31820	0.29220	0.31820
1a2oA-1ax4A	0.20900	0.17870	0.17510	0.17870
1a2oA-1ax8_	0.27700	0.30000	0.29810	0.30000
1a2oA-1axcA	0.16000	0.16160	0.14360	0.16160
1a2oA-1axiB	0.18200	0.18320	0.20420	0.20420
1a2oA-1axn_	0.20500	0.14550	0.17650	0.17650
1a2pA-1a2vA	0.31200	0.38660	0.32640	0.38660
1a2pA-1a2zA	0.25700	0.28240	0.28470	0.28470
1a2pA-1a31A	0.27300	0.28010	0.27080	0.28010
1a2pA-1a32_	0.23500	0.28530	0.28820	0.28820
1a2pA-1a34A	0.23600	0.25460	0.22220	0.25460
1a2pA-1a3aA	0.30800	0.30790	0.29860	0.30790
1a2pA-1a3c_	0.24500	0.25690	0.27310	0.27310
1a2pA-1a3k_	0.24800	0.31250	0.31250	0.31250
1a2pA-1a3qA	0.26600	0.30320	0.27550	0.30320
1a2pA-1a3wA	0.32200	0.32870	0.30790	0.32870
1a2pA-1a41_	0.25900	0.29860	0.31480	0.31480
1a2pA-1a44_	0.25500	0.29630	0.28470	0.29630
1a2pA-1a48_	0.25000	0.30560	0.30560	0.30560
1a2pA-1a4iA	0.24100	0.30790	0.28470	0.30790
1a2pA-1a4mA	0.26200	0.28940	0.27550	0.28940
1a2pA-1a4pA	0.27700	0.28260	0.24180	0.28260
1a2pA-1a4sA	0.28700	0.29630	0.27310	0.29630
1a2pA-1a4yA	0.24500	0.25690	0.25000	0.25690
1a2pA-1a53_	0.28700	0.33800	0.28940	0.33800
1a2pA-1a59_	0.25200	0.31250	0.29860	0.31250
1a2pA-1a5t_	0.28200	0.29630	0.25930	0.29630
1a2pA-1a62_	0.22200	0.31480	0.28240	0.31480
1a2pA-1a6cA	0.24800	0.27310	0.28010	0.28010
1a2pA-1a6dA	0.28000	0.28010	0.27780	0.28010
1a2pA-1a6f_	0.29400	0.30090	0.31020	0.31020
1a2pA-1a6jA	0.29200	0.30090	0.29400	0.30090
1a2pA-1a6m_	0.26200	0.26160	0.26620	0.26620
1a2pA-1a6q_	0.30600	0.32870	0.30790	0.32870
1a2pA-1a6s_	0.27900	0.27010	0.25860	0.27010
1a2pA-1a73A	0.24800	0.29170	0.26390	0.29170
1a2pA-1a77_	0.22700	0.27310	0.27780	0.27780
1a2pA-1a79A	0.24500	0.25460	0.25000	0.25460
1a2pA-1a7j_	0.23800	0.28700	0.29170	0.29170
1a2pA-1a7s_	0.33600	0.34260	0.30090	0.34260
1a2pA-1a7tA	0.27500	0.28470	0.27780	0.28470
1a2pA-1a7vA	0.24100	0.25460	0.23150	0.25460
1a2pA-1a81A	0.31900	0.30090	0.31940	0.31940
1a2pA-1a8d_	0.34300	0.35420	0.31710	0.35420
1a2pA-1a8e_	0.25900	0.31710	0.28700	0.31710
1a2pA-1a8h_	0.28200	0.29400	0.29630	0.29630
1a2pA-1a8i_	0.31500	0.33330	0.27780	0.33330
1a2pA-1a8l_	0.31200	0.31710	0.27550	0.31710
1a2pA-1a8o_	0.31800	0.39020	0.39020	0.39020
1a2pA-1a8p_	0.25700	0.27550	0.25460	0.27550
1a2pA-1a8q_	0.28000	0.30320	0.26850	0.30320
1a2pA-1a8rA	0.28200	0.28940	0.28470	0.28940
1a2pA-1a8y_	0.22700	0.28940	0.25460	0.28940
1a2pA-1a99A	0.30100	0.29400	0.31020	0.31020
1a2pA-1a9nA	0.23100	0.25000	0.23150	0.25000
1a2pA-1a9xA	0.35200	0.36110	0.29170	0.36110
1a2pA-1a9xB	0.26400	0.26620	0.26850	0.26850
1a2pA-1aa6_	0.31000	0.34720	0.34030	0.34720
1a2pA-1aa7A	0.24300	0.27080	0.23840	0.27080
1a2pA-1aac_	0.27100	0.27380	0.28330	0.28330
1a2pA-1ab4_	0.27800	0.27780	0.28470	0.28470
1a2pA-1abrB	0.26200	0.31250	0.27780	0.31250
1a2pA-1abv_	0.28800	0.29290	0.28330	0.29290
1a2pA-1ac5_	0.30300	0.28470	0.30320	0.30320
1a2pA-1ac6A	0.25900	0.25690	0.26850	0.26850
1a2pA-1acc_	0.25900	0.29170	0.26620	0.29170
1a2pA-1acf_	0.29600	0.31250	0.31250	0.31250
1a2pA-1aco_	0.27800	0.35420	0.32640	0.35420
1a2pA-1acz_	0.24100	0.25460	0.25230	0.25460
1a2pA-1ad1A	0.30800	0.29860	0.30560	0.30560
1a2pA-1ad2_	0.25500	0.31940	0.31940	0.31940
1a2pA-1ad3A	0.28700	0.29170	0.29860	0.29860
1a2pA-1adn_	0.26100	0.27450	0.26090	0.27450
1a2pA-1adr_	0.28900	0.29930	0.27630	0.29930
1a2pA-1adt_	0.31700	0.31480	0.31480	0.31480
1a2pA-1ae9A	0.24800	0.25230	0.25930	0.25930
1a2pA-1aep_	0.20400	0.23840	0.27080	0.27080
1a2pA-1af7_	0.23100	0.24540	0.23840	0.24540
1a2pA-1af8_	0.35500	0.36340	0.36340	0.36340
1a2pA-1afj_	0.24700	0.30900	0.32990	0.32990
1a2pA-1afp_	0.37300	0.40690	0.40690	0.40690
1a2pA-1afrA	0.22900	0.25460	0.24540	0.25460
1a2pA-1afwA	0.27800	0.30790	0.29630	0.30790
1a2pA-1agg_	0.35900	0.41670	0.41670	0.41670
1a2pA-1agi_	0.31000	0.33330	0.33100	0.33330
1a2pA-1agjA	0.28700	0.33100	0.33100	0.33100
1a2pA-1agqA	0.25300	0.27470	0.25820	0.27470
1a2pA-1agrE	0.21300	0.24310	0.24070	0.24310
1a2pA-1ah7_	0.26600	0.26160	0.26620	0.26620
1a2pA-1aho_	0.27300	0.34380	0.37110	0.37110
1a2pA-1ahsA	0.21800	0.23380	0.24310	0.24310
1a2pA-1aihA	0.20400	0.28700	0.28010	0.28700
1a2pA-1ail_	0.28900	0.32860	0.34290	0.34290
1a2pA-1air_	0.25000	0.28010	0.27080	0.28010
1a2pA-1aisA	0.22000	0.28470	0.28240	0.28470
1a2pA-1aisB	0.22200	0.23610	0.24310	0.24310
1a2pA-1aiw_	0.39500	0.44760	0.44760	0.44760
1a2pA-1ajsA	0.28200	0.30560	0.26620	0.30560
1a2pA-1ak0_	0.23800	0.27080	0.28010	0.28010
1a2pA-1ak4C	0.23600	0.28010	0.26620	0.28010
1a2pA-1ak5_	0.30300	0.33560	0.29860	0.33560
1a2pA-1ak7_	0.24800	0.28470	0.30560	0.30560
1a2pA-1akhA	0.38300	0.47450	0.44900	0.47450
1a2pA-1akjD	0.26200	0.28010	0.27780	0.28010
1a2pA-1ako_	0.30800	0.31020	0.33800	0.33800
1a2pA-1akp_	0.27800	0.28700	0.28940	0.28940
1a2pA-1aky_	0.25200	0.29170	0.30790	0.30790
1a2pA-1al01	0.23800	0.26850	0.24540	0.26850
1a2pA-1al3_	0.23800	0.25930	0.26850	0.26850
1a2pA-1allA	0.23600	0.23840	0.25230	0.25230
1a2pA-1aln_	0.31200	0.30790	0.29860	0.30790
1a2pA-1alu_	0.22000	0.24770	0.24070	0.24770
1a2pA-1alvA	0.24300	0.25690	0.25460	0.25690
1a2pA-1aly_	0.22700	0.25930	0.25690	0.25930
1a2pA-1am2_	0.24500	0.29170	0.28700	0.29170
1a2pA-1am7A	0.24500	0.30560	0.29860	0.30560
1a2pA-1am9A	0.20300	0.22500	0.22500	0.22500
1a2pA-1amf_	0.20600	0.26390	0.26620	0.26620
1a2pA-1amk_	0.27300	0.32410	0.28010	0.32410
1a2pA-1amm_	0.21500	0.27080	0.26160	0.27080
1a2pA-1amp_	0.26200	0.31480	0.31250	0.31480
1a2pA-1amuA	0.32600	0.34720	0.31250	0.34720
1a2pA-1amx_	0.27500	0.26620	0.28470	0.28470
1a2pA-1an8_	0.22700	0.26160	0.27780	0.27780
1a2pA-1an9A	0.29200	0.29400	0.28700	0.29400
1a2pA-1aoa_	0.21500	0.28700	0.28470	0.28700
1a2pA-1aocA	0.27100	0.28470	0.28700	0.28700
1a2pA-1aoeA	0.22700	0.30090	0.30790	0.30790
1a2pA-1aohA	0.27500	0.26390	0.25000	0.26390
1a2pA-1aol_	0.23600	0.27080	0.28940	0.28940
1a2pA-1aop_	0.27800	0.31250	0.28940	0.31250
1a2pA-1aorA	0.28700	0.30090	0.27080	0.30090
1a2pA-1aoy_	0.27200	0.33650	0.34620	0.34620
1a2pA-1aozA	0.26200	0.31020	0.31940	0.31940
1a2pA-1ap8_	0.29400	0.29400	0.30090	0.30090
1a2pA-1apj_	0.28400	0.31420	0.29390	0.31420
1a2pA-1apmE	0.29900	0.29860	0.27080	0.29860
1a2pA-1apq_	0.35400	0.38210	0.37260	0.38210
1a2pA-1apxA	0.28200	0.31480	0.31020	0.31480
1a2pA-1aq0A	0.31900	0.31710	0.30090	0.31710
1a2pA-1aqb_	0.32400	0.32870	0.33560	0.33560
1a2pA-1aqcA	0.26600	0.28010	0.28010	0.28010
1a2pA-1aqe_	0.21100	0.22220	0.22690	0.22690
1a2pA-1aqt_	0.23800	0.29170	0.29170	0.29170
1a2pA-1aquA	0.26200	0.27310	0.28940	0.28940
1a2pA-1aqzA	0.42600	0.43290	0.43520	0.43520
1a2pA-1arb_	0.27100	0.35420	0.35880	0.35880
1a2pA-1aru_	0.24500	0.34260	0.31710	0.34260
1a2pA-1ash_	0.25500	0.27550	0.27780	0.27780
1a2pA-1ast_	0.25000	0.25460	0.24070	0.25460
1a2pA-1at0_	0.20400	0.27080	0.26620	0.27080
1a2pA-1at3A	0.24500	0.27080	0.25930	0.27080
1a2pA-1atb_	0.36300	0.33060	0.34270	0.34270
1a2pA-1atg_	0.22900	0.27310	0.27310	0.27310
1a2pA-1atiA	0.31900	0.34950	0.32410	0.34950
1a2pA-1atx_	0.35900	0.42930	0.40220	0.42930
1a2pA-1atzA	0.23100	0.26160	0.27080	0.27080
1a2pA-1au1A	0.23600	0.23380	0.24540	0.24540
1a2pA-1aua_	0.25500	0.27550	0.27550	0.27550
1a2pA-1auiA	0.31700	0.34490	0.29400	0.34490
1a2pA-1auiB	0.22200	0.24070	0.21990	0.24070
1a2pA-1auk_	0.28900	0.34260	0.31250	0.34260
1a2pA-1auoA	0.25900	0.26390	0.27080	0.27080
1a2pA-1autC	0.26900	0.35190	0.31250	0.35190
1a2pA-1autL	0.22400	0.24740	0.24220	0.24740
1a2pA-1auvA	0.28500	0.27780	0.27780	0.27780
1a2pA-1auyA	0.19700	0.26160	0.23610	0.26160
1a2pA-1auz_	0.21800	0.22450	0.23610	0.23610
1a2pA-1avaA	0.28200	0.31480	0.31250	0.31480
1a2pA-1avaC	0.32400	0.33100	0.31940	0.33100
1a2pA-1avgI	0.31500	0.34490	0.34720	0.34720
1a2pA-1avpA	0.25700	0.31250	0.30320	0.31250
1a2pA-1avqA	0.26200	0.28940	0.26620	0.28940
1a2pA-1aw0_	0.29900	0.32990	0.33680	0.33680
1a2pA-1aw9_	0.25000	0.25230	0.24070	0.25230
1a2pA-1awcB	0.25500	0.27550	0.26850	0.27550
1a2pA-1awj_	0.33400	0.33770	0.33440	0.33770
1a2pA-1ax4A	0.28200	0.35190	0.30320	0.35190
1a2pA-1ax8_	0.22700	0.23610	0.24540	0.24540
1a2pA-1axcA	0.24300	0.33330	0.32870	0.33330
1a2pA-1axiB	0.25200	0.29400	0.29170	0.29400
1a2pA-1axn_	0.27100	0.29860	0.28700	0.29860
1a2vA-1a2zA	0.17300	0.19200	0.19660	0.19660
1a2vA-1a31A	0.13300	0.11050	0.10230	0.11050
1a2vA-1a32_	0.32400	0.34120	0.35880	0.35880
1a2vA-1a34A	0.22300	0.31800	0.30440	0.31800
1a2vA-1a3aA	0.24100	0.24480	0.26210	0.26210
1a2vA-1a3c_	0.20300	0.23800	0.22140	0.23800
1a2vA-1a3k_	0.29200	0.31200	0.31390	0.31390
1a2vA-1a3qA	0.16300	0.16840	0.17540	0.17540
1a2vA-1a3wA	0.11700	0.13520	0.10570	0.13520
1a2vA-1a41_	0.22100	0.18100	0.18550	0.18550
1a2vA-1a44_	0.19100	0.25540	0.22970	0.25540
1a2vA-1a48_	0.15500	0.15690	0.15520	0.15690
1a2vA-1a4iA	0.14600	0.17460	0.15260	0.17460
1a2vA-1a4mA	0.14700	0.15540	0.12540	0.15540
1a2vA-1a4pA	0.29900	0.35600	0.33420	0.35600
1a2vA-1a4sA	0.12100	0.11830	0.11080	0.11830
1a2vA-1a4yA	0.12500	0.11960	0.11520	0.11960
1a2vA-1a53_	0.17100	0.18620	0.18320	0.18620
1a2vA-1a59_	0.12500	0.13260	0.12860	0.13260
1a2vA-1a5t_	0.16600	0.16410	0.14780	0.16410
1a2vA-1a62_	0.27000	0.32990	0.32170	0.32990
1a2vA-1a6cA	0.11700	0.12570	0.11940	0.12570
1a2vA-1a6dA	0.08500	0.09590	0.09740	0.09740
1a2vA-1a6f_	0.26100	0.28760	0.28760	0.28760
1a2vA-1a6jA	0.25500	0.26330	0.27500	0.27500
1a2vA-1a6m_	0.23300	0.24010	0.23510	0.24010
1a2vA-1a6q_	0.14900	0.15840	0.13640	0.15840
1a2vA-1a6s_	0.28400	0.31610	0.33620	0.33620
1a2vA-1a73A	0.24700	0.24070	0.22530	0.24070
1a2vA-1a77_	0.14700	0.14920	0.12780	0.14920
1a2vA-1a79A	0.21200	0.22950	0.22810	0.22950
1a2vA-1a7j_	0.15400	0.16760	0.21150	0.21150
1a2vA-1a7s_	0.17100	0.20590	0.19680	0.20590
1a2vA-1a7tA	0.23000	0.20930	0.20930	0.20930
1a2vA-1a7vA	0.24800	0.30200	0.25000	0.30200
1a2vA-1a81A	0.21400	0.21850	0.16730	0.21850
1a2vA-1a8d_	0.12200	0.12560	0.11230	0.12560
1a2vA-1a8e_	0.17400	0.14510	0.15200	0.15200
1a2vA-1a8h_	0.09700	0.11200	0.10150	0.11200
1a2vA-1a8i_	0.10100	0.10740	0.09750	0.10740
1a2vA-1a8l_	0.21100	0.22230	0.20350	0.22230
1a2vA-1a8o_	0.42400	0.48480	0.41290	0.48480
1a2vA-1a8p_	0.18900	0.20230	0.18290	0.20230
1a2vA-1a8q_	0.15600	0.16610	0.17340	0.17340
1a2vA-1a8rA	0.21500	0.21610	0.22170	0.22170
1a2vA-1a8y_	0.15700	0.14640	0.14570	0.14640
1a2vA-1a99A	0.14000	0.14810	0.13710	0.14810
1a2vA-1a9nA	0.19800	0.22690	0.22220	0.22690
1a2vA-1a9xA	0.11500	0.10550	0.10090	0.10550
1a2vA-1a9xB	0.14200	0.13230	0.13620	0.13620
1a2vA-1aa6_	0.10800	0.09370	0.08640	0.09370
1a2vA-1aa7A	0.20900	0.22470	0.22470	0.22470
1a2vA-1aac_	0.31700	0.36670	0.34050	0.36670
1a2vA-1ab4_	0.11600	0.09750	0.09960	0.09960
1a2vA-1abrB	0.17000	0.19760	0.18160	0.19760
1a2vA-1abv_	0.26900	0.28570	0.29760	0.29760
1a2vA-1ac5_	0.10700	0.12320	0.12110	0.12320
1a2vA-1ac6A	0.33400	0.42050	0.42500	0.42500
1a2vA-1acc_	0.09900	0.10550	0.09710	0.10550
1a2vA-1acf_	0.27000	0.30800	0.29000	0.30800
1a2vA-1aco_	0.12200	0.12190	0.11890	0.12190
1a2vA-1acz_	0.30800	0.40280	0.35420	0.40280
1a2vA-1ad1A	0.17300	0.16570	0.17610	0.17610
1a2vA-1ad2_	0.19900	0.20310	0.18640	0.20310
1a2vA-1ad3A	0.11800	0.12840	0.13340	0.13340
1a2vA-1adn_	0.26100	0.33150	0.32340	0.33150
1a2vA-1adr_	0.29300	0.35530	0.35200	0.35530
1a2vA-1adt_	0.14700	0.15530	0.15780	0.15780
1a2vA-1ae9A	0.18700	0.23830	0.23680	0.23830
1a2vA-1aep_	0.24200	0.23860	0.23370	0.23860
1a2vA-1af7_	0.16300	0.17340	0.17060	0.17340
1a2vA-1af8_	0.32800	0.36920	0.32850	0.36920
1a2vA-1afj_	0.40600	0.49310	0.48260	0.49310
1a2vA-1afp_	0.44600	0.48530	0.48040	0.48530
1a2vA-1afrA	0.15100	0.14640	0.15650	0.15650
1a2vA-1afwA	0.13100	0.13530	0.13400	0.13530
1a2vA-1agg_	0.36500	0.47400	0.48440	0.48440
1a2vA-1agi_	0.28600	0.31000	0.29800	0.31000
1a2vA-1agjA	0.20000	0.18900	0.19320	0.19320
1a2vA-1agqA	0.29100	0.37640	0.36540	0.37640
1a2vA-1agrE	0.23800	0.27930	0.24410	0.27930
1a2vA-1ah7_	0.18600	0.19690	0.16630	0.19690
1a2vA-1aho_	0.35500	0.41020	0.40620	0.41020
1a2vA-1ahsA	0.31500	0.38690	0.37900	0.38690
1a2vA-1aihA	0.25700	0.25740	0.23240	0.25740
1a2vA-1ail_	0.34600	0.38930	0.35360	0.38930
1a2vA-1air_	0.14300	0.13710	0.13780	0.13780
1a2vA-1aisA	0.29000	0.30520	0.29140	0.30520
1a2vA-1aisB	0.25400	0.26550	0.23700	0.26550
1a2vA-1aiw_	0.34700	0.43150	0.42740	0.43150
1a2vA-1ajsA	0.13500	0.13410	0.12200	0.13410
1a2vA-1ak0_	0.16300	0.18090	0.17330	0.18090
1a2vA-1ak4C	0.24700	0.26900	0.25520	0.26900
1a2vA-1ak5_	0.14400	0.16570	0.13910	0.16570
1a2vA-1ak7_	0.22700	0.23280	0.25140	0.25140
1a2vA-1akhA	0.43400	0.49490	0.47450	0.49490
1a2vA-1akjD	0.30000	0.37280	0.38600	0.38600
1a2vA-1ako_	0.20100	0.21460	0.19780	0.21460
1a2vA-1akp_	0.28500	0.40130	0.32020	0.40130
1a2vA-1aky_	0.17700	0.18460	0.20070	0.20070
1a2vA-1al01	0.21700	0.23950	0.24480	0.24480
1a2vA-1al3_	0.18200	0.18990	0.19300	0.19300
1a2vA-1allA	0.22000	0.23280	0.24370	0.24370
1a2vA-1aln_	0.17300	0.18110	0.16410	0.18110
1a2vA-1alu_	0.24400	0.23250	0.21820	0.23250
1a2vA-1alvA	0.22500	0.23120	0.22250	0.23120
1a2vA-1aly_	0.31500	0.34760	0.27230	0.34760
1a2vA-1am2_	0.18500	0.22380	0.20720	0.22380
1a2vA-1am7A	0.23700	0.24000	0.23000	0.24000
1a2vA-1am9A	0.31200	0.32810	0.32500	0.32810
1a2vA-1amf_	0.16200	0.18510	0.15040	0.18510
1a2vA-1amk_	0.21400	0.18300	0.16700	0.18300
1a2vA-1amm_	0.21600	0.22130	0.24570	0.24570
1a2vA-1amp_	0.16600	0.18640	0.16750	0.18640
1a2vA-1amuA	0.10900	0.13900	0.11050	0.13900
1a2vA-1amx_	0.29200	0.33170	0.33330	0.33330
1a2vA-1an8_	0.22200	0.20750	0.20270	0.20750
1a2vA-1an9A	0.14900	0.13750	0.14560	0.14560
1a2vA-1aoa_	0.17000	0.16900	0.18120	0.18120
1a2vA-1aocA	0.21000	0.25570	0.25860	0.25860
1a2vA-1aoeA	0.18200	0.23440	0.20180	0.23440
1a2vA-1aohA	0.27600	0.33570	0.30590	0.33570
1a2vA-1aol_	0.20700	0.21480	0.17180	0.21480
1a2vA-1aop_	0.14300	0.12990	0.13540	0.13540
1a2vA-1aorA	0.11200	0.09420	0.09710	0.09710
1a2vA-1aoy_	0.34000	0.33650	0.33010	0.33650
1a2vA-1aozA	0.12700	0.10820	0.11050	0.11050
1a2vA-1ap8_	0.17000	0.22540	0.19010	0.22540
1a2vA-1apj_	0.34500	0.36490	0.33110	0.36490
1a2vA-1apmE	0.15200	0.13780	0.17520	0.17520
1a2vA-1apq_	0.32100	0.48580	0.49060	0.49060
1a2vA-1apxA	0.15400	0.17870	0.18270	0.18270
1a2vA-1aq0A	0.15900	0.17730	0.14540	0.17730
1a2vA-1aqb_	0.24400	0.27860	0.26570	0.27860
1a2vA-1aqcA	0.25200	0.33680	0.29340	0.33680
1a2vA-1aqe_	0.28600	0.32270	0.26140	0.32270
1a2vA-1aqt_	0.25400	0.27780	0.26110	0.27780
1a2vA-1aquA	0.15900	0.15930	0.16010	0.16010
1a2vA-1aqzA	0.21700	0.27990	0.24120	0.27990
1a2vA-1arb_	0.18700	0.18160	0.17400	0.18160
1a2vA-1aru_	0.15600	0.14580	0.17260	0.17260
1a2vA-1ash_	0.22600	0.24150	0.26530	0.26530
1a2vA-1ast_	0.18200	0.20130	0.18880	0.20130
1a2vA-1at0_	0.24300	0.25530	0.22010	0.25530
1a2vA-1at3A	0.18000	0.19590	0.18550	0.19590
1a2vA-1atb_	0.33500	0.36290	0.35480	0.36290
1a2vA-1atg_	0.16900	0.17970	0.17100	0.17970
1a2vA-1atiA	0.12400	0.15100	0.11380	0.15100
1a2vA-1atx_	0.40800	0.52170	0.49460	0.52170
1a2vA-1atzA	0.18800	0.26900	0.21600	0.26900
1a2vA-1au1A	0.23500	0.22890	0.19580	0.22890
1a2vA-1aua_	0.18400	0.18500	0.16220	0.18500
1a2vA-1auiA	0.14800	0.15280	0.14550	0.15280
1a2vA-1auiB	0.21700	0.23640	0.23790	0.23790
1a2vA-1auk_	0.11600	0.13230	0.11670	0.13230
1a2vA-1auoA	0.21900	0.19840	0.19380	0.19840
1a2vA-1autC	0.16500	0.19040	0.17570	0.19040
1a2vA-1autL	0.29200	0.30210	0.31250	0.31250
1a2vA-1auvA	0.16000	0.15960	0.15160	0.15960
1a2vA-1auyA	0.26200	0.27760	0.27910	0.27910
1a2vA-1auz_	0.25400	0.34270	0.31250	0.34270
1a2vA-1avaA	0.12900	0.13210	0.12970	0.13210
1a2vA-1avaC	0.18500	0.22100	0.25410	0.25410
1a2vA-1avgI	0.26200	0.32390	0.33270	0.33270
1a2vA-1avpA	0.21900	0.21810	0.19120	0.21810
1a2vA-1avqA	0.19200	0.20290	0.19520	0.20290
1a2vA-1aw0_	0.30600	0.47220	0.44100	0.47220
1a2vA-1aw9_	0.16300	0.18870	0.19790	0.19790
1a2vA-1awcB	0.24300	0.25160	0.26470	0.26470
1a2vA-1awj_	0.32100	0.35060	0.34420	0.35060
1a2vA-1ax4A	0.12200	0.12390	0.11580	0.12390
1a2vA-1ax8_	0.24000	0.25960	0.25770	0.25960
1a2vA-1axcA	0.19800	0.21080	0.21180	0.21180
1a2vA-1axiB	0.22600	0.26440	0.25390	0.26440
1a2vA-1axn_	0.16200	0.16870	0.15090	0.16870
1a2zA-1a31A	0.18600	0.18070	0.18520	0.18520
1a2zA-1a32_	0.34100	0.38820	0.39410	0.39410
1a2zA-1a34A	0.21600	0.21260	0.20750	0.21260
1a2zA-1a3aA	0.28600	0.29830	0.29480	0.29830
1a2zA-1a3c_	0.30900	0.31170	0.32680	0.32680
1a2zA-1a3k_	0.23000	0.23180	0.22450	0.23180
1a2zA-1a3qA	0.18300	0.16140	0.15230	0.16140
1a2zA-1a3wA	0.23200	0.24200	0.23180	0.24200
1a2zA-1a41_	0.21600	0.18980	0.18070	0.18980
1a2zA-1a44_	0.17200	0.20950	0.20950	0.20950
1a2zA-1a48_	0.20800	0.23980	0.21020	0.23980
1a2zA-1a4iA	0.27400	0.28410	0.28410	0.28410
1a2zA-1a4mA	0.24500	0.25340	0.25910	0.25910
1a2zA-1a4pA	0.34800	0.41030	0.39950	0.41030
1a2zA-1a4sA	0.29500	0.19320	0.30230	0.30230
1a2zA-1a4yA	0.18500	0.17390	0.18070	0.18070
1a2zA-1a53_	0.20600	0.23300	0.23300	0.23300
1a2zA-1a59_	0.21800	0.23180	0.21700	0.23180
1a2zA-1a5t_	0.19800	0.19890	0.20110	0.20110
1a2zA-1a62_	0.27000	0.27870	0.30530	0.30530
1a2zA-1a6cA	0.15300	0.18180	0.16930	0.18180
1a2zA-1a6dA	0.22600	0.24200	0.21700	0.24200
1a2zA-1a6f_	0.30300	0.37830	0.34960	0.37830
1a2zA-1a6jA	0.34200	0.34830	0.34000	0.34830
1a2zA-1a6m_	0.29500	0.29640	0.30460	0.30460
1a2zA-1a6q_	0.20500	0.21590	0.21020	0.21590
1a2zA-1a6s_	0.32800	0.36490	0.35920	0.36490
1a2zA-1a73A	0.19000	0.19600	0.19750	0.19750
1a2zA-1a77_	0.22200	0.24550	0.24770	0.24770
1a2zA-1a79A	0.23200	0.25150	0.24560	0.25150
1a2zA-1a7j_	0.25000	0.25110	0.25910	0.25910
1a2zA-1a7s_	0.19400	0.18640	0.18300	0.18640
1a2zA-1a7tA	0.18200	0.20450	0.18180	0.20450
1a2zA-1a7vA	0.29400	0.31400	0.31600	0.31600
1a2zA-1a81A	0.17600	0.19550	0.16700	0.19550
1a2zA-1a8d_	0.16300	0.18640	0.19200	0.19200
1a2zA-1a8e_	0.18200	0.21930	0.20110	0.21930
1a2zA-1a8h_	0.25900	0.20570	0.26820	0.26820
1a2zA-1a8i_	0.27400	0.24320	0.28300	0.28300
1a2zA-1a8l_	0.24300	0.24200	0.24550	0.24550
1a2zA-1a8o_	0.40900	0.43940	0.42420	0.43940
1a2zA-1a8p_	0.19900	0.22840	0.23300	0.23300
1a2zA-1a8q_	0.30900	0.31360	0.31480	0.31480
1a2zA-1a8rA	0.16500	0.18640	0.21590	0.21590
1a2zA-1a8y_	0.17600	0.25230	0.23410	0.25230
1a2zA-1a99A	0.23600	0.23070	0.24430	0.24430
1a2zA-1a9nA	0.18500	0.23770	0.20990	0.23770
1a2zA-1a9xA	0.28500	0.28520	0.27160	0.28520
1a2zA-1a9xB	0.24800	0.25910	0.24660	0.25910
1a2zA-1aa6_	0.23300	0.24200	0.24770	0.24770
1a2zA-1aa7A	0.25900	0.28640	0.25790	0.28640
1a2zA-1aac_	0.26700	0.27860	0.28330	0.28330
1a2zA-1ab4_	0.20500	0.20800	0.20110	0.20800
1a2zA-1abrB	0.14300	0.14890	0.17500	0.17500
1a2zA-1abv_	0.31200	0.31900	0.33330	0.33330
1a2zA-1ac5_	0.29700	0.26590	0.28520	0.28520
1a2zA-1ac6A	0.28600	0.29090	0.30450	0.30450
1a2zA-1acc_	0.15800	0.17950	0.16930	0.17950
1a2zA-1acf_	0.29200	0.31400	0.31800	0.31800
1a2zA-1aco_	0.20500	0.21480	0.18750	0.21480
1a2zA-1acz_	0.24300	0.30560	0.25230	0.30560
1a2zA-1ad1A	0.22000	0.23980	0.21700	0.23980
1a2zA-1ad2_	0.19300	0.21700	0.21930	0.21930
1a2zA-1ad3A	0.23900	0.29890	0.30680	0.30680
1a2zA-1adn_	0.25500	0.28260	0.28260	0.28260
1a2zA-1adr_	0.36800	0.38820	0.38820	0.38820
1a2zA-1adt_	0.18300	0.17840	0.17730	0.17840
1a2zA-1ae9A	0.21600	0.22510	0.21930	0.22510
1a2zA-1aep_	0.26100	0.28270	0.28270	0.28270
1a2zA-1af7_	0.18600	0.21820	0.20680	0.21820
1a2zA-1af8_	0.31700	0.44190	0.42730	0.44190
1a2zA-1afj_	0.34700	0.44100	0.44440	0.44440
1a2zA-1afp_	0.36800	0.49510	0.49020	0.49510
1a2zA-1afrA	0.19500	0.20340	0.20800	0.20800
1a2zA-1afwA	0.21200	0.21590	0.22610	0.22610
1a2zA-1agg_	0.35400	0.39580	0.38020	0.39580
1a2zA-1agi_	0.21600	0.25800	0.26600	0.26600
1a2zA-1agjA	0.21900	0.18520	0.16140	0.18520
1a2zA-1agqA	0.25000	0.30220	0.28020	0.30220
1a2zA-1agrE	0.25600	0.29880	0.29880	0.29880
1a2zA-1ah7_	0.22800	0.23860	0.21820	0.23860
1a2zA-1aho_	0.39800	0.39840	0.40620	0.40620
1a2zA-1ahsA	0.27000	0.28570	0.26190	0.28570
1a2zA-1aihA	0.20100	0.21620	0.22060	0.22060
1a2zA-1ail_	0.46100	0.48930	0.48930	0.48930
1a2zA-1air_	0.18100	0.18640	0.17160	0.18640
1a2zA-1aisA	0.21500	0.22790	0.22790	0.22790
1a2zA-1aisB	0.18000	0.20600	0.21370	0.21370
1a2zA-1aiw_	0.30600	0.37900	0.36290	0.37900
1a2zA-1ajsA	0.20700	0.21480	0.24430	0.24430
1a2zA-1ak0_	0.22600	0.22730	0.21820	0.22730
1a2zA-1ak4C	0.26700	0.30000	0.30340	0.30340
1a2zA-1ak5_	0.24500	0.24890	0.23300	0.24890
1a2zA-1ak7_	0.21700	0.23280	0.22840	0.23280
1a2zA-1akhA	0.57700	0.60710	0.59690	0.60710
1a2zA-1akjD	0.28700	0.28070	0.29170	0.29170
1a2zA-1ako_	0.23500	0.23750	0.22050	0.23750
1a2zA-1akp_	0.24300	0.28290	0.26100	0.28290
1a2zA-1aky_	0.24300	0.25690	0.27750	0.27750
1a2zA-1al01	0.23400	0.24300	0.25350	0.25350
1a2zA-1al3_	0.22200	0.19320	0.17500	0.19320
1a2zA-1allA	0.26300	0.27190	0.25620	0.27190
1a2zA-1aln_	0.22000	0.19200	0.19550	0.19550
1a2zA-1alu_	0.23600	0.24680	0.24840	0.24840
1a2zA-1alvA	0.23800	0.25290	0.23840	0.25290
1a2zA-1aly_	0.26200	0.22600	0.28250	0.28250
1a2zA-1am2_	0.17000	0.17540	0.19480	0.19480
1a2zA-1am7A	0.24000	0.24670	0.23670	0.24670
1a2zA-1am9A	0.32200	0.38750	0.38750	0.38750
1a2zA-1amf_	0.20200	0.23520	0.19660	0.23520
1a2zA-1amk_	0.23500	0.24200	0.23750	0.24200
1a2zA-1amm_	0.17100	0.18530	0.16670	0.18530
1a2zA-1amp_	0.38900	0.39890	0.39660	0.39890
1a2zA-1amuA	0.22600	0.22390	0.22610	0.22610
1a2zA-1amx_	0.23700	0.25670	0.24500	0.25670
1a2zA-1an8_	0.18700	0.18690	0.17840	0.18690
1a2zA-1an9A	0.27200	0.28070	0.27730	0.28070
1a2zA-1aoa_	0.19300	0.19890	0.17160	0.19890
1a2zA-1aocA	0.18700	0.20430	0.19290	0.20430
1a2zA-1aoeA	0.23200	0.23310	0.23180	0.23310
1a2zA-1aohA	0.22900	0.24650	0.23950	0.24650
1a2zA-1aol_	0.19100	0.16820	0.18750	0.18750
1a2zA-1aop_	0.23200	0.25910	0.25680	0.25910
1a2zA-1aorA	0.21000	0.21140	0.21020	0.21140
1a2zA-1aoy_	0.31100	0.36220	0.33970	0.36220
1a2zA-1aozA	0.16600	0.18640	0.18980	0.18980
1a2zA-1ap8_	0.17700	0.18780	0.18430	0.18780
1a2zA-1apj_	0.31400	0.32770	0.33110	0.33110
1a2zA-1apmE	0.19200	0.20230	0.18410	0.20230
1a2zA-1apq_	0.36300	0.43870	0.42920	0.43870
1a2zA-1apxA	0.17400	0.18750	0.18520	0.18750
1a2zA-1aq0A	0.21900	0.23520	0.22160	0.23520
1a2zA-1aqb_	0.19100	0.21570	0.22000	0.22000
1a2zA-1aqcA	0.29300	0.29130	0.28930	0.29130
1a2zA-1aqe_	0.26800	0.27950	0.29550	0.29550
1a2zA-1aqt_	0.24800	0.25930	0.25740	0.25930
1a2zA-1aquA	0.19800	0.20680	0.25110	0.25110
1a2zA-1aqzA	0.19500	0.26230	0.22710	0.26230
1a2zA-1arb_	0.20200	0.17950	0.19090	0.19090
1a2zA-1aru_	0.19700	0.20110	0.19090	0.20110
1a2zA-1ash_	0.28400	0.28060	0.27890	0.28060
1a2zA-1ast_	0.18600	0.24870	0.23620	0.24870
1a2zA-1at0_	0.22000	0.22710	0.21300	0.22710
1a2zA-1at3A	0.18000	0.18890	0.19930	0.19930
1a2zA-1atb_	0.31000	0.38710	0.39110	0.39110
1a2zA-1atg_	0.20900	0.23180	0.19430	0.23180
1a2zA-1atiA	0.23400	0.22050	0.21250	0.22050
1a2zA-1atx_	0.38000	0.44020	0.43480	0.44020
1a2zA-1atzA	0.33400	0.34780	0.34920	0.34920
1a2zA-1au1A	0.24400	0.23490	0.24400	0.24400
1a2zA-1aua_	0.17800	0.21930	0.21820	0.21930
1a2zA-1auiA	0.21400	0.21480	0.22500	0.22500
1a2zA-1auiB	0.19800	0.21970	0.23640	0.23640
1a2zA-1auk_	0.29100	0.29430	0.28750	0.29430
1a2zA-1auoA	0.28400	0.29930	0.31310	0.31310
1a2zA-1autC	0.15200	0.19550	0.18070	0.19550
1a2zA-1autL	0.24000	0.27600	0.25520	0.27600
1a2zA-1auvA	0.27500	0.29090	0.28750	0.29090
1a2zA-1auyA	0.20200	0.20710	0.20710	0.20710
1a2zA-1auz_	0.39400	0.39660	0.40730	0.40730
1a2zA-1avaA	0.23900	0.23750	0.23300	0.23750
1a2zA-1avaC	0.18800	0.19480	0.18090	0.19480
1a2zA-1avgI	0.24800	0.24470	0.27460	0.27460
1a2zA-1avpA	0.21200	0.26720	0.24260	0.26720
1a2zA-1avqA	0.22000	0.18860	0.20570	0.20570
1a2zA-1aw0_	0.36800	0.46530	0.46530	0.46530
1a2zA-1aw9_	0.18900	0.19100	0.19910	0.19910
1a2zA-1awcB	0.23700	0.23200	0.24510	0.24510
1a2zA-1awj_	0.31800	0.36040	0.36690	0.36690
1a2zA-1ax4A	0.21800	0.23520	0.25110	0.25110
1a2zA-1ax8_	0.29000	0.29040	0.29040	0.29040
1a2zA-1axcA	0.15100	0.16360	0.16360	0.16360
1a2zA-1axiB	0.15800	0.16230	0.15710	0.16230
1a2zA-1axn_	0.19300	0.18520	0.18300	0.18520
1a31A-1a32_	0.48200	0.45590	0.48530	0.48530
1a31A-1a34A	0.23600	0.20240	0.18880	0.20240
1a31A-1a3aA	0.23600	0.27930	0.23280	0.27930
1a31A-1a3c_	0.26400	0.22890	0.26050	0.26050
1a31A-1a3k_	0.23000	0.23360	0.22630	0.23360
1a31A-1a3qA	0.14100	0.15960	0.15180	0.15960
1a31A-1a3wA	0.11200	0.11930	0.11320	0.11930
1a31A-1a41_	0.49000	0.35860	0.49660	0.49660
1a31A-1a44_	0.15900	0.17300	0.17030	0.17300
1a31A-1a48_	0.13800	0.14850	0.13840	0.14850
1a31A-1a4iA	0.14400	0.13680	0.14040	0.14040
1a31A-1a4mA	0.14100	0.12890	0.13250	0.13250
1a31A-1a4pA	0.32100	0.35330	0.31790	0.35330
1a31A-1a4sA	0.13500	0.12750	0.10890	0.12750
1a31A-1a4yA	0.10400	0.09300	0.11600	0.11600
1a31A-1a53_	0.14100	0.16600	0.15180	0.16600
1a31A-1a59_	0.12500	0.13660	0.12070	0.13660
1a31A-1a5t_	0.14900	0.13540	0.14320	0.14320
1a31A-1a62_	0.21900	0.27250	0.24590	0.27250
1a31A-1a6cA	0.14300	0.10500	0.13890	0.13890
1a31A-1a6dA	0.12400	0.11050	0.10500	0.11050
1a31A-1a6f_	0.25700	0.28320	0.27650	0.28320
1a31A-1a6jA	0.20800	0.26330	0.20500	0.26330
1a31A-1a6m_	0.24500	0.24500	0.24500	0.24500
1a31A-1a6q_	0.14700	0.14880	0.15080	0.15080
1a31A-1a6s_	0.34200	0.33050	0.33910	0.33910
1a31A-1a73A	0.22100	0.25000	0.24850	0.25000
1a31A-1a77_	0.13300	0.13250	0.13810	0.13810
1a31A-1a79A	0.23000	0.23540	0.23980	0.23980
1a31A-1a7j_	0.15800	0.14520	0.13980	0.14520
1a31A-1a7s_	0.17000	0.17190	0.18670	0.18670
1a31A-1a7tA	0.15400	0.16630	0.18720	0.18720
1a31A-1a7vA	0.30000	0.30800	0.27000	0.30800
1a31A-1a81A	0.17400	0.15160	0.15350	0.15350
1a31A-1a8d_	0.10700	0.11340	0.11010	0.11340
1a31A-1a8e_	0.11700	0.13750	0.12690	0.13750
1a31A-1a8h_	0.13200	0.11110	0.12140	0.12140
1a31A-1a8i_	0.13600	0.12800	0.14720	0.14720
1a31A-1a8l_	0.13600	0.16700	0.18470	0.18470
1a31A-1a8o_	0.39400	0.48110	0.40910	0.48110
1a31A-1a8p_	0.17400	0.15270	0.16540	0.16540
1a31A-1a8q_	0.14300	0.14320	0.14870	0.14870
1a31A-1a8rA	0.17300	0.17310	0.18890	0.18890
1a31A-1a8y_	0.18300	0.15680	0.15610	0.15680
1a31A-1a99A	0.14500	0.11360	0.11730	0.11730
1a31A-1a9nA	0.17000	0.22690	0.19140	0.22690
1a31A-1a9xA	0.17100	0.16790	0.12750	0.16790
1a31A-1a9xB	0.13700	0.12700	0.12300	0.12700
1a31A-1aa6_	0.13500	0.11540	0.11760	0.11760
1a31A-1aa7A	0.24700	0.24210	0.25160	0.25160
1a31A-1aac_	0.29000	0.30480	0.29520	0.30480
1a31A-1ab4_	0.13700	0.11160	0.15150	0.15150
1a31A-1abrB	0.13200	0.13300	0.15450	0.15450
1a31A-1abv_	0.36200	0.34290	0.34760	0.34760
1a31A-1ac5_	0.10200	0.09900	0.10390	0.10390
1a31A-1ac6A	0.27500	0.27050	0.27050	0.27050
1a31A-1acc_	0.12900	0.10070	0.11270	0.11270
1a31A-1acf_	0.24000	0.26800	0.26400	0.26800
1a31A-1aco_	0.14000	0.11870	0.12200	0.12200
1a31A-1acz_	0.24500	0.27080	0.25460	0.27080
1a31A-1ad1A	0.14200	0.15060	0.14960	0.15060
1a31A-1ad2_	0.18000	0.18640	0.18300	0.18640
1a31A-1ad3A	0.13100	0.13120	0.12330	0.13120
1a31A-1adn_	0.22000	0.29620	0.28260	0.29620
1a31A-1adr_	0.33200	0.39470	0.39470	0.39470
1a31A-1adt_	0.15700	0.15030	0.16780	0.16780
1a31A-1ae9A	0.44000	0.44740	0.44880	0.44880
1a31A-1aep_	0.25300	0.25980	0.25000	0.25980
1a31A-1af7_	0.19000	0.15970	0.17060	0.17060
1a31A-1af8_	0.34000	0.35760	0.31100	0.35760
1a31A-1afj_	0.36100	0.43400	0.43400	0.43400
1a31A-1afp_	0.34300	0.52450	0.50980	0.52450
1a31A-1afrA	0.13900	0.14130	0.12680	0.14130
1a31A-1afwA	0.10900	0.11150	0.12180	0.12180
1a31A-1agg_	0.37500	0.38540	0.32810	0.38540
1a31A-1agi_	0.26800	0.27000	0.24600	0.27000
1a31A-1agjA	0.17000	0.17560	0.18080	0.18080
1a31A-1agqA	0.26400	0.33240	0.32140	0.33240
1a31A-1agrE	0.26400	0.30270	0.34770	0.34770
1a31A-1ah7_	0.17200	0.16840	0.16020	0.16840
1a31A-1aho_	0.33200	0.39060	0.35940	0.39060
1a31A-1ahsA	0.20800	0.23610	0.22220	0.23610
1a31A-1aihA	0.46300	0.47650	0.47060	0.47650
1a31A-1ail_	0.49300	0.52140	0.51430	0.52140
1a31A-1air_	0.12800	0.13000	0.12360	0.13000
1a31A-1aisA	0.24300	0.18370	0.20580	0.20580
1a31A-1aisB	0.22400	0.23830	0.24090	0.24090
1a31A-1aiw_	0.29000	0.35480	0.33060	0.35480
1a31A-1ajsA	0.12000	0.12440	0.11350	0.12440
1a31A-1ak0_	0.15600	0.17330	0.14870	0.17330
1a31A-1ak4C	0.27400	0.27410	0.27930	0.27930
1a31A-1ak5_	0.12200	0.12460	0.12460	0.12460
1a31A-1ak7_	0.18100	0.21840	0.21550	0.21840
1a31A-1akhA	0.55100	0.61730	0.64290	0.64290
1a31A-1akjD	0.20800	0.25220	0.26100	0.26100
1a31A-1ako_	0.15500	0.14460	0.13530	0.14460
1a31A-1akp_	0.22800	0.26750	0.23460	0.26750
1a31A-1aky_	0.17000	0.17320	0.19840	0.19840
1a31A-1al01	0.29900	0.32170	0.30940	0.32170
1a31A-1al3_	0.14600	0.15820	0.15300	0.15820
1a31A-1allA	0.30600	0.30160	0.26870	0.30160
1a31A-1aln_	0.14500	0.14370	0.13780	0.14370
1a31A-1alu_	0.24400	0.25160	0.25320	0.25320
1a31A-1alvA	0.21000	0.22830	0.22250	0.22830
1a31A-1aly_	0.18700	0.20720	0.20210	0.20720
1a31A-1am2_	0.18200	0.18920	0.18370	0.18920
1a31A-1am7A	0.21800	0.21500	0.23830	0.23830
1a31A-1am9A	0.42800	0.43750	0.44690	0.44690
1a31A-1amf_	0.17400	0.16560	0.15150	0.16560
1a31A-1amk_	0.19500	0.15600	0.18000	0.18000
1a31A-1amm_	0.17500	0.20400	0.19540	0.20400
1a31A-1amp_	0.13900	0.14600	0.14860	0.14860
1a31A-1amuA	0.12600	0.13130	0.10830	0.13130
1a31A-1amx_	0.18200	0.22330	0.21330	0.22330
1a31A-1an8_	0.18200	0.21120	0.18930	0.21120
1a31A-1an9A	0.12600	0.13460	0.12280	0.13460
1a31A-1aoa_	0.19900	0.20850	0.22770	0.22770
1a31A-1aocA	0.19400	0.20290	0.20290	0.20290
1a31A-1aoeA	0.19000	0.18360	0.19140	0.19140
1a31A-1aohA	0.18900	0.22200	0.21150	0.22200
1a31A-1aol_	0.14800	0.17620	0.16740	0.17620
1a31A-1aop_	0.10700	0.09700	0.11510	0.11510
1a31A-1aorA	0.11700	0.11320	0.14060	0.14060
1a31A-1aoy_	0.37800	0.43590	0.41990	0.43590
1a31A-1aozA	0.10100	0.09960	0.11490	0.11490
1a31A-1ap8_	0.16300	0.17250	0.16200	0.17250
1a31A-1apj_	0.36500	0.37160	0.38510	0.38510
1a31A-1apmE	0.13600	0.13340	0.14520	0.14520
1a31A-1apq_	0.36800	0.41510	0.40570	0.41510
1a31A-1apxA	0.17500	0.18270	0.17970	0.18270
1a31A-1aq0A	0.14500	0.12660	0.14380	0.14380
1a31A-1aqb_	0.17100	0.23430	0.19710	0.23430
1a31A-1aqcA	0.28500	0.28510	0.27270	0.28510
1a31A-1aqe_	0.27700	0.30000	0.26590	0.30000
1a31A-1aqt_	0.27800	0.27960	0.27780	0.27960
1a31A-1aquA	0.15100	0.13880	0.15660	0.15660
1a31A-1aqzA	0.19400	0.25880	0.23240	0.25880
1a31A-1arb_	0.12600	0.15210	0.12640	0.15210
1a31A-1aru_	0.15200	0.13320	0.14210	0.14210
1a31A-1ash_	0.26500	0.27550	0.27720	0.27720
1a31A-1ast_	0.18400	0.24370	0.18000	0.24370
1a31A-1at0_	0.22200	0.22010	0.19720	0.22010
1a31A-1at3A	0.17400	0.18200	0.16940	0.18200
1a31A-1atb_	0.29400	0.34680	0.38310	0.38310
1a31A-1atg_	0.20500	0.16340	0.16770	0.16770
1a31A-1atiA	0.11300	0.11160	0.10530	0.11160
1a31A-1atx_	0.33700	0.41850	0.40760	0.41850
1a31A-1atzA	0.18500	0.21200	0.19570	0.21200
1a31A-1au1A	0.23900	0.25150	0.23190	0.25150
1a31A-1aua_	0.16300	0.15620	0.15710	0.15710
1a31A-1auiA	0.12200	0.12300	0.11110	0.12300
1a31A-1auiB	0.25600	0.22880	0.21970	0.22880
1a31A-1auk_	0.11700	0.10390	0.10340	0.10390
1a31A-1auoA	0.17400	0.18810	0.18920	0.18920
1a31A-1autC	0.16700	0.14540	0.15480	0.15480
1a31A-1autL	0.27900	0.30210	0.30730	0.30730
1a31A-1auvA	0.15400	0.12150	0.14450	0.14450
1a31A-1auyA	0.18400	0.20550	0.20550	0.20550
1a31A-1auz_	0.29500	0.31030	0.27160	0.31030
1a31A-1avaA	0.13100	0.13340	0.11040	0.13340
1a31A-1avaC	0.19800	0.18510	0.16850	0.18510
1a31A-1avgI	0.23100	0.25180	0.24820	0.25180
1a31A-1avpA	0.17200	0.17520	0.16420	0.17520
1a31A-1avqA	0.16600	0.17000	0.15900	0.17000
1a31A-1aw0_	0.46900	0.48260	0.48260	0.48260
1a31A-1aw9_	0.19000	0.19100	0.18870	0.19100
1a31A-1awcB	0.26000	0.27780	0.22550	0.27780
1a31A-1awj_	0.38000	0.38640	0.38960	0.38960
1a31A-1ax4A	0.12400	0.10560	0.10890	0.10890
1a31A-1ax8_	0.30000	0.28650	0.30960	0.30960
1a31A-1axcA	0.14300	0.14460	0.15560	0.15560
1a31A-1axiB	0.19400	0.20810	0.20680	0.20810
1a31A-1axn_	0.16600	0.13390	0.14240	0.14240
1a32_-1a34A	0.21800	0.24120	0.23240	0.24120
1a32_-1a3aA	0.29100	0.33530	0.34120	0.34120
1a32_-1a3c_	0.33200	0.34410	0.34410	0.34410
1a32_-1a3k_	0.21200	0.25590	0.26760	0.26760
1a32_-1a3qA	0.33200	0.35590	0.35290	0.35590
1a32_-1a3wA	0.47400	0.46470	0.41470	0.46470
1a32_-1a41_	0.44100	0.46180	0.44410	0.46180
1a32_-1a44_	0.23200	0.28530	0.27650	0.28530
1a32_-1a48_	0.45000	0.46180	0.45000	0.46180
1a32_-1a4iA	0.37600	0.38240	0.37940	0.38240
1a32_-1a4mA	0.37600	0.40000	0.40000	0.40000
1a32_-1a4pA	0.30900	0.32350	0.31470	0.32350
1a32_-1a4sA	0.42100	0.43820	0.43820	0.43820
1a32_-1a4yA	0.35600	0.35290	0.35880	0.35880
1a32_-1a53_	0.26200	0.35290	0.35290	0.35290
1a32_-1a59_	0.35900	0.41180	0.41470	0.41470
1a32_-1a5t_	0.47900	0.48820	0.44410	0.48820
1a32_-1a62_	0.22600	0.30000	0.29710	0.30000
1a32_-1a6cA	0.28800	0.32350	0.33530	0.33530
1a32_-1a6dA	0.47400	0.45000	0.47650	0.47650
1a32_-1a6f_	0.35600	0.33530	0.34410	0.34410
1a32_-1a6jA	0.29400	0.33820	0.33530	0.33820
1a32_-1a6m_	0.38800	0.42650	0.42060	0.42650
1a32_-1a6q_	0.38500	0.40000	0.40000	0.40000
1a32_-1a6s_	0.34100	0.35290	0.35290	0.35290
1a32_-1a73A	0.33200	0.34710	0.34710	0.34710
1a32_-1a77_	0.35900	0.37060	0.38240	0.38240
1a32_-1a79A	0.37600	0.39710	0.40000	0.40000
1a32_-1a7j_	0.33200	0.37350	0.35000	0.37350
1a32_-1a7s_	0.28800	0.30290	0.32350	0.32350
1a32_-1a7tA	0.46500	0.47650	0.47350	0.47650
1a32_-1a7vA	0.49100	0.48820	0.48530	0.48820
1a32_-1a81A	0.30000	0.34410	0.32940	0.34410
1a32_-1a8d_	0.35900	0.35290	0.32940	0.35290
1a32_-1a8e_	0.33800	0.37350	0.35880	0.37350
1a32_-1a8h_	0.49100	0.47940	0.47940	0.47940
1a32_-1a8i_	0.47400	0.49120	0.43820	0.49120
1a32_-1a8l_	0.34400	0.36180	0.36760	0.36760
1a32_-1a8o_	0.36700	0.36740	0.37120	0.37120
1a32_-1a8p_	0.31500	0.39410	0.32940	0.39410
1a32_-1a8q_	0.31500	0.39710	0.39120	0.39710
1a32_-1a8rA	0.32900	0.35000	0.35880	0.35880
1a32_-1a8y_	0.36500	0.37650	0.37060	0.37650
1a32_-1a99A	0.29700	0.34120	0.35000	0.35000
1a32_-1a9nA	0.28500	0.29410	0.32350	0.32350
1a32_-1a9xA	0.39400	0.42350	0.35290	0.42350
1a32_-1a9xB	0.30300	0.36470	0.34710	0.36470
1a32_-1aa6_	0.40600	0.40290	0.39710	0.40290
1a32_-1aa7A	0.40900	0.40880	0.41180	0.41180
1a32_-1aac_	0.18800	0.24120	0.23530	0.24120
1a32_-1ab4_	0.59100	0.60000	0.60000	0.60000
1a32_-1abrB	0.24700	0.28820	0.29410	0.29410
1a32_-1abv_	0.33800	0.39710	0.39120	0.39710
1a32_-1ac5_	0.43200	0.45290	0.45000	0.45290
1a32_-1ac6A	0.22400	0.24120	0.22650	0.24120
1a32_-1acc_	0.33500	0.40880	0.41180	0.41180
1a32_-1acf_	0.33500	0.34710	0.34410	0.34710
1a32_-1aco_	0.45300	0.46180	0.44710	0.46180
1a32_-1acz_	0.20300	0.24710	0.22350	0.24710
1a32_-1ad1A	0.37600	0.39410	0.39710	0.39710
1a32_-1ad2_	0.36200	0.44410	0.41180	0.44410
1a32_-1ad3A	0.48500	0.50000	0.40290	0.50000
1a32_-1adn_	0.21200	0.24410	0.22650	0.24410
1a32_-1adr_	0.26000	0.28950	0.27960	0.28950
1a32_-1adt_	0.44700	0.45000	0.43530	0.45000
1a32_-1ae9A	0.31500	0.40000	0.40000	0.40000
1a32_-1aep_	0.41200	0.44120	0.45880	0.45880
1a32_-1af7_	0.36800	0.35590	0.35590	0.35590
1a32_-1af8_	0.24400	0.28820	0.29120	0.29120
1a32_-1afj_	0.29500	0.33680	0.31940	0.33680
1a32_-1afp_	0.24500	0.31370	0.31370	0.31370
1a32_-1afrA	0.58200	0.59710	0.59710	0.59710
1a32_-1afwA	0.37600	0.38240	0.38530	0.38530
1a32_-1agg_	0.28100	0.29690	0.31770	0.31770
1a32_-1agi_	0.24100	0.29710	0.30000	0.30000
1a32_-1agjA	0.30600	0.33530	0.33240	0.33530
1a32_-1agqA	0.17600	0.24710	0.24710	0.24710
1a32_-1agrE	0.44700	0.46760	0.46470	0.46760
1a32_-1ah7_	0.46200	0.47350	0.47940	0.47940
1a32_-1aho_	0.28100	0.31250	0.32810	0.32810
1a32_-1ahsA	0.23500	0.27650	0.24410	0.27650
1a32_-1aihA	0.31500	0.34410	0.35290	0.35290
1a32_-1ail_	0.56800	0.58210	0.57860	0.58210
1a32_-1air_	0.31500	0.32940	0.33530	0.33530
1a32_-1aisA	0.30900	0.35880	0.36180	0.36180
1a32_-1aisB	0.34400	0.40000	0.39410	0.40000
1a32_-1aiw_	0.25000	0.29030	0.28230	0.29030
1a32_-1ajsA	0.45300	0.44410	0.42940	0.44410
1a32_-1ak0_	0.43200	0.44710	0.43820	0.44710
1a32_-1ak4C	0.39700	0.39710	0.39710	0.39710
1a32_-1ak5_	0.34400	0.44120	0.44410	0.44410
1a32_-1ak7_	0.30600	0.38530	0.38240	0.38530
1a32_-1akhA	0.42900	0.47450	0.46940	0.47450
1a32_-1akjD	0.23500	0.24410	0.23240	0.24410
1a32_-1ako_	0.40600	0.42650	0.42650	0.42650
1a32_-1akp_	0.20300	0.22060	0.23820	0.23820
1a32_-1aky_	0.38500	0.40000	0.40880	0.40880
1a32_-1al01	0.32900	0.35590	0.34710	0.35590
1a32_-1al3_	0.33500	0.34120	0.34120	0.34120
1a32_-1allA	0.38500	0.38820	0.38820	0.38820
1a32_-1aln_	0.32400	0.37350	0.37940	0.37940
1a32_-1alu_	0.56800	0.58530	0.58240	0.58530
1a32_-1alvA	0.37600	0.37650	0.38240	0.38240
1a32_-1aly_	0.25300	0.25290	0.22350	0.25290
1a32_-1am2_	0.33500	0.35590	0.35590	0.35590
1a32_-1am7A	0.32100	0.34410	0.31470	0.34410
1a32_-1am9A	0.32500	0.37810	0.37810	0.37810
1a32_-1amf_	0.30000	0.31760	0.30000	0.31760
1a32_-1amk_	0.37400	0.39120	0.36760	0.39120
1a32_-1amm_	0.21800	0.26760	0.25000	0.26760
1a32_-1amp_	0.37100	0.37350	0.37060	0.37350
1a32_-1amuA	0.36200	0.37350	0.37060	0.37350
1a32_-1amx_	0.22900	0.26470	0.27940	0.27940
1a32_-1an8_	0.30900	0.32940	0.33240	0.33240
1a32_-1an9A	0.36800	0.37350	0.37940	0.37940
1a32_-1aoa_	0.33200	0.36180	0.39710	0.39710
1a32_-1aocA	0.31800	0.32650	0.32350	0.32650
1a32_-1aoeA	0.27100	0.31180	0.29710	0.31180
1a32_-1aohA	0.23800	0.26760	0.23530	0.26760
1a32_-1aol_	0.30000	0.34120	0.34410	0.34410
1a32_-1aop_	0.34100	0.35880	0.35000	0.35880
1a32_-1aorA	0.48200	0.47650	0.48240	0.48240
1a32_-1aoy_	0.30100	0.32370	0.33010	0.33010
1a32_-1aozA	0.34400	0.34710	0.35290	0.35290
1a32_-1ap8_	0.30000	0.33820	0.34410	0.34410
1a32_-1apj_	0.25300	0.28380	0.27700	0.28380
1a32_-1apmE	0.37600	0.42060	0.42060	0.42060
1a32_-1apq_	0.26400	0.29250	0.32080	0.32080
1a32_-1apxA	0.32600	0.39120	0.39710	0.39710
1a32_-1aq0A	0.37400	0.40000	0.38240	0.40000
1a32_-1aqb_	0.30900	0.32940	0.34710	0.34710
1a32_-1aqcA	0.36500	0.37350	0.37350	0.37350
1a32_-1aqe_	0.27900	0.32060	0.35290	0.35290
1a32_-1aqt_	0.41200	0.44120	0.44120	0.44120
1a32_-1aquA	0.35300	0.41180	0.41760	0.41760
1a32_-1aqzA	0.23500	0.30880	0.30880	0.30880
1a32_-1arb_	0.32400	0.30590	0.31180	0.31180
1a32_-1aru_	0.36500	0.42350	0.42650	0.42650
1a32_-1ash_	0.35300	0.38530	0.38820	0.38820
1a32_-1ast_	0.29400	0.30880	0.32350	0.32350
1a32_-1at0_	0.22600	0.22060	0.22940	0.22940
1a32_-1at3A	0.34100	0.37060	0.37060	0.37060
1a32_-1atb_	0.26200	0.26610	0.29030	0.29030
1a32_-1atg_	0.29700	0.31760	0.32650	0.32650
1a32_-1atiA	0.36800	0.41470	0.37350	0.41470
1a32_-1atx_	0.31500	0.34780	0.35870	0.35870
1a32_-1atzA	0.34700	0.35290	0.35290	0.35290
1a32_-1au1A	0.55600	0.56470	0.56760	0.56760
1a32_-1aua_	0.35000	0.38820	0.38530	0.38820
1a32_-1auiA	0.36200	0.40290	0.37650	0.40290
1a32_-1auiB	0.35000	0.35880	0.36180	0.36180
1a32_-1auk_	0.46800	0.47060	0.41470	0.47060
1a32_-1auoA	0.39400	0.41760	0.41470	0.41760
1a32_-1autC	0.26500	0.29120	0.27350	0.29120
1a32_-1autL	0.21800	0.26180	0.26470	0.26470
1a32_-1auvA	0.33200	0.34710	0.36760	0.36760
1a32_-1auyA	0.22400	0.27060	0.25290	0.27060
1a32_-1auz_	0.32600	0.35000	0.35290	0.35290
1a32_-1avaA	0.39400	0.38530	0.41470	0.41470
1a32_-1avaC	0.24100	0.24710	0.22350	0.24710
1a32_-1avgI	0.21200	0.23240	0.26470	0.26470
1a32_-1avpA	0.39400	0.39710	0.41470	0.41470
1a32_-1avqA	0.36500	0.38820	0.39710	0.39710
1a32_-1aw0_	0.29500	0.32640	0.32640	0.32640
1a32_-1aw9_	0.46500	0.50000	0.50000	0.50000
1a32_-1awcB	0.34700	0.37350	0.40290	0.40290
1a32_-1awj_	0.20500	0.22730	0.24680	0.24680
1a32_-1ax4A	0.40000	0.42060	0.41180	0.42060
1a32_-1ax8_	0.54700	0.55000	0.54710	0.55000
1a32_-1axcA	0.28500	0.37350	0.37350	0.37350
1a32_-1axiB	0.20300	0.25000	0.25880	0.25880
1a32_-1axn_	0.40300	0.39410	0.42940	0.42940
1a34A-1a3aA	0.22100	0.22070	0.23280	0.23280
1a34A-1a3c_	0.19700	0.21260	0.20920	0.21260
1a34A-1a3k_	0.28800	0.33030	0.34310	0.34310
1a34A-1a3qA	0.28200	0.29250	0.29250	0.29250
1a34A-1a3wA	0.20700	0.23810	0.23640	0.23810
1a34A-1a41_	0.20400	0.22620	0.25170	0.25170
1a34A-1a44_	0.28100	0.29250	0.28910	0.29250
1a34A-1a48_	0.21600	0.20410	0.23300	0.23300
1a34A-1a4iA	0.19200	0.20750	0.20920	0.20920
1a34A-1a4mA	0.22300	0.24830	0.24150	0.24830
1a34A-1a4pA	0.29300	0.30710	0.30430	0.30710
1a34A-1a4sA	0.21800	0.22960	0.22280	0.22960
1a34A-1a4yA	0.20700	0.20070	0.20750	0.20750
1a34A-1a53_	0.17200	0.20070	0.18540	0.20070
1a34A-1a59_	0.25700	0.22280	0.23640	0.23640
1a34A-1a5t_	0.21100	0.19390	0.19560	0.19560
1a34A-1a62_	0.22300	0.23160	0.23570	0.23570
1a34A-1a6cA	0.43200	0.43540	0.42350	0.43540
1a34A-1a6dA	0.22800	0.22620	0.21940	0.22620
1a34A-1a6f_	0.23500	0.24780	0.25220	0.25220
1a34A-1a6jA	0.21300	0.21260	0.21770	0.21770
1a34A-1a6m_	0.17200	0.20240	0.18540	0.20240
1a34A-1a6q_	0.24700	0.26190	0.27040	0.27040
1a34A-1a6s_	0.25600	0.27590	0.27870	0.27870
1a34A-1a73A	0.17300	0.17520	0.16330	0.17520
1a34A-1a77_	0.20700	0.21940	0.19390	0.21940
1a34A-1a79A	0.17700	0.18880	0.17690	0.18880
1a34A-1a7j_	0.20600	0.23810	0.24830	0.24830
1a34A-1a7s_	0.22300	0.22450	0.21430	0.22450
1a34A-1a7tA	0.19900	0.20750	0.19220	0.20750
1a34A-1a7vA	0.21000	0.25000	0.22200	0.25000
1a34A-1a81A	0.20400	0.20920	0.20580	0.20920
1a34A-1a8d_	0.29800	0.28910	0.31800	0.31800
1a34A-1a8e_	0.19000	0.21430	0.21770	0.21770
1a34A-1a8h_	0.21300	0.21090	0.22280	0.22280
1a34A-1a8i_	0.23100	0.22450	0.24660	0.24660
1a34A-1a8l_	0.17700	0.18880	0.20410	0.20410
1a34A-1a8o_	0.37900	0.40530	0.40530	0.40530
1a34A-1a8p_	0.20400	0.24490	0.24320	0.24490
1a34A-1a8q_	0.22100	0.21600	0.21090	0.21600
1a34A-1a8rA	0.20900	0.24490	0.24490	0.24490
1a34A-1a8y_	0.24500	0.25170	0.23470	0.25170
1a34A-1a99A	0.21100	0.23980	0.22110	0.23980
1a34A-1a9nA	0.17300	0.18030	0.19050	0.19050
1a34A-1a9xA	0.30400	0.30440	0.26870	0.30440
1a34A-1a9xB	0.22300	0.23470	0.22280	0.23470
1a34A-1aa6_	0.21300	0.21430	0.23470	0.23470
1a34A-1aa7A	0.19400	0.17690	0.17690	0.17690
1a34A-1aac_	0.34800	0.35710	0.35710	0.35710
1a34A-1ab4_	0.21800	0.24150	0.19900	0.24150
1a34A-1abrB	0.19200	0.23300	0.20920	0.23300
1a34A-1abv_	0.24800	0.27140	0.25240	0.27140
1a34A-1ac5_	0.20600	0.23300	0.22790	0.23300
1a34A-1ac6A	0.32700	0.33410	0.36360	0.36360
1a34A-1acc_	0.29100	0.33670	0.29590	0.33670
1a34A-1acf_	0.22200	0.24200	0.23400	0.24200
1a34A-1aco_	0.24500	0.23470	0.25340	0.25340
1a34A-1acz_	0.30100	0.30790	0.31940	0.31940
1a34A-1ad1A	0.20600	0.22280	0.22280	0.22280
1a34A-1ad2_	0.22600	0.28570	0.30270	0.30270
1a34A-1ad3A	0.22800	0.23300	0.22960	0.23300
1a34A-1adn_	0.16300	0.26630	0.26630	0.26630
1a34A-1adr_	0.24700	0.29610	0.30590	0.30590
1a34A-1adt_	0.19400	0.20410	0.21260	0.21260
1a34A-1ae9A	0.18900	0.17860	0.19730	0.19730
1a34A-1aep_	0.18000	0.18710	0.20580	0.20580
1a34A-1af7_	0.19700	0.19560	0.21600	0.21600
1a34A-1af8_	0.28200	0.30520	0.29940	0.30520
1a34A-1afj_	0.44800	0.46880	0.46880	0.46880
1a34A-1afp_	0.49000	0.49510	0.50490	0.50490
1a34A-1afrA	0.22100	0.18370	0.20070	0.20070
1a34A-1afwA	0.28200	0.29760	0.25850	0.29760
1a34A-1agg_	0.41100	0.43750	0.43750	0.43750
1a34A-1agi_	0.23600	0.24000	0.23600	0.24000
1a34A-1agjA	0.20400	0.23130	0.20750	0.23130
1a34A-1agqA	0.29700	0.29120	0.29950	0.29950
1a34A-1agrE	0.21700	0.20900	0.23630	0.23630
1a34A-1ah7_	0.22400	0.23130	0.25850	0.25850
1a34A-1aho_	0.34800	0.40620	0.37110	0.40620
1a34A-1ahsA	0.37300	0.41070	0.41070	0.41070
1a34A-1aihA	0.17500	0.18030	0.17180	0.18030
1a34A-1ail_	0.27100	0.29640	0.28210	0.29640
1a34A-1air_	0.19000	0.20920	0.21940	0.21940
1a34A-1aisA	0.24500	0.25000	0.25850	0.25850
1a34A-1aisB	0.23100	0.19050	0.16840	0.19050
1a34A-1aiw_	0.31000	0.33060	0.35480	0.35480
1a34A-1ajsA	0.20100	0.23300	0.21090	0.23300
1a34A-1ak0_	0.25900	0.25510	0.26190	0.26190
1a34A-1ak4C	0.24700	0.23790	0.19660	0.23790
1a34A-1ak5_	0.20700	0.20750	0.23470	0.23470
1a34A-1ak7_	0.20900	0.22110	0.23130	0.23130
1a34A-1akhA	0.37200	0.40310	0.38780	0.40310
1a34A-1akjD	0.33800	0.34870	0.35090	0.35090
1a34A-1ako_	0.19600	0.22280	0.21770	0.22280
1a34A-1akp_	0.32500	0.34210	0.32680	0.34210
1a34A-1aky_	0.17900	0.22960	0.21940	0.22960
1a34A-1al01	0.22000	0.21850	0.22380	0.22380
1a34A-1al3_	0.18700	0.22960	0.19220	0.22960
1a34A-1allA	0.18900	0.20920	0.19220	0.20920
1a34A-1aln_	0.20400	0.27040	0.23640	0.27040
1a34A-1alu_	0.16300	0.19050	0.18370	0.19050
1a34A-1alvA	0.14300	0.18200	0.19900	0.19900
1a34A-1aly_	0.38700	0.40240	0.39900	0.40240
1a34A-1am2_	0.17500	0.18880	0.20580	0.20580
1a34A-1am7A	0.13600	0.18030	0.15820	0.18030
1a34A-1am9A	0.24400	0.27500	0.27190	0.27500
1a34A-1amf_	0.18900	0.21600	0.19900	0.21600
1a34A-1amk_	0.20600	0.22790	0.21430	0.22790
1a34A-1amm_	0.17300	0.25170	0.26190	0.26190
1a34A-1amp_	0.23800	0.24320	0.22450	0.24320
1a34A-1amuA	0.22100	0.23640	0.23810	0.23810
1a34A-1amx_	0.30300	0.34860	0.34690	0.34860
1a34A-1an8_	0.25000	0.26530	0.24320	0.26530
1a34A-1an9A	0.18200	0.22280	0.25680	0.25680
1a34A-1aoa_	0.20200	0.19390	0.21090	0.21090
1a34A-1aocA	0.18700	0.19730	0.19390	0.19730
1a34A-1aoeA	0.19700	0.22620	0.19050	0.22620
1a34A-1aohA	0.35700	0.37240	0.37590	0.37590
1a34A-1aol_	0.29400	0.29250	0.27890	0.29250
1a34A-1aop_	0.21400	0.25000	0.22960	0.25000
1a34A-1aorA	0.23000	0.24320	0.22790	0.24320
1a34A-1aoy_	0.37200	0.40710	0.36860	0.40710
1a34A-1aozA	0.26000	0.28740	0.26700	0.28740
1a34A-1ap8_	0.20100	0.26020	0.22960	0.26020
1a34A-1apj_	0.24000	0.27700	0.31080	0.31080
1a34A-1apmE	0.18200	0.21770	0.22280	0.22280
1a34A-1apq_	0.31600	0.37260	0.37260	0.37260
1a34A-1apxA	0.18900	0.20920	0.21090	0.21090
1a34A-1aq0A	0.22400	0.25170	0.22960	0.25170
1a34A-1aqb_	0.21100	0.21260	0.20410	0.21260
1a34A-1aqcA	0.25800	0.26860	0.26450	0.26860
1a34A-1aqe_	0.19500	0.26820	0.25680	0.26820
1a34A-1aqt_	0.19400	0.20740	0.20560	0.20740
1a34A-1aquA	0.18000	0.20750	0.20580	0.20750
1a34A-1aqzA	0.17600	0.20250	0.19720	0.20250
1a34A-1arb_	0.21800	0.23130	0.22790	0.23130
1a34A-1aru_	0.25000	0.21940	0.22620	0.22620
1a34A-1ash_	0.15500	0.20070	0.17350	0.20070
1a34A-1ast_	0.17000	0.20070	0.20070	0.20070
1a34A-1at0_	0.19400	0.19010	0.20250	0.20250
1a34A-1at3A	0.20900	0.25000	0.25340	0.25340
1a34A-1atb_	0.28200	0.34270	0.31050	0.34270
1a34A-1atg_	0.17200	0.20580	0.20580	0.20580
1a34A-1atiA	0.21900	0.23470	0.22450	0.23470
1a34A-1atx_	0.32600	0.44020	0.41300	0.44020
1a34A-1atzA	0.20900	0.22790	0.23130	0.23130
1a34A-1au1A	0.17700	0.18880	0.20240	0.20240
1a34A-1aua_	0.18400	0.22450	0.19560	0.22450
1a34A-1auiA	0.22100	0.21430	0.22620	0.22620
1a34A-1auiB	0.20400	0.22450	0.17180	0.22450
1a34A-1auk_	0.21800	0.24320	0.24320	0.24320
1a34A-1auoA	0.20900	0.22280	0.23980	0.23980
1a34A-1autC	0.22800	0.22960	0.23470	0.23470
1a34A-1autL	0.22900	0.23960	0.23700	0.23960
1a34A-1auvA	0.20400	0.22620	0.25510	0.25510
1a34A-1auyA	0.44700	0.45070	0.45070	0.45070
1a34A-1auz_	0.23100	0.24570	0.22410	0.24570
1a34A-1avaA	0.22100	0.23810	0.23130	0.23810
1a34A-1avaC	0.18000	0.22110	0.21260	0.22110
1a34A-1avgI	0.19000	0.19540	0.19720	0.19720
1a34A-1avpA	0.23600	0.24150	0.21940	0.24150
1a34A-1avqA	0.20600	0.21260	0.21260	0.21260
1a34A-1aw0_	0.29200	0.43400	0.43060	0.43400
1a34A-1aw9_	0.15300	0.19050	0.19220	0.19220
1a34A-1awcB	0.17500	0.19050	0.18540	0.19050
1a34A-1awj_	0.26600	0.31170	0.31170	0.31170
1a34A-1ax4A	0.22100	0.25340	0.21770	0.25340
1a34A-1ax8_	0.19800	0.19420	0.18650	0.19420
1a34A-1axcA	0.19900	0.22790	0.21260	0.22790
1a34A-1axiB	0.28400	0.28400	0.27380	0.28400
1a34A-1axn_	0.20900	0.20750	0.19220	0.20750
1a3aA-1a3c_	0.24100	0.23100	0.22590	0.23100
1a3aA-1a3k_	0.21200	0.24090	0.23540	0.24090
1a3aA-1a3qA	0.26200	0.23450	0.22760	0.23450
1a3aA-1a3wA	0.27200	0.27590	0.25000	0.27590
1a3aA-1a41_	0.28800	0.27930	0.29140	0.29140
1a3aA-1a44_	0.23400	0.25340	0.23620	0.25340
1a3aA-1a48_	0.26700	0.26900	0.27760	0.27760
1a3aA-1a4iA	0.23300	0.27590	0.27240	0.27590
1a3aA-1a4mA	0.28600	0.29660	0.30000	0.30000
1a3aA-1a4pA	0.34200	0.34240	0.34240	0.34240
1a3aA-1a4sA	0.25500	0.26900	0.26210	0.26900
1a3aA-1a4yA	0.24800	0.23280	0.22930	0.23280
1a3aA-1a53_	0.25500	0.25690	0.26380	0.26380
1a3aA-1a59_	0.28400	0.33100	0.31210	0.33100
1a3aA-1a5t_	0.25200	0.27410	0.25690	0.27410
1a3aA-1a62_	0.24400	0.24800	0.24800	0.24800
1a3aA-1a6cA	0.22100	0.24310	0.22930	0.24310
1a3aA-1a6dA	0.31200	0.28100	0.30340	0.30340
1a3aA-1a6f_	0.31000	0.32520	0.32080	0.32520
1a3aA-1a6jA	0.69000	0.70860	0.70860	0.70860
1a3aA-1a6m_	0.26900	0.27070	0.27410	0.27410
1a3aA-1a6q_	0.30500	0.30000	0.30000	0.30000
1a3aA-1a6s_	0.37900	0.38510	0.36780	0.38510
1a3aA-1a73A	0.19700	0.22410	0.21210	0.22410
1a3aA-1a77_	0.19500	0.27930	0.25860	0.27930
1a3aA-1a79A	0.21000	0.22590	0.23450	0.23450
1a3aA-1a7j_	0.24700	0.23790	0.25690	0.25690
1a3aA-1a7s_	0.26200	0.24830	0.27410	0.27410
1a3aA-1a7tA	0.25000	0.25690	0.25860	0.25860
1a3aA-1a7vA	0.24200	0.27000	0.27400	0.27400
1a3aA-1a81A	0.26600	0.28970	0.28970	0.28970
1a3aA-1a8d_	0.25300	0.28790	0.25340	0.28790
1a3aA-1a8e_	0.21400	0.27760	0.27930	0.27930
1a3aA-1a8h_	0.26900	0.25170	0.24310	0.25170
1a3aA-1a8i_	0.27600	0.27410	0.29310	0.29310
1a3aA-1a8l_	0.26600	0.28790	0.28450	0.28790
1a3aA-1a8o_	0.40900	0.43180	0.42420	0.43180
1a3aA-1a8p_	0.24500	0.26030	0.27760	0.27760
1a3aA-1a8q_	0.25200	0.30340	0.26030	0.30340
1a3aA-1a8rA	0.24000	0.27590	0.27930	0.27930
1a3aA-1a8y_	0.23800	0.24830	0.22930	0.24830
1a3aA-1a99A	0.24800	0.26210	0.26550	0.26550
1a3aA-1a9nA	0.21600	0.22760	0.21210	0.22760
1a3aA-1a9xA	0.30300	0.29140	0.26900	0.29140
1a3aA-1a9xB	0.28100	0.28450	0.25690	0.28450
1a3aA-1aa6_	0.25500	0.26900	0.24140	0.26900
1a3aA-1aa7A	0.28300	0.26380	0.27410	0.27410
1a3aA-1aac_	0.26400	0.27620	0.27140	0.27620
1a3aA-1ab4_	0.25200	0.24660	0.25170	0.25170
1a3aA-1abrB	0.22600	0.23620	0.22760	0.23620
1a3aA-1abv_	0.31000	0.31430	0.31900	0.31900
1a3aA-1ac5_	0.30300	0.31030	0.27070	0.31030
1a3aA-1ac6A	0.26600	0.27950	0.26820	0.27950
1a3aA-1acc_	0.24800	0.25170	0.26720	0.26720
1a3aA-1acf_	0.35000	0.35600	0.36000	0.36000
1a3aA-1aco_	0.27900	0.27760	0.26210	0.27760
1a3aA-1acz_	0.24500	0.28010	0.26390	0.28010
1a3aA-1ad1A	0.27100	0.27240	0.27240	0.27240
1a3aA-1ad2_	0.21400	0.25520	0.23970	0.25520
1a3aA-1ad3A	0.26400	0.26380	0.26210	0.26380
1a3aA-1adn_	0.27400	0.25820	0.27170	0.27170
1a3aA-1adr_	0.35200	0.35860	0.36510	0.36510
1a3aA-1adt_	0.22800	0.24140	0.23620	0.24140
1a3aA-1ae9A	0.22200	0.25340	0.24830	0.25340
1a3aA-1aep_	0.23300	0.24830	0.22590	0.24830
1a3aA-1af7_	0.24800	0.26550	0.23970	0.26550
1a3aA-1af8_	0.36900	0.36340	0.37210	0.37210
1a3aA-1afj_	0.42400	0.44100	0.38540	0.44100
1a3aA-1afp_	0.43100	0.45100	0.42650	0.45100
1a3aA-1afrA	0.26400	0.28970	0.27070	0.28970
1a3aA-1afwA	0.30200	0.30860	0.33280	0.33280
1a3aA-1agg_	0.33900	0.37500	0.42190	0.42190
1a3aA-1agi_	0.28000	0.27200	0.29600	0.29600
1a3aA-1agjA	0.27600	0.23620	0.25690	0.25690
1a3aA-1agqA	0.29700	0.29950	0.28020	0.29950
1a3aA-1agrE	0.25800	0.25590	0.24410	0.25590
1a3aA-1ah7_	0.31400	0.30170	0.31720	0.31720
1a3aA-1aho_	0.43000	0.46090	0.45700	0.46090
1a3aA-1ahsA	0.23000	0.23410	0.23410	0.23410
1a3aA-1aihA	0.20200	0.23790	0.22240	0.23790
1a3aA-1ail_	0.36400	0.39640	0.40000	0.40000
1a3aA-1air_	0.27400	0.30000	0.26900	0.30000
1a3aA-1aisA	0.22100	0.23620	0.23790	0.23790
1a3aA-1aisB	0.27600	0.28100	0.27760	0.28100
1a3aA-1aiw_	0.34700	0.39520	0.32660	0.39520
1a3aA-1ajsA	0.26700	0.27760	0.28100	0.28100
1a3aA-1ak0_	0.28400	0.28970	0.30170	0.30170
1a3aA-1ak4C	0.24700	0.25860	0.26210	0.26210
1a3aA-1ak5_	0.26200	0.26720	0.27410	0.27410
1a3aA-1ak7_	0.28600	0.26550	0.27590	0.27590
1a3aA-1akhA	0.46900	0.53060	0.53060	0.53060
1a3aA-1akjD	0.25900	0.27850	0.27630	0.27850
1a3aA-1ako_	0.27800	0.30520	0.26030	0.30520
1a3aA-1akp_	0.28700	0.28730	0.31360	0.31360
1a3aA-1aky_	0.26700	0.27070	0.25170	0.27070
1a3aA-1al01	0.25500	0.29200	0.26920	0.29200
1a3aA-1al3_	0.23800	0.28970	0.25170	0.28970
1a3aA-1allA	0.25500	0.25860	0.24660	0.25860
1a3aA-1aln_	0.26400	0.26900	0.25860	0.26900
1a3aA-1alu_	0.20500	0.22930	0.22410	0.22930
1a3aA-1alvA	0.24000	0.25170	0.25340	0.25340
1a3aA-1aly_	0.20300	0.21720	0.22760	0.22760
1a3aA-1am2_	0.20200	0.21210	0.19310	0.21210
1a3aA-1am7A	0.22400	0.22590	0.22760	0.22760
1a3aA-1am9A	0.29100	0.31560	0.29380	0.31560
1a3aA-1amf_	0.24700	0.24310	0.24830	0.24830
1a3aA-1amk_	0.28100	0.27930	0.27760	0.27930
1a3aA-1amm_	0.21000	0.19660	0.18970	0.19660
1a3aA-1amp_	0.36700	0.37240	0.38970	0.38970
1a3aA-1amuA	0.25000	0.28450	0.25860	0.28450
1a3aA-1amx_	0.23300	0.24660	0.22070	0.24660
1a3aA-1an8_	0.26000	0.26720	0.26550	0.26720
1a3aA-1an9A	0.23800	0.26030	0.23790	0.26030
1a3aA-1aoa_	0.25000	0.25690	0.26720	0.26720
1a3aA-1aocA	0.20700	0.22760	0.23100	0.23100
1a3aA-1aoeA	0.23100	0.25000	0.25340	0.25340
1a3aA-1aohA	0.25500	0.25870	0.20800	0.25870
1a3aA-1aol_	0.22900	0.25000	0.25000	0.25000
1a3aA-1aop_	0.29100	0.32240	0.29660	0.32240
1a3aA-1aorA	0.28400	0.29310	0.25860	0.29310
1a3aA-1aoy_	0.39400	0.39740	0.38460	0.39740
1a3aA-1aozA	0.20200	0.24480	0.25000	0.25000
1a3aA-1ap8_	0.26700	0.27240	0.26030	0.27240
1a3aA-1apj_	0.32100	0.32090	0.29730	0.32090
1a3aA-1apmE	0.24500	0.28970	0.29660	0.29660
1a3aA-1apq_	0.45800	0.47170	0.45750	0.47170
1a3aA-1apxA	0.24300	0.28100	0.28970	0.28970
1a3aA-1aq0A	0.24800	0.26380	0.26720	0.26720
1a3aA-1aqb_	0.21600	0.22930	0.23100	0.23100
1a3aA-1aqcA	0.26200	0.26450	0.27480	0.27480
1a3aA-1aqe_	0.21400	0.25910	0.24770	0.25910
1a3aA-1aqt_	0.20200	0.23330	0.23330	0.23330
1a3aA-1aquA	0.24700	0.26210	0.24830	0.26210
1a3aA-1aqzA	0.20600	0.22710	0.21830	0.22710
1a3aA-1arb_	0.26700	0.27410	0.23970	0.27410
1a3aA-1aru_	0.20300	0.28450	0.27760	0.28450
1a3aA-1ash_	0.26600	0.25860	0.26380	0.26380
1a3aA-1ast_	0.24800	0.27410	0.27410	0.27410
1a3aA-1at0_	0.20600	0.22540	0.22180	0.22540
1a3aA-1at3A	0.25300	0.26900	0.25000	0.26900
1a3aA-1atb_	0.29800	0.32260	0.33060	0.33060
1a3aA-1atg_	0.25300	0.25170	0.25690	0.25690
1a3aA-1atiA	0.29000	0.31030	0.30000	0.31030
1a3aA-1atx_	0.39700	0.41850	0.42390	0.42390
1a3aA-1atzA	0.27100	0.28790	0.30690	0.30690
1a3aA-1au1A	0.24500	0.24830	0.24830	0.24830
1a3aA-1aua_	0.26000	0.25000	0.26030	0.26030
1a3aA-1auiA	0.23300	0.26030	0.26030	0.26030
1a3aA-1auiB	0.22400	0.23620	0.24830	0.24830
1a3aA-1auk_	0.25200	0.28970	0.28100	0.28970
1a3aA-1auoA	0.30700	0.31030	0.30860	0.31030
1a3aA-1autC	0.26000	0.26210	0.26720	0.26720
1a3aA-1autL	0.22400	0.26560	0.23960	0.26560
1a3aA-1auvA	0.23600	0.23790	0.23280	0.23790
1a3aA-1auyA	0.20500	0.22240	0.22070	0.22240
1a3aA-1auz_	0.30200	0.33190	0.32760	0.33190
1a3aA-1avaA	0.30300	0.30690	0.27240	0.30690
1a3aA-1avaC	0.20300	0.21380	0.20860	0.21380
1a3aA-1avgI	0.22700	0.22540	0.23770	0.23770
1a3aA-1avpA	0.24700	0.26380	0.26210	0.26380
1a3aA-1avqA	0.24700	0.25340	0.26030	0.26030
1a3aA-1aw0_	0.44100	0.46880	0.45830	0.46880
1a3aA-1aw9_	0.25200	0.26210	0.26550	0.26550
1a3aA-1awcB	0.17200	0.20340	0.20000	0.20340
1a3aA-1awj_	0.34400	0.37010	0.35710	0.37010
1a3aA-1ax4A	0.29100	0.28620	0.29660	0.29660
1a3aA-1ax8_	0.23500	0.24620	0.24620	0.24620
1a3aA-1axcA	0.21900	0.24660	0.21720	0.24660
1a3aA-1axiB	0.17800	0.21550	0.19480	0.21550
1a3aA-1axn_	0.23100	0.25170	0.23280	0.25170
1a3c_-1a3k_	0.20100	0.24820	0.23540	0.24820
1a3c_-1a3qA	0.20500	0.21080	0.20180	0.21080
1a3c_-1a3wA	0.28900	0.31780	0.31930	0.31930
1a3c_-1a41_	0.26100	0.28010	0.27410	0.28010
1a3c_-1a44_	0.20300	0.22290	0.21990	0.22290
1a3c_-1a48_	0.24400	0.27110	0.27110	0.27110
1a3c_-1a4iA	0.30300	0.33580	0.34490	0.34490
1a3c_-1a4mA	0.28500	0.28460	0.29220	0.29220
1a3c_-1a4pA	0.24700	0.35330	0.34780	0.35330
1a3c_-1a4sA	0.33700	0.33890	0.30420	0.33890
1a3c_-1a4yA	0.22400	0.22140	0.22440	0.22440
1a3c_-1a53_	0.28500	0.29370	0.27410	0.29370
1a3c_-1a59_	0.29100	0.25450	0.30420	0.30420
1a3c_-1a5t_	0.31600	0.29070	0.31930	0.31930
1a3c_-1a62_	0.24000	0.25610	0.25610	0.25610
1a3c_-1a6cA	0.20600	0.21080	0.20030	0.21080
1a3c_-1a6dA	0.25300	0.26960	0.26200	0.26960
1a3c_-1a6f_	0.24600	0.30310	0.30090	0.30310
1a3c_-1a6jA	0.22300	0.22500	0.22330	0.22500
1a3c_-1a6m_	0.25700	0.26320	0.26820	0.26820
1a3c_-1a6q_	0.24700	0.26510	0.22590	0.26510
1a3c_-1a6s_	0.26700	0.34770	0.34480	0.34770
1a3c_-1a73A	0.17600	0.21140	0.21140	0.21140
1a3c_-1a77_	0.25300	0.25900	0.26960	0.26960
1a3c_-1a79A	0.23300	0.23040	0.23640	0.23640
1a3c_-1a7j_	0.28500	0.28160	0.25750	0.28160
1a3c_-1a7s_	0.21700	0.22890	0.23950	0.23950
1a3c_-1a7tA	0.27900	0.28610	0.27260	0.28610
1a3c_-1a7vA	0.23200	0.27400	0.26200	0.27400
1a3c_-1a81A	0.25500	0.23340	0.25300	0.25300
1a3c_-1a8d_	0.21200	0.25150	0.22440	0.25150
1a3c_-1a8e_	0.26800	0.27860	0.25900	0.27860
1a3c_-1a8h_	0.32100	0.31330	0.31930	0.31930
1a3c_-1a8i_	0.30900	0.33580	0.30870	0.33580
1a3c_-1a8l_	0.26700	0.26660	0.26960	0.26960
1a3c_-1a8o_	0.45800	0.45450	0.47350	0.47350
1a3c_-1a8p_	0.30600	0.31930	0.32080	0.32080
1a3c_-1a8q_	0.31200	0.29370	0.30270	0.30270
1a3c_-1a8rA	0.22600	0.23190	0.23340	0.23340
1a3c_-1a8y_	0.20600	0.22290	0.23190	0.23190
1a3c_-1a99A	0.21500	0.25450	0.23640	0.25450
1a3c_-1a9nA	0.21100	0.23460	0.22990	0.23460
1a3c_-1a9xA	0.31000	0.31630	0.31480	0.31630
1a3c_-1a9xB	0.29500	0.29370	0.30870	0.30870
1a3c_-1aa6_	0.32700	0.28920	0.28310	0.28920
1a3c_-1aa7A	0.21700	0.22940	0.21360	0.22940
1a3c_-1aac_	0.27600	0.28810	0.29520	0.29520
1a3c_-1ab4_	0.22400	0.23340	0.23640	0.23640
1a3c_-1abrB	0.20300	0.19430	0.19580	0.19580
1a3c_-1abv_	0.31700	0.34760	0.34760	0.34760
1a3c_-1ac5_	0.33700	0.29670	0.28770	0.29670
1a3c_-1ac6A	0.25000	0.25230	0.26820	0.26820
1a3c_-1acc_	0.19600	0.21540	0.22740	0.22740
1a3c_-1acf_	0.34400	0.33800	0.32800	0.33800
1a3c_-1aco_	0.27600	0.27710	0.28610	0.28610
1a3c_-1acz_	0.27800	0.27550	0.26390	0.27550
1a3c_-1ad1A	0.30700	0.31480	0.25150	0.31480
1a3c_-1ad2_	0.19600	0.24400	0.25750	0.25750
1a3c_-1ad3A	0.31000	0.32680	0.32680	0.32680
1a3c_-1adn_	0.23900	0.26090	0.27450	0.27450
1a3c_-1adr_	0.30300	0.37500	0.37830	0.37830
1a3c_-1adt_	0.20600	0.23040	0.21840	0.23040
1a3c_-1ae9A	0.22300	0.22290	0.21390	0.22290
1a3c_-1aep_	0.24300	0.25000	0.25000	0.25000
1a3c_-1af7_	0.31200	0.32080	0.35690	0.35690
1a3c_-1af8_	0.28800	0.39240	0.38080	0.39240
1a3c_-1afj_	0.32600	0.36810	0.37850	0.37850
1a3c_-1afp_	0.34300	0.35290	0.37250	0.37250
1a3c_-1afrA	0.24100	0.27710	0.28460	0.28460
1a3c_-1afwA	0.26400	0.29220	0.28310	0.29220
1a3c_-1agg_	0.37000	0.41670	0.40620	0.41670
1a3c_-1agi_	0.22400	0.25800	0.25800	0.25800
1a3c_-1agjA	0.23800	0.23340	0.19580	0.23340
1a3c_-1agqA	0.21200	0.25550	0.25270	0.25550
1a3c_-1agrE	0.23800	0.26560	0.26950	0.26950
1a3c_-1ah7_	0.26800	0.26200	0.23640	0.26200
1a3c_-1aho_	0.35500	0.36330	0.38670	0.38670
1a3c_-1ahsA	0.24400	0.25600	0.25200	0.25600
1a3c_-1aihA	0.19900	0.23490	0.24100	0.24100
1a3c_-1ail_	0.35000	0.40000	0.40000	0.40000
1a3c_-1air_	0.26200	0.24850	0.24100	0.24850
1a3c_-1aisA	0.19400	0.21840	0.21690	0.21840
1a3c_-1aisB	0.22600	0.23950	0.23640	0.23950
1a3c_-1aiw_	0.30600	0.38710	0.33870	0.38710
1a3c_-1ajsA	0.40700	0.28610	0.41270	0.41270
1a3c_-1ak0_	0.24500	0.22890	0.24550	0.24550
1a3c_-1ak4C	0.22200	0.26030	0.25690	0.26030
1a3c_-1ak5_	0.28600	0.29520	0.28920	0.29520
1a3c_-1ak7_	0.21100	0.21230	0.19880	0.21230
1a3c_-1akhA	0.49500	0.59180	0.59690	0.59690
1a3c_-1akjD	0.21100	0.24120	0.27410	0.27410
1a3c_-1ako_	0.26700	0.28610	0.28160	0.28610
1a3c_-1akp_	0.23900	0.24340	0.22590	0.24340
1a3c_-1aky_	0.24800	0.25000	0.26960	0.26960
1a3c_-1al01	0.25500	0.25170	0.25170	0.25170
1a3c_-1al3_	0.25200	0.27110	0.27260	0.27260
1a3c_-1allA	0.24400	0.25310	0.23910	0.25310
1a3c_-1aln_	0.25500	0.27560	0.25750	0.27560
1a3c_-1alu_	0.22500	0.22770	0.23410	0.23410
1a3c_-1alvA	0.20200	0.22740	0.22590	0.22740
1a3c_-1aly_	0.20000	0.22950	0.22770	0.22950
1a3c_-1am2_	0.16300	0.17770	0.20030	0.20030
1a3c_-1am7A	0.19300	0.22830	0.21830	0.22830
1a3c_-1am9A	0.31600	0.32810	0.32810	0.32810
1a3c_-1amf_	0.25900	0.27860	0.27860	0.27860
1a3c_-1amk_	0.31300	0.32530	0.32380	0.32530
1a3c_-1amm_	0.16600	0.16420	0.16720	0.16720
1a3c_-1amp_	0.30900	0.31630	0.33130	0.33130
1a3c_-1amuA	0.34000	0.35840	0.35540	0.35840
1a3c_-1amx_	0.20300	0.20170	0.18670	0.20170
1a3c_-1an8_	0.17600	0.21390	0.19880	0.21390
1a3c_-1an9A	0.24100	0.26200	0.26360	0.26360
1a3c_-1aoa_	0.20800	0.22740	0.22890	0.22890
1a3c_-1aocA	0.19400	0.20480	0.20780	0.20780
1a3c_-1aoeA	0.25900	0.28920	0.28310	0.28920
1a3c_-1aohA	0.22900	0.24480	0.23600	0.24480
1a3c_-1aol_	0.15800	0.19580	0.18830	0.19580
1a3c_-1aop_	0.23500	0.23340	0.21540	0.23340
1a3c_-1aorA	0.22600	0.23640	0.22890	0.23640
1a3c_-1aoy_	0.36900	0.36540	0.37180	0.37180
1a3c_-1aozA	0.18800	0.25150	0.23190	0.25150
1a3c_-1ap8_	0.20500	0.20630	0.20330	0.20630
1a3c_-1apj_	0.29100	0.32430	0.32090	0.32430
1a3c_-1apmE	0.27000	0.27260	0.24550	0.27260
1a3c_-1apq_	0.35800	0.37260	0.36790	0.37260
1a3c_-1apxA	0.20600	0.24400	0.24100	0.24400
1a3c_-1aq0A	0.29100	0.33580	0.34190	0.34190
1a3c_-1aqb_	0.21700	0.24400	0.24850	0.24850
1a3c_-1aqcA	0.20200	0.26240	0.27480	0.27480
1a3c_-1aqe_	0.22700	0.25230	0.25450	0.25450
1a3c_-1aqt_	0.23100	0.23700	0.23330	0.23700
1a3c_-1aquA	0.28200	0.29070	0.30570	0.30570
1a3c_-1aqzA	0.21800	0.22540	0.22890	0.22890
1a3c_-1arb_	0.21500	0.21840	0.23640	0.23640
1a3c_-1aru_	0.21400	0.26660	0.22740	0.26660
1a3c_-1ash_	0.28200	0.28570	0.29250	0.29250
1a3c_-1ast_	0.23200	0.23950	0.23800	0.23950
1a3c_-1at0_	0.18000	0.18310	0.20420	0.20420
1a3c_-1at3A	0.20000	0.19730	0.20180	0.20180
1a3c_-1atb_	0.31900	0.37100	0.35480	0.37100
1a3c_-1atg_	0.26500	0.28010	0.28310	0.28310
1a3c_-1atiA	0.26100	0.27260	0.26660	0.27260
1a3c_-1atx_	0.36400	0.41850	0.40760	0.41850
1a3c_-1atzA	0.28300	0.31020	0.32380	0.32380
1a3c_-1au1A	0.21100	0.21690	0.21080	0.21690
1a3c_-1aua_	0.23800	0.28310	0.28770	0.28770
1a3c_-1auiA	0.27400	0.26360	0.27260	0.27260
1a3c_-1auiB	0.22400	0.19550	0.20450	0.20450
1a3c_-1auk_	0.29500	0.28610	0.32080	0.32080
1a3c_-1auoA	0.32100	0.33890	0.33130	0.33890
1a3c_-1autC	0.18800	0.20930	0.20630	0.20930
1a3c_-1autL	0.20300	0.24220	0.23440	0.24220
1a3c_-1auvA	0.25500	0.26360	0.28460	0.28460
1a3c_-1auyA	0.18400	0.19940	0.20090	0.20090
1a3c_-1auz_	0.31900	0.35780	0.35340	0.35780
1a3c_-1avaA	0.26500	0.27260	0.27260	0.27260
1a3c_-1avaC	0.19100	0.18220	0.18220	0.18220
1a3c_-1avgI	0.23900	0.23420	0.22890	0.23420
1a3c_-1avpA	0.20600	0.25600	0.24100	0.25600
1a3c_-1avqA	0.22700	0.23640	0.24100	0.24100
1a3c_-1aw0_	0.34000	0.37850	0.38540	0.38540
1a3c_-1aw9_	0.25800	0.26510	0.25300	0.26510
1a3c_-1awcB	0.17500	0.21570	0.21730	0.21730
1a3c_-1awj_	0.25600	0.29220	0.29220	0.29220
1a3c_-1ax4A	0.41900	0.34190	0.42020	0.42020
1a3c_-1ax8_	0.24800	0.28650	0.29230	0.29230
1a3c_-1axcA	0.18100	0.23340	0.23950	0.23950
1a3c_-1axiB	0.20900	0.21390	0.18980	0.21390
1a3c_-1axn_	0.30900	0.31630	0.30870	0.31630
1a3k_-1a3qA	0.29000	0.30290	0.28830	0.30290
1a3k_-1a3wA	0.25500	0.25910	0.25180	0.25910
1a3k_-1a41_	0.22800	0.23360	0.23910	0.23910
1a3k_-1a44_	0.27000	0.31570	0.31930	0.31930
1a3k_-1a48_	0.21000	0.24450	0.22450	0.24450
1a3k_-1a4iA	0.24600	0.23540	0.22630	0.23540
1a3k_-1a4mA	0.21000	0.25000	0.21720	0.25000
1a3k_-1a4pA	0.25300	0.29890	0.30160	0.30160
1a3k_-1a4sA	0.25000	0.26090	0.27370	0.27370
1a3k_-1a4yA	0.21000	0.21530	0.21530	0.21530
1a3k_-1a53_	0.20600	0.26640	0.22450	0.26640
1a3k_-1a59_	0.20300	0.22630	0.22990	0.22990
1a3k_-1a5t_	0.23200	0.24270	0.24450	0.24450
1a3k_-1a62_	0.27500	0.28890	0.27050	0.28890
1a3k_-1a6cA	0.36700	0.37770	0.37590	0.37770
1a3k_-1a6dA	0.20300	0.26280	0.23360	0.26280
1a3k_-1a6f_	0.28100	0.30750	0.30090	0.30750
1a3k_-1a6jA	0.19900	0.25000	0.24270	0.25000
1a3k_-1a6m_	0.21900	0.25730	0.19530	0.25730
1a3k_-1a6q_	0.28500	0.37410	0.30470	0.37410
1a3k_-1a6s_	0.27600	0.31320	0.32180	0.32180
1a3k_-1a73A	0.19700	0.20800	0.21170	0.21170
1a3k_-1a77_	0.19200	0.23360	0.23360	0.23360
1a3k_-1a79A	0.19700	0.21170	0.20800	0.21170
1a3k_-1a7j_	0.21700	0.26280	0.25910	0.26280
1a3k_-1a7s_	0.28500	0.28830	0.26820	0.28830
1a3k_-1a7tA	0.24300	0.25550	0.26090	0.26090
1a3k_-1a7vA	0.22200	0.22200	0.21800	0.22200
1a3k_-1a81A	0.26100	0.25910	0.27920	0.27920
1a3k_-1a8d_	0.49600	0.50730	0.50000	0.50730
1a3k_-1a8e_	0.26100	0.23180	0.22810	0.23180
1a3k_-1a8h_	0.20300	0.24450	0.24270	0.24450
1a3k_-1a8i_	0.27600	0.25360	0.26820	0.26820
1a3k_-1a8l_	0.25500	0.25730	0.26090	0.26090
1a3k_-1a8o_	0.39000	0.37500	0.36360	0.37500
1a3k_-1a8p_	0.27000	0.27370	0.24450	0.27370
1a3k_-1a8q_	0.23000	0.26460	0.24820	0.26460
1a3k_-1a8rA	0.23700	0.26460	0.24450	0.26460
1a3k_-1a8y_	0.21200	0.25730	0.25910	0.25910
1a3k_-1a99A	0.21000	0.21170	0.23180	0.23180
1a3k_-1a9nA	0.21000	0.20990	0.21350	0.21350
1a3k_-1a9xA	0.25700	0.29560	0.27010	0.29560
1a3k_-1a9xB	0.26300	0.27920	0.28280	0.28280
1a3k_-1aa6_	0.26100	0.29200	0.24640	0.29200
1a3k_-1aa7A	0.20800	0.19340	0.20620	0.20620
1a3k_-1aac_	0.30200	0.33810	0.33810	0.33810
1a3k_-1ab4_	0.20800	0.23180	0.21720	0.23180
1a3k_-1abrB	0.21700	0.22810	0.22450	0.22810
1a3k_-1abv_	0.24300	0.24760	0.27860	0.27860
1a3k_-1ac5_	0.26300	0.30110	0.24820	0.30110
1a3k_-1ac6A	0.38400	0.39770	0.40000	0.40000
1a3k_-1acc_	0.29600	0.32660	0.32480	0.32660
1a3k_-1acf_	0.25400	0.25800	0.24200	0.25800
1a3k_-1aco_	0.30500	0.32480	0.32480	0.32480
1a3k_-1acz_	0.30800	0.32410	0.32870	0.32870
1a3k_-1ad1A	0.21400	0.23720	0.24640	0.24640
1a3k_-1ad2_	0.29200	0.31750	0.32120	0.32120
1a3k_-1ad3A	0.23400	0.25180	0.22450	0.25180
1a3k_-1adn_	0.22300	0.27170	0.27450	0.27450
1a3k_-1adr_	0.32200	0.31580	0.34540	0.34540
1a3k_-1adt_	0.22800	0.26090	0.25360	0.26090
1a3k_-1ae9A	0.19500	0.22260	0.21350	0.22260
1a3k_-1aep_	0.23500	0.24270	0.23180	0.24270
1a3k_-1af7_	0.21900	0.28100	0.23540	0.28100
1a3k_-1af8_	0.27300	0.29940	0.30230	0.30230
1a3k_-1afj_	0.41700	0.44440	0.44790	0.44790
1a3k_-1afp_	0.37700	0.53430	0.51470	0.53430
1a3k_-1afrA	0.27900	0.25910	0.26280	0.26280
1a3k_-1afwA	0.28500	0.28280	0.27920	0.28280
1a3k_-1agg_	0.32300	0.41670	0.43230	0.43230
1a3k_-1agi_	0.27800	0.28400	0.28000	0.28400
1a3k_-1agjA	0.25500	0.24820	0.24270	0.24820
1a3k_-1agqA	0.22800	0.29950	0.29670	0.29950
1a3k_-1agrE	0.21700	0.21880	0.23050	0.23050
1a3k_-1ah7_	0.20600	0.25360	0.25360	0.25360
1a3k_-1aho_	0.28100	0.38670	0.38280	0.38670
1a3k_-1ahsA	0.30800	0.30560	0.31150	0.31150
1a3k_-1aihA	0.22300	0.22630	0.21900	0.22630
1a3k_-1ail_	0.27500	0.29640	0.28570	0.29640
1a3k_-1air_	0.22800	0.25360	0.25550	0.25550
1a3k_-1aisA	0.23000	0.25550	0.25180	0.25550
1a3k_-1aisB	0.20100	0.19710	0.20070	0.20070
1a3k_-1aiw_	0.37100	0.39920	0.41530	0.41530
1a3k_-1ajsA	0.23900	0.23910	0.25550	0.25550
1a3k_-1ak0_	0.22800	0.27740	0.27740	0.27740
1a3k_-1ak4C	0.19300	0.24450	0.18800	0.24450
1a3k_-1ak5_	0.21000	0.22810	0.21530	0.22810
1a3k_-1ak7_	0.27900	0.25360	0.26090	0.26090
1a3k_-1akhA	0.35700	0.39290	0.42350	0.42350
1a3k_-1akjD	0.37500	0.38820	0.39910	0.39910
1a3k_-1ako_	0.24500	0.26640	0.27370	0.27370
1a3k_-1akp_	0.33600	0.35960	0.35960	0.35960
1a3k_-1aky_	0.23500	0.21350	0.22990	0.22990
1a3k_-1al01	0.20100	0.22260	0.22990	0.22990
1a3k_-1al3_	0.22400	0.21530	0.22080	0.22080
1a3k_-1allA	0.17000	0.23360	0.23180	0.23360
1a3k_-1aln_	0.22800	0.26280	0.24450	0.26280
1a3k_-1alu_	0.21200	0.20440	0.21350	0.21350
1a3k_-1alvA	0.20400	0.20070	0.20440	0.20440
1a3k_-1aly_	0.35900	0.38500	0.38690	0.38690
1a3k_-1am2_	0.20800	0.22630	0.23360	0.23360
1a3k_-1am7A	0.20800	0.20800	0.22450	0.22450
1a3k_-1am9A	0.22800	0.25000	0.25000	0.25000
1a3k_-1amf_	0.22400	0.22810	0.20990	0.22810
1a3k_-1amk_	0.23900	0.25910	0.25000	0.25910
1a3k_-1amm_	0.19300	0.27010	0.26090	0.27010
1a3k_-1amp_	0.22400	0.25910	0.27740	0.27740
1a3k_-1amuA	0.24500	0.26090	0.24090	0.26090
1a3k_-1amx_	0.34500	0.34850	0.34120	0.34850
1a3k_-1an8_	0.28300	0.30470	0.30660	0.30660
1a3k_-1an9A	0.21000	0.26640	0.24640	0.26640
1a3k_-1aoa_	0.21900	0.21170	0.20070	0.21170
1a3k_-1aocA	0.19700	0.21350	0.21530	0.21530
1a3k_-1aoeA	0.20400	0.23720	0.22810	0.23720
1a3k_-1aohA	0.27200	0.32120	0.32120	0.32120
1a3k_-1aol_	0.28300	0.29930	0.29010	0.29930
1a3k_-1aop_	0.25700	0.26460	0.25550	0.26460
1a3k_-1aorA	0.25700	0.32120	0.29930	0.32120
1a3k_-1aoy_	0.28200	0.30130	0.30130	0.30130
1a3k_-1aozA	0.27700	0.29200	0.28830	0.29200
1a3k_-1ap8_	0.24500	0.26460	0.27010	0.27010
1a3k_-1apj_	0.26400	0.33110	0.31760	0.33110
1a3k_-1apmE	0.27000	0.29380	0.30470	0.30470
1a3k_-1apq_	0.36800	0.42450	0.40570	0.42450
1a3k_-1apxA	0.22400	0.22630	0.22630	0.22630
1a3k_-1aq0A	0.22800	0.24450	0.23720	0.24450
1a3k_-1aqb_	0.25400	0.29740	0.26460	0.29740
1a3k_-1aqcA	0.27100	0.29750	0.29130	0.29750
1a3k_-1aqe_	0.21600	0.25230	0.25000	0.25230
1a3k_-1aqt_	0.22600	0.23890	0.23700	0.23890
1a3k_-1aquA	0.17900	0.23360	0.21350	0.23360
1a3k_-1aqzA	0.19300	0.26640	0.22810	0.26640
1a3k_-1arb_	0.23200	0.28650	0.23910	0.28650
1a3k_-1aru_	0.19900	0.23720	0.24640	0.24640
1a3k_-1ash_	0.23400	0.25000	0.25180	0.25180
1a3k_-1ast_	0.18400	0.23360	0.22450	0.23360
1a3k_-1at0_	0.20400	0.22260	0.21350	0.22260
1a3k_-1at3A	0.23500	0.27550	0.24270	0.27550
1a3k_-1atb_	0.32700	0.34270	0.33060	0.34270
1a3k_-1atg_	0.23400	0.22630	0.25910	0.25910
1a3k_-1atiA	0.23500	0.28280	0.28470	0.28470
1a3k_-1atx_	0.38000	0.38590	0.39670	0.39670
1a3k_-1atzA	0.27600	0.27370	0.27190	0.27370
1a3k_-1au1A	0.24300	0.25730	0.21900	0.25730
1a3k_-1aua_	0.23900	0.23540	0.21350	0.23540
1a3k_-1auiA	0.24500	0.25360	0.24820	0.25360
1a3k_-1auiB	0.18400	0.23360	0.19160	0.23360
1a3k_-1auk_	0.21700	0.31020	0.26640	0.31020
1a3k_-1auoA	0.25500	0.27370	0.23360	0.27370
1a3k_-1autC	0.27200	0.27920	0.27920	0.27920
1a3k_-1autL	0.23200	0.25000	0.23440	0.25000
1a3k_-1auvA	0.23200	0.24450	0.23180	0.24450
1a3k_-1auyA	0.27000	0.33390	0.34490	0.34490
1a3k_-1auz_	0.24100	0.25430	0.25430	0.25430
1a3k_-1avaA	0.30700	0.28470	0.28830	0.28830
1a3k_-1avaC	0.25200	0.25550	0.26090	0.26090
1a3k_-1avgI	0.23000	0.25550	0.23910	0.25550
1a3k_-1avpA	0.25700	0.25550	0.24820	0.25550
1a3k_-1avqA	0.20400	0.22260	0.23540	0.23540
1a3k_-1aw0_	0.41000	0.43060	0.42710	0.43060
1a3k_-1aw9_	0.18600	0.22990	0.22990	0.22990
1a3k_-1awcB	0.19200	0.21350	0.20990	0.21350
1a3k_-1awj_	0.33100	0.33770	0.31820	0.33770
1a3k_-1ax4A	0.22800	0.24270	0.24090	0.24270
1a3k_-1ax8_	0.23700	0.23650	0.23270	0.23650
1a3k_-1axcA	0.29600	0.30290	0.31930	0.31930
1a3k_-1axiB	0.20600	0.25550	0.25910	0.25910
1a3k_-1axn_	0.18600	0.21900	0.23910	0.23910
1a3qA-1a3wA	0.15300	0.15790	0.16670	0.16670
1a3qA-1a41_	0.18200	0.18100	0.17990	0.18100
1a3qA-1a44_	0.26500	0.30950	0.26490	0.30950
1a3qA-1a48_	0.14600	0.14650	0.13250	0.14650
1a3qA-1a4iA	0.15200	0.15530	0.14040	0.15530
1a3qA-1a4mA	0.15800	0.14300	0.14910	0.14910
1a3qA-1a4pA	0.34200	0.35050	0.36960	0.36960
1a3qA-1a4sA	0.15500	0.15610	0.15610	0.15610
1a3qA-1a4yA	0.14500	0.13950	0.16050	0.16050
1a3qA-1a53_	0.17200	0.17210	0.17210	0.17210
1a3qA-1a59_	0.15100	0.16050	0.16320	0.16320
1a3qA-1a5t_	0.16500	0.13250	0.17110	0.17110
1a3qA-1a62_	0.22500	0.23770	0.23360	0.23770
1a3qA-1a6cA	0.16800	0.19390	0.17720	0.19390
1a3qA-1a6dA	0.16400	0.15000	0.15700	0.15700
1a3qA-1a6f_	0.27200	0.28100	0.28100	0.28100
1a3qA-1a6jA	0.26700	0.24830	0.27000	0.27000
1a3qA-1a6m_	0.26800	0.27980	0.27650	0.27980
1a3qA-1a6q_	0.16800	0.16580	0.17890	0.17890
1a3qA-1a6s_	0.31300	0.34200	0.30170	0.34200
1a3qA-1a73A	0.21300	0.20220	0.19750	0.20220
1a3qA-1a77_	0.13900	0.16230	0.15440	0.16230
1a3qA-1a79A	0.18900	0.21050	0.20320	0.21050
1a3qA-1a7j_	0.15100	0.15320	0.16040	0.16040
1a3qA-1a7s_	0.15700	0.15840	0.16400	0.16400
1a3qA-1a7tA	0.17200	0.17400	0.16410	0.17400
1a3qA-1a7vA	0.26000	0.27200	0.26800	0.27200
1a3qA-1a81A	0.16300	0.14960	0.15260	0.15260
1a3qA-1a8d_	0.16000	0.17810	0.17370	0.17810
1a3qA-1a8e_	0.11400	0.15180	0.13160	0.15180
1a3qA-1a8h_	0.19300	0.17890	0.16050	0.17890
1a3qA-1a8i_	0.19000	0.18600	0.19040	0.19040
1a3qA-1a8l_	0.14800	0.16590	0.14710	0.16590
1a3qA-1a8o_	0.41700	0.42420	0.42050	0.42420
1a3qA-1a8p_	0.14000	0.16250	0.15760	0.16250
1a3qA-1a8q_	0.13800	0.15880	0.14420	0.15880
1a3qA-1a8rA	0.19300	0.17760	0.19680	0.19680
1a3qA-1a8y_	0.14300	0.13330	0.14910	0.14910
1a3qA-1a99A	0.12800	0.13950	0.13770	0.13950
1a3qA-1a9nA	0.18500	0.19290	0.21600	0.21600
1a3qA-1a9xA	0.18200	0.18950	0.18510	0.18950
1a3qA-1a9xB	0.15000	0.14740	0.14910	0.14910
1a3qA-1aa6_	0.18400	0.17020	0.14820	0.17020
1a3qA-1aa7A	0.18500	0.19780	0.20250	0.20250
1a3qA-1aac_	0.41400	0.40710	0.43100	0.43100
1a3qA-1ab4_	0.16700	0.18770	0.17110	0.18770
1a3qA-1abrB	0.15400	0.13390	0.13860	0.13860
1a3qA-1abv_	0.26000	0.28570	0.28810	0.28810
1a3qA-1ac5_	0.17600	0.16490	0.14560	0.16490
1a3qA-1ac6A	0.52300	0.53860	0.53180	0.53860
1a3qA-1acc_	0.20500	0.21320	0.19470	0.21320
1a3qA-1acf_	0.27000	0.25200	0.27400	0.27400
1a3qA-1aco_	0.17800	0.16490	0.17460	0.17460
1a3qA-1acz_	0.42100	0.43750	0.43290	0.43750
1a3qA-1ad1A	0.16500	0.17990	0.15340	0.17990
1a3qA-1ad2_	0.18800	0.21320	0.21090	0.21320
1a3qA-1ad3A	0.16000	0.14740	0.16930	0.16930
1a3qA-1adn_	0.27700	0.32070	0.29890	0.32070
1a3qA-1adr_	0.32900	0.34870	0.34540	0.34870
1a3qA-1adt_	0.12500	0.13680	0.13250	0.13680
1a3qA-1ae9A	0.20800	0.20470	0.19300	0.20470
1a3qA-1aep_	0.23900	0.24350	0.22220	0.24350
1a3qA-1af7_	0.12700	0.13050	0.13050	0.13050
1a3qA-1af8_	0.32300	0.34300	0.34880	0.34880
1a3qA-1afj_	0.39900	0.47570	0.48260	0.48260
1a3qA-1afp_	0.42600	0.49020	0.46570	0.49020
1a3qA-1afrA	0.14800	0.15090	0.15260	0.15260
1a3qA-1afwA	0.16800	0.17110	0.16140	0.17110
1a3qA-1agg_	0.37000	0.42710	0.44270	0.44270
1a3qA-1agi_	0.23000	0.24600	0.24800	0.24800
1a3qA-1agjA	0.13600	0.16530	0.13840	0.16530
1a3qA-1agqA	0.24500	0.29120	0.32690	0.32690
1a3qA-1agrE	0.26200	0.26950	0.27340	0.27340
1a3qA-1ah7_	0.16100	0.16430	0.16630	0.16630
1a3qA-1aho_	0.35500	0.41020	0.39840	0.41020
1a3qA-1ahsA	0.34100	0.35320	0.35910	0.35910
1a3qA-1aihA	0.19900	0.20590	0.18380	0.20590
1a3qA-1ail_	0.46100	0.46070	0.46430	0.46430
1a3qA-1air_	0.15000	0.15700	0.13770	0.15700
1a3qA-1aisA	0.22400	0.21960	0.21690	0.21960
1a3qA-1aisB	0.19000	0.20080	0.20340	0.20340
1a3qA-1aiw_	0.31900	0.35890	0.36290	0.36290
1a3qA-1ajsA	0.14400	0.16050	0.15610	0.16050
1a3qA-1ak0_	0.12700	0.14490	0.15440	0.15440
1a3qA-1ak4C	0.25300	0.26210	0.26210	0.26210
1a3qA-1ak5_	0.15700	0.18330	0.15350	0.18330
1a3qA-1ak7_	0.16800	0.19970	0.18250	0.19970
1a3qA-1akhA	0.44400	0.50510	0.51530	0.51530
1a3qA-1akjD	0.48700	0.49120	0.48680	0.49120
1a3qA-1ako_	0.16800	0.17440	0.17160	0.17440
1a3qA-1akp_	0.53300	0.55040	0.55260	0.55260
1a3qA-1aky_	0.18700	0.19040	0.17320	0.19040
1a3qA-1al01	0.19100	0.26220	0.26050	0.26220
1a3qA-1al3_	0.15900	0.13190	0.16030	0.16030
1a3qA-1allA	0.19500	0.20940	0.20940	0.20940
1a3qA-1aln_	0.15000	0.13680	0.12980	0.13680
1a3qA-1alu_	0.19400	0.21660	0.21660	0.21660
1a3qA-1alvA	0.17500	0.21240	0.20810	0.21240
1a3qA-1aly_	0.29800	0.28600	0.27570	0.28600
1a3qA-1am2_	0.16600	0.19200	0.17680	0.19200
1a3qA-1am7A	0.23300	0.24000	0.24000	0.24000
1a3qA-1am9A	0.30000	0.35940	0.33750	0.35940
1a3qA-1amf_	0.15600	0.15580	0.15040	0.15580
1a3qA-1amk_	0.16300	0.16800	0.15900	0.16800
1a3qA-1amm_	0.16400	0.20830	0.21980	0.21980
1a3qA-1amp_	0.13100	0.15090	0.14820	0.15090
1a3qA-1amuA	0.15900	0.15610	0.13770	0.15610
1a3qA-1amx_	0.26000	0.37170	0.37330	0.37330
1a3qA-1an8_	0.17400	0.16870	0.16140	0.16870
1a3qA-1an9A	0.14600	0.15000	0.17370	0.17370
1a3qA-1aoa_	0.15300	0.15280	0.14780	0.15280
1a3qA-1aocA	0.18700	0.20860	0.20140	0.20860
1a3qA-1aoeA	0.19900	0.21090	0.20960	0.21090
1a3qA-1aohA	0.34800	0.38810	0.33920	0.38810
1a3qA-1aol_	0.21900	0.23240	0.21920	0.23240
1a3qA-1aop_	0.15800	0.14210	0.15610	0.15610
1a3qA-1aorA	0.16600	0.16670	0.16230	0.16670
1a3qA-1aoy_	0.36900	0.36540	0.37500	0.37500
1a3qA-1aozA	0.17900	0.20260	0.17810	0.20260
1a3qA-1ap8_	0.16200	0.18080	0.16200	0.18080
1a3qA-1apj_	0.30700	0.34120	0.31760	0.34120
1a3qA-1apmE	0.13700	0.17110	0.12460	0.17110
1a3qA-1apq_	0.34900	0.38680	0.41510	0.41510
1a3qA-1apxA	0.16200	0.15860	0.17470	0.17470
1a3qA-1aq0A	0.14700	0.16750	0.13950	0.16750
1a3qA-1aqb_	0.17900	0.20710	0.23000	0.23000
1a3qA-1aqcA	0.24400	0.27890	0.27890	0.27890
1a3qA-1aqe_	0.24500	0.25680	0.25910	0.25910
1a3qA-1aqt_	0.26300	0.28890	0.28890	0.28890
1a3qA-1aquA	0.16500	0.16900	0.16730	0.16900
1a3qA-1aqzA	0.22400	0.24820	0.25180	0.25180
1a3qA-1arb_	0.14400	0.14160	0.15780	0.15780
1a3qA-1aru_	0.14100	0.14740	0.13950	0.14740
1a3qA-1ash_	0.24100	0.25510	0.25340	0.25510
1a3qA-1ast_	0.16600	0.18000	0.17000	0.18000
1a3qA-1at0_	0.19900	0.22010	0.19890	0.22010
1a3qA-1at3A	0.16100	0.17510	0.17510	0.17510
1a3qA-1atb_	0.28200	0.39110	0.38310	0.39110
1a3qA-1atg_	0.16700	0.16130	0.15690	0.16130
1a3qA-1atiA	0.16800	0.16750	0.15700	0.16750
1a3qA-1atx_	0.37500	0.39670	0.46200	0.46200
1a3qA-1atzA	0.22600	0.21880	0.22280	0.22280
1a3qA-1au1A	0.19400	0.22290	0.22440	0.22440
1a3qA-1aua_	0.13000	0.13420	0.13160	0.13420
1a3qA-1auiA	0.18800	0.15610	0.13770	0.15610
1a3qA-1auiB	0.24400	0.25610	0.25150	0.25610
1a3qA-1auk_	0.17600	0.18420	0.20350	0.20350
1a3qA-1auoA	0.20400	0.17890	0.17660	0.17890
1a3qA-1autC	0.16400	0.16530	0.15170	0.16530
1a3qA-1autL	0.32300	0.23960	0.32550	0.32550
1a3qA-1auvA	0.15300	0.14450	0.14450	0.14450
1a3qA-1auyA	0.23000	0.25150	0.25920	0.25920
1a3qA-1auz_	0.24800	0.27590	0.27370	0.27590
1a3qA-1avaA	0.18000	0.14470	0.16840	0.16840
1a3qA-1avaC	0.17100	0.22380	0.23070	0.23070
1a3qA-1avgI	0.19400	0.23940	0.24470	0.24470
1a3qA-1avpA	0.19000	0.20470	0.17770	0.20470
1a3qA-1avqA	0.13400	0.15020	0.15680	0.15680
1a3qA-1aw0_	0.40600	0.48960	0.49310	0.49310
1a3qA-1aw9_	0.18500	0.18400	0.18980	0.18980
1a3qA-1awcB	0.23200	0.22710	0.22710	0.22710
1a3qA-1awj_	0.35400	0.35060	0.35710	0.35710
1a3qA-1ax4A	0.16100	0.14040	0.14210	0.14210
1a3qA-1ax8_	0.25800	0.25770	0.25380	0.25770
1a3qA-1axcA	0.16000	0.17070	0.14660	0.17070
1a3qA-1axiB	0.38000	0.39530	0.36130	0.39530
1a3qA-1axn_	0.15700	0.14390	0.13770	0.14390
1a3wA-1a41_	0.21400	0.22170	0.22170	0.22170
1a3wA-1a44_	0.18500	0.22160	0.20540	0.22160
1a3wA-1a48_	0.15900	0.17200	0.16110	0.17200
1a3wA-1a4iA	0.22900	0.19820	0.18330	0.19820
1a3wA-1a4mA	0.33100	0.29150	0.31950	0.31950
1a3wA-1a4pA	0.32300	0.37230	0.34240	0.37230
1a3wA-1a4sA	0.15400	0.12650	0.12650	0.12650
1a3wA-1a4yA	0.13200	0.12390	0.12770	0.12770
1a3wA-1a53_	0.51100	0.52430	0.52130	0.52430
1a3wA-1a59_	0.16100	0.14460	0.14990	0.14990
1a3wA-1a5t_	0.16300	0.16800	0.16100	0.16800
1a3wA-1a62_	0.27300	0.30940	0.29920	0.30940
1a3wA-1a6cA	0.10000	0.10320	0.10920	0.10920
1a3wA-1a6dA	0.12500	0.11030	0.10260	0.11030
1a3wA-1a6f_	0.33200	0.34960	0.33190	0.34960
1a3wA-1a6jA	0.26200	0.26830	0.24670	0.26830
1a3wA-1a6m_	0.29600	0.29470	0.28640	0.29470
1a3wA-1a6q_	0.15800	0.16180	0.15080	0.16180
1a3wA-1a6s_	0.33300	0.37070	0.33620	0.37070
1a3wA-1a73A	0.23600	0.25620	0.22990	0.25620
1a3wA-1a77_	0.19000	0.17380	0.15560	0.17380
1a3wA-1a79A	0.28100	0.28650	0.26900	0.28650
1a3wA-1a7j_	0.21600	0.17560	0.20700	0.20700
1a3wA-1a7s_	0.18100	0.19460	0.17190	0.19460
1a3wA-1a7tA	0.22800	0.24340	0.24230	0.24340
1a3wA-1a7vA	0.30600	0.30800	0.30000	0.30800
1a3wA-1a81A	0.16000	0.18010	0.15160	0.18010
1a3wA-1a8d_	0.12200	0.12390	0.11230	0.12390
1a3wA-1a8e_	0.15000	0.15880	0.14360	0.15880
1a3wA-1a8h_	0.14600	0.13310	0.13010	0.13310
1a3wA-1a8i_	0.16100	0.13720	0.13470	0.13720
1a3wA-1a8l_	0.25400	0.20910	0.23780	0.23780
1a3wA-1a8o_	0.41300	0.43560	0.46210	0.46210
1a3wA-1a8p_	0.21200	0.24420	0.22960	0.24420
1a3wA-1a8q_	0.21600	0.20620	0.19530	0.20620
1a3wA-1a8rA	0.19700	0.20250	0.17870	0.20250
1a3wA-1a8y_	0.15800	0.16270	0.15310	0.16270
1a3wA-1a99A	0.15000	0.14520	0.15840	0.15840
1a3wA-1a9nA	0.33200	0.36110	0.33640	0.36110
1a3wA-1a9xA	0.13800	0.12800	0.13310	0.13310
1a3wA-1a9xB	0.18300	0.15080	0.15210	0.15210
1a3wA-1aa6_	0.13300	0.12300	0.13360	0.13360
1a3wA-1aa7A	0.28500	0.29430	0.29750	0.29750
1a3wA-1aac_	0.33100	0.32620	0.32620	0.32620
1a3wA-1ab4_	0.11400	0.11740	0.10380	0.11740
1a3wA-1abrB	0.15800	0.14980	0.16480	0.16480
1a3wA-1abv_	0.36400	0.38810	0.37860	0.38810
1a3wA-1ac5_	0.14500	0.13100	0.13510	0.13510
1a3wA-1ac6A	0.27500	0.28410	0.27950	0.28410
1a3wA-1acc_	0.13500	0.11380	0.10320	0.11380
1a3wA-1acf_	0.30200	0.30400	0.32800	0.32800
1a3wA-1aco_	0.15700	0.13770	0.12550	0.13770
1a3wA-1acz_	0.24500	0.28240	0.24770	0.28240
1a3wA-1ad1A	0.50200	0.50760	0.51040	0.51040
1a3wA-1ad2_	0.20900	0.24550	0.24550	0.24550
1a3wA-1ad3A	0.13200	0.12440	0.13730	0.13730
1a3wA-1adn_	0.29900	0.32880	0.28260	0.32880
1a3wA-1adr_	0.30900	0.36510	0.36840	0.36840
1a3wA-1adt_	0.14800	0.14780	0.15370	0.15370
1a3wA-1ae9A	0.23700	0.25440	0.23250	0.25440
1a3wA-1aep_	0.29700	0.30720	0.23690	0.30720
1a3wA-1af7_	0.20000	0.20350	0.19890	0.20350
1a3wA-1af8_	0.36000	0.37210	0.39830	0.39830
1a3wA-1afj_	0.40300	0.39580	0.39580	0.39580
1a3wA-1afp_	0.36300	0.47060	0.43140	0.47060
1a3wA-1afrA	0.15100	0.14930	0.14350	0.14930
1a3wA-1afwA	0.14600	0.14040	0.13970	0.14040
1a3wA-1agg_	0.39100	0.45830	0.45830	0.45830
1a3wA-1agi_	0.27000	0.28800	0.29000	0.29000
1a3wA-1agjA	0.17600	0.18080	0.17360	0.18080
1a3wA-1agqA	0.26100	0.31040	0.30220	0.31040
1a3wA-1agrE	0.32600	0.31450	0.33790	0.33790
1a3wA-1ah7_	0.18200	0.20410	0.21120	0.21120
1a3wA-1aho_	0.40200	0.42190	0.40620	0.42190
1a3wA-1ahsA	0.28400	0.27980	0.26190	0.27980
1a3wA-1aihA	0.22800	0.23820	0.23820	0.23820
1a3wA-1ail_	0.42500	0.44290	0.43210	0.44290
1a3wA-1air_	0.14700	0.16410	0.16120	0.16410
1a3wA-1aisA	0.24900	0.25410	0.22240	0.25410
1a3wA-1aisB	0.26300	0.24870	0.24870	0.24870
1a3wA-1aiw_	0.35900	0.41530	0.35890	0.41530
1a3wA-1ajsA	0.14600	0.13770	0.15050	0.15050
1a3wA-1ak0_	0.20100	0.17800	0.18180	0.18180
1a3wA-1ak4C	0.32400	0.32930	0.33100	0.33100
1a3wA-1ak5_	0.36900	0.36930	0.37840	0.37840
1a3wA-1ak7_	0.21800	0.26150	0.27300	0.27300
1a3wA-1akhA	0.55600	0.57140	0.57140	0.57140
1a3wA-1akjD	0.27000	0.27190	0.28070	0.28070
1a3wA-1ako_	0.26500	0.26400	0.25650	0.26400
1a3wA-1akp_	0.23200	0.28290	0.27410	0.28290
1a3wA-1aky_	0.29400	0.26490	0.25230	0.26490
1a3wA-1al01	0.27300	0.26220	0.26400	0.26400
1a3wA-1al3_	0.18700	0.17510	0.19200	0.19200
1a3wA-1allA	0.24400	0.26090	0.28750	0.28750
1a3wA-1aln_	0.17800	0.19560	0.17260	0.19560
1a3wA-1alu_	0.25200	0.25800	0.25800	0.25800
1a3wA-1alvA	0.21000	0.24570	0.20380	0.24570
1a3wA-1aly_	0.24500	0.23800	0.25680	0.25680
1a3wA-1am2_	0.22800	0.21410	0.20990	0.21410
1a3wA-1am7A	0.23300	0.32500	0.29000	0.32500
1a3wA-1am9A	0.36200	0.39370	0.39060	0.39370
1a3wA-1amf_	0.21100	0.20670	0.18830	0.20670
1a3wA-1amk_	0.39300	0.40100	0.41300	0.41300
1a3wA-1amm_	0.21800	0.21410	0.22700	0.22700
1a3wA-1amp_	0.20800	0.21220	0.18640	0.21220
1a3wA-1amuA	0.12900	0.11030	0.12300	0.12300
1a3wA-1amx_	0.22500	0.23670	0.22330	0.23670
1a3wA-1an8_	0.17800	0.19300	0.18570	0.19300
1a3wA-1an9A	0.16100	0.16540	0.15290	0.16540
1a3wA-1aoa_	0.19400	0.20040	0.19030	0.20040
1a3wA-1aocA	0.17600	0.21000	0.21140	0.21140
1a3wA-1aoeA	0.23700	0.25780	0.25390	0.25780
1a3wA-1aohA	0.21500	0.24830	0.24130	0.24830
1a3wA-1aol_	0.21000	0.20260	0.20480	0.20480
1a3wA-1aop_	0.12400	0.12720	0.11180	0.12720
1a3wA-1aorA	0.13100	0.15290	0.11380	0.15290
1a3wA-1aoy_	0.35900	0.38780	0.36540	0.38780
1a3wA-1aozA	0.11900	0.12300	0.11990	0.12300
1a3wA-1ap8_	0.22300	0.21950	0.21830	0.21950
1a3wA-1apj_	0.36100	0.35140	0.36490	0.36490
1a3wA-1apmE	0.15500	0.17300	0.14880	0.17300
1a3wA-1apq_	0.37300	0.42920	0.41980	0.42920
1a3wA-1apxA	0.18000	0.18880	0.19380	0.19380
1a3wA-1aq0A	0.31000	0.30390	0.33580	0.33580
1a3wA-1aqb_	0.27000	0.24000	0.23570	0.24000
1a3wA-1aqcA	0.30600	0.31820	0.31610	0.31820
1a3wA-1aqe_	0.23400	0.27950	0.28640	0.28640
1a3wA-1aqt_	0.25400	0.27780	0.26480	0.27780
1a3wA-1aquA	0.18700	0.18150	0.16900	0.18150
1a3wA-1aqzA	0.22000	0.23590	0.21480	0.23590
1a3wA-1arb_	0.16400	0.16730	0.14920	0.16730
1a3wA-1aru_	0.17300	0.16220	0.15620	0.16220
1a3wA-1ash_	0.28600	0.31800	0.29080	0.31800
1a3wA-1ast_	0.18200	0.20250	0.19750	0.20250
1a3wA-1at0_	0.20200	0.25180	0.23940	0.25180
1a3wA-1at3A	0.19400	0.19350	0.19240	0.19350
1a3wA-1atb_	0.28200	0.35480	0.35480	0.35480
1a3wA-1atg_	0.21500	0.19480	0.20240	0.20240
1a3wA-1atiA	0.12400	0.12410	0.11270	0.12410
1a3wA-1atx_	0.38000	0.48370	0.45110	0.48370
1a3wA-1atzA	0.31200	0.30160	0.30160	0.30160
1a3wA-1au1A	0.22900	0.24250	0.22140	0.24250
1a3wA-1aua_	0.20400	0.14780	0.17230	0.17230
1a3wA-1auiA	0.16400	0.18060	0.17200	0.18060
1a3wA-1auiB	0.25000	0.27270	0.26820	0.27270
1a3wA-1auk_	0.14000	0.13280	0.14690	0.14690
1a3wA-1auoA	0.30500	0.29130	0.28440	0.29130
1a3wA-1autC	0.16700	0.17260	0.16630	0.17260
1a3wA-1autL	0.31800	0.30990	0.31770	0.31770
1a3wA-1auvA	0.19100	0.18090	0.16760	0.18090
1a3wA-1auyA	0.19300	0.19790	0.21930	0.21930
1a3wA-1auz_	0.44400	0.45470	0.45910	0.45910
1a3wA-1avaA	0.26900	0.27050	0.24810	0.27050
1a3wA-1avaC	0.18900	0.20720	0.20170	0.20720
1a3wA-1avgI	0.23100	0.25350	0.23060	0.25350
1a3wA-1avpA	0.23300	0.22920	0.20470	0.22920
1a3wA-1avqA	0.20900	0.22150	0.20180	0.22150
1a3wA-1aw0_	0.38200	0.39580	0.36460	0.39580
1a3wA-1aw9_	0.26600	0.21180	0.23260	0.23260
1a3wA-1awcB	0.28400	0.30720	0.25820	0.30720
1a3wA-1awj_	0.34100	0.33770	0.30190	0.33770
1a3wA-1ax4A	0.13400	0.15140	0.11420	0.15140
1a3wA-1ax8_	0.27500	0.30190	0.27880	0.30190
1a3wA-1axcA	0.14900	0.15360	0.17270	0.17270
1a3wA-1axiB	0.19800	0.21070	0.19370	0.21070
1a3wA-1axn_	0.15900	0.16410	0.16800	0.16800
1a41_-1a44_	0.16100	0.17300	0.17430	0.17430
1a41_-1a48_	0.19100	0.20140	0.19910	0.20140
1a41_-1a4iA	0.19900	0.20360	0.19680	0.20360
1a41_-1a4mA	0.19200	0.20810	0.18890	0.20810
1a41_-1a4pA	0.33400	0.41030	0.41030	0.41030
1a41_-1a4sA	0.22600	0.20700	0.20140	0.20700
1a41_-1a4yA	0.19300	0.14820	0.16520	0.16520
1a41_-1a53_	0.17100	0.16970	0.16520	0.16970
1a41_-1a59_	0.19100	0.19230	0.22290	0.22290
1a41_-1a5t_	0.17900	0.19120	0.18440	0.19120
1a41_-1a62_	0.22700	0.23570	0.23360	0.23570
1a41_-1a6cA	0.19700	0.19000	0.19570	0.19570
1a41_-1a6dA	0.26100	0.22960	0.24100	0.24100
1a41_-1a6f_	0.30500	0.32080	0.30970	0.32080
1a41_-1a6jA	0.26500	0.29000	0.28330	0.29000
1a41_-1a6m_	0.26200	0.26490	0.27150	0.27150
1a41_-1a6q_	0.20700	0.21490	0.21610	0.21610
1a41_-1a6s_	0.32800	0.35340	0.34200	0.35340
1a41_-1a73A	0.23100	0.22530	0.22530	0.22530
1a41_-1a77_	0.19000	0.20140	0.17420	0.20140
1a41_-1a79A	0.22500	0.21930	0.19440	0.21930
1a41_-1a7j_	0.21400	0.17420	0.20020	0.20020
1a41_-1a7s_	0.14100	0.16970	0.17870	0.17870
1a41_-1a7tA	0.19600	0.18330	0.19000	0.19000
1a41_-1a7vA	0.30800	0.31000	0.32800	0.32800
1a41_-1a81A	0.21500	0.18670	0.16970	0.18670
1a41_-1a8d_	0.19500	0.18670	0.19680	0.19680
1a41_-1a8e_	0.22300	0.19000	0.19120	0.19120
1a41_-1a8h_	0.19700	0.20590	0.24660	0.24660
1a41_-1a8i_	0.22300	0.23190	0.21270	0.23190
1a41_-1a8l_	0.18000	0.16740	0.19340	0.19340
1a41_-1a8o_	0.43900	0.47350	0.47350	0.47350
1a41_-1a8p_	0.18100	0.19570	0.17760	0.19570
1a41_-1a8q_	0.21400	0.19680	0.18780	0.19680
1a41_-1a8rA	0.19000	0.18890	0.17760	0.18890
1a41_-1a8y_	0.17600	0.16180	0.19000	0.19000
1a41_-1a99A	0.16400	0.18890	0.16970	0.18890
1a41_-1a9nA	0.18100	0.19140	0.18830	0.19140
1a41_-1a9xA	0.24300	0.22740	0.22510	0.22740
1a41_-1a9xB	0.18300	0.18210	0.19340	0.19340
1a41_-1aa6_	0.22400	0.21380	0.21950	0.21950
1a41_-1aa7A	0.23600	0.23730	0.24680	0.24680
1a41_-1aac_	0.26000	0.27860	0.27380	0.27860
1a41_-1ab4_	0.23600	0.25110	0.23640	0.25110
1a41_-1abrB	0.20000	0.17420	0.16180	0.17420
1a41_-1abv_	0.41900	0.45000	0.45000	0.45000
1a41_-1ac5_	0.19700	0.18550	0.19680	0.19680
1a41_-1ac6A	0.25200	0.26820	0.26360	0.26820
1a41_-1acc_	0.21900	0.21830	0.17420	0.21830
1a41_-1acf_	0.25600	0.29600	0.29400	0.29600
1a41_-1aco_	0.21600	0.20810	0.22960	0.22960
1a41_-1acz_	0.24500	0.24310	0.24540	0.24540
1a41_-1ad1A	0.18700	0.19000	0.18330	0.19000
1a41_-1ad2_	0.20000	0.20590	0.20480	0.20590
1a41_-1ad3A	0.20200	0.18670	0.21720	0.21720
1a41_-1adn_	0.24200	0.29080	0.31520	0.31520
1a41_-1adr_	0.39500	0.38160	0.40130	0.40130
1a41_-1adt_	0.19100	0.17870	0.20590	0.20590
1a41_-1ae9A	0.38300	0.39180	0.39180	0.39180
1a41_-1aep_	0.24200	0.24180	0.27450	0.27450
1a41_-1af7_	0.21000	0.19230	0.19120	0.19230
1a41_-1af8_	0.36300	0.37790	0.36920	0.37790
1a41_-1afj_	0.38500	0.39930	0.40280	0.40280
1a41_-1afp_	0.43100	0.50490	0.50000	0.50490
1a41_-1afrA	0.21200	0.22060	0.21830	0.22060
1a41_-1afwA	0.20200	0.20480	0.20930	0.20930
1a41_-1agg_	0.30200	0.38540	0.34380	0.38540
1a41_-1agi_	0.23000	0.28400	0.27600	0.28400
1a41_-1agjA	0.20500	0.18440	0.17530	0.18440
1a41_-1agqA	0.19500	0.27470	0.27200	0.27470
1a41_-1agrE	0.30100	0.30270	0.30470	0.30470
1a41_-1ah7_	0.19200	0.17990	0.17870	0.17990
1a41_-1aho_	0.33200	0.40230	0.38670	0.40230
1a41_-1ahsA	0.20800	0.20240	0.21630	0.21630
1a41_-1aihA	0.43700	0.43970	0.44120	0.44120
1a41_-1ail_	0.51400	0.55710	0.55000	0.55710
1a41_-1air_	0.19000	0.17870	0.16290	0.17870
1a41_-1aisA	0.20400	0.17820	0.21130	0.21130
1a41_-1aisB	0.22700	0.24220	0.22800	0.24220
1a41_-1aiw_	0.31900	0.34270	0.35080	0.35080
1a41_-1ajsA	0.21800	0.20360	0.21150	0.21150
1a41_-1ak0_	0.19000	0.18670	0.18670	0.18670
1a41_-1ak4C	0.25500	0.26210	0.23620	0.26210
1a41_-1ak5_	0.21000	0.19680	0.21040	0.21040
1a41_-1ak7_	0.17500	0.19250	0.20260	0.20260
1a41_-1akhA	0.55100	0.60710	0.64290	0.64290
1a41_-1akjD	0.23200	0.27190	0.26100	0.27190
1a41_-1ako_	0.20400	0.16180	0.16630	0.16630
1a41_-1akp_	0.18400	0.23030	0.23680	0.23680
1a41_-1aky_	0.18800	0.17780	0.19610	0.19610
1a41_-1al01	0.28100	0.28670	0.27100	0.28670
1a41_-1al3_	0.17100	0.17870	0.18330	0.18330
1a41_-1allA	0.27200	0.27190	0.27500	0.27500
1a41_-1aln_	0.16700	0.19680	0.19230	0.19680
1a41_-1alu_	0.28000	0.25480	0.26750	0.26750
1a41_-1alvA	0.24300	0.25140	0.21970	0.25140
1a41_-1aly_	0.20200	0.19010	0.21060	0.21060
1a41_-1am2_	0.21300	0.19750	0.20860	0.20860
1a41_-1am7A	0.23000	0.23670	0.24330	0.24330
1a41_-1am9A	0.34400	0.38750	0.39060	0.39060
1a41_-1amf_	0.15600	0.15610	0.15950	0.15950
1a41_-1amk_	0.20100	0.19460	0.19910	0.19910
1a41_-1amm_	0.15400	0.19250	0.17240	0.19250
1a41_-1amp_	0.19900	0.19120	0.18890	0.19120
1a41_-1amuA	0.19800	0.20250	0.21040	0.21040
1a41_-1amx_	0.20000	0.19830	0.20830	0.20830
1a41_-1an8_	0.21600	0.21480	0.20870	0.21480
1a41_-1an9A	0.19900	0.17650	0.18100	0.18100
1a41_-1aoa_	0.17800	0.19680	0.19800	0.19800
1a41_-1aocA	0.17000	0.19290	0.18430	0.19290
1a41_-1aoeA	0.19400	0.17450	0.17580	0.17580
1a41_-1aohA	0.17800	0.22030	0.19230	0.22030
1a41_-1aol_	0.14300	0.16520	0.15950	0.16520
1a41_-1aop_	0.18600	0.18890	0.18210	0.18890
1a41_-1aorA	0.25200	0.25110	0.23870	0.25110
1a41_-1aoy_	0.51300	0.53850	0.54170	0.54170
1a41_-1aozA	0.17500	0.18210	0.17760	0.18210
1a41_-1ap8_	0.16100	0.17140	0.17140	0.17140
1a41_-1apj_	0.34500	0.38510	0.33450	0.38510
1a41_-1apmE	0.18100	0.18550	0.19680	0.19680
1a41_-1apq_	0.34400	0.39620	0.40090	0.40090
1a41_-1apxA	0.18800	0.19570	0.20140	0.20140
1a41_-1aq0A	0.24300	0.18440	0.20020	0.20020
1a41_-1aqb_	0.20700	0.23570	0.23860	0.23860
1a41_-1aqcA	0.27100	0.31820	0.29130	0.31820
1a41_-1aqe_	0.30200	0.29550	0.30000	0.30000
1a41_-1aqt_	0.25400	0.25370	0.24440	0.25370
1a41_-1aquA	0.17000	0.17310	0.17760	0.17760
1a41_-1aqzA	0.20200	0.26580	0.26410	0.26580
1a41_-1arb_	0.16100	0.18210	0.16970	0.18210
1a41_-1aru_	0.18700	0.21720	0.22060	0.22060
1a41_-1ash_	0.27000	0.25680	0.27890	0.27890
1a41_-1ast_	0.18200	0.18000	0.16880	0.18000
1a41_-1at0_	0.16400	0.20600	0.20070	0.20600
1a41_-1at3A	0.18300	0.19470	0.19470	0.19470
1a41_-1atb_	0.29800	0.34270	0.38710	0.38710
1a41_-1atg_	0.16100	0.15840	0.17420	0.17420
1a41_-1atiA	0.19700	0.19230	0.20020	0.20020
1a41_-1atx_	0.35900	0.37500	0.39130	0.39130
1a41_-1atzA	0.17400	0.23640	0.20380	0.23640
1a41_-1au1A	0.23300	0.23950	0.24700	0.24700
1a41_-1aua_	0.21800	0.22290	0.22740	0.22740
1a41_-1auiA	0.18700	0.17190	0.19910	0.19910
1a41_-1auiB	0.24800	0.21820	0.25000	0.25000
1a41_-1auk_	0.19600	0.20250	0.20480	0.20480
1a41_-1auoA	0.21600	0.17430	0.23050	0.23050
1a41_-1autC	0.13500	0.16860	0.13910	0.16860
1a41_-1autL	0.25300	0.25520	0.27340	0.27340
1a41_-1auvA	0.19000	0.19340	0.18100	0.19340
1a41_-1auyA	0.20100	0.19020	0.17330	0.19020
1a41_-1auz_	0.25000	0.25860	0.26510	0.26510
1a41_-1avaA	0.27300	0.18670	0.21040	0.21040
1a41_-1avaC	0.14000	0.17680	0.18090	0.18090
1a41_-1avgI	0.22500	0.24300	0.22710	0.24300
1a41_-1avpA	0.18300	0.18750	0.18750	0.18750
1a41_-1avqA	0.19500	0.19680	0.18550	0.19680
1a41_-1aw0_	0.41700	0.46180	0.45140	0.46180
1a41_-1aw9_	0.20900	0.16900	0.19910	0.19910
1a41_-1awcB	0.27300	0.19280	0.29250	0.29250
1a41_-1awj_	0.38600	0.39610	0.38640	0.39610
1a41_-1ax4A	0.21200	0.23080	0.21610	0.23080
1a41_-1ax8_	0.28300	0.27880	0.28270	0.28270
1a41_-1axcA	0.20000	0.20020	0.17190	0.20020
1a41_-1axiB	0.21900	0.17670	0.21860	0.21860
1a41_-1axn_	0.19300	0.20140	0.18100	0.20140
1a44_-1a48_	0.17200	0.22430	0.19320	0.22430
1a44_-1a4iA	0.19900	0.19590	0.19590	0.19590
1a44_-1a4mA	0.18100	0.20810	0.18920	0.20810
1a44_-1a4pA	0.34800	0.32340	0.34780	0.34780
1a44_-1a4sA	0.22800	0.22700	0.20950	0.22700
1a44_-1a4yA	0.15100	0.19590	0.18780	0.19590
1a44_-1a53_	0.19700	0.19590	0.18110	0.19590
1a44_-1a59_	0.22700	0.18510	0.19320	0.19320
1a44_-1a5t_	0.19100	0.20140	0.18510	0.20140
1a44_-1a62_	0.21300	0.22540	0.23980	0.23980
1a44_-1a6cA	0.23800	0.25810	0.24190	0.25810
1a44_-1a6dA	0.20000	0.20270	0.19050	0.20270
1a44_-1a6f_	0.28800	0.28760	0.29200	0.29200
1a44_-1a6jA	0.24300	0.25670	0.24000	0.25670
1a44_-1a6m_	0.22400	0.23680	0.22520	0.23680
1a44_-1a6q_	0.17300	0.25680	0.26890	0.26890
1a44_-1a6s_	0.32800	0.31030	0.32760	0.32760
1a44_-1a73A	0.19800	0.17590	0.19290	0.19290
1a44_-1a77_	0.17200	0.20810	0.20000	0.20810
1a44_-1a79A	0.21200	0.18710	0.22370	0.22370
1a44_-1a7j_	0.21800	0.22700	0.21620	0.22700
1a44_-1a7s_	0.21400	0.21890	0.18650	0.21890
1a44_-1a7tA	0.19100	0.18240	0.18920	0.18920
1a44_-1a7vA	0.24000	0.27400	0.26400	0.27400
1a44_-1a81A	0.21200	0.21490	0.23510	0.23510
1a44_-1a8d_	0.21800	0.25680	0.21080	0.25680
1a44_-1a8e_	0.16600	0.20140	0.19050	0.20140
1a44_-1a8h_	0.20300	0.19860	0.18780	0.19860
1a44_-1a8i_	0.19100	0.22430	0.20270	0.22430
1a44_-1a8l_	0.21900	0.22300	0.21760	0.22300
1a44_-1a8o_	0.34800	0.37120	0.36740	0.37120
1a44_-1a8p_	0.19700	0.21890	0.20540	0.21890
1a44_-1a8q_	0.25100	0.22030	0.20540	0.22030
1a44_-1a8rA	0.18900	0.19050	0.19460	0.19460
1a44_-1a8y_	0.18100	0.19190	0.20810	0.20810
1a44_-1a99A	0.16800	0.22700	0.22970	0.22970
1a44_-1a9nA	0.17900	0.18060	0.20220	0.20220
1a44_-1a9xA	0.27400	0.31490	0.28920	0.31490
1a44_-1a9xB	0.16500	0.21890	0.20680	0.21890
1a44_-1aa6_	0.18500	0.24590	0.23240	0.24590
1a44_-1aa7A	0.25500	0.24840	0.26270	0.26270
1a44_-1aac_	0.29500	0.41430	0.41190	0.41430
1a44_-1ab4_	0.21100	0.20540	0.18780	0.20540
1a44_-1abrB	0.17700	0.18650	0.17430	0.18650
1a44_-1abv_	0.24500	0.27860	0.28570	0.28570
1a44_-1ac5_	0.21900	0.22570	0.20680	0.22570
1a44_-1ac6A	0.50000	0.51140	0.51140	0.51140
1a44_-1acc_	0.30400	0.31080	0.21220	0.31080
1a44_-1acf_	0.27800	0.28800	0.25600	0.28800
1a44_-1aco_	0.19600	0.23110	0.22430	0.23110
1a44_-1acz_	0.39400	0.40050	0.37270	0.40050
1a44_-1ad1A	0.18200	0.19590	0.19860	0.19860
1a44_-1ad2_	0.15500	0.24320	0.25140	0.25140
1a44_-1ad3A	0.21200	0.19730	0.18780	0.19730
1a44_-1adn_	0.25500	0.29080	0.29620	0.29620
1a44_-1adr_	0.30600	0.35860	0.30920	0.35860
1a44_-1adt_	0.20100	0.20540	0.19590	0.20540
1a44_-1ae9A	0.19000	0.19740	0.18420	0.19740
1a44_-1aep_	0.24000	0.24020	0.20590	0.24020
1a44_-1af7_	0.15800	0.18650	0.18110	0.18650
1a44_-1af8_	0.34600	0.34010	0.33720	0.34010
1a44_-1afj_	0.34000	0.41670	0.34380	0.41670
1a44_-1afp_	0.41700	0.45100	0.46080	0.46080
1a44_-1afrA	0.19700	0.19730	0.21350	0.21350
1a44_-1afwA	0.23600	0.21490	0.23110	0.23110
1a44_-1agg_	0.35400	0.40100	0.43750	0.43750
1a44_-1agi_	0.25000	0.31400	0.28200	0.31400
1a44_-1agjA	0.19600	0.21220	0.18920	0.21220
1a44_-1agqA	0.22500	0.28850	0.27470	0.28850
1a44_-1agrE	0.20300	0.25200	0.22460	0.25200
1a44_-1ah7_	0.23200	0.20540	0.21890	0.21890
1a44_-1aho_	0.32800	0.39060	0.37110	0.39060
1a44_-1ahsA	0.32500	0.32540	0.32340	0.32540
1a44_-1aihA	0.15000	0.17940	0.18240	0.18240
1a44_-1ail_	0.36100	0.35000	0.30000	0.35000
1a44_-1air_	0.21500	0.19050	0.18380	0.19050
1a44_-1aisA	0.18400	0.20860	0.20300	0.20860
1a44_-1aisB	0.17700	0.25270	0.20540	0.25270
1a44_-1aiw_	0.37500	0.41530	0.39520	0.41530
1a44_-1ajsA	0.23200	0.21220	0.21620	0.21620
1a44_-1ak0_	0.18400	0.20810	0.21220	0.21220
1a44_-1ak4C	0.22200	0.21030	0.20520	0.21030
1a44_-1ak5_	0.19600	0.19050	0.21350	0.21350
1a44_-1ak7_	0.19700	0.19830	0.19970	0.19970
1a44_-1akhA	0.36200	0.41840	0.41840	0.41840
1a44_-1akjD	0.41400	0.45610	0.42980	0.45610
1a44_-1ako_	0.19300	0.21350	0.21220	0.21350
1a44_-1akp_	0.42100	0.42760	0.43640	0.43640
1a44_-1aky_	0.18600	0.19590	0.17430	0.19590
1a44_-1al01	0.23800	0.24480	0.22200	0.24480
1a44_-1al3_	0.16900	0.17970	0.19320	0.19320
1a44_-1allA	0.19800	0.23910	0.24690	0.24690
1a44_-1aln_	0.22700	0.24320	0.24590	0.24590
1a44_-1alu_	0.20200	0.22770	0.20540	0.22770
1a44_-1alvA	0.20700	0.21390	0.20810	0.21390
1a44_-1aly_	0.33700	0.33560	0.34250	0.34250
1a44_-1am2_	0.18400	0.17540	0.18230	0.18230
1a44_-1am7A	0.20000	0.20500	0.19330	0.20500
1a44_-1am9A	0.25600	0.28440	0.28440	0.28440
1a44_-1amf_	0.15500	0.17700	0.17840	0.17840
1a44_-1amk_	0.18600	0.19590	0.17570	0.19590
1a44_-1amm_	0.25400	0.24570	0.21700	0.24570
1a44_-1amp_	0.24600	0.22160	0.21080	0.22160
1a44_-1amuA	0.22200	0.21080	0.20140	0.21080
1a44_-1amx_	0.29300	0.30330	0.30170	0.30330
1a44_-1an8_	0.21200	0.22030	0.19190	0.22030
1a44_-1an9A	0.18600	0.21890	0.17700	0.21890
1a44_-1aoa_	0.16200	0.17700	0.18920	0.18920
1a44_-1aocA	0.15600	0.18430	0.17710	0.18430
1a44_-1aoeA	0.16100	0.19730	0.18110	0.19730
1a44_-1aohA	0.30800	0.29720	0.30590	0.30590
1a44_-1aol_	0.23800	0.24730	0.23510	0.24730
1a44_-1aop_	0.20400	0.22300	0.19050	0.22300
1a44_-1aorA	0.22300	0.23240	0.21890	0.23240
1a44_-1aoy_	0.29200	0.29810	0.29810	0.29810
1a44_-1aozA	0.26400	0.27970	0.29320	0.29320
1a44_-1ap8_	0.22800	0.21760	0.22030	0.22030
1a44_-1apj_	0.31800	0.33110	0.34460	0.34460
1a44_-1apmE	0.19100	0.21620	0.20680	0.21620
1a44_-1apq_	0.37700	0.49060	0.40570	0.49060
1a44_-1apxA	0.20700	0.19050	0.17300	0.19050
1a44_-1aq0A	0.18800	0.20410	0.18110	0.20410
1a44_-1aqb_	0.19300	0.21860	0.22430	0.22430
1a44_-1aqcA	0.21100	0.25410	0.27270	0.27270
1a44_-1aqe_	0.23600	0.27950	0.30000	0.30000
1a44_-1aqt_	0.24800	0.25930	0.27040	0.27040
1a44_-1aquA	0.17300	0.19860	0.18920	0.19860
1a44_-1aqzA	0.20100	0.24300	0.24820	0.24820
1a44_-1arb_	0.18200	0.22160	0.19860	0.22160
1a44_-1aru_	0.21600	0.25680	0.19860	0.25680
1a44_-1ash_	0.19400	0.25680	0.19730	0.25680
1a44_-1ast_	0.20700	0.19320	0.18650	0.19320
1a44_-1at0_	0.22500	0.23420	0.23770	0.23770
1a44_-1at3A	0.22800	0.21760	0.21490	0.21760
1a44_-1atb_	0.33900	0.36690	0.39520	0.39520
1a44_-1atg_	0.15900	0.20270	0.20270	0.20270
1a44_-1atiA	0.20000	0.20410	0.19460	0.20410
1a44_-1atx_	0.35300	0.42930	0.47280	0.47280
1a44_-1atzA	0.19600	0.23510	0.24050	0.24050
1a44_-1au1A	0.21400	0.19580	0.20330	0.20330
1a44_-1aua_	0.21400	0.18780	0.17300	0.18780
1a44_-1auiA	0.21200	0.19590	0.19320	0.19590
1a44_-1auiB	0.21200	0.21970	0.17420	0.21970
1a44_-1auk_	0.25300	0.25410	0.25000	0.25410
1a44_-1auoA	0.22200	0.22700	0.22700	0.22700
1a44_-1autC	0.16800	0.23510	0.20270	0.23510
1a44_-1autL	0.21100	0.23960	0.26820	0.26820
1a44_-1auvA	0.25300	0.26080	0.18650	0.26080
1a44_-1auyA	0.26700	0.27150	0.27450	0.27450
1a44_-1auz_	0.26700	0.26080	0.25220	0.26080
1a44_-1avaA	0.18800	0.19050	0.17970	0.19050
1a44_-1avaC	0.24300	0.25000	0.20580	0.25000
1a44_-1avgI	0.23800	0.23940	0.22540	0.23940
1a44_-1avpA	0.22600	0.20680	0.20270	0.20680
1a44_-1avqA	0.17200	0.20540	0.17430	0.20540
1a44_-1aw0_	0.33700	0.39240	0.36110	0.39240
1a44_-1aw9_	0.17600	0.19320	0.16620	0.19320
1a44_-1awcB	0.22900	0.18140	0.22060	0.22060
1a44_-1awj_	0.34100	0.37010	0.33120	0.37010
1a44_-1ax4A	0.19100	0.21760	0.24320	0.24320
1a44_-1ax8_	0.22900	0.23270	0.25190	0.25190
1a44_-1axcA	0.16200	0.19460	0.21490	0.21490
1a44_-1axiB	0.26800	0.27970	0.27970	0.27970
1a44_-1axn_	0.17400	0.20140	0.18510	0.20140
1a48_-1a4iA	0.15000	0.15350	0.15260	0.15350
1a48_-1a4mA	0.20200	0.20390	0.14350	0.20390
1a48_-1a4pA	0.30700	0.38590	0.38320	0.38590
1a48_-1a4sA	0.15400	0.17700	0.15600	0.17700
1a48_-1a4yA	0.13900	0.14770	0.13590	0.14770
1a48_-1a53_	0.16700	0.16400	0.18520	0.18520
1a48_-1a59_	0.17700	0.16780	0.17870	0.17870
1a48_-1a5t_	0.15200	0.15440	0.15770	0.15770
1a48_-1a62_	0.25200	0.29300	0.26430	0.29300
1a48_-1a6cA	0.14900	0.14850	0.13670	0.14850
1a48_-1a6dA	0.17200	0.17530	0.16690	0.17530
1a48_-1a6f_	0.37800	0.37610	0.37830	0.37830
1a48_-1a6jA	0.27700	0.28000	0.26330	0.28000
1a48_-1a6m_	0.26300	0.26820	0.25830	0.26820
1a48_-1a6q_	0.15800	0.15020	0.15770	0.15770
1a48_-1a6s_	0.29900	0.35060	0.33910	0.35060
1a48_-1a73A	0.21300	0.21910	0.20370	0.21910
1a48_-1a77_	0.16200	0.15270	0.16440	0.16440
1a48_-1a79A	0.22700	0.23830	0.22220	0.23830
1a48_-1a7j_	0.17500	0.18640	0.17290	0.18640
1a48_-1a7s_	0.19100	0.18890	0.18780	0.18890
1a48_-1a7tA	0.17500	0.17400	0.18170	0.18170
1a48_-1a7vA	0.28800	0.29400	0.31400	0.31400
1a48_-1a81A	0.15000	0.17420	0.18700	0.18700
1a48_-1a8d_	0.14300	0.17110	0.15350	0.17110
1a48_-1a8e_	0.16500	0.15520	0.13090	0.15520
1a48_-1a8h_	0.18000	0.15860	0.16690	0.16690
1a48_-1a8i_	0.20700	0.17030	0.18880	0.18880
1a48_-1a8l_	0.19800	0.20240	0.17920	0.20240
1a48_-1a8o_	0.36400	0.45450	0.45830	0.45830
1a48_-1a8p_	0.15700	0.16440	0.16440	0.16440
1a48_-1a8q_	0.17400	0.16700	0.16420	0.16700
1a48_-1a8rA	0.16900	0.18440	0.17870	0.18440
1a48_-1a8y_	0.14300	0.15600	0.14770	0.15600
1a48_-1a99A	0.15900	0.14430	0.14010	0.14430
1a48_-1a9nA	0.20400	0.19140	0.19910	0.19910
1a48_-1a9xA	0.26700	0.29030	0.29110	0.29110
1a48_-1a9xB	0.16400	0.14600	0.16110	0.16110
1a48_-1aa6_	0.17200	0.17950	0.15600	0.17950
1a48_-1aa7A	0.20400	0.24530	0.26740	0.26740
1a48_-1aac_	0.31200	0.33330	0.32140	0.33330
1a48_-1ab4_	0.16900	0.15940	0.15690	0.15940
1a48_-1abrB	0.16900	0.16290	0.17880	0.17880
1a48_-1abv_	0.31700	0.32620	0.35950	0.35950
1a48_-1ac5_	0.15900	0.16690	0.17200	0.17200
1a48_-1ac6A	0.28400	0.30910	0.26820	0.30910
1a48_-1acc_	0.17000	0.16780	0.16530	0.16780
1a48_-1acf_	0.30400	0.31400	0.31000	0.31400
1a48_-1aco_	0.17400	0.15440	0.16780	0.16780
1a48_-1acz_	0.27800	0.28240	0.29860	0.29860
1a48_-1ad1A	0.16100	0.16290	0.16380	0.16380
1a48_-1ad2_	0.16100	0.19530	0.16850	0.19530
1a48_-1ad3A	0.15600	0.17030	0.16690	0.17030
1a48_-1adn_	0.23600	0.27990	0.27720	0.27990
1a48_-1adr_	0.36800	0.44740	0.43750	0.44740
1a48_-1adt_	0.15500	0.15440	0.15100	0.15440
1a48_-1ae9A	0.23400	0.23390	0.20910	0.23390
1a48_-1aep_	0.29400	0.31050	0.32680	0.32680
1a48_-1af7_	0.15200	0.15510	0.14690	0.15510
1a48_-1af8_	0.46500	0.47670	0.45060	0.47670
1a48_-1afj_	0.38500	0.40280	0.39930	0.40280
1a48_-1afp_	0.39700	0.51470	0.52450	0.52450
1a48_-1afrA	0.17600	0.17280	0.15020	0.17280
1a48_-1afwA	0.15900	0.16190	0.18960	0.18960
1a48_-1agg_	0.39600	0.44790	0.41150	0.44790
1a48_-1agi_	0.21600	0.26600	0.24800	0.26600
1a48_-1agjA	0.18000	0.19830	0.16430	0.19830
1a48_-1agqA	0.29400	0.31590	0.28020	0.31590
1a48_-1agrE	0.27500	0.28320	0.27540	0.28320
1a48_-1ah7_	0.17800	0.20510	0.20410	0.20510
1a48_-1aho_	0.34000	0.43360	0.43360	0.43360
1a48_-1ahsA	0.23200	0.25000	0.23410	0.25000
1a48_-1aihA	0.21500	0.22790	0.22210	0.22790
1a48_-1ail_	0.45000	0.46790	0.46790	0.46790
1a48_-1air_	0.13300	0.14010	0.13670	0.14010
1a48_-1aisA	0.17100	0.23480	0.22240	0.23480
1a48_-1aisB	0.20700	0.21630	0.20600	0.21630
1a48_-1aiw_	0.32700	0.37500	0.38310	0.38310
1a48_-1ajsA	0.18200	0.17950	0.17030	0.17950
1a48_-1ak0_	0.18300	0.18280	0.17140	0.18280
1a48_-1ak4C	0.27400	0.28620	0.28280	0.28620
1a48_-1ak5_	0.15000	0.16690	0.16360	0.16690
1a48_-1ak7_	0.18700	0.21260	0.18100	0.21260
1a48_-1akhA	0.44400	0.58160	0.56120	0.58160
1a48_-1akjD	0.28900	0.32890	0.28950	0.32890
1a48_-1ako_	0.19100	0.18660	0.16790	0.18660
1a48_-1akp_	0.21900	0.30260	0.28290	0.30260
1a48_-1aky_	0.20500	0.20760	0.21440	0.21440
1a48_-1al01	0.25700	0.25870	0.25700	0.25870
1a48_-1al3_	0.13200	0.16880	0.16030	0.16880
1a48_-1allA	0.29200	0.30000	0.27660	0.30000
1a48_-1aln_	0.15700	0.15310	0.14460	0.15310
1a48_-1alu_	0.26100	0.25320	0.26910	0.26910
1a48_-1alvA	0.22400	0.27020	0.28610	0.28610
1a48_-1aly_	0.19900	0.23290	0.22950	0.23290
1a48_-1am2_	0.17500	0.20860	0.19480	0.20860
1a48_-1am7A	0.25800	0.27500	0.28330	0.28330
1a48_-1am9A	0.37800	0.39690	0.38750	0.39690
1a48_-1amf_	0.15900	0.17970	0.17320	0.17970
1a48_-1amk_	0.18500	0.17800	0.17400	0.17800
1a48_-1amm_	0.24100	0.22130	0.19680	0.22130
1a48_-1amp_	0.19300	0.18130	0.17530	0.18130
1a48_-1amuA	0.19400	0.18290	0.16280	0.18290
1a48_-1amx_	0.20500	0.25170	0.22170	0.25170
1a48_-1an8_	0.21700	0.19170	0.17960	0.19170
1a48_-1an9A	0.16600	0.16440	0.14600	0.16440
1a48_-1aoa_	0.17500	0.17310	0.15790	0.17310
1a48_-1aocA	0.17600	0.22860	0.21710	0.22860
1a48_-1aoeA	0.21000	0.22270	0.20050	0.22270
1a48_-1aohA	0.21700	0.25350	0.25350	0.25350
1a48_-1aol_	0.20200	0.20700	0.16960	0.20700
1a48_-1aop_	0.15800	0.15940	0.16530	0.16530
1a48_-1aorA	0.17400	0.19040	0.18370	0.19040
1a48_-1aoy_	0.28500	0.41030	0.41350	0.41350
1a48_-1aozA	0.13400	0.17530	0.16280	0.17530
1a48_-1ap8_	0.16700	0.18900	0.18310	0.18900
1a48_-1apj_	0.26400	0.33780	0.30740	0.33780
1a48_-1apmE	0.24400	0.23990	0.25250	0.25250
1a48_-1apq_	0.37300	0.41980	0.43400	0.43400
1a48_-1apxA	0.17300	0.20080	0.19280	0.20080
1a48_-1aq0A	0.16000	0.15600	0.15770	0.15770
1a48_-1aqb_	0.20900	0.22710	0.23140	0.23140
1a48_-1aqcA	0.29500	0.30370	0.30170	0.30370
1a48_-1aqe_	0.25000	0.29770	0.30680	0.30680
1a48_-1aqt_	0.28100	0.27960	0.27960	0.27960
1a48_-1aquA	0.14800	0.15660	0.16640	0.16640
1a48_-1aqzA	0.20200	0.25180	0.26580	0.26580
1a48_-1arb_	0.17300	0.19010	0.20250	0.20250
1a48_-1aru_	0.16900	0.17280	0.15440	0.17280
1a48_-1ash_	0.26900	0.27720	0.27720	0.27720
1a48_-1ast_	0.19100	0.21120	0.19630	0.21120
1a48_-1at0_	0.25700	0.23940	0.21650	0.23940
1a48_-1at3A	0.19900	0.20510	0.18320	0.20510
1a48_-1atb_	0.32300	0.38310	0.37500	0.38310
1a48_-1atg_	0.17200	0.18070	0.17100	0.18070
1a48_-1atiA	0.17600	0.17950	0.16610	0.17950
1a48_-1atx_	0.37500	0.41850	0.41850	0.41850
1a48_-1atzA	0.24900	0.25950	0.24730	0.25950
1a48_-1au1A	0.27000	0.26810	0.25750	0.26810
1a48_-1aua_	0.14900	0.15120	0.15290	0.15290
1a48_-1auiA	0.15900	0.14770	0.16110	0.16110
1a48_-1auiB	0.20900	0.23640	0.23790	0.23790
1a48_-1auk_	0.16000	0.18620	0.16610	0.18620
1a48_-1auoA	0.19000	0.20640	0.18920	0.20640
1a48_-1autC	0.16600	0.17260	0.18310	0.18310
1a48_-1autL	0.25500	0.25000	0.25520	0.25520
1a48_-1auvA	0.25900	0.25710	0.25090	0.25710
1a48_-1auyA	0.18300	0.22850	0.19940	0.22850
1a48_-1auz_	0.28000	0.28450	0.27160	0.28450
1a48_-1avaA	0.15200	0.16020	0.14430	0.16020
1a48_-1avaC	0.18100	0.18510	0.19610	0.19610
1a48_-1avgI	0.23100	0.22890	0.23590	0.23590
1a48_-1avpA	0.19500	0.23040	0.23410	0.23410
1a48_-1avqA	0.18600	0.19520	0.17430	0.19520
1a48_-1aw0_	0.38900	0.43060	0.41670	0.43060
1a48_-1aw9_	0.24200	0.24420	0.24420	0.24420
1a48_-1awcB	0.22100	0.20100	0.21570	0.21570
1a48_-1awj_	0.25000	0.38640	0.39940	0.39940
1a48_-1ax4A	0.18200	0.18370	0.17030	0.18370
1a48_-1ax8_	0.32100	0.33650	0.29420	0.33650
1a48_-1axcA	0.17400	0.16970	0.18170	0.18170
1a48_-1axiB	0.21700	0.19240	0.18060	0.19240
1a48_-1axn_	0.15800	0.14850	0.14770	0.14850
1a4iA-1a4mA	0.21100	0.17540	0.19820	0.19820
1a4iA-1a4pA	0.37800	0.40760	0.37770	0.40760
1a4iA-1a4sA	0.26900	0.20350	0.21840	0.21840
1a4iA-1a4yA	0.24000	0.23420	0.24120	0.24120
1a4iA-1a53_	0.22600	0.22980	0.21760	0.22980
1a4iA-1a59_	0.19300	0.19300	0.22720	0.22720
1a4iA-1a5t_	0.16600	0.15260	0.19120	0.19120
1a4iA-1a62_	0.25400	0.28480	0.30330	0.30330
1a4iA-1a6cA	0.13700	0.15260	0.15180	0.15260
1a4iA-1a6dA	0.18100	0.16750	0.17370	0.17370
1a4iA-1a6f_	0.31600	0.32300	0.33630	0.33630
1a4iA-1a6jA	0.23800	0.26500	0.25670	0.26500
1a4iA-1a6m_	0.27800	0.27650	0.28480	0.28480
1a4iA-1a6q_	0.19200	0.17020	0.18860	0.18860
1a4iA-1a6s_	0.31300	0.35060	0.36780	0.36780
1a4iA-1a73A	0.18800	0.19910	0.21300	0.21300
1a4iA-1a77_	0.18700	0.18510	0.17280	0.18510
1a4iA-1a79A	0.20600	0.23980	0.23680	0.23980
1a4iA-1a7j_	0.25100	0.24100	0.20160	0.24100
1a4iA-1a7s_	0.17200	0.17310	0.18670	0.18670
1a4iA-1a7tA	0.21000	0.20700	0.19490	0.20700
1a4iA-1a7vA	0.27200	0.27800	0.28400	0.28400
1a4iA-1a81A	0.15900	0.17130	0.16930	0.17130
1a4iA-1a8d_	0.18100	0.16050	0.14040	0.16050
1a4iA-1a8e_	0.19400	0.18770	0.16400	0.18770
1a4iA-1a8h_	0.21700	0.21930	0.17630	0.21930
1a4iA-1a8i_	0.24800	0.18950	0.22630	0.22630
1a4iA-1a8l_	0.24400	0.24120	0.23340	0.24120
1a4iA-1a8o_	0.33300	0.44320	0.43940	0.44320
1a4iA-1a8p_	0.23200	0.24900	0.19550	0.24900
1a4iA-1a8q_	0.24500	0.26550	0.24360	0.26550
1a4iA-1a8rA	0.16200	0.17310	0.16740	0.17310
1a4iA-1a8y_	0.18100	0.17460	0.17810	0.17810
1a4iA-1a99A	0.17500	0.18160	0.16320	0.18160
1a4iA-1a9nA	0.26900	0.27010	0.27160	0.27160
1a4iA-1a9xA	0.28200	0.28330	0.25880	0.28330
1a4iA-1a9xB	0.24200	0.25000	0.25180	0.25180
1a4iA-1aa6_	0.23300	0.20790	0.21400	0.21400
1a4iA-1aa7A	0.32900	0.33070	0.30380	0.33070
1a4iA-1aac_	0.30700	0.33330	0.33330	0.33330
1a4iA-1ab4_	0.16000	0.17280	0.16140	0.17280
1a4iA-1abrB	0.16200	0.16290	0.16670	0.16670
1a4iA-1abv_	0.37900	0.39050	0.33330	0.39050
1a4iA-1ac5_	0.17400	0.18160	0.21230	0.21230
1a4iA-1ac6A	0.25700	0.25000	0.25230	0.25230
1a4iA-1acc_	0.15100	0.15090	0.13680	0.15090
1a4iA-1acf_	0.32200	0.30800	0.30600	0.30800
1a4iA-1aco_	0.20700	0.21140	0.19040	0.21140
1a4iA-1acz_	0.25000	0.25460	0.28010	0.28010
1a4iA-1ad1A	0.20500	0.19320	0.22060	0.22060
1a4iA-1ad2_	0.19900	0.20200	0.20870	0.20870
1a4iA-1ad3A	0.24800	0.26050	0.24470	0.26050
1a4iA-1adn_	0.29600	0.31520	0.29080	0.31520
1a4iA-1adr_	0.32900	0.43420	0.36510	0.43420
1a4iA-1adt_	0.15300	0.16670	0.16050	0.16670
1a4iA-1ae9A	0.23100	0.22950	0.21050	0.22950
1a4iA-1aep_	0.28400	0.29580	0.30560	0.30560
1a4iA-1af7_	0.21300	0.19070	0.22990	0.22990
1a4iA-1af8_	0.33100	0.41280	0.41860	0.41860
1a4iA-1afj_	0.38200	0.42360	0.39930	0.42360
1a4iA-1afp_	0.30900	0.38730	0.37250	0.38730
1a4iA-1afrA	0.16100	0.16320	0.16670	0.16670
1a4iA-1afwA	0.18600	0.18160	0.18600	0.18600
1a4iA-1agg_	0.34400	0.46880	0.40620	0.46880
1a4iA-1agi_	0.21800	0.27000	0.24800	0.27000
1a4iA-1agjA	0.18100	0.15390	0.15600	0.15600
1a4iA-1agqA	0.22800	0.26370	0.26920	0.26920
1a4iA-1agrE	0.33000	0.28120	0.34180	0.34180
1a4iA-1ah7_	0.24400	0.24290	0.23060	0.24290
1a4iA-1aho_	0.38300	0.38280	0.38280	0.38280
1a4iA-1ahsA	0.24000	0.23020	0.25000	0.25000
1a4iA-1aihA	0.22400	0.21910	0.21910	0.21910
1a4iA-1ail_	0.41100	0.43930	0.43210	0.43930
1a4iA-1air_	0.18900	0.19560	0.18950	0.19560
1a4iA-1aisA	0.19800	0.23480	0.23760	0.23760
1a4iA-1aisB	0.22800	0.21110	0.23450	0.23450
1a4iA-1aiw_	0.33900	0.35080	0.37900	0.37900
1a4iA-1ajsA	0.23800	0.16320	0.22370	0.22370
1a4iA-1ak0_	0.22300	0.22730	0.20930	0.22730
1a4iA-1ak4C	0.33300	0.33620	0.33620	0.33620
1a4iA-1ak5_	0.18700	0.17890	0.18680	0.18680
1a4iA-1ak7_	0.19800	0.19830	0.19540	0.19830
1a4iA-1akhA	0.52000	0.58670	0.57650	0.58670
1a4iA-1akjD	0.22100	0.23900	0.26970	0.26970
1a4iA-1ako_	0.19800	0.19960	0.19310	0.19960
1a4iA-1akp_	0.29600	0.23900	0.30480	0.30480
1a4iA-1aky_	0.22700	0.25340	0.25690	0.25690
1a4iA-1al01	0.25200	0.29020	0.30940	0.30940
1a4iA-1al3_	0.21000	0.22890	0.21100	0.22890
1a4iA-1allA	0.23400	0.25160	0.25160	0.25160
1a4iA-1aln_	0.17900	0.18330	0.17720	0.18330
1a4iA-1alu_	0.27700	0.27870	0.28500	0.28500
1a4iA-1alvA	0.24300	0.26160	0.25290	0.26160
1a4iA-1aly_	0.24800	0.23290	0.24830	0.24830
1a4iA-1am2_	0.18200	0.17820	0.18230	0.18230
1a4iA-1am7A	0.23000	0.27000	0.26330	0.27000
1a4iA-1am9A	0.40600	0.41250	0.38750	0.41250
1a4iA-1amf_	0.21600	0.21320	0.21100	0.21320
1a4iA-1amk_	0.20100	0.20000	0.19700	0.20000
1a4iA-1amm_	0.18500	0.19830	0.18970	0.19830
1a4iA-1amp_	0.19600	0.21320	0.21840	0.21840
1a4iA-1amuA	0.27600	0.23770	0.24210	0.24210
1a4iA-1amx_	0.24500	0.22670	0.26830	0.26830
1a4iA-1an8_	0.19200	0.18930	0.17720	0.18930
1a4iA-1an9A	0.19100	0.20610	0.20260	0.20610
1a4iA-1aoa_	0.17300	0.18930	0.17210	0.18930
1a4iA-1aocA	0.21000	0.24860	0.24860	0.24860
1a4iA-1aoeA	0.26400	0.27990	0.26300	0.27990
1a4iA-1aohA	0.25300	0.21500	0.24300	0.24300
1a4iA-1aol_	0.19700	0.16300	0.17070	0.17070
1a4iA-1aop_	0.14600	0.17280	0.16400	0.17280
1a4iA-1aorA	0.17300	0.17280	0.17630	0.17630
1a4iA-1aoy_	0.33000	0.37180	0.39100	0.39100
1a4iA-1aozA	0.19700	0.17980	0.17810	0.17980
1a4iA-1ap8_	0.20200	0.18190	0.19950	0.19950
1a4iA-1apj_	0.31100	0.35810	0.35810	0.35810
1a4iA-1apmE	0.18300	0.15960	0.18330	0.18330
1a4iA-1apq_	0.35800	0.40090	0.42450	0.42450
1a4iA-1apxA	0.19600	0.18170	0.21180	0.21180
1a4iA-1aq0A	0.17600	0.16670	0.17110	0.17110
1a4iA-1aqb_	0.21900	0.20570	0.19860	0.20570
1a4iA-1aqcA	0.29500	0.28720	0.28510	0.28720
1a4iA-1aqe_	0.29800	0.32270	0.32270	0.32270
1a4iA-1aqt_	0.24600	0.26850	0.25370	0.26850
1a4iA-1aquA	0.19000	0.18590	0.16010	0.18590
1a4iA-1aqzA	0.23100	0.22360	0.21830	0.22360
1a4iA-1arb_	0.14100	0.17870	0.15780	0.17870
1a4iA-1aru_	0.17600	0.16750	0.16140	0.16750
1a4iA-1ash_	0.25900	0.27040	0.27380	0.27380
1a4iA-1ast_	0.27900	0.29380	0.29630	0.29630
1a4iA-1at0_	0.22000	0.21300	0.21650	0.21650
1a4iA-1at3A	0.17300	0.17400	0.15440	0.17400
1a4iA-1atb_	0.33900	0.37100	0.39920	0.39920
1a4iA-1atg_	0.20800	0.21210	0.21100	0.21210
1a4iA-1atiA	0.17500	0.19820	0.17370	0.19820
1a4iA-1atx_	0.38600	0.45110	0.42930	0.45110
1a4iA-1atzA	0.30200	0.34380	0.35730	0.35730
1a4iA-1au1A	0.24500	0.22290	0.24100	0.24100
1a4iA-1aua_	0.17400	0.16670	0.14910	0.16670
1a4iA-1auiA	0.19600	0.17460	0.20610	0.20610
1a4iA-1auiB	0.21700	0.23330	0.22730	0.23330
1a4iA-1auk_	0.23200	0.22890	0.23250	0.23250
1a4iA-1auoA	0.30800	0.30160	0.32680	0.32680
1a4iA-1autC	0.14000	0.16840	0.15380	0.16840
1a4iA-1autL	0.25800	0.29690	0.31770	0.31770
1a4iA-1auvA	0.23800	0.23670	0.23670	0.23670
1a4iA-1auyA	0.18600	0.19940	0.20550	0.20550
1a4iA-1auz_	0.38600	0.38580	0.39660	0.39660
1a4iA-1avaA	0.20400	0.17460	0.19120	0.19120
1a4iA-1avaC	0.21000	0.18230	0.20030	0.20030
1a4iA-1avgI	0.24100	0.22360	0.24650	0.24650
1a4iA-1avpA	0.24500	0.24390	0.22430	0.24390
1a4iA-1avqA	0.21800	0.21600	0.19190	0.21600
1a4iA-1aw0_	0.36800	0.39580	0.39580	0.39580
1a4iA-1aw9_	0.22000	0.22340	0.22450	0.22450
1a4iA-1awcB	0.27300	0.27450	0.27450	0.27450
1a4iA-1awj_	0.26000	0.31820	0.30840	0.31820
1a4iA-1ax4A	0.21800	0.24210	0.25350	0.25350
1a4iA-1ax8_	0.30200	0.29620	0.30190	0.30190
1a4iA-1axcA	0.16200	0.16370	0.16060	0.16370
1a4iA-1axiB	0.17500	0.19110	0.20550	0.20550
1a4iA-1axn_	0.19900	0.20350	0.18600	0.20350
1a4mA-1a4pA	0.35300	0.38590	0.33150	0.38590
1a4mA-1a4sA	0.20600	0.20420	0.18050	0.20420
1a4mA-1a4yA	0.22300	0.20920	0.20770	0.20920
1a4mA-1a53_	0.34200	0.35630	0.37450	0.37450
1a4mA-1a59_	0.15600	0.14760	0.15470	0.15470
1a4mA-1a5t_	0.16500	0.16720	0.17180	0.17180
1a4mA-1a62_	0.31100	0.32580	0.34020	0.34020
1a4mA-1a6cA	0.15800	0.13320	0.13830	0.13830
1a4mA-1a6dA	0.15400	0.15400	0.16050	0.16050
1a4mA-1a6f_	0.29000	0.29650	0.30310	0.30310
1a4mA-1a6jA	0.27000	0.28170	0.23830	0.28170
1a4mA-1a6m_	0.31100	0.32120	0.29970	0.32120
1a4mA-1a6q_	0.16800	0.16760	0.16910	0.16910
1a4mA-1a6s_	0.33600	0.39080	0.34200	0.39080
1a4mA-1a73A	0.21800	0.23610	0.22220	0.23610
1a4mA-1a77_	0.20600	0.20480	0.20000	0.20480
1a4mA-1a79A	0.27000	0.27490	0.25000	0.27490
1a4mA-1a7j_	0.21000	0.21510	0.18910	0.21510
1a4mA-1a7s_	0.17600	0.17650	0.17310	0.17650
1a4mA-1a7tA	0.21900	0.24010	0.24010	0.24010
1a4mA-1a7vA	0.29000	0.33800	0.34400	0.34400
1a4mA-1a81A	0.18200	0.17320	0.15940	0.17320
1a4mA-1a8d_	0.13300	0.13610	0.13110	0.13610
1a4mA-1a8e_	0.15000	0.13680	0.16110	0.16110
1a4mA-1a8h_	0.18000	0.15540	0.19700	0.19700
1a4mA-1a8i_	0.21800	0.21780	0.19340	0.21780
1a4mA-1a8l_	0.19400	0.19470	0.18810	0.19470
1a4mA-1a8o_	0.42000	0.49620	0.45450	0.49620
1a4mA-1a8p_	0.23100	0.21110	0.21500	0.21500
1a4mA-1a8q_	0.21600	0.20350	0.22540	0.22540
1a4mA-1a8rA	0.21800	0.22170	0.19680	0.22170
1a4mA-1a8y_	0.16100	0.14420	0.14790	0.14790
1a4mA-1a99A	0.16300	0.16060	0.16060	0.16060
1a4mA-1a9nA	0.34300	0.35800	0.37650	0.37650
1a4mA-1a9xA	0.19900	0.18190	0.16980	0.18190
1a4mA-1a9xB	0.20300	0.20490	0.18190	0.20490
1a4mA-1aa6_	0.17100	0.16190	0.14040	0.16190
1a4mA-1aa7A	0.25600	0.24680	0.25950	0.25950
1a4mA-1aac_	0.26000	0.30710	0.28570	0.30710
1a4mA-1ab4_	0.13600	0.14330	0.13110	0.14330
1a4mA-1abrB	0.16400	0.13950	0.15920	0.15920
1a4mA-1abv_	0.32100	0.33330	0.34760	0.34760
1a4mA-1ac5_	0.21900	0.18410	0.20630	0.20630
1a4mA-1ac6A	0.22700	0.28640	0.24770	0.28640
1a4mA-1acc_	0.14800	0.14830	0.14680	0.14830
1a4mA-1acf_	0.31600	0.32000	0.28000	0.32000
1a4mA-1aco_	0.17000	0.17690	0.17550	0.17690
1a4mA-1acz_	0.27100	0.27310	0.25230	0.27310
1a4mA-1ad1A	0.37200	0.31060	0.38540	0.38540
1a4mA-1ad2_	0.25000	0.25450	0.23100	0.25450
1a4mA-1ad3A	0.16700	0.17480	0.16690	0.17480
1a4mA-1adn_	0.21200	0.32610	0.30710	0.32610
1a4mA-1adr_	0.35900	0.45390	0.44410	0.45390
1a4mA-1adt_	0.15900	0.16860	0.14200	0.16860
1a4mA-1ae9A	0.24300	0.24270	0.24850	0.24850
1a4mA-1aep_	0.29600	0.29410	0.26630	0.29410
1a4mA-1af7_	0.20400	0.18340	0.18800	0.18800
1a4mA-1af8_	0.39800	0.39530	0.40990	0.40990
1a4mA-1afj_	0.38500	0.41320	0.39580	0.41320
1a4mA-1afp_	0.32800	0.37250	0.35780	0.37250
1a4mA-1afrA	0.15500	0.15720	0.15220	0.15720
1a4mA-1afwA	0.16800	0.15830	0.16050	0.16050
1a4mA-1agg_	0.36500	0.43230	0.44790	0.44790
1a4mA-1agi_	0.26000	0.29200	0.27800	0.29200
1a4mA-1agjA	0.17100	0.17050	0.17460	0.17460
1a4mA-1agqA	0.25000	0.28300	0.27200	0.28300
1a4mA-1agrE	0.27300	0.33200	0.33400	0.33400
1a4mA-1ah7_	0.20900	0.19590	0.17960	0.19590
1a4mA-1aho_	0.42600	0.44920	0.44920	0.44920
1a4mA-1ahsA	0.28000	0.28170	0.28170	0.28170
1a4mA-1aihA	0.25300	0.25150	0.22650	0.25150
1a4mA-1ail_	0.43900	0.45710	0.43210	0.45710
1a4mA-1air_	0.15900	0.14900	0.16400	0.16400
1a4mA-1aisA	0.19300	0.23900	0.23620	0.23900
1a4mA-1aisB	0.23300	0.23830	0.24220	0.24220
1a4mA-1aiw_	0.33100	0.41130	0.35480	0.41130
1a4mA-1ajsA	0.17900	0.16620	0.17980	0.17980
1a4mA-1ak0_	0.17500	0.16860	0.17520	0.17520
1a4mA-1ak4C	0.27100	0.27590	0.26720	0.27590
1a4mA-1ak5_	0.31800	0.32220	0.32290	0.32290
1a4mA-1ak7_	0.25000	0.23850	0.26720	0.26720
1a4mA-1akhA	0.52600	0.62240	0.62240	0.62240
1a4mA-1akjD	0.21100	0.32240	0.29390	0.32240
1a4mA-1ako_	0.26100	0.25840	0.26120	0.26120
1a4mA-1akp_	0.21900	0.28290	0.28290	0.28290
1a4mA-1aky_	0.25800	0.25690	0.26490	0.26490
1a4mA-1al01	0.27600	0.30420	0.28670	0.30420
1a4mA-1al3_	0.21000	0.18140	0.19830	0.19830
1a4mA-1allA	0.25200	0.25940	0.26410	0.26410
1a4mA-1aln_	0.21300	0.19050	0.21600	0.21600
1a4mA-1alu_	0.24500	0.26750	0.22930	0.26750
1a4mA-1alvA	0.21500	0.21240	0.23840	0.23840
1a4mA-1aly_	0.22100	0.23290	0.20210	0.23290
1a4mA-1am2_	0.19500	0.18090	0.19750	0.19750
1a4mA-1am7A	0.24800	0.25830	0.30330	0.30330
1a4mA-1am9A	0.31900	0.33120	0.33440	0.33440
1a4mA-1amf_	0.19900	0.18940	0.18070	0.18940
1a4mA-1amk_	0.37100	0.38200	0.38100	0.38200
1a4mA-1amm_	0.19700	0.22700	0.20110	0.22700
1a4mA-1amp_	0.18900	0.19070	0.19500	0.19500
1a4mA-1amuA	0.18900	0.17690	0.15830	0.17690
1a4mA-1amx_	0.23200	0.23670	0.22670	0.23670
1a4mA-1an8_	0.18900	0.16990	0.16140	0.16990
1a4mA-1an9A	0.16000	0.15810	0.14260	0.15810
1a4mA-1aoa_	0.18600	0.18420	0.17610	0.18420
1a4mA-1aocA	0.20400	0.21000	0.20000	0.21000
1a4mA-1aoeA	0.26300	0.27080	0.27990	0.27990
1a4mA-1aohA	0.21900	0.27270	0.24130	0.27270
1a4mA-1aol_	0.19300	0.19050	0.18390	0.19050
1a4mA-1aop_	0.13300	0.15190	0.13250	0.15190
1a4mA-1aorA	0.15500	0.17550	0.17480	0.17550
1a4mA-1aoy_	0.32700	0.40060	0.37820	0.40060
1a4mA-1aozA	0.16700	0.16980	0.15040	0.16980
1a4mA-1ap8_	0.19600	0.23590	0.21830	0.23590
1a4mA-1apj_	0.31100	0.34800	0.32090	0.34800
1a4mA-1apmE	0.13400	0.13560	0.13640	0.13640
1a4mA-1apq_	0.35800	0.43870	0.41980	0.43870
1a4mA-1apxA	0.20300	0.20280	0.18980	0.20280
1a4mA-1aq0A	0.31000	0.30230	0.31450	0.31450
1a4mA-1aqb_	0.26600	0.26710	0.26000	0.26710
1a4mA-1aqcA	0.27500	0.27480	0.27890	0.27890
1a4mA-1aqe_	0.20900	0.35000	0.35230	0.35230
1a4mA-1aqt_	0.24600	0.25190	0.24070	0.25190
1a4mA-1aquA	0.18900	0.17440	0.18680	0.18680
1a4mA-1aqzA	0.21500	0.22360	0.21650	0.22360
1a4mA-1arb_	0.14000	0.17110	0.16060	0.17110
1a4mA-1aru_	0.17000	0.16000	0.14960	0.16000
1a4mA-1ash_	0.31100	0.29080	0.28740	0.29080
1a4mA-1ast_	0.22500	0.23250	0.20870	0.23250
1a4mA-1at0_	0.22400	0.24650	0.23420	0.24650
1a4mA-1at3A	0.19800	0.20050	0.19700	0.20050
1a4mA-1atb_	0.31000	0.35480	0.32660	0.35480
1a4mA-1atg_	0.21000	0.18940	0.18610	0.18940
1a4mA-1atiA	0.13900	0.14110	0.13040	0.14110
1a4mA-1atx_	0.41300	0.45650	0.42930	0.45650
1a4mA-1atzA	0.36500	0.35730	0.37230	0.37230
1a4mA-1au1A	0.24100	0.25600	0.25000	0.25600
1a4mA-1aua_	0.21900	0.21620	0.23140	0.23140
1a4mA-1auiA	0.16700	0.16980	0.17410	0.17410
1a4mA-1auiB	0.26700	0.24390	0.23640	0.24390
1a4mA-1auk_	0.18800	0.20340	0.18700	0.20340
1a4mA-1auoA	0.30800	0.32340	0.32340	0.32340
1a4mA-1autC	0.16900	0.16210	0.18100	0.18100
1a4mA-1autL	0.26800	0.29950	0.33850	0.33850
1a4mA-1auvA	0.18300	0.18620	0.17200	0.18620
1a4mA-1auyA	0.22400	0.22390	0.18870	0.22390
1a4mA-1auz_	0.44600	0.46980	0.47200	0.47200
1a4mA-1avaA	0.28400	0.29370	0.30010	0.30010
1a4mA-1avaC	0.19900	0.20440	0.17540	0.20440
1a4mA-1avgI	0.24500	0.27990	0.25700	0.27990
1a4mA-1avpA	0.20600	0.23280	0.20960	0.23280
1a4mA-1avqA	0.16900	0.18860	0.18420	0.18860
1a4mA-1aw0_	0.41700	0.44440	0.43400	0.44440
1a4mA-1aw9_	0.23800	0.21180	0.25580	0.25580
1a4mA-1awcB	0.32500	0.32350	0.33170	0.33170
1a4mA-1awj_	0.31500	0.29220	0.29550	0.29550
1a4mA-1ax4A	0.18000	0.15970	0.16480	0.16480
1a4mA-1ax8_	0.30000	0.29620	0.29620	0.29620
1a4mA-1axcA	0.15800	0.16570	0.15760	0.16570
1a4mA-1axiB	0.19400	0.18980	0.18980	0.18980
1a4mA-1axn_	0.16300	0.15170	0.18190	0.18190
1a4pA-1a4sA	0.36700	0.43750	0.38040	0.43750
1a4pA-1a4yA	0.29900	0.29620	0.29350	0.29620
1a4pA-1a53_	0.28800	0.35330	0.27990	0.35330
1a4pA-1a59_	0.42400	0.39950	0.43480	0.43480
1a4pA-1a5t_	0.39700	0.40760	0.41030	0.41030
1a4pA-1a62_	0.24500	0.30160	0.30430	0.30430
1a4pA-1a6cA	0.31200	0.32880	0.28530	0.32880
1a4pA-1a6dA	0.39900	0.40220	0.39670	0.40220
1a4pA-1a6f_	0.28300	0.31250	0.32340	0.32340
1a4pA-1a6jA	0.34000	0.35870	0.31790	0.35870
1a4pA-1a6m_	0.35100	0.37230	0.37500	0.37500
1a4pA-1a6q_	0.38600	0.38590	0.38320	0.38590
1a4pA-1a6s_	0.31000	0.35920	0.36210	0.36210
1a4pA-1a73A	0.31800	0.33700	0.33420	0.33700
1a4pA-1a77_	0.30700	0.34240	0.35050	0.35050
1a4pA-1a79A	0.27400	0.29080	0.29350	0.29350
1a4pA-1a7j_	0.45100	0.45380	0.43480	0.45380
1a4pA-1a7s_	0.25300	0.31520	0.29620	0.31520
1a4pA-1a7tA	0.29100	0.35330	0.35330	0.35330
1a4pA-1a7vA	0.39100	0.38320	0.39950	0.39950
1a4pA-1a81A	0.31000	0.35870	0.35330	0.35870
1a4pA-1a8d_	0.32900	0.33150	0.31790	0.33150
1a4pA-1a8e_	0.27200	0.30980	0.30710	0.30980
1a4pA-1a8h_	0.37800	0.37500	0.36680	0.37500
1a4pA-1a8i_	0.39700	0.41030	0.38590	0.41030
1a4pA-1a8l_	0.31800	0.38860	0.33700	0.38860
1a4pA-1a8o_	0.44300	0.44700	0.43180	0.44700
1a4pA-1a8p_	0.25300	0.32070	0.32340	0.32340
1a4pA-1a8q_	0.39400	0.41850	0.41580	0.41850
1a4pA-1a8rA	0.32900	0.33700	0.33970	0.33970
1a4pA-1a8y_	0.35600	0.41030	0.36960	0.41030
1a4pA-1a99A	0.35100	0.35600	0.35870	0.35870
1a4pA-1a9nA	0.29600	0.27990	0.27990	0.27990
1a4pA-1a9xA	0.42100	0.42930	0.36140	0.42930
1a4pA-1a9xB	0.30200	0.37770	0.35870	0.37770
1a4pA-1aa6_	0.35600	0.39950	0.36140	0.39950
1a4pA-1aa7A	0.46700	0.47830	0.47280	0.47830
1a4pA-1aac_	0.24500	0.25540	0.27170	0.27170
1a4pA-1ab4_	0.39700	0.42390	0.42390	0.42390
1a4pA-1abrB	0.28000	0.29350	0.29350	0.29350
1a4pA-1abv_	0.35600	0.37230	0.36960	0.37230
1a4pA-1ac5_	0.34000	0.34510	0.31520	0.34510
1a4pA-1ac6A	0.25500	0.26630	0.23910	0.26630
1a4pA-1acc_	0.30200	0.36960	0.36140	0.36960
1a4pA-1acf_	0.31500	0.32610	0.32880	0.32880
1a4pA-1aco_	0.32100	0.38860	0.38860	0.38860
1a4pA-1acz_	0.24200	0.25270	0.25270	0.25270
1a4pA-1ad1A	0.37500	0.38320	0.36960	0.38320
1a4pA-1ad2_	0.40200	0.40220	0.40760	0.40760
1a4pA-1ad3A	0.39900	0.39400	0.41300	0.41300
1a4pA-1adn_	0.23400	0.28260	0.27450	0.28260
1a4pA-1adr_	0.33900	0.33880	0.34210	0.34210
1a4pA-1adt_	0.37500	0.39400	0.43480	0.43480
1a4pA-1ae9A	0.30400	0.31520	0.31520	0.31520
1a4pA-1aep_	0.40800	0.47010	0.47010	0.47010
1a4pA-1af7_	0.29300	0.34780	0.34780	0.34780
1a4pA-1af8_	0.40100	0.42730	0.42440	0.42730
1a4pA-1afj_	0.31900	0.35420	0.33680	0.35420
1a4pA-1afp_	0.35300	0.39220	0.41180	0.41180
1a4pA-1afrA	0.42900	0.41300	0.41300	0.41300
1a4pA-1afwA	0.34800	0.39130	0.39400	0.39400
1a4pA-1agg_	0.40600	0.42190	0.42190	0.42190
1a4pA-1agi_	0.32300	0.32880	0.32070	0.32880
1a4pA-1agjA	0.32900	0.33420	0.29350	0.33420
1a4pA-1agqA	0.19500	0.23080	0.23080	0.23080
1a4pA-1agrE	0.39900	0.40220	0.38590	0.40220
1a4pA-1ah7_	0.41000	0.41850	0.41030	0.41850
1a4pA-1aho_	0.32400	0.38280	0.38280	0.38280
1a4pA-1ahsA	0.26900	0.27450	0.27990	0.27990
1a4pA-1aihA	0.29900	0.33150	0.32610	0.33150
1a4pA-1ail_	0.36400	0.38210	0.39290	0.39290
1a4pA-1air_	0.25500	0.33150	0.31790	0.33150
1a4pA-1aisA	0.37800	0.38590	0.36410	0.38590
1a4pA-1aisB	0.37000	0.33420	0.37770	0.37770
1a4pA-1aiw_	0.34300	0.36690	0.37100	0.37100
1a4pA-1ajsA	0.41600	0.44020	0.44020	0.44020
1a4pA-1ak0_	0.42900	0.44570	0.41300	0.44570
1a4pA-1ak4C	0.37000	0.40760	0.40490	0.40760
1a4pA-1ak5_	0.28000	0.35600	0.34780	0.35600
1a4pA-1ak7_	0.29300	0.33150	0.32880	0.33150
1a4pA-1akhA	0.47400	0.49490	0.46940	0.49490
1a4pA-1akjD	0.24700	0.25270	0.26630	0.26630
1a4pA-1ako_	0.32100	0.33970	0.32880	0.33970
1a4pA-1akp_	0.23400	0.25270	0.23640	0.25270
1a4pA-1aky_	0.31500	0.34510	0.34240	0.34510
1a4pA-1al01	0.30400	0.32610	0.33150	0.33150
1a4pA-1al3_	0.24500	0.31250	0.30430	0.31250
1a4pA-1allA	0.34800	0.36140	0.36410	0.36410
1a4pA-1aln_	0.31000	0.35600	0.35870	0.35870
1a4pA-1alu_	0.40800	0.42660	0.42120	0.42660
1a4pA-1alvA	0.60600	0.64130	0.64130	0.64130
1a4pA-1aly_	0.27200	0.29890	0.26900	0.29890
1a4pA-1am2_	0.25300	0.26360	0.25000	0.26360
1a4pA-1am7A	0.39700	0.41580	0.41030	0.41580
1a4pA-1am9A	0.36200	0.37500	0.36250	0.37500
1a4pA-1amf_	0.29100	0.33150	0.32610	0.33150
1a4pA-1amk_	0.32600	0.32880	0.32340	0.32880
1a4pA-1amm_	0.26900	0.26900	0.28260	0.28260
1a4pA-1amp_	0.42400	0.47280	0.47280	0.47280
1a4pA-1amuA	0.34200	0.39400	0.38040	0.39400
1a4pA-1amx_	0.30200	0.30710	0.30710	0.30710
1a4pA-1an8_	0.32100	0.33150	0.33150	0.33150
1a4pA-1an9A	0.39700	0.42660	0.40760	0.42660
1a4pA-1aoa_	0.45400	0.47010	0.45380	0.47010
1a4pA-1aocA	0.34000	0.34510	0.33970	0.34510
1a4pA-1aoeA	0.28000	0.29080	0.28530	0.29080
1a4pA-1aohA	0.23100	0.31520	0.28530	0.31520
1a4pA-1aol_	0.27700	0.33150	0.34240	0.34240
1a4pA-1aop_	0.38600	0.40760	0.41030	0.41030
1a4pA-1aorA	0.37000	0.38320	0.37770	0.38320
1a4pA-1aoy_	0.33300	0.36220	0.35580	0.36220
1a4pA-1aozA	0.32600	0.33970	0.29080	0.33970
1a4pA-1ap8_	0.36700	0.38590	0.38590	0.38590
1a4pA-1apj_	0.25000	0.29730	0.29390	0.29730
1a4pA-1apmE	0.38600	0.39400	0.38040	0.39400
1a4pA-1apq_	0.30200	0.37260	0.36790	0.37260
1a4pA-1apxA	0.34500	0.40760	0.35870	0.40760
1a4pA-1aq0A	0.31000	0.34780	0.32070	0.34780
1a4pA-1aqb_	0.26100	0.27720	0.27990	0.27990
1a4pA-1aqcA	0.34800	0.36960	0.36410	0.36960
1a4pA-1aqe_	0.33700	0.35870	0.35050	0.35870
1a4pA-1aqt_	0.26100	0.32880	0.32880	0.32880
1a4pA-1aquA	0.34000	0.34240	0.36680	0.36680
1a4pA-1aqzA	0.28500	0.33150	0.32880	0.33150
1a4pA-1arb_	0.31500	0.33150	0.29620	0.33150
1a4pA-1aru_	0.37200	0.38320	0.35330	0.38320
1a4pA-1ash_	0.35100	0.33700	0.36410	0.36410
1a4pA-1ast_	0.33700	0.33700	0.32880	0.33700
1a4pA-1at0_	0.23400	0.26630	0.26360	0.26630
1a4pA-1at3A	0.29900	0.32610	0.32610	0.32610
1a4pA-1atb_	0.26600	0.31050	0.29840	0.31050
1a4pA-1atg_	0.30400	0.31250	0.31520	0.31520
1a4pA-1atiA	0.33700	0.47550	0.47830	0.47830
1a4pA-1atx_	0.33700	0.35330	0.32610	0.35330
1a4pA-1atzA	0.31000	0.32340	0.33150	0.33150
1a4pA-1au1A	0.39100	0.35330	0.40760	0.40760
1a4pA-1aua_	0.37500	0.38040	0.38860	0.38860
1a4pA-1auiA	0.29300	0.33420	0.33420	0.33420
1a4pA-1auiB	0.54300	0.55160	0.55160	0.55160
1a4pA-1auk_	0.34500	0.40490	0.38590	0.40490
1a4pA-1auoA	0.34000	0.37500	0.36410	0.37500
1a4pA-1autC	0.27200	0.32610	0.29080	0.32610
1a4pA-1autL	0.21200	0.24180	0.25540	0.25540
1a4pA-1auvA	0.31800	0.33970	0.33150	0.33970
1a4pA-1auyA	0.31200	0.29620	0.32610	0.32610
1a4pA-1auz_	0.29300	0.29080	0.31250	0.31250
1a4pA-1avaA	0.32600	0.32340	0.31520	0.32340
1a4pA-1avaC	0.24500	0.35870	0.29080	0.35870
1a4pA-1avgI	0.30700	0.30430	0.27720	0.30430
1a4pA-1avpA	0.36100	0.37770	0.37500	0.37770
1a4pA-1avqA	0.35100	0.36680	0.36680	0.36680
1a4pA-1aw0_	0.34000	0.38540	0.38540	0.38540
1a4pA-1aw9_	0.31200	0.35600	0.36140	0.36140
1a4pA-1awcB	0.23400	0.27450	0.27450	0.27450
1a4pA-1awj_	0.26000	0.28250	0.26950	0.28250
1a4pA-1ax4A	0.35900	0.38320	0.34780	0.38320
1a4pA-1ax8_	0.37200	0.38040	0.38320	0.38320
1a4pA-1axcA	0.30400	0.33150	0.30430	0.33150
1a4pA-1axiB	0.22000	0.27450	0.26090	0.27450
1a4pA-1axn_	0.28000	0.33970	0.33700	0.33970
1a4sA-1a4yA	0.12800	0.13530	0.13260	0.13530
1a4sA-1a53_	0.24200	0.23380	0.24800	0.24800
1a4sA-1a59_	0.16200	0.15190	0.14660	0.15190
1a4sA-1a5t_	0.17400	0.19120	0.17570	0.19120
1a4sA-1a62_	0.24600	0.29510	0.27250	0.29510
1a4sA-1a6cA	0.12700	0.11080	0.10740	0.11080
1a4sA-1a6dA	0.12500	0.12770	0.11430	0.12770
1a4sA-1a6f_	0.35200	0.35400	0.34730	0.35400
1a4sA-1a6jA	0.25200	0.27000	0.24330	0.27000
1a4sA-1a6m_	0.35300	0.30790	0.35930	0.35930
1a4sA-1a6q_	0.16800	0.15220	0.13220	0.15220
1a4sA-1a6s_	0.32500	0.38220	0.36210	0.38220
1a4sA-1a73A	0.26700	0.27160	0.25770	0.27160
1a4sA-1a77_	0.18400	0.18100	0.18100	0.18100
1a4sA-1a79A	0.32900	0.33920	0.34500	0.34500
1a4sA-1a7j_	0.24100	0.23750	0.22310	0.23750
1a4sA-1a7s_	0.19300	0.16520	0.18100	0.18100
1a4sA-1a7tA	0.25100	0.23680	0.22800	0.23680
1a4sA-1a7vA	0.39200	0.40000	0.39600	0.40000
1a4sA-1a81A	0.20300	0.19090	0.17420	0.19090
1a4sA-1a8d_	0.12900	0.11890	0.11890	0.11890
1a4sA-1a8e_	0.20300	0.18840	0.20590	0.20590
1a4sA-1a8h_	0.12000	0.13800	0.11600	0.13800
1a4sA-1a8i_	0.16100	0.14210	0.16050	0.16050
1a4sA-1a8l_	0.25900	0.23890	0.24560	0.24560
1a4sA-1a8o_	0.43200	0.46970	0.45830	0.46970
1a4sA-1a8p_	0.31400	0.31710	0.23540	0.31710
1a4sA-1a8q_	0.27500	0.27370	0.29010	0.29010
1a4sA-1a8rA	0.21000	0.22060	0.22510	0.22510
1a4sA-1a8y_	0.15300	0.16720	0.17310	0.17310
1a4sA-1a99A	0.18000	0.15250	0.15910	0.15910
1a4sA-1a9nA	0.25800	0.28860	0.28400	0.28860
1a4sA-1a9xA	0.19700	0.15810	0.14960	0.15810
1a4sA-1a9xB	0.19200	0.17590	0.15870	0.17590
1a4sA-1aa6_	0.14000	0.13020	0.11830	0.13020
1a4sA-1aa7A	0.28500	0.23580	0.23730	0.23730
1a4sA-1aac_	0.31200	0.32140	0.29760	0.32140
1a4sA-1ab4_	0.11500	0.09590	0.10950	0.10950
1a4sA-1abrB	0.16900	0.15920	0.15730	0.15920
1a4sA-1abv_	0.34300	0.37380	0.38100	0.38100
1a4sA-1ac5_	0.16800	0.13980	0.13510	0.13980
1a4sA-1ac6A	0.23600	0.30230	0.26590	0.30230
1a4sA-1acc_	0.11300	0.11180	0.10490	0.11180
1a4sA-1acf_	0.27200	0.31000	0.32200	0.32200
1a4sA-1aco_	0.14600	0.12670	0.13170	0.13170
1a4sA-1acz_	0.26600	0.28010	0.25230	0.28010
1a4sA-1ad1A	0.23600	0.22250	0.21400	0.22250
1a4sA-1ad2_	0.19500	0.20310	0.20200	0.20310
1a4sA-1ad3A	0.67500	0.68330	0.68390	0.68390
1a4sA-1adn_	0.28800	0.35330	0.33150	0.35330
1a4sA-1adr_	0.37800	0.43420	0.38820	0.43420
1a4sA-1adt_	0.16200	0.17190	0.17190	0.17190
1a4sA-1ae9A	0.24100	0.24710	0.23250	0.24710
1a4sA-1aep_	0.36100	0.37580	0.37910	0.37910
1a4sA-1af7_	0.23700	0.22450	0.25550	0.25550
1a4sA-1af8_	0.30800	0.35170	0.35170	0.35170
1a4sA-1afj_	0.47200	0.48610	0.48960	0.48960
1a4sA-1afp_	0.35800	0.39710	0.38730	0.39710
1a4sA-1afrA	0.16200	0.14930	0.16520	0.16520
1a4sA-1afwA	0.16700	0.15320	0.15260	0.15320
1a4sA-1agg_	0.38000	0.42710	0.38540	0.42710
1a4sA-1agi_	0.24000	0.27400	0.26600	0.27400
1a4sA-1agjA	0.18100	0.18600	0.16220	0.18600
1a4sA-1agqA	0.30800	0.32140	0.32690	0.32690
1a4sA-1agrE	0.25400	0.27730	0.30080	0.30080
1a4sA-1ah7_	0.19000	0.18780	0.19800	0.19800
1a4sA-1aho_	0.41800	0.45700	0.41020	0.45700
1a4sA-1ahsA	0.28000	0.28570	0.27780	0.28570
1a4sA-1aihA	0.26000	0.26180	0.22650	0.26180
1a4sA-1ail_	0.45000	0.46430	0.45360	0.46430
1a4sA-1air_	0.15400	0.13570	0.13920	0.13920
1a4sA-1aisA	0.27100	0.26660	0.27760	0.27760
1a4sA-1aisB	0.27500	0.23700	0.26040	0.26040
1a4sA-1aiw_	0.34700	0.40730	0.39110	0.40730
1a4sA-1ajsA	0.17500	0.14140	0.16260	0.16260
1a4sA-1ak0_	0.16600	0.18180	0.18280	0.18280
1a4sA-1ak4C	0.34500	0.34660	0.34480	0.34660
1a4sA-1ak5_	0.18500	0.15650	0.15730	0.15730
1a4sA-1ak7_	0.25300	0.23560	0.23560	0.23560
1a4sA-1akhA	0.48000	0.57650	0.56630	0.57650
1a4sA-1akjD	0.28100	0.30480	0.29390	0.30480
1a4sA-1ako_	0.21400	0.24160	0.24250	0.24250
1a4sA-1akp_	0.25900	0.28510	0.27410	0.28510
1a4sA-1aky_	0.27500	0.26830	0.24540	0.26830
1a4sA-1al01	0.30800	0.29370	0.31470	0.31470
1a4sA-1al3_	0.27400	0.22470	0.22470	0.22470
1a4sA-1allA	0.32800	0.33750	0.33280	0.33750
1a4sA-1aln_	0.16800	0.17350	0.16160	0.17350
1a4sA-1alu_	0.30300	0.30410	0.24840	0.30410
1a4sA-1alvA	0.23000	0.26880	0.26160	0.26880
1a4sA-1aly_	0.24800	0.23630	0.23800	0.23800
1a4sA-1am2_	0.20200	0.22650	0.23200	0.23200
1a4sA-1am7A	0.24200	0.25830	0.24830	0.25830
1a4sA-1am9A	0.37500	0.39370	0.37810	0.39370
1a4sA-1amf_	0.26000	0.26620	0.24680	0.26620
1a4sA-1amk_	0.23700	0.21200	0.22300	0.22300
1a4sA-1amm_	0.18100	0.21410	0.22270	0.22270
1a4sA-1amp_	0.22000	0.18470	0.19500	0.19500
1a4sA-1amuA	0.16300	0.13620	0.13670	0.13670
1a4sA-1amx_	0.25300	0.28330	0.24500	0.28330
1a4sA-1an8_	0.19800	0.21720	0.18690	0.21720
1a4sA-1an9A	0.22100	0.14780	0.19780	0.19780
1a4sA-1aoa_	0.19400	0.17410	0.19130	0.19130
1a4sA-1aocA	0.23400	0.23710	0.24000	0.24000
1a4sA-1aoeA	0.24900	0.29300	0.25780	0.29300
1a4sA-1aohA	0.22400	0.24130	0.23080	0.24130
1a4sA-1aol_	0.17500	0.20260	0.20260	0.20260
1a4sA-1aop_	0.12100	0.11240	0.12990	0.12990
1a4sA-1aorA	0.12600	0.12130	0.12030	0.12130
1a4sA-1aoy_	0.36500	0.39100	0.39420	0.39420
1a4sA-1aozA	0.14100	0.11180	0.11780	0.11780
1a4sA-1ap8_	0.20200	0.20890	0.20540	0.20890
1a4sA-1apj_	0.34100	0.39860	0.33110	0.39860
1a4sA-1apmE	0.15500	0.16570	0.15180	0.16570
1a4sA-1apq_	0.37300	0.43870	0.46230	0.46230
1a4sA-1apxA	0.26300	0.26410	0.17470	0.26410
1a4sA-1aq0A	0.19300	0.18710	0.21080	0.21080
1a4sA-1aqb_	0.23000	0.22430	0.21570	0.22430
1a4sA-1aqcA	0.29100	0.29340	0.31610	0.31610
1a4sA-1aqe_	0.26100	0.30000	0.30680	0.30680
1a4sA-1aqt_	0.27000	0.27960	0.26110	0.27960
1a4sA-1aquA	0.21500	0.18060	0.22510	0.22510
1a4sA-1aqzA	0.25400	0.25180	0.24650	0.25180
1a4sA-1arb_	0.19400	0.15490	0.19580	0.19580
1a4sA-1aru_	0.21400	0.16890	0.16150	0.16890
1a4sA-1ash_	0.33300	0.33840	0.34860	0.34860
1a4sA-1ast_	0.21900	0.23380	0.22380	0.23380
1a4sA-1at0_	0.22900	0.21480	0.21830	0.21830
1a4sA-1at3A	0.20700	0.19350	0.18550	0.19350
1a4sA-1atb_	0.37100	0.38310	0.35890	0.38310
1a4sA-1atg_	0.25800	0.25430	0.22190	0.25430
1a4sA-1atiA	0.12900	0.12760	0.12130	0.12760
1a4sA-1atx_	0.40800	0.46200	0.43480	0.46200
1a4sA-1atzA	0.31100	0.35460	0.29080	0.35460
1a4sA-1au1A	0.27400	0.27710	0.26050	0.27710
1a4sA-1aua_	0.17100	0.19850	0.19260	0.19850
1a4sA-1auiA	0.15500	0.14290	0.16140	0.16140
1a4sA-1auiB	0.24400	0.25610	0.27730	0.27730
1a4sA-1auk_	0.13300	0.12030	0.13440	0.13440
1a4sA-1auoA	0.30800	0.26150	0.28210	0.28210
1a4sA-1autC	0.17400	0.16630	0.16840	0.16840
1a4sA-1autL	0.30500	0.33070	0.28910	0.33070
1a4sA-1auvA	0.22400	0.19770	0.23670	0.23670
1a4sA-1auyA	0.22700	0.24080	0.20710	0.24080
1a4sA-1auz_	0.41200	0.42030	0.38580	0.42030
1a4sA-1avaA	0.17600	0.15070	0.15380	0.15380
1a4sA-1avaC	0.19800	0.20440	0.20170	0.20440
1a4sA-1avgI	0.24500	0.25350	0.23060	0.25350
1a4sA-1avpA	0.20700	0.21080	0.19120	0.21080
1a4sA-1avqA	0.18500	0.17760	0.19410	0.19410
1a4sA-1aw0_	0.46500	0.47220	0.47570	0.47570
1a4sA-1aw9_	0.23100	0.22800	0.23500	0.23500
1a4sA-1awcB	0.30900	0.30720	0.31540	0.31540
1a4sA-1awj_	0.26300	0.32790	0.32790	0.32790
1a4sA-1ax4A	0.15400	0.15190	0.13900	0.15190
1a4sA-1ax8_	0.33500	0.33460	0.32120	0.33460
1a4sA-1axcA	0.15900	0.17970	0.15860	0.17970
1a4sA-1axiB	0.19500	0.20420	0.19110	0.20420
1a4sA-1axn_	0.17000	0.17260	0.17650	0.17650
1a4yA-1a53_	0.22400	0.21660	0.21860	0.21860
1a4yA-1a59_	0.13700	0.13530	0.14920	0.14920
1a4yA-1a5t_	0.17800	0.18650	0.17180	0.18650
1a4yA-1a62_	0.27300	0.31970	0.32170	0.32170
1a4yA-1a6cA	0.10800	0.11140	0.11740	0.11740
1a4yA-1a6dA	0.10400	0.10000	0.10110	0.10110
1a4yA-1a6f_	0.27700	0.26770	0.26770	0.26770
1a4yA-1a6jA	0.22000	0.22670	0.22670	0.22670
1a4yA-1a6m_	0.23700	0.24830	0.24170	0.24830
1a4yA-1a6q_	0.15200	0.15080	0.15360	0.15360
1a4yA-1a6s_	0.29300	0.31610	0.28450	0.31610
1a4yA-1a73A	0.22100	0.22530	0.21600	0.22530
1a4yA-1a77_	0.15800	0.15710	0.14210	0.15710
1a4yA-1a79A	0.27300	0.28070	0.27630	0.28070
1a4yA-1a7j_	0.16500	0.17380	0.16220	0.17380
1a4yA-1a7s_	0.13900	0.15950	0.16060	0.16060
1a4yA-1a7tA	0.22800	0.23570	0.23570	0.23570
1a4yA-1a7vA	0.24200	0.27000	0.26800	0.27000
1a4yA-1a81A	0.18000	0.18210	0.16630	0.18210
1a4yA-1a8d_	0.12600	0.10340	0.11670	0.11670
1a4yA-1a8e_	0.14200	0.14130	0.14130	0.14130
1a4yA-1a8h_	0.11700	0.09350	0.11360	0.11360
1a4yA-1a8i_	0.16500	0.14950	0.15540	0.15540
1a4yA-1a8l_	0.18300	0.18580	0.16590	0.18580
1a4yA-1a8o_	0.38300	0.41670	0.40150	0.41670
1a4yA-1a8p_	0.17400	0.17120	0.18390	0.18390
1a4yA-1a8q_	0.21000	0.21170	0.20990	0.21170
1a4yA-1a8rA	0.20600	0.18780	0.19680	0.19680
1a4yA-1a8y_	0.14300	0.12280	0.15380	0.15380
1a4yA-1a99A	0.13900	0.13490	0.13640	0.13640
1a4yA-1a9nA	0.58200	0.58800	0.57720	0.58800
1a4yA-1a9xA	0.17300	0.16680	0.17070	0.17070
1a4yA-1a9xB	0.15000	0.14350	0.13820	0.14350
1a4yA-1aa6_	0.14500	0.12930	0.12930	0.12930
1a4yA-1aa7A	0.26100	0.28010	0.28320	0.28320
1a4yA-1aac_	0.25500	0.29050	0.27860	0.29050
1a4yA-1ab4_	0.11800	0.08970	0.11030	0.11030
1a4yA-1abrB	0.17200	0.16390	0.14510	0.16390
1a4yA-1abv_	0.26000	0.27380	0.27620	0.27620
1a4yA-1ac5_	0.13800	0.12720	0.13800	0.13800
1a4yA-1ac6A	0.21800	0.22500	0.22730	0.22730
1a4yA-1acc_	0.12000	0.12280	0.11410	0.12280
1a4yA-1acf_	0.22800	0.26400	0.23000	0.26400
1a4yA-1aco_	0.15800	0.13860	0.14240	0.14240
1a4yA-1acz_	0.19700	0.21530	0.20830	0.21530
1a4yA-1ad1A	0.24200	0.21590	0.24530	0.24530
1a4yA-1ad2_	0.21100	0.18970	0.20650	0.20650
1a4yA-1ad3A	0.14700	0.13280	0.11210	0.13280
1a4yA-1adn_	0.29300	0.27990	0.31250	0.31250
1a4yA-1adr_	0.34500	0.36180	0.35860	0.36180
1a4yA-1adt_	0.14500	0.14620	0.13870	0.14620
1a4yA-1ae9A	0.23400	0.22950	0.21490	0.22950
1a4yA-1aep_	0.21100	0.21730	0.20260	0.21730
1a4yA-1af7_	0.17000	0.17430	0.17610	0.17610
1a4yA-1af8_	0.31400	0.31690	0.32850	0.32850
1a4yA-1afj_	0.32300	0.36110	0.35070	0.36110
1a4yA-1afp_	0.33800	0.36270	0.32840	0.36270
1a4yA-1afrA	0.13800	0.14930	0.15510	0.15510
1a4yA-1afwA	0.12300	0.11410	0.12180	0.12180
1a4yA-1agg_	0.34400	0.42710	0.44790	0.44790
1a4yA-1agi_	0.24800	0.24800	0.26000	0.26000
1a4yA-1agjA	0.14500	0.15080	0.16840	0.16840
1a4yA-1agqA	0.20900	0.21980	0.24730	0.24730
1a4yA-1agrE	0.28500	0.30860	0.28520	0.30860
1a4yA-1ah7_	0.15100	0.14390	0.15200	0.15200
1a4yA-1aho_	0.42600	0.44140	0.42190	0.44140
1a4yA-1ahsA	0.25600	0.25000	0.25400	0.25400
1a4yA-1aihA	0.20600	0.21180	0.21030	0.21180
1a4yA-1ail_	0.36800	0.37860	0.36430	0.37860
1a4yA-1air_	0.24300	0.23860	0.23650	0.23860
1a4yA-1aisA	0.18400	0.17960	0.19340	0.19340
1a4yA-1aisB	0.24000	0.23060	0.24480	0.24480
1a4yA-1aiw_	0.31500	0.34270	0.33060	0.34270
1a4yA-1ajsA	0.13600	0.13650	0.13470	0.13650
1a4yA-1ak0_	0.13800	0.15060	0.13260	0.15060
1a4yA-1ak4C	0.24800	0.26720	0.25690	0.26720
1a4yA-1ak5_	0.18700	0.16190	0.17930	0.17930
1a4yA-1ak7_	0.21800	0.20830	0.20110	0.20830
1a4yA-1akhA	0.46900	0.48980	0.47960	0.48980
1a4yA-1akjD	0.21700	0.21270	0.20390	0.21270
1a4yA-1ako_	0.19800	0.21360	0.19310	0.21360
1a4yA-1akp_	0.19700	0.22370	0.22150	0.22370
1a4yA-1aky_	0.20600	0.21220	0.19950	0.21220
1a4yA-1al01	0.22600	0.23950	0.23250	0.23950
1a4yA-1al3_	0.16000	0.15400	0.15930	0.15930
1a4yA-1allA	0.22200	0.22030	0.21250	0.22030
1a4yA-1aln_	0.17900	0.17430	0.17770	0.17770
1a4yA-1alu_	0.21000	0.21970	0.21500	0.21970
1a4yA-1alvA	0.23000	0.21970	0.21240	0.21970
1a4yA-1aly_	0.19300	0.21580	0.19350	0.21580
1a4yA-1am2_	0.18200	0.15750	0.19610	0.19610
1a4yA-1am7A	0.25300	0.22170	0.21000	0.22170
1a4yA-1am9A	0.26300	0.28440	0.31870	0.31870
1a4yA-1amf_	0.15500	0.16560	0.14610	0.16560
1a4yA-1amk_	0.23800	0.23500	0.22800	0.23500
1a4yA-1amm_	0.18400	0.20110	0.19540	0.20110
1a4yA-1amp_	0.17100	0.16490	0.17530	0.17530
1a4yA-1amuA	0.14800	0.14460	0.13750	0.14460
1a4yA-1amx_	0.24000	0.26330	0.24670	0.26330
1a4yA-1an8_	0.17000	0.14320	0.14810	0.14810
1a4yA-1an9A	0.13200	0.13900	0.12280	0.13900
1a4yA-1aoa_	0.17900	0.18020	0.17310	0.18020
1a4yA-1aocA	0.19000	0.21290	0.20860	0.21290
1a4yA-1aoeA	0.22100	0.22790	0.23700	0.23700
1a4yA-1aohA	0.19100	0.19760	0.18880	0.19760
1a4yA-1aol_	0.17200	0.14980	0.17730	0.17730
1a4yA-1aop_	0.12100	0.11900	0.12170	0.12170
1a4yA-1aorA	0.15100	0.11030	0.11850	0.11850
1a4yA-1aoy_	0.32100	0.35260	0.35580	0.35580
1a4yA-1aozA	0.14300	0.13750	0.12170	0.13750
1a4yA-1ap8_	0.21700	0.18900	0.20890	0.20890
1a4yA-1apj_	0.30700	0.33110	0.32090	0.33110
1a4yA-1apmE	0.13400	0.13050	0.13120	0.13120
1a4yA-1apq_	0.35800	0.33020	0.33020	0.33020
1a4yA-1apxA	0.16300	0.16060	0.15660	0.16060
1a4yA-1aq0A	0.19900	0.19930	0.18460	0.19930
1a4yA-1aqb_	0.22900	0.22860	0.21710	0.22860
1a4yA-1aqcA	0.21900	0.24590	0.23970	0.24590
1a4yA-1aqe_	0.23000	0.28410	0.28410	0.28410
1a4yA-1aqt_	0.23300	0.23890	0.25000	0.25000
1a4yA-1aquA	0.15700	0.17700	0.16810	0.17700
1a4yA-1aqzA	0.19400	0.20250	0.20420	0.20420
1a4yA-1arb_	0.13400	0.15300	0.14350	0.15300
1a4yA-1aru_	0.16200	0.13690	0.15700	0.15700
1a4yA-1ash_	0.22800	0.24830	0.24660	0.24830
1a4yA-1ast_	0.20900	0.17130	0.17130	0.17130
1a4yA-1at0_	0.19700	0.19190	0.19890	0.19890
1a4yA-1at3A	0.17100	0.17860	0.17630	0.17860
1a4yA-1atb_	0.28600	0.31850	0.31850	0.31850
1a4yA-1atg_	0.14900	0.14180	0.16230	0.16230
1a4yA-1atiA	0.10300	0.10530	0.10700	0.10700
1a4yA-1atx_	0.35900	0.36960	0.42930	0.42930
1a4yA-1atzA	0.26000	0.25950	0.26490	0.26490
1a4yA-1au1A	0.20500	0.21230	0.19430	0.21230
1a4yA-1aua_	0.15400	0.15960	0.15960	0.15960
1a4yA-1auiA	0.15100	0.15810	0.14290	0.15810
1a4yA-1auiB	0.23000	0.26060	0.23640	0.26060
1a4yA-1auk_	0.14000	0.15600	0.14180	0.15600
1a4yA-1auoA	0.26600	0.26490	0.26950	0.26950
1a4yA-1autC	0.13100	0.14440	0.14960	0.14960
1a4yA-1autL	0.28100	0.29170	0.29170	0.29170
1a4yA-1auvA	0.16600	0.14100	0.16220	0.16220
1a4yA-1auyA	0.15600	0.17330	0.17180	0.17330
1a4yA-1auz_	0.45000	0.46980	0.43530	0.46980
1a4yA-1avaA	0.18500	0.14700	0.16870	0.16870
1a4yA-1avaC	0.14800	0.15330	0.15060	0.15330
1a4yA-1avgI	0.20600	0.23240	0.20950	0.23240
1a4yA-1avpA	0.19000	0.18630	0.19850	0.19850
1a4yA-1avqA	0.15900	0.15900	0.15240	0.15900
1a4yA-1aw0_	0.33700	0.36110	0.36810	0.36810
1a4yA-1aw9_	0.20500	0.22800	0.21060	0.22800
1a4yA-1awcB	0.32800	0.33010	0.33170	0.33170
1a4yA-1awj_	0.25000	0.28250	0.26300	0.28250
1a4yA-1ax4A	0.13200	0.12120	0.12550	0.12550
1a4yA-1ax8_	0.23800	0.25770	0.24420	0.25770
1a4yA-1axcA	0.14700	0.14760	0.13350	0.14760
1a4yA-1axiB	0.18700	0.19240	0.18980	0.19240
1a4yA-1axn_	0.20500	0.17720	0.20820	0.20820
1a53_-1a59_	0.17900	0.20450	0.18620	0.20450
1a53_-1a5t_	0.21300	0.19640	0.20240	0.20240
1a53_-1a62_	0.29300	0.30330	0.28480	0.30330
1a53_-1a6cA	0.16700	0.15080	0.14270	0.15080
1a53_-1a6dA	0.18900	0.18420	0.18020	0.18420
1a53_-1a6f_	0.28300	0.28320	0.28320	0.28320
1a53_-1a6jA	0.21500	0.23170	0.24830	0.24830
1a53_-1a6m_	0.23000	0.24500	0.25990	0.25990
1a53_-1a6q_	0.20600	0.22870	0.22980	0.22980
1a53_-1a6s_	0.35600	0.33050	0.30750	0.33050
1a53_-1a73A	0.21100	0.20680	0.19440	0.20680
1a53_-1a77_	0.19600	0.21760	0.21660	0.21760
1a53_-1a79A	0.24100	0.24270	0.22810	0.24270
1a53_-1a7j_	0.18200	0.19330	0.18830	0.19330
1a53_-1a7s_	0.18600	0.17870	0.16740	0.17870
1a53_-1a7tA	0.23000	0.22360	0.21150	0.22360
1a53_-1a7vA	0.21000	0.26600	0.26000	0.26600
1a53_-1a81A	0.14600	0.15790	0.14980	0.15790
1a53_-1a8d_	0.17800	0.16190	0.15180	0.16190
1a53_-1a8e_	0.18300	0.19130	0.17510	0.19130
1a53_-1a8h_	0.21800	0.22170	0.21050	0.22170
1a53_-1a8i_	0.25500	0.23890	0.23080	0.23890
1a53_-1a8l_	0.18000	0.18810	0.18810	0.18810
1a53_-1a8o_	0.39000	0.41670	0.43940	0.43940
1a53_-1a8p_	0.22100	0.21460	0.22470	0.22470
1a53_-1a8q_	0.21900	0.22170	0.22570	0.22570
1a53_-1a8rA	0.15600	0.19680	0.16630	0.19680
1a53_-1a8y_	0.16900	0.19530	0.16090	0.19530
1a53_-1a99A	0.18800	0.19940	0.18220	0.19940
1a53_-1a9nA	0.31800	0.31640	0.31020	0.31640
1a53_-1a9xA	0.22200	0.21050	0.23380	0.23380
1a53_-1a9xB	0.23300	0.23990	0.22270	0.23990
1a53_-1aa6_	0.20400	0.21460	0.20950	0.21460
1a53_-1aa7A	0.25200	0.25470	0.25000	0.25470
1a53_-1aac_	0.27600	0.32380	0.29520	0.32380
1a53_-1ab4_	0.15700	0.18830	0.14680	0.18830
1a53_-1abrB	0.15900	0.16190	0.13870	0.16190
1a53_-1abv_	0.29000	0.28570	0.32140	0.32140
1a53_-1ac5_	0.25800	0.25510	0.25200	0.25510
1a53_-1ac6A	0.26100	0.26360	0.27270	0.27270
1a53_-1acc_	0.15000	0.16600	0.15790	0.16600
1a53_-1acf_	0.30600	0.30800	0.32200	0.32200
1a53_-1aco_	0.25400	0.26320	0.23790	0.26320
1a53_-1acz_	0.23600	0.25690	0.25690	0.25690
1a53_-1ad1A	0.49100	0.49390	0.49290	0.49390
1a53_-1ad2_	0.20300	0.19750	0.19750	0.19750
1a53_-1ad3A	0.22900	0.23680	0.23480	0.23680
1a53_-1adn_	0.26900	0.29350	0.27450	0.29350
1a53_-1adr_	0.31200	0.35200	0.35530	0.35530
1a53_-1adt_	0.16400	0.15180	0.15990	0.15990
1a53_-1ae9A	0.23500	0.24560	0.24120	0.24560
1a53_-1aep_	0.23500	0.22060	0.22390	0.22390
1a53_-1af7_	0.22600	0.21760	0.23380	0.23380
1a53_-1af8_	0.31100	0.31690	0.29650	0.31690
1a53_-1afj_	0.33700	0.37850	0.36460	0.37850
1a53_-1afp_	0.34300	0.41180	0.38240	0.41180
1a53_-1afrA	0.14900	0.17000	0.15890	0.17000
1a53_-1afwA	0.20400	0.19530	0.21150	0.21150
1a53_-1agg_	0.39100	0.41150	0.40100	0.41150
1a53_-1agi_	0.21600	0.27200	0.25400	0.27200
1a53_-1agjA	0.16800	0.17250	0.17050	0.17250
1a53_-1agqA	0.24200	0.24180	0.24180	0.24180
1a53_-1agrE	0.28300	0.29880	0.29100	0.29880
1a53_-1ah7_	0.16000	0.16330	0.18060	0.18060
1a53_-1aho_	0.38700	0.42970	0.41800	0.42970
1a53_-1ahsA	0.24400	0.25200	0.25000	0.25200
1a53_-1aihA	0.19600	0.21030	0.19710	0.21030
1a53_-1ail_	0.35000	0.41070	0.38930	0.41070
1a53_-1air_	0.18300	0.17410	0.18720	0.18720
1a53_-1aisA	0.20700	0.19200	0.18090	0.19200
1a53_-1aisB	0.20600	0.20340	0.18910	0.20340
1a53_-1aiw_	0.38700	0.37900	0.39110	0.39110
1a53_-1ajsA	0.24000	0.24190	0.22980	0.24190
1a53_-1ak0_	0.14700	0.15490	0.15990	0.15990
1a53_-1ak4C	0.21400	0.25860	0.25690	0.25860
1a53_-1ak5_	0.46600	0.47870	0.46960	0.47870
1a53_-1ak7_	0.22400	0.22840	0.23130	0.23130
1a53_-1akhA	0.50500	0.54080	0.50510	0.54080
1a53_-1akjD	0.27900	0.25000	0.25220	0.25220
1a53_-1ako_	0.25600	0.24090	0.27020	0.27020
1a53_-1akp_	0.24300	0.23030	0.26320	0.26320
1a53_-1aky_	0.22900	0.24430	0.23620	0.24430
1a53_-1al01	0.29000	0.27100	0.29550	0.29550
1a53_-1al3_	0.16500	0.15720	0.16560	0.16560
1a53_-1allA	0.23100	0.24840	0.22970	0.24840
1a53_-1aln_	0.17600	0.16900	0.18520	0.18520
1a53_-1alu_	0.22800	0.23250	0.22930	0.23250
1a53_-1alvA	0.18900	0.21530	0.19080	0.21530
1a53_-1aly_	0.19500	0.19350	0.20890	0.20890
1a53_-1am2_	0.17100	0.17820	0.17680	0.17820
1a53_-1am7A	0.21200	0.21830	0.23330	0.23330
1a53_-1am9A	0.24100	0.28750	0.28120	0.28750
1a53_-1amf_	0.15900	0.19810	0.16670	0.19810
1a53_-1amk_	0.43300	0.43620	0.43520	0.43620
1a53_-1amm_	0.20000	0.20400	0.17960	0.20400
1a53_-1amp_	0.20000	0.20550	0.19030	0.20550
1a53_-1amuA	0.25600	0.25710	0.23380	0.25710
1a53_-1amx_	0.23800	0.24500	0.22670	0.24500
1a53_-1an8_	0.18000	0.17350	0.15050	0.17350
1a53_-1an9A	0.18800	0.20340	0.20550	0.20550
1a53_-1aoa_	0.17200	0.17510	0.16500	0.17510
1a53_-1aocA	0.17900	0.19140	0.19290	0.19290
1a53_-1aoeA	0.22800	0.26040	0.25130	0.26040
1a53_-1aohA	0.19900	0.21330	0.21330	0.21330
1a53_-1aol_	0.16400	0.16630	0.15310	0.16630
1a53_-1aop_	0.19300	0.18830	0.21860	0.21860
1a53_-1aorA	0.20400	0.19640	0.18930	0.19640
1a53_-1aoy_	0.33300	0.33970	0.34940	0.34940
1a53_-1aozA	0.20600	0.20240	0.19030	0.20240
1a53_-1ap8_	0.17600	0.20890	0.20660	0.20890
1a53_-1apj_	0.32100	0.37500	0.37160	0.37500
1a53_-1apmE	0.18600	0.18220	0.18930	0.18930
1a53_-1apq_	0.39200	0.44810	0.41040	0.44810
1a53_-1apxA	0.16800	0.17610	0.15890	0.17610
1a53_-1aq0A	0.34500	0.39980	0.39780	0.39980
1a53_-1aqb_	0.26100	0.26710	0.25570	0.26710
1a53_-1aqcA	0.26200	0.27690	0.26860	0.27690
1a53_-1aqe_	0.26600	0.29770	0.28410	0.29770
1a53_-1aqt_	0.24600	0.25370	0.25560	0.25560
1a53_-1aquA	0.23300	0.23680	0.20950	0.23680
1a53_-1aqzA	0.20100	0.22710	0.22710	0.22710
1a53_-1arb_	0.16900	0.16600	0.16400	0.16600
1a53_-1aru_	0.16000	0.18620	0.18830	0.18830
1a53_-1ash_	0.23000	0.27040	0.25170	0.27040
1a53_-1ast_	0.19500	0.19630	0.17620	0.19630
1a53_-1at0_	0.21300	0.22540	0.21300	0.22540
1a53_-1at3A	0.17600	0.19350	0.19240	0.19350
1a53_-1atb_	0.28200	0.37900	0.35890	0.37900
1a53_-1atg_	0.17400	0.19050	0.17530	0.19050
1a53_-1atiA	0.15700	0.16900	0.16600	0.16900
1a53_-1atx_	0.34200	0.45110	0.46740	0.46740
1a53_-1atzA	0.32700	0.31930	0.32340	0.32340
1a53_-1au1A	0.19400	0.21390	0.20630	0.21390
1a53_-1aua_	0.22000	0.21360	0.20950	0.21360
1a53_-1auiA	0.28300	0.28240	0.25910	0.28240
1a53_-1auiB	0.20800	0.23330	0.22730	0.23330
1a53_-1auk_	0.22100	0.23080	0.24090	0.24090
1a53_-1auoA	0.25200	0.27180	0.26950	0.27180
1a53_-1autC	0.16000	0.16210	0.15690	0.16210
1a53_-1autL	0.29700	0.29430	0.27080	0.29430
1a53_-1auvA	0.20400	0.20750	0.19840	0.20750
1a53_-1auyA	0.15800	0.18560	0.18870	0.18870
1a53_-1auz_	0.42700	0.43970	0.44180	0.44180
1a53_-1avaA	0.43600	0.44740	0.43720	0.44740
1a53_-1avaC	0.19500	0.19890	0.20580	0.20580
1a53_-1avgI	0.27100	0.26060	0.22710	0.26060
1a53_-1avpA	0.18000	0.19850	0.18750	0.19850
1a53_-1avqA	0.20800	0.16780	0.16340	0.16780
1a53_-1aw0_	0.34400	0.40620	0.39580	0.40620
1a53_-1aw9_	0.20500	0.21760	0.19790	0.21760
1a53_-1awcB	0.27900	0.30230	0.29080	0.30230
1a53_-1awj_	0.23400	0.37340	0.37340	0.37340
1a53_-1ax4A	0.24600	0.25300	0.27730	0.27730
1a53_-1ax8_	0.24600	0.26150	0.26350	0.26350
1a53_-1axcA	0.14000	0.14880	0.14370	0.14880
1a53_-1axiB	0.18300	0.17020	0.17280	0.17280
1a53_-1axn_	0.19300	0.19740	0.18620	0.19740
1a59_-1a5t_	0.16600	0.14400	0.14940	0.14940
1a59_-1a62_	0.29500	0.30330	0.28480	0.30330
1a59_-1a6cA	0.14500	0.11870	0.12530	0.12530
1a59_-1a6dA	0.15900	0.15120	0.14120	0.15120
1a59_-1a6f_	0.36700	0.37610	0.35620	0.37610
1a59_-1a6jA	0.30500	0.31000	0.31670	0.31670
1a59_-1a6m_	0.30600	0.29470	0.32450	0.32450
1a59_-1a6q_	0.15800	0.15010	0.15500	0.15500
1a59_-1a6s_	0.37900	0.41950	0.40230	0.41950
1a59_-1a73A	0.27800	0.28240	0.23770	0.28240
1a59_-1a77_	0.15200	0.15320	0.16110	0.16110
1a59_-1a79A	0.24400	0.27490	0.27780	0.27780
1a59_-1a7j_	0.17200	0.19620	0.19530	0.19620
1a59_-1a7s_	0.18400	0.20360	0.18780	0.20360
1a59_-1a7tA	0.21300	0.19490	0.19160	0.19490
1a59_-1a7vA	0.33000	0.34400	0.32800	0.34400
1a59_-1a81A	0.21300	0.21160	0.18600	0.21160
1a59_-1a8d_	0.14000	0.14460	0.12800	0.14460
1a59_-1a8e_	0.14100	0.14210	0.15350	0.15350
1a59_-1a8h_	0.15500	0.13660	0.15520	0.15520
1a59_-1a8i_	0.16500	0.15380	0.16450	0.16450
1a59_-1a8l_	0.22100	0.22790	0.23010	0.23010
1a59_-1a8o_	0.60200	0.59850	0.61360	0.61360
1a59_-1a8p_	0.19600	0.20040	0.18000	0.20040
1a59_-1a8q_	0.19300	0.17240	0.18800	0.18800
1a59_-1a8rA	0.18900	0.18890	0.18550	0.18890
1a59_-1a8y_	0.14400	0.14420	0.13310	0.14420
1a59_-1a99A	0.15500	0.14150	0.15690	0.15690
1a59_-1a9nA	0.19400	0.22070	0.23150	0.23150
1a59_-1a9xA	0.15600	0.16250	0.16250	0.16250
1a59_-1a9xB	0.15600	0.12470	0.13590	0.13590
1a59_-1aa6_	0.15600	0.13730	0.16180	0.16180
1a59_-1aa7A	0.30200	0.29910	0.30220	0.30220
1a59_-1aac_	0.26400	0.28100	0.28100	0.28100
1a59_-1ab4_	0.15500	0.13130	0.12860	0.13130
1a59_-1abrB	0.18600	0.16670	0.16480	0.16670
1a59_-1abv_	0.38600	0.40000	0.40950	0.40950
1a59_-1ac5_	0.14400	0.14990	0.13790	0.14990
1a59_-1ac6A	0.24100	0.28180	0.29770	0.29770
1a59_-1acc_	0.14300	0.13260	0.12730	0.13260
1a59_-1acf_	0.31200	0.32400	0.33200	0.33200
1a59_-1aco_	0.18600	0.16980	0.14790	0.16980
1a59_-1acz_	0.24500	0.27780	0.25930	0.27780
1a59_-1ad1A	0.18600	0.19890	0.17900	0.19890
1a59_-1ad2_	0.20100	0.19420	0.21090	0.21090
1a59_-1ad3A	0.14300	0.13400	0.15380	0.15380
1a59_-1adn_	0.23600	0.31790	0.29620	0.31790
1a59_-1adr_	0.40800	0.40790	0.38820	0.40790
1a59_-1adt_	0.15200	0.16690	0.16940	0.16940
1a59_-1ae9A	0.25400	0.25150	0.24120	0.25150
1a59_-1aep_	0.32500	0.30560	0.32030	0.32030
1a59_-1af7_	0.17200	0.16970	0.16330	0.16970
1a59_-1af8_	0.36900	0.45060	0.45350	0.45350
1a59_-1afj_	0.37200	0.38890	0.39930	0.39930
1a59_-1afp_	0.37300	0.39220	0.41180	0.41180
1a59_-1afrA	0.14500	0.15430	0.15220	0.15430
1a59_-1afwA	0.14800	0.14590	0.15580	0.15580
1a59_-1agg_	0.33900	0.42710	0.44270	0.44270
1a59_-1agi_	0.25000	0.31400	0.26400	0.31400
1a59_-1agjA	0.17500	0.17980	0.17250	0.17980
1a59_-1agqA	0.31000	0.31870	0.30220	0.31870
1a59_-1agrE	0.31100	0.35550	0.36520	0.36520
1a59_-1ah7_	0.28300	0.26530	0.25200	0.26530
1a59_-1aho_	0.38700	0.42970	0.42190	0.42970
1a59_-1ahsA	0.22800	0.24010	0.24010	0.24010
1a59_-1aihA	0.26600	0.26620	0.25290	0.26620
1a59_-1ail_	0.43600	0.45000	0.51790	0.51790
1a59_-1air_	0.13600	0.12070	0.12710	0.12710
1a59_-1aisA	0.24400	0.21410	0.23480	0.23480
1a59_-1aisB	0.22900	0.23580	0.22800	0.23580
1a59_-1aiw_	0.33900	0.40320	0.34680	0.40320
1a59_-1ajsA	0.13900	0.13460	0.12600	0.13460
1a59_-1ak0_	0.28600	0.28030	0.25850	0.28030
1a59_-1ak4C	0.30000	0.29830	0.29310	0.29830
1a59_-1ak5_	0.14200	0.16110	0.14970	0.16110
1a59_-1ak7_	0.23100	0.22840	0.20110	0.22840
1a59_-1akhA	0.59200	0.64290	0.64800	0.64800
1a59_-1akjD	0.26500	0.24120	0.27410	0.27410
1a59_-1ako_	0.18600	0.19400	0.16700	0.19400
1a59_-1akp_	0.28900	0.25880	0.26750	0.26750
1a59_-1aky_	0.20800	0.20870	0.22020	0.22020
1a59_-1al01	0.28100	0.28150	0.27100	0.28150
1a59_-1al3_	0.17500	0.19200	0.18140	0.19200
1a59_-1allA	0.31100	0.32660	0.32810	0.32810
1a59_-1aln_	0.17300	0.17350	0.15050	0.17350
1a59_-1alu_	0.31100	0.30100	0.32170	0.32170
1a59_-1alvA	0.30100	0.30780	0.29050	0.30780
1a59_-1aly_	0.24800	0.21230	0.24660	0.24660
1a59_-1am2_	0.21100	0.21690	0.20860	0.21690
1a59_-1am7A	0.24500	0.24830	0.27000	0.27000
1a59_-1am9A	0.39100	0.39690	0.38440	0.39690
1a59_-1amf_	0.20000	0.21320	0.19700	0.21320
1a59_-1amk_	0.22800	0.22800	0.22500	0.22800
1a59_-1amm_	0.19300	0.20400	0.22270	0.22270
1a59_-1amp_	0.17800	0.16920	0.19070	0.19070
1a59_-1amuA	0.13300	0.18100	0.13930	0.18100
1a59_-1amx_	0.26200	0.22830	0.21670	0.22830
1a59_-1an8_	0.23300	0.23670	0.23670	0.23670
1a59_-1an9A	0.14600	0.14630	0.14040	0.14630
1a59_-1aoa_	0.19800	0.19740	0.20040	0.20040
1a59_-1aocA	0.23100	0.23860	0.23140	0.23860
1a59_-1aoeA	0.19100	0.22010	0.20440	0.22010
1a59_-1aohA	0.23100	0.23430	0.21680	0.23430
1a59_-1aol_	0.16600	0.18940	0.17620	0.18940
1a59_-1aop_	0.13400	0.13990	0.14790	0.14790
1a59_-1aorA	0.16600	0.17370	0.16180	0.17370
1a59_-1aoy_	0.39100	0.41990	0.42310	0.42310
1a59_-1aozA	0.13200	0.13200	0.13200	0.13200
1a59_-1ap8_	0.20500	0.20070	0.22420	0.22420
1a59_-1apj_	0.32800	0.34120	0.32430	0.34120
1a59_-1apmE	0.16000	0.15250	0.13710	0.15250
1a59_-1apq_	0.36800	0.40090	0.41040	0.41040
1a59_-1apxA	0.22900	0.22690	0.22390	0.22690
1a59_-1aq0A	0.17800	0.17650	0.16420	0.17650
1a59_-1aqb_	0.20600	0.24570	0.21140	0.24570
1a59_-1aqcA	0.32000	0.32230	0.32850	0.32850
1a59_-1aqe_	0.26800	0.37050	0.35450	0.37050
1a59_-1aqt_	0.28700	0.28150	0.29260	0.29260
1a59_-1aquA	0.14900	0.15930	0.16460	0.16460
1a59_-1aqzA	0.20800	0.24120	0.22890	0.24120
1a59_-1arb_	0.16700	0.15870	0.16440	0.16440
1a59_-1aru_	0.15200	0.14060	0.15480	0.15480
1a59_-1ash_	0.30300	0.32310	0.32820	0.32820
1a59_-1ast_	0.22300	0.21880	0.21880	0.21880
1a59_-1at0_	0.22500	0.24650	0.27640	0.27640
1a59_-1at3A	0.20500	0.18890	0.19120	0.19120
1a59_-1atb_	0.33500	0.35890	0.37100	0.37100
1a59_-1atg_	0.18600	0.21650	0.18610	0.21650
1a59_-1atiA	0.13500	0.13660	0.13400	0.13660
1a59_-1atx_	0.36400	0.47830	0.48910	0.48910
1a59_-1atzA	0.22100	0.23100	0.22960	0.23100
1a59_-1au1A	0.28200	0.27410	0.28610	0.28610
1a59_-1aua_	0.15800	0.17650	0.15200	0.17650
1a59_-1auiA	0.12500	0.13330	0.13330	0.13330
1a59_-1auiB	0.25500	0.26670	0.24850	0.26670
1a59_-1auk_	0.14500	0.14260	0.13260	0.14260
1a59_-1auoA	0.20900	0.20760	0.21440	0.21440
1a59_-1autC	0.16800	0.18200	0.17990	0.18200
1a59_-1autL	0.26300	0.31250	0.24480	0.31250
1a59_-1auvA	0.14500	0.16310	0.15870	0.16310
1a59_-1auyA	0.22200	0.21470	0.20400	0.21470
1a59_-1auz_	0.31500	0.34910	0.30390	0.34910
1a59_-1avaA	0.14300	0.13330	0.14190	0.14190
1a59_-1avaC	0.19300	0.19890	0.18230	0.19890
1a59_-1avgI	0.21800	0.23590	0.22710	0.23590
1a59_-1avpA	0.20600	0.20590	0.19490	0.20590
1a59_-1avqA	0.20800	0.19740	0.19850	0.19850
1a59_-1aw0_	0.37500	0.48610	0.48610	0.48610
1a59_-1aw9_	0.24100	0.24190	0.24420	0.24420
1a59_-1awcB	0.25300	0.23860	0.22550	0.23860
1a59_-1awj_	0.31200	0.36360	0.34740	0.36360
1a59_-1ax4A	0.14100	0.14790	0.13130	0.14790
1a59_-1ax8_	0.37700	0.39420	0.35000	0.39420
1a59_-1axcA	0.19300	0.20480	0.18880	0.20480
1a59_-1axiB	0.16400	0.19370	0.19110	0.19370
1a59_-1axn_	0.15700	0.16640	0.16950	0.16950
1a5t_-1a62_	0.23800	0.29920	0.28480	0.29920
1a5t_-1a6cA	0.15800	0.14860	0.18270	0.18270
1a5t_-1a6dA	0.16600	0.14940	0.14470	0.14940
1a5t_-1a6f_	0.31400	0.34070	0.30750	0.34070
1a5t_-1a6jA	0.26300	0.29500	0.28170	0.29500
1a5t_-1a6m_	0.29100	0.29640	0.29800	0.29800
1a5t_-1a6q_	0.18900	0.17030	0.16870	0.17030
1a5t_-1a6s_	0.39400	0.41670	0.43390	0.43390
1a5t_-1a73A	0.18200	0.20990	0.19600	0.20990
1a5t_-1a77_	0.14000	0.15950	0.13020	0.15950
1a5t_-1a79A	0.19900	0.21930	0.20180	0.21930
1a5t_-1a7j_	0.21800	0.17380	0.22760	0.22760
1a5t_-1a7s_	0.17500	0.17310	0.15950	0.17310
1a5t_-1a7tA	0.19400	0.21150	0.20150	0.21150
1a5t_-1a7vA	0.39600	0.41400	0.42000	0.42000
1a5t_-1a81A	0.18300	0.16930	0.17420	0.17420
1a5t_-1a8d_	0.20000	0.14550	0.13540	0.14550
1a5t_-1a8e_	0.18300	0.17490	0.16020	0.17490
1a5t_-1a8h_	0.18000	0.17570	0.16950	0.17570
1a5t_-1a8i_	0.22500	0.15710	0.20590	0.20590
1a5t_-1a8l_	0.20700	0.20800	0.20910	0.20910
1a5t_-1a8o_	0.41700	0.48110	0.42420	0.48110
1a5t_-1a8p_	0.21200	0.21210	0.19070	0.21210
1a5t_-1a8q_	0.16800	0.15050	0.15690	0.15690
1a5t_-1a8rA	0.17600	0.17760	0.18440	0.18440
1a5t_-1a8y_	0.14200	0.14240	0.13080	0.14240
1a5t_-1a99A	0.15700	0.13700	0.15480	0.15480
1a5t_-1a9nA	0.22400	0.26540	0.25310	0.26540
1a5t_-1a9xA	0.19400	0.18960	0.19120	0.19120
1a5t_-1a9xB	0.15900	0.17340	0.14780	0.17340
1a5t_-1aa6_	0.17600	0.16330	0.16950	0.16950
1a5t_-1aa7A	0.23900	0.28010	0.27370	0.28010
1a5t_-1aac_	0.27900	0.32860	0.33100	0.33100
1a5t_-1ab4_	0.14600	0.14860	0.15090	0.15090
1a5t_-1abrB	0.17100	0.15070	0.14700	0.15070
1a5t_-1abv_	0.36200	0.35710	0.35950	0.35950
1a5t_-1ac5_	0.15600	0.13620	0.15170	0.15170
1a5t_-1ac6A	0.27000	0.28410	0.27730	0.28410
1a5t_-1acc_	0.16300	0.16950	0.14860	0.16950
1a5t_-1acf_	0.27600	0.27800	0.31400	0.31400
1a5t_-1aco_	0.20100	0.17180	0.15790	0.17180
1a5t_-1acz_	0.24100	0.27780	0.25230	0.27780
1a5t_-1ad1A	0.19600	0.16480	0.17610	0.17610
1a5t_-1ad2_	0.18400	0.18190	0.18420	0.18420
1a5t_-1ad3A	0.18300	0.13930	0.17960	0.17960
1a5t_-1adn_	0.25000	0.30430	0.30430	0.30430
1a5t_-1adr_	0.28300	0.40790	0.40460	0.40790
1a5t_-1adt_	0.12700	0.14040	0.12620	0.14040
1a5t_-1ae9A	0.18600	0.21350	0.20320	0.21350
1a5t_-1aep_	0.30100	0.32350	0.26960	0.32350
1a5t_-1af7_	0.18800	0.18890	0.18070	0.18890
1a5t_-1af8_	0.31700	0.40410	0.45350	0.45350
1a5t_-1afj_	0.35400	0.37850	0.38540	0.38540
1a5t_-1afp_	0.36800	0.39220	0.35290	0.39220
1a5t_-1afrA	0.14600	0.16330	0.16410	0.16410
1a5t_-1afwA	0.15700	0.13000	0.15870	0.15870
1a5t_-1agg_	0.38000	0.38540	0.43750	0.43750
1a5t_-1agi_	0.23200	0.26600	0.25600	0.26600
1a5t_-1agjA	0.15900	0.14050	0.14050	0.14050
1a5t_-1agqA	0.26600	0.31320	0.31590	0.31590
1a5t_-1agrE	0.28700	0.33590	0.33400	0.33590
1a5t_-1ah7_	0.18000	0.18780	0.16840	0.18780
1a5t_-1aho_	0.34000	0.44140	0.46880	0.46880
1a5t_-1ahsA	0.28400	0.31350	0.22420	0.31350
1a5t_-1aihA	0.22600	0.21470	0.20290	0.21470
1a5t_-1ail_	0.46400	0.48930	0.49290	0.49290
1a5t_-1air_	0.14500	0.14090	0.13930	0.14090
1a5t_-1aisA	0.22100	0.21550	0.22510	0.22510
1a5t_-1aisB	0.24600	0.22020	0.23320	0.23320
1a5t_-1aiw_	0.33100	0.35890	0.36690	0.36690
1a5t_-1ajsA	0.20300	0.16020	0.19970	0.19970
1a5t_-1ak0_	0.18600	0.19130	0.14200	0.19130
1a5t_-1ak4C	0.29800	0.33280	0.36030	0.36030
1a5t_-1ak5_	0.16800	0.13930	0.17410	0.17410
1a5t_-1ak7_	0.24900	0.23280	0.21120	0.23280
1a5t_-1akhA	0.61700	0.64800	0.64800	0.64800
1a5t_-1akjD	0.27900	0.28950	0.28950	0.28950
1a5t_-1ako_	0.17600	0.19870	0.18000	0.19870
1a5t_-1akp_	0.25900	0.26970	0.24560	0.26970
1a5t_-1aky_	0.26500	0.27180	0.25460	0.27180
1a5t_-1al01	0.23600	0.26220	0.25520	0.26220
1a5t_-1al3_	0.15500	0.21620	0.18140	0.21620
1a5t_-1allA	0.31900	0.32030	0.32030	0.32030
1a5t_-1aln_	0.14300	0.14710	0.13780	0.14710
1a5t_-1alu_	0.26300	0.28030	0.28500	0.28500
1a5t_-1alvA	0.23300	0.23700	0.23550	0.23700
1a5t_-1aly_	0.19700	0.24320	0.24320	0.24320
1a5t_-1am2_	0.16400	0.19610	0.18780	0.19610
1a5t_-1am7A	0.23000	0.22830	0.23330	0.23330
1a5t_-1am9A	0.38100	0.35000	0.39060	0.39060
1a5t_-1amf_	0.19300	0.22290	0.20350	0.22290
1a5t_-1amk_	0.22500	0.17600	0.21100	0.21100
1a5t_-1amm_	0.18800	0.18390	0.19250	0.19250
1a5t_-1amp_	0.14900	0.14690	0.15640	0.15640
1a5t_-1amuA	0.23100	0.15170	0.19120	0.19120
1a5t_-1amx_	0.25300	0.25170	0.25170	0.25170
1a5t_-1an8_	0.19500	0.21360	0.19300	0.21360
1a5t_-1an9A	0.14600	0.13540	0.14710	0.14710
1a5t_-1aoa_	0.16800	0.16400	0.17810	0.17810
1a5t_-1aocA	0.19100	0.20570	0.20860	0.20860
1a5t_-1aoeA	0.26800	0.26300	0.24480	0.26300
1a5t_-1aohA	0.23600	0.25870	0.26050	0.26050
1a5t_-1aol_	0.14300	0.16630	0.15420	0.16630
1a5t_-1aop_	0.18400	0.17110	0.19740	0.19740
1a5t_-1aorA	0.17700	0.16180	0.15790	0.16180
1a5t_-1aoy_	0.40100	0.39740	0.40060	0.40060
1a5t_-1aozA	0.15200	0.14470	0.15480	0.15480
1a5t_-1ap8_	0.20900	0.20540	0.20310	0.20540
1a5t_-1apj_	0.31400	0.31080	0.33110	0.33110
1a5t_-1apmE	0.13900	0.13240	0.14710	0.14710
1a5t_-1apq_	0.37300	0.38680	0.38210	0.38680
1a5t_-1apxA	0.17500	0.18370	0.18470	0.18470
1a5t_-1aq0A	0.17500	0.16260	0.17400	0.17400
1a5t_-1aqb_	0.20100	0.21570	0.21570	0.21570
1a5t_-1aqcA	0.33300	0.32440	0.26030	0.32440
1a5t_-1aqe_	0.26400	0.27270	0.27050	0.27270
1a5t_-1aqt_	0.24300	0.28520	0.29070	0.29070
1a5t_-1aquA	0.19500	0.20370	0.18510	0.20370
1a5t_-1aqzA	0.21100	0.20420	0.20250	0.20420
1a5t_-1arb_	0.14800	0.17300	0.14260	0.17300
1a5t_-1aru_	0.14200	0.14860	0.13540	0.14860
1a5t_-1ash_	0.30600	0.30270	0.26020	0.30270
1a5t_-1ast_	0.18800	0.20750	0.19000	0.20750
1a5t_-1at0_	0.19900	0.20250	0.21650	0.21650
1a5t_-1at3A	0.16400	0.16360	0.16940	0.16940
1a5t_-1atb_	0.33900	0.31050	0.38310	0.38310
1a5t_-1atg_	0.17500	0.21100	0.20780	0.21100
1a5t_-1atiA	0.14500	0.14630	0.15090	0.15090
1a5t_-1atx_	0.39100	0.40220	0.41850	0.41850
1a5t_-1atzA	0.27300	0.28530	0.29080	0.29080
1a5t_-1au1A	0.24800	0.25750	0.25300	0.25750
1a5t_-1aua_	0.17500	0.17740	0.14860	0.17740
1a5t_-1auiA	0.16900	0.14940	0.16020	0.16020
1a5t_-1auiB	0.25800	0.22270	0.25000	0.25000
1a5t_-1auk_	0.20700	0.18340	0.17490	0.18340
1a5t_-1auoA	0.19500	0.21220	0.23850	0.23850
1a5t_-1autC	0.15900	0.14330	0.15590	0.15590
1a5t_-1autL	0.27900	0.27860	0.28650	0.28650
1a5t_-1auvA	0.15000	0.15430	0.16130	0.16130
1a5t_-1auyA	0.21600	0.22090	0.19480	0.22090
1a5t_-1auz_	0.44600	0.45260	0.44610	0.45260
1a5t_-1avaA	0.17200	0.16250	0.18270	0.18270
1a5t_-1avaC	0.16400	0.16990	0.15610	0.16990
1a5t_-1avgI	0.19400	0.20250	0.19010	0.20250
1a5t_-1avpA	0.20500	0.20470	0.22550	0.22550
1a5t_-1avqA	0.18000	0.19520	0.17320	0.19520
1a5t_-1aw0_	0.35400	0.38540	0.39240	0.39240
1a5t_-1aw9_	0.19800	0.19910	0.20720	0.20720
1a5t_-1awcB	0.25800	0.28270	0.28100	0.28270
1a5t_-1awj_	0.29500	0.30190	0.29870	0.30190
1a5t_-1ax4A	0.21100	0.14940	0.20280	0.20280
1a5t_-1ax8_	0.31200	0.33650	0.33460	0.33650
1a5t_-1axcA	0.15200	0.16870	0.15360	0.16870
1a5t_-1axiB	0.20300	0.20030	0.17280	0.20030
1a5t_-1axn_	0.15900	0.14630	0.15940	0.15940
1a62_-1a6cA	0.26600	0.28280	0.26430	0.28280
1a62_-1a6dA	0.22100	0.28690	0.28890	0.28890
1a62_-1a6f_	0.23200	0.24120	0.23670	0.24120
1a62_-1a6jA	0.26400	0.24390	0.23570	0.24390
1a62_-1a6m_	0.23800	0.24590	0.25000	0.25000
1a62_-1a6q_	0.33000	0.31970	0.34220	0.34220
1a62_-1a6s_	0.29900	0.30460	0.30750	0.30750
1a62_-1a73A	0.24200	0.22540	0.24390	0.24390
1a62_-1a77_	0.30100	0.30740	0.27660	0.30740
1a62_-1a79A	0.24200	0.23980	0.26640	0.26640
1a62_-1a7j_	0.27300	0.31760	0.31970	0.31970
1a62_-1a7s_	0.24000	0.25000	0.23570	0.25000
1a62_-1a7tA	0.28700	0.28070	0.28480	0.28480
1a62_-1a7vA	0.20900	0.23770	0.23360	0.23770
1a62_-1a81A	0.23400	0.23570	0.23570	0.23570
1a62_-1a8d_	0.23000	0.37910	0.35450	0.37910
1a62_-1a8e_	0.23800	0.26020	0.26430	0.26430
1a62_-1a8h_	0.30900	0.30330	0.30530	0.30530
1a62_-1a8i_	0.34200	0.34630	0.30120	0.34630
1a62_-1a8l_	0.24200	0.26840	0.25820	0.26840
1a62_-1a8o_	0.37100	0.39390	0.40530	0.40530
1a62_-1a8p_	0.24400	0.25610	0.25820	0.25820
1a62_-1a8q_	0.28500	0.29510	0.27660	0.29510
1a62_-1a8rA	0.23800	0.26640	0.29100	0.29100
1a62_-1a8y_	0.25600	0.30740	0.28890	0.30740
1a62_-1a99A	0.28100	0.27660	0.25820	0.27660
1a62_-1a9nA	0.25400	0.23160	0.26640	0.26640
1a62_-1a9xA	0.27700	0.29710	0.28280	0.29710
1a62_-1a9xB	0.29900	0.31350	0.30530	0.31350
1a62_-1aa6_	0.28100	0.32580	0.30330	0.32580
1a62_-1aa7A	0.22700	0.27250	0.27050	0.27250
1a62_-1aac_	0.22900	0.26430	0.26670	0.26670
1a62_-1ab4_	0.23600	0.26430	0.28280	0.28280
1a62_-1abrB	0.23600	0.23570	0.26430	0.26430
1a62_-1abv_	0.21200	0.27140	0.27140	0.27140
1a62_-1ac5_	0.30500	0.31150	0.27870	0.31150
1a62_-1ac6A	0.23400	0.24550	0.22500	0.24550
1a62_-1acc_	0.26000	0.30740	0.27050	0.30740
1a62_-1acf_	0.22500	0.21720	0.22130	0.22130
1a62_-1aco_	0.33200	0.35040	0.27460	0.35040
1a62_-1acz_	0.21500	0.24070	0.23840	0.24070
1a62_-1ad1A	0.29900	0.28890	0.30120	0.30120
1a62_-1ad2_	0.25200	0.28690	0.27250	0.28690
1a62_-1ad3A	0.27300	0.27660	0.31760	0.31760
1a62_-1adn_	0.23100	0.26090	0.24460	0.26090
1a62_-1adr_	0.28900	0.32890	0.33550	0.33550
1a62_-1adt_	0.28500	0.32790	0.32790	0.32790
1a62_-1ae9A	0.23200	0.25410	0.26020	0.26020
1a62_-1aep_	0.26400	0.27660	0.25200	0.27660
1a62_-1af7_	0.23600	0.25200	0.25000	0.25200
1a62_-1af8_	0.35500	0.36050	0.36340	0.36340
1a62_-1afj_	0.29900	0.32290	0.32990	0.32990
1a62_-1afp_	0.53900	0.55880	0.55880	0.55880
1a62_-1afrA	0.26200	0.29510	0.30120	0.30120
1a62_-1afwA	0.28100	0.30120	0.29510	0.30120
1a62_-1agg_	0.40100	0.41150	0.40100	0.41150
1a62_-1agi_	0.19900	0.26640	0.24180	0.26640
1a62_-1agjA	0.22700	0.27250	0.25200	0.27250
1a62_-1agqA	0.24200	0.25820	0.28850	0.28850
1a62_-1agrE	0.24800	0.26020	0.25820	0.26020
1a62_-1ah7_	0.24800	0.27050	0.27050	0.27050
1a62_-1aho_	0.39100	0.39840	0.40620	0.40620
1a62_-1ahsA	0.23000	0.24180	0.22750	0.24180
1a62_-1aihA	0.24000	0.24800	0.25410	0.25410
1a62_-1ail_	0.30700	0.36070	0.35710	0.36070
1a62_-1air_	0.26600	0.26430	0.27660	0.27660
1a62_-1aisA	0.22100	0.22340	0.22540	0.22540
1a62_-1aisB	0.24200	0.29100	0.29710	0.29710
1a62_-1aiw_	0.33900	0.38310	0.42340	0.42340
1a62_-1ajsA	0.30100	0.31350	0.32170	0.32170
1a62_-1ak0_	0.24200	0.28480	0.25820	0.28480
1a62_-1ak4C	0.23000	0.26020	0.26640	0.26640
1a62_-1ak5_	0.26400	0.27050	0.26840	0.27050
1a62_-1ak7_	0.21900	0.23570	0.23980	0.23980
1a62_-1akhA	0.41800	0.46940	0.47960	0.47960
1a62_-1akjD	0.24100	0.23250	0.23030	0.23250
1a62_-1ako_	0.30900	0.30740	0.29710	0.30740
1a62_-1akp_	0.23500	0.25220	0.24780	0.25220
1a62_-1aky_	0.27000	0.29100	0.30530	0.30530
1a62_-1al01	0.23000	0.22950	0.23160	0.23160
1a62_-1al3_	0.24200	0.26430	0.26430	0.26430
1a62_-1allA	0.27000	0.27870	0.26230	0.27870
1a62_-1aln_	0.28300	0.30530	0.28070	0.30530
1a62_-1alu_	0.23200	0.24800	0.25000	0.25000
1a62_-1alvA	0.22300	0.24390	0.22950	0.24390
1a62_-1aly_	0.29300	0.29300	0.29510	0.29510
1a62_-1am2_	0.22300	0.23360	0.22540	0.23360
1a62_-1am7A	0.25600	0.26230	0.26230	0.26230
1a62_-1am9A	0.32800	0.33440	0.33750	0.33750
1a62_-1amf_	0.23200	0.23770	0.24390	0.24390
1a62_-1amk_	0.32400	0.33610	0.31970	0.33610
1a62_-1amm_	0.20700	0.22540	0.23160	0.23160
1a62_-1amp_	0.31100	0.34020	0.30330	0.34020
1a62_-1amuA	0.28300	0.27660	0.27250	0.27660
1a62_-1amx_	0.23800	0.22130	0.22340	0.22340
1a62_-1an8_	0.35700	0.36680	0.36680	0.36680
1a62_-1an9A	0.29500	0.30940	0.27660	0.30940
1a62_-1aoa_	0.28300	0.32170	0.32990	0.32990
1a62_-1aocA	0.21500	0.23980	0.25410	0.25410
1a62_-1aoeA	0.24800	0.26640	0.26840	0.26840
1a62_-1aohA	0.19700	0.20490	0.21520	0.21520
1a62_-1aol_	0.24000	0.24800	0.24390	0.24800
1a62_-1aop_	0.25400	0.28070	0.28480	0.28480
1a62_-1aorA	0.29700	0.30740	0.27870	0.30740
1a62_-1aoy_	0.30800	0.32050	0.32690	0.32690
1a62_-1aozA	0.30900	0.30530	0.27460	0.30530
1a62_-1ap8_	0.24000	0.24800	0.27870	0.27870
1a62_-1apj_	0.32400	0.33450	0.26690	0.33450
1a62_-1apmE	0.30100	0.28890	0.31150	0.31150
1a62_-1apq_	0.32100	0.40090	0.40090	0.40090
1a62_-1apxA	0.27900	0.29710	0.28070	0.29710
1a62_-1aq0A	0.31800	0.31760	0.30740	0.31760
1a62_-1aqb_	0.21700	0.23980	0.23570	0.23980
1a62_-1aqcA	0.20700	0.23350	0.22520	0.23350
1a62_-1aqe_	0.21400	0.22730	0.23410	0.23410
1a62_-1aqt_	0.21300	0.22950	0.21520	0.22950
1a62_-1aquA	0.27700	0.29100	0.26640	0.29100
1a62_-1aqzA	0.19500	0.24590	0.24180	0.24590
1a62_-1arb_	0.27900	0.26430	0.26430	0.26430
1a62_-1aru_	0.29900	0.29920	0.29100	0.29920
1a62_-1ash_	0.26200	0.26840	0.25000	0.26840
1a62_-1ast_	0.24400	0.23770	0.23360	0.23770
1a62_-1at0_	0.21500	0.23770	0.23980	0.23980
1a62_-1at3A	0.27300	0.29300	0.29920	0.29920
1a62_-1atb_	0.30600	0.31450	0.33060	0.33060
1a62_-1atg_	0.22500	0.23770	0.23360	0.23770
1a62_-1atiA	0.25200	0.28280	0.32580	0.32580
1a62_-1atx_	0.39100	0.40760	0.41300	0.41300
1a62_-1atzA	0.27900	0.29920	0.28480	0.29920
1a62_-1au1A	0.22300	0.26430	0.24800	0.26430
1a62_-1aua_	0.26800	0.31560	0.30120	0.31560
1a62_-1auiA	0.27900	0.29300	0.30330	0.30330
1a62_-1auiB	0.26000	0.24800	0.24590	0.24800
1a62_-1auk_	0.32400	0.34020	0.32790	0.34020
1a62_-1auoA	0.25800	0.30940	0.30740	0.30940
1a62_-1autC	0.21500	0.26840	0.25820	0.26840
1a62_-1autL	0.21900	0.23960	0.23960	0.23960
1a62_-1auvA	0.26800	0.26020	0.25000	0.26020
1a62_-1auyA	0.23400	0.23770	0.22950	0.23770
1a62_-1auz_	0.30600	0.32330	0.32330	0.32330
1a62_-1avaA	0.27900	0.33810	0.31760	0.33810
1a62_-1avaC	0.24200	0.26430	0.27050	0.27050
1a62_-1avgI	0.22500	0.24590	0.23160	0.24590
1a62_-1avpA	0.27900	0.25610	0.25000	0.25610
1a62_-1avqA	0.24000	0.24800	0.25410	0.25410
1a62_-1aw0_	0.34400	0.34720	0.34380	0.34720
1a62_-1aw9_	0.26400	0.29100	0.26430	0.29100
1a62_-1awcB	0.23600	0.28480	0.27870	0.28480
1a62_-1awj_	0.32100	0.32790	0.29550	0.32790
1a62_-1ax4A	0.28700	0.29300	0.28890	0.29300
1a62_-1ax8_	0.22500	0.23360	0.23570	0.23570
1a62_-1axcA	0.22100	0.25820	0.25610	0.25820
1a62_-1axiB	0.29500	0.26640	0.25610	0.26640
1a62_-1axn_	0.27900	0.30120	0.28070	0.30120
1a6cA-1a6dA	0.09900	0.09690	0.10640	0.10640
1a6cA-1a6f_	0.25200	0.28760	0.29870	0.29870
1a6cA-1a6jA	0.21000	0.23170	0.22500	0.23170
1a6cA-1a6m_	0.24000	0.24010	0.23340	0.24010
1a6cA-1a6q_	0.13300	0.14190	0.11570	0.14190
1a6cA-1a6s_	0.31300	0.32470	0.28160	0.32470
1a6cA-1a73A	0.18100	0.21300	0.20990	0.21300
1a6cA-1a77_	0.12900	0.14210	0.14130	0.14210
1a6cA-1a79A	0.23700	0.24120	0.21930	0.24120
1a6cA-1a7j_	0.15800	0.15410	0.14960	0.15410
1a6cA-1a7s_	0.14600	0.19910	0.20140	0.20140
1a6cA-1a7tA	0.18200	0.17180	0.16520	0.17180
1a6cA-1a7vA	0.24600	0.25600	0.27800	0.27800
1a6cA-1a81A	0.15600	0.16630	0.15850	0.16630
1a6cA-1a8d_	0.14800	0.12000	0.12110	0.12110
1a6cA-1a8e_	0.13300	0.14060	0.12080	0.14060
1a6cA-1a8h_	0.10000	0.10650	0.10650	0.10650
1a6cA-1a8i_	0.14900	0.11350	0.12430	0.12430
1a6cA-1a8l_	0.18500	0.16480	0.19250	0.19250
1a6cA-1a8o_	0.42800	0.43560	0.40910	0.43560
1a6cA-1a8p_	0.20400	0.18000	0.20040	0.20040
1a6cA-1a8q_	0.16100	0.14780	0.17790	0.17790
1a6cA-1a8rA	0.16500	0.18670	0.16860	0.18670
1a6cA-1a8y_	0.15800	0.12800	0.14570	0.14570
1a6cA-1a99A	0.12800	0.13120	0.12830	0.13120
1a6cA-1a9nA	0.21900	0.22690	0.21140	0.22690
1a6cA-1a9xA	0.12000	0.12520	0.12430	0.12520
1a6cA-1a9xB	0.14000	0.13360	0.14090	0.14090
1a6cA-1aa6_	0.11400	0.11650	0.09360	0.11650
1a6cA-1aa7A	0.23900	0.24050	0.21990	0.24050
1a6cA-1aac_	0.34300	0.40000	0.40240	0.40240
1a6cA-1ab4_	0.11800	0.10590	0.10740	0.10740
1a6cA-1abrB	0.13900	0.15730	0.15540	0.15730
1a6cA-1abv_	0.24500	0.29520	0.27860	0.29520
1a6cA-1ac5_	0.11100	0.10710	0.10820	0.10820
1a6cA-1ac6A	0.36600	0.40230	0.38860	0.40230
1a6cA-1acc_	0.15000	0.13110	0.11400	0.13110
1a6cA-1acf_	0.22200	0.28800	0.25600	0.28800
1a6cA-1aco_	0.15100	0.11890	0.04040	0.11890
1a6cA-1acz_	0.29600	0.34030	0.33330	0.34030
1a6cA-1ad1A	0.17000	0.16100	0.15150	0.16100
1a6cA-1ad2_	0.22500	0.21320	0.20420	0.21320
1a6cA-1ad3A	0.13500	0.11940	0.10760	0.11940
1a6cA-1adn_	0.34200	0.33700	0.34510	0.34510
1a6cA-1adr_	0.27000	0.34210	0.31580	0.34210
1a6cA-1adt_	0.15800	0.13290	0.14530	0.14530
1a6cA-1ae9A	0.19200	0.21640	0.20180	0.21640
1a6cA-1aep_	0.22100	0.21080	0.23370	0.23370
1a6cA-1af7_	0.16800	0.14960	0.15150	0.15150
1a6cA-1af8_	0.30500	0.34590	0.33430	0.34590
1a6cA-1afj_	0.44400	0.48960	0.42710	0.48960
1a6cA-1afp_	0.37300	0.45100	0.45100	0.45100
1a6cA-1afrA	0.15100	0.11960	0.12390	0.12390
1a6cA-1afwA	0.12000	0.12050	0.11790	0.12050
1a6cA-1agg_	0.31800	0.49480	0.42710	0.49480
1a6cA-1agi_	0.27000	0.27000	0.27800	0.27800
1a6cA-1agjA	0.18100	0.18600	0.18700	0.18700
1a6cA-1agqA	0.28000	0.33520	0.30770	0.33520
1a6cA-1agrE	0.24200	0.29300	0.27340	0.29300
1a6cA-1ah7_	0.14300	0.15510	0.16120	0.16120
1a6cA-1aho_	0.31200	0.39060	0.33590	0.39060
1a6cA-1ahsA	0.37900	0.46230	0.45440	0.46230
1a6cA-1aihA	0.18200	0.17940	0.18970	0.18970
1a6cA-1ail_	0.30000	0.38210	0.38210	0.38210
1a6cA-1air_	0.13400	0.13350	0.12570	0.13350
1a6cA-1aisA	0.20700	0.23340	0.20860	0.23340
1a6cA-1aisB	0.22000	0.19820	0.20730	0.20730
1a6cA-1aiw_	0.28200	0.39110	0.35890	0.39110
1a6cA-1ajsA	0.13200	0.11770	0.11950	0.11950
1a6cA-1ak0_	0.14100	0.15340	0.14580	0.15340
1a6cA-1ak4C	0.22900	0.26380	0.24140	0.26380
1a6cA-1ak5_	0.12000	0.12460	0.11930	0.12460
1a6cA-1ak7_	0.21600	0.25430	0.20260	0.25430
1a6cA-1akhA	0.37800	0.45410	0.44900	0.45410
1a6cA-1akjD	0.37700	0.37060	0.38380	0.38380
1a6cA-1ako_	0.13800	0.16980	0.17350	0.17350
1a6cA-1akp_	0.37900	0.37500	0.37060	0.37500
1a6cA-1aky_	0.18600	0.18230	0.18350	0.18350
1a6cA-1al01	0.23800	0.27270	0.27620	0.27620
1a6cA-1al3_	0.14800	0.17410	0.16240	0.17410
1a6cA-1allA	0.18800	0.23130	0.20620	0.23130
1a6cA-1aln_	0.15100	0.17260	0.15820	0.17260
1a6cA-1alu_	0.21800	0.24360	0.22770	0.24360
1a6cA-1alvA	0.25300	0.20230	0.20520	0.20520
1a6cA-1aly_	0.43800	0.44180	0.37840	0.44180
1a6cA-1am2_	0.19200	0.20440	0.20720	0.20720
1a6cA-1am7A	0.17300	0.22670	0.21670	0.22670
1a6cA-1am9A	0.23700	0.32500	0.30310	0.32500
1a6cA-1amf_	0.15400	0.16880	0.17100	0.17100
1a6cA-1amk_	0.15800	0.16800	0.15900	0.16800
1a6cA-1amm_	0.28400	0.32760	0.32900	0.32900
1a6cA-1amp_	0.15500	0.14600	0.16240	0.16240
1a6cA-1amuA	0.12700	0.11440	0.10950	0.11440
1a6cA-1amx_	0.36800	0.37830	0.36330	0.37830
1a6cA-1an8_	0.17800	0.19900	0.19900	0.19900
1a6cA-1an9A	0.14400	0.12430	0.12720	0.12720
1a6cA-1aoa_	0.15600	0.14680	0.16900	0.16900
1a6cA-1aocA	0.19900	0.21000	0.17860	0.21000
1a6cA-1aoeA	0.20800	0.20310	0.19920	0.20310
1a6cA-1aohA	0.37900	0.41080	0.42130	0.42130
1a6cA-1aol_	0.16000	0.21920	0.21370	0.21920
1a6cA-1aop_	0.12300	0.09700	0.11130	0.11130
1a6cA-1aorA	0.12300	0.11650	0.11740	0.11740
1a6cA-1aoy_	0.34600	0.37500	0.35260	0.37500
1a6cA-1aozA	0.12800	0.11350	0.11890	0.11890
1a6cA-1ap8_	0.16200	0.19130	0.17250	0.19130
1a6cA-1apj_	0.25300	0.33450	0.33450	0.33450
1a6cA-1apmE	0.12800	0.13270	0.11730	0.13270
1a6cA-1apq_	0.36300	0.38680	0.39150	0.39150
1a6cA-1apxA	0.18500	0.18170	0.16670	0.18170
1a6cA-1aq0A	0.12900	0.14050	0.14540	0.14540
1a6cA-1aqb_	0.16300	0.21430	0.20710	0.21430
1a6cA-1aqcA	0.29300	0.28930	0.30790	0.30790
1a6cA-1aqe_	0.25700	0.29770	0.29090	0.29770
1a6cA-1aqt_	0.24300	0.22780	0.29260	0.29260
1a6cA-1aquA	0.14800	0.13350	0.14590	0.14590
1a6cA-1aqzA	0.19200	0.27990	0.22010	0.27990
1a6cA-1arb_	0.14600	0.18250	0.18060	0.18250
1a6cA-1aru_	0.14900	0.15330	0.14810	0.15330
1a6cA-1ash_	0.24700	0.23470	0.22960	0.23470
1a6cA-1ast_	0.18200	0.18250	0.18750	0.18750
1a6cA-1at0_	0.22500	0.23770	0.21830	0.23770
1a6cA-1at3A	0.17500	0.18090	0.18320	0.18320
1a6cA-1atb_	0.32300	0.38310	0.38310	0.38310
1a6cA-1atg_	0.18600	0.16340	0.15800	0.16340
1a6cA-1atiA	0.15000	0.10810	0.11670	0.11670
1a6cA-1atx_	0.41300	0.45650	0.50000	0.50000
1a6cA-1atzA	0.20400	0.21330	0.19290	0.21330
1a6cA-1au1A	0.19000	0.21990	0.19730	0.21990
1a6cA-1aua_	0.14500	0.14950	0.13940	0.14950
1a6cA-1auiA	0.13100	0.12630	0.12170	0.12630
1a6cA-1auiB	0.22700	0.22420	0.22420	0.22420
1a6cA-1auk_	0.10900	0.10050	0.09740	0.10050
1a6cA-1auoA	0.17200	0.19840	0.16860	0.19840
1a6cA-1autC	0.17800	0.19460	0.18720	0.19460
1a6cA-1autL	0.29900	0.29690	0.29950	0.29950
1a6cA-1auvA	0.14300	0.17200	0.14270	0.17200
1a6cA-1auyA	0.47200	0.48160	0.48470	0.48470
1a6cA-1auz_	0.25200	0.27160	0.24570	0.27160
1a6cA-1avaA	0.13200	0.12030	0.10480	0.12030
1a6cA-1avaC	0.18900	0.20720	0.18780	0.20720
1a6cA-1avgI	0.23900	0.23590	0.21830	0.23590
1a6cA-1avpA	0.18100	0.20830	0.21940	0.21940
1a6cA-1avqA	0.17900	0.22700	0.19630	0.22700
1a6cA-1aw0_	0.42700	0.45490	0.45830	0.45830
1a6cA-1aw9_	0.18600	0.16550	0.17590	0.17590
1a6cA-1awcB	0.23000	0.25000	0.23200	0.25000
1a6cA-1awj_	0.30200	0.37010	0.34420	0.37010
1a6cA-1ax4A	0.09600	0.10990	0.10020	0.10990
1a6cA-1ax8_	0.24800	0.24810	0.24040	0.24810
1a6cA-1axcA	0.15300	0.19080	0.15760	0.19080
1a6cA-1axiB	0.22900	0.28140	0.26310	0.28140
1a6cA-1axn_	0.13100	0.14240	0.16640	0.16640
1a6dA-1a6f_	0.31600	0.32960	0.30530	0.32960
1a6dA-1a6jA	0.30500	0.28500	0.28670	0.28670
1a6dA-1a6m_	0.28300	0.30960	0.29300	0.30960
1a6dA-1a6q_	0.14100	0.13840	0.13430	0.13840
1a6dA-1a6s_	0.44500	0.43970	0.43970	0.43970
1a6dA-1a73A	0.27300	0.27780	0.22840	0.27780
1a6dA-1a77_	0.16400	0.16980	0.15240	0.16980
1a6dA-1a79A	0.24100	0.25880	0.24120	0.25880
1a6dA-1a7j_	0.17000	0.15860	0.14610	0.15860
1a6dA-1a7s_	0.19500	0.20590	0.20480	0.20590
1a6dA-1a7tA	0.18500	0.18830	0.19160	0.19160
1a6dA-1a7vA	0.36000	0.38000	0.34800	0.38000
1a6dA-1a81A	0.18700	0.16730	0.16540	0.16730
1a6dA-1a8d_	0.12600	0.10670	0.10560	0.10670
1a6dA-1a8e_	0.14600	0.14970	0.14210	0.14970
1a6dA-1a8h_	0.12000	0.10650	0.09650	0.10650
1a6dA-1a8i_	0.12800	0.11880	0.11230	0.11880
1a6dA-1a8l_	0.20100	0.20800	0.19030	0.20800
1a6dA-1a8o_	0.47300	0.49240	0.49620	0.49620
1a6dA-1a8p_	0.16300	0.18090	0.16930	0.18090
1a6dA-1a8q_	0.18000	0.16880	0.20260	0.20260
1a6dA-1a8rA	0.21600	0.22060	0.17870	0.22060
1a6dA-1a8y_	0.12900	0.14130	0.13980	0.14130
1a6dA-1a99A	0.15600	0.13560	0.15250	0.15250
1a6dA-1a9nA	0.20500	0.20830	0.19140	0.20830
1a6dA-1a9xA	0.12500	0.11730	0.11630	0.11730
1a6dA-1a9xB	0.15700	0.16200	0.12830	0.16200
1a6dA-1aa6_	0.11600	0.10140	0.10590	0.10590
1a6dA-1aa7A	0.27200	0.27370	0.25630	0.27370
1a6dA-1aac_	0.24300	0.27140	0.28100	0.28100
1a6dA-1ab4_	0.11600	0.11160	0.11270	0.11270
1a6dA-1abrB	0.14900	0.14700	0.14420	0.14700
1a6dA-1abv_	0.54000	0.55950	0.56430	0.56430
1a6dA-1ac5_	0.12500	0.10610	0.11020	0.11020
1a6dA-1ac6A	0.23200	0.26590	0.25680	0.26590
1a6dA-1acc_	0.11300	0.10340	0.10690	0.10690
1a6dA-1acf_	0.30800	0.34400	0.30000	0.34400
1a6dA-1aco_	0.14000	0.11230	0.12030	0.12030
1a6dA-1acz_	0.23600	0.26390	0.25000	0.26390
1a6dA-1ad1A	0.16700	0.18090	0.16570	0.18090
1a6dA-1ad2_	0.24600	0.24890	0.21210	0.24890
1a6dA-1ad3A	0.13100	0.12110	0.11490	0.12110
1a6dA-1adn_	0.31800	0.33970	0.30430	0.33970
1a6dA-1adr_	0.35900	0.41780	0.41780	0.41780
1a6dA-1adt_	0.20000	0.16200	0.17030	0.17030
1a6dA-1ae9A	0.23500	0.25580	0.24710	0.25580
1a6dA-1aep_	0.33700	0.32350	0.28270	0.32350
1a6dA-1af7_	0.17600	0.17970	0.16060	0.17970
1a6dA-1af8_	0.36300	0.41570	0.43600	0.43600
1a6dA-1afj_	0.37200	0.45490	0.42360	0.45490
1a6dA-1afp_	0.43600	0.45590	0.43630	0.45590
1a6dA-1afrA	0.15700	0.17320	0.14930	0.17320
1a6dA-1afwA	0.13800	0.13270	0.12880	0.13270
1a6dA-1agg_	0.38500	0.43230	0.39060	0.43230
1a6dA-1agi_	0.25600	0.27200	0.25600	0.27200
1a6dA-1agjA	0.16000	0.18900	0.17980	0.18900
1a6dA-1agqA	0.28300	0.31040	0.38190	0.38190
1a6dA-1agrE	0.33000	0.31640	0.32030	0.32030
1a6dA-1ah7_	0.21800	0.23370	0.22240	0.23370
1a6dA-1aho_	0.46100	0.48440	0.48050	0.48440
1a6dA-1ahsA	0.22800	0.28970	0.27180	0.28970
1a6dA-1aihA	0.22200	0.25440	0.23820	0.25440
1a6dA-1ail_	0.47500	0.50000	0.55360	0.55360
1a6dA-1air_	0.12200	0.12000	0.13210	0.13210
1a6dA-1aisA	0.21000	0.23200	0.21960	0.23200
1a6dA-1aisB	0.27800	0.27590	0.27330	0.27590
1a6dA-1aiw_	0.36700	0.35080	0.36290	0.36290
1a6dA-1ajsA	0.13200	0.13410	0.11590	0.13410
1a6dA-1ak0_	0.20300	0.19320	0.20360	0.20360
1a6dA-1ak4C	0.29300	0.32070	0.31720	0.32070
1a6dA-1ak5_	0.14800	0.13450	0.14740	0.14740
1a6dA-1ak7_	0.21600	0.22410	0.20550	0.22410
1a6dA-1akhA	0.48500	0.69390	0.63270	0.69390
1a6dA-1akjD	0.24800	0.26540	0.26540	0.26540
1a6dA-1ako_	0.17300	0.18000	0.16980	0.18000
1a6dA-1akp_	0.24600	0.26540	0.24560	0.26540
1a6dA-1aky_	0.22800	0.18810	0.20180	0.20180
1a6dA-1al01	0.26900	0.27450	0.25520	0.27450
1a6dA-1al3_	0.17600	0.21730	0.17300	0.21730
1a6dA-1allA	0.31100	0.31560	0.32190	0.32190
1a6dA-1aln_	0.14400	0.17690	0.16500	0.17690
1a6dA-1alu_	0.34700	0.33440	0.33440	0.33440
1a6dA-1alvA	0.30300	0.31500	0.26730	0.31500
1a6dA-1aly_	0.18200	0.20720	0.20210	0.20720
1a6dA-1am2_	0.22100	0.21550	0.18650	0.21550
1a6dA-1am7A	0.29200	0.28170	0.28670	0.28670
1a6dA-1am9A	0.44100	0.42190	0.42190	0.42190
1a6dA-1amf_	0.19800	0.21430	0.19590	0.21430
1a6dA-1amk_	0.17300	0.17400	0.15700	0.17400
1a6dA-1amm_	0.22700	0.22560	0.20980	0.22560
1a6dA-1amp_	0.18200	0.17440	0.17780	0.17780
1a6dA-1amuA	0.10600	0.09640	0.09640	0.09640
1a6dA-1amx_	0.19200	0.23830	0.20500	0.23830
1a6dA-1an8_	0.21000	0.22210	0.19300	0.22210
1a6dA-1an9A	0.16100	0.15660	0.14930	0.15660
1a6dA-1aoa_	0.21600	0.19740	0.17910	0.19740
1a6dA-1aocA	0.21000	0.21570	0.22710	0.22710
1a6dA-1aoeA	0.16400	0.20700	0.19660	0.20700
1a6dA-1aohA	0.22000	0.21850	0.22200	0.22200
1a6dA-1aol_	0.17000	0.19820	0.16630	0.19820
1a6dA-1aop_	0.13800	0.14040	0.11840	0.14040
1a6dA-1aorA	0.13600	0.11680	0.11580	0.11680
1a6dA-1aoy_	0.39700	0.51280	0.47760	0.51280
1a6dA-1aozA	0.11300	0.09640	0.10440	0.10440
1a6dA-1ap8_	0.17000	0.19250	0.19840	0.19840
1a6dA-1apj_	0.32400	0.36820	0.33780	0.36820
1a6dA-1apmE	0.14500	0.14520	0.14080	0.14520
1a6dA-1apq_	0.41000	0.43400	0.44340	0.44340
1a6dA-1apxA	0.18600	0.20280	0.20880	0.20880
1a6dA-1aq0A	0.15700	0.16420	0.15770	0.16420
1a6dA-1aqb_	0.19900	0.21710	0.20710	0.21710
1a6dA-1aqcA	0.33900	0.34920	0.30170	0.34920
1a6dA-1aqe_	0.26400	0.32050	0.32270	0.32270
1a6dA-1aqt_	0.28700	0.30190	0.31110	0.31110
1a6dA-1aquA	0.18100	0.14860	0.18590	0.18590
1a6dA-1aqzA	0.23800	0.26580	0.28350	0.28350
1a6dA-1arb_	0.15500	0.17590	0.18540	0.18540
1a6dA-1aru_	0.14100	0.14810	0.14960	0.14960
1a6dA-1ash_	0.29600	0.31290	0.29420	0.31290
1a6dA-1ast_	0.22300	0.22000	0.19250	0.22000
1a6dA-1at0_	0.22400	0.21300	0.24120	0.24120
1a6dA-1at3A	0.20300	0.20850	0.17050	0.20850
1a6dA-1atb_	0.29000	0.39520	0.39920	0.39920
1a6dA-1atg_	0.19300	0.21320	0.22290	0.22290
1a6dA-1atiA	0.13400	0.11560	0.12130	0.12130
1a6dA-1atx_	0.33700	0.46200	0.41300	0.46200
1a6dA-1atzA	0.23900	0.24050	0.22010	0.24050
1a6dA-1au1A	0.29200	0.32680	0.32530	0.32680
1a6dA-1aua_	0.15300	0.16640	0.17570	0.17570
1a6dA-1auiA	0.13700	0.13560	0.11510	0.13560
1a6dA-1auiB	0.26500	0.24550	0.27120	0.27120
1a6dA-1auk_	0.10900	0.10310	0.10620	0.10620
1a6dA-1auoA	0.20500	0.19500	0.20640	0.20640
1a6dA-1autC	0.14700	0.20610	0.18410	0.20610
1a6dA-1autL	0.28600	0.30730	0.29170	0.30730
1a6dA-1auvA	0.16800	0.15250	0.15690	0.15690
1a6dA-1auyA	0.18600	0.22090	0.21170	0.22090
1a6dA-1auz_	0.31200	0.33840	0.31250	0.33840
1a6dA-1avaA	0.12800	0.12590	0.13770	0.13770
1a6dA-1avaC	0.16000	0.18370	0.17680	0.18370
1a6dA-1avgI	0.21300	0.23590	0.22540	0.23590
1a6dA-1avpA	0.20700	0.21570	0.20710	0.21570
1a6dA-1avqA	0.20400	0.21490	0.19190	0.21490
1a6dA-1aw0_	0.40600	0.48610	0.47920	0.48610
1a6dA-1aw9_	0.22100	0.23150	0.22340	0.23150
1a6dA-1awcB	0.24700	0.22880	0.23040	0.23040
1a6dA-1awj_	0.30500	0.37010	0.30520	0.37010
1a6dA-1ax4A	0.11700	0.10830	0.10830	0.10830
1a6dA-1ax8_	0.37700	0.35380	0.38270	0.38270
1a6dA-1axcA	0.19400	0.17570	0.15760	0.17570
1a6dA-1axiB	0.16400	0.18190	0.16620	0.18190
1a6dA-1axn_	0.17600	0.14710	0.15560	0.15560
1a6f_-1a6jA	0.32500	0.32960	0.31640	0.32960
1a6f_-1a6m_	0.31000	0.31190	0.29420	0.31190
1a6f_-1a6q_	0.32700	0.36280	0.35400	0.36280
1a6f_-1a6s_	0.31600	0.33330	0.33330	0.33330
1a6f_-1a73A	0.23500	0.30090	0.28760	0.30090
1a6f_-1a77_	0.31000	0.30750	0.28540	0.30750
1a6f_-1a79A	0.27000	0.28980	0.28320	0.28980
1a6f_-1a7j_	0.27400	0.36730	0.33850	0.36730
1a6f_-1a7s_	0.26300	0.35400	0.34730	0.35400
1a6f_-1a7tA	0.29600	0.31190	0.29420	0.31190
1a6f_-1a7vA	0.29200	0.30310	0.30530	0.30530
1a6f_-1a81A	0.27200	0.27430	0.27650	0.27650
1a6f_-1a8d_	0.25700	0.30970	0.27210	0.30970
1a6f_-1a8e_	0.25000	0.30530	0.27430	0.30530
1a6f_-1a8h_	0.32100	0.30310	0.29870	0.30310
1a6f_-1a8i_	0.29900	0.37830	0.33190	0.37830
1a6f_-1a8l_	0.35800	0.38500	0.36730	0.38500
1a6f_-1a8o_	0.37100	0.38640	0.37880	0.38640
1a6f_-1a8p_	0.24800	0.31420	0.30970	0.31420
1a6f_-1a8q_	0.35400	0.35400	0.36280	0.36280
1a6f_-1a8rA	0.31900	0.32080	0.32300	0.32300
1a6f_-1a8y_	0.41800	0.42480	0.42040	0.42480
1a6f_-1a99A	0.30100	0.31860	0.31640	0.31860
1a6f_-1a9nA	0.24100	0.25000	0.23670	0.25000
1a6f_-1a9xA	0.35400	0.37390	0.32740	0.37390
1a6f_-1a9xB	0.28800	0.34730	0.32520	0.34730
1a6f_-1aa6_	0.32700	0.33410	0.35180	0.35180
1a6f_-1aa7A	0.28500	0.32740	0.32740	0.32740
1a6f_-1aac_	0.30200	0.26670	0.30240	0.30240
1a6f_-1ab4_	0.33000	0.34290	0.31420	0.34290
1a6f_-1abrB	0.24600	0.27210	0.26110	0.27210
1a6f_-1abv_	0.28100	0.29050	0.31670	0.31670
1a6f_-1ac5_	0.35600	0.37610	0.36950	0.37610
1a6f_-1ac6A	0.26400	0.26820	0.26820	0.26820
1a6f_-1acc_	0.30800	0.30750	0.31420	0.31420
1a6f_-1acf_	0.29400	0.30090	0.29200	0.30090
1a6f_-1aco_	0.31900	0.32300	0.31860	0.32300
1a6f_-1acz_	0.24500	0.25230	0.24540	0.25230
1a6f_-1ad1A	0.32300	0.33850	0.31640	0.33850
1a6f_-1ad2_	0.29600	0.30090	0.31640	0.31640
1a6f_-1ad3A	0.32700	0.34730	0.32960	0.34730
1a6f_-1adn_	0.22800	0.24730	0.25000	0.25000
1a6f_-1adr_	0.26600	0.33550	0.32240	0.33550
1a6f_-1adt_	0.31900	0.34960	0.30970	0.34960
1a6f_-1ae9A	0.29600	0.31640	0.31190	0.31640
1a6f_-1aep_	0.29200	0.30530	0.30310	0.30530
1a6f_-1af7_	0.27200	0.27430	0.26770	0.27430
1a6f_-1af8_	0.32600	0.33430	0.33720	0.33720
1a6f_-1afj_	0.36100	0.37150	0.36810	0.37150
1a6f_-1afp_	0.45600	0.48530	0.49510	0.49510
1a6f_-1afrA	0.31400	0.32740	0.32080	0.32740
1a6f_-1afwA	0.34100	0.36060	0.35180	0.36060
1a6f_-1agg_	0.32800	0.36980	0.36980	0.36980
1a6f_-1agi_	0.22100	0.25880	0.25660	0.25880
1a6f_-1agjA	0.32700	0.35180	0.35180	0.35180
1a6f_-1agqA	0.24700	0.26920	0.25550	0.26920
1a6f_-1agrE	0.28500	0.29870	0.28980	0.29870
1a6f_-1ah7_	0.37400	0.36950	0.37170	0.37170
1a6f_-1aho_	0.30500	0.37110	0.37500	0.37500
1a6f_-1ahsA	0.25400	0.23670	0.23450	0.23670
1a6f_-1aihA	0.26500	0.28980	0.29420	0.29420
1a6f_-1ail_	0.37100	0.39640	0.40360	0.40360
1a6f_-1air_	0.24300	0.26330	0.25220	0.26330
1a6f_-1aisA	0.28500	0.29420	0.29420	0.29420
1a6f_-1aisB	0.31000	0.34290	0.31420	0.34290
1a6f_-1aiw_	0.29000	0.37100	0.35080	0.37100
1a6f_-1ajsA	0.32300	0.34730	0.32960	0.34730
1a6f_-1ak0_	0.33000	0.36280	0.34960	0.36280
1a6f_-1ak4C	0.30500	0.30750	0.30530	0.30750
1a6f_-1ak5_	0.28800	0.34510	0.34960	0.34960
1a6f_-1ak7_	0.27900	0.30310	0.28320	0.30310
1a6f_-1akhA	0.49500	0.51020	0.51530	0.51530
1a6f_-1akjD	0.26300	0.28320	0.26330	0.28320
1a6f_-1ako_	0.30500	0.30530	0.30970	0.30970
1a6f_-1akp_	0.22300	0.24560	0.24780	0.24780
1a6f_-1aky_	0.29200	0.33850	0.33630	0.33850
1a6f_-1al01	0.22800	0.29870	0.28980	0.29870
1a6f_-1al3_	0.26800	0.25440	0.27210	0.27210
1a6f_-1allA	0.30800	0.30970	0.30750	0.30970
1a6f_-1aln_	0.32500	0.35180	0.32300	0.35180
1a6f_-1alu_	0.30800	0.33410	0.33850	0.33850
1a6f_-1alvA	0.29400	0.32080	0.32080	0.32080
1a6f_-1aly_	0.25000	0.25220	0.25000	0.25220
1a6f_-1am2_	0.22600	0.24340	0.23890	0.24340
1a6f_-1am7A	0.26500	0.28320	0.28320	0.28320
1a6f_-1am9A	0.30900	0.32190	0.32810	0.32810
1a6f_-1amf_	0.25200	0.26330	0.28320	0.28320
1a6f_-1amk_	0.33600	0.34290	0.34510	0.34510
1a6f_-1amm_	0.23200	0.26770	0.25440	0.26770
1a6f_-1amp_	0.36100	0.40040	0.40490	0.40490
1a6f_-1amuA	0.28300	0.30970	0.30530	0.30970
1a6f_-1amx_	0.26100	0.27430	0.27210	0.27430
1a6f_-1an8_	0.24800	0.29650	0.26770	0.29650
1a6f_-1an9A	0.34300	0.35840	0.35400	0.35840
1a6f_-1aoa_	0.26800	0.31860	0.31860	0.31860
1a6f_-1aocA	0.27200	0.27880	0.29200	0.29200
1a6f_-1aoeA	0.20600	0.26550	0.26550	0.26550
1a6f_-1aohA	0.25900	0.25440	0.25880	0.25880
1a6f_-1aol_	0.27000	0.28980	0.29650	0.29650
1a6f_-1aop_	0.36500	0.39160	0.40270	0.40270
1a6f_-1aorA	0.33000	0.34070	0.33850	0.34070
1a6f_-1aoy_	0.28200	0.32690	0.33010	0.33010
1a6f_-1aozA	0.26500	0.30750	0.30090	0.30750
1a6f_-1ap8_	0.34700	0.34510	0.35400	0.35400
1a6f_-1apj_	0.28000	0.36150	0.34800	0.36150
1a6f_-1apmE	0.35400	0.32960	0.35180	0.35180
1a6f_-1apq_	0.35800	0.44340	0.41040	0.44340
1a6f_-1apxA	0.29600	0.31640	0.30530	0.31640
1a6f_-1aq0A	0.32500	0.34730	0.32960	0.34730
1a6f_-1aqb_	0.31200	0.32300	0.32080	0.32300
1a6f_-1aqcA	0.25900	0.26990	0.26990	0.26990
1a6f_-1aqe_	0.23000	0.22950	0.26360	0.26360
1a6f_-1aqt_	0.25700	0.27210	0.26770	0.27210
1a6f_-1aquA	0.31900	0.34960	0.35180	0.35180
1a6f_-1aqzA	0.25400	0.26770	0.23230	0.26770
1a6f_-1arb_	0.27000	0.35840	0.35840	0.35840
1a6f_-1aru_	0.31900	0.30750	0.30090	0.30750
1a6f_-1ash_	0.28800	0.29650	0.29200	0.29650
1a6f_-1ast_	0.35000	0.37390	0.37390	0.37390
1a6f_-1at0_	0.25700	0.24780	0.24780	0.24780
1a6f_-1at3A	0.28800	0.30530	0.31640	0.31640
1a6f_-1atb_	0.36300	0.36290	0.35480	0.36290
1a6f_-1atg_	0.26300	0.28760	0.28320	0.28760
1a6f_-1atiA	0.36900	0.37170	0.37390	0.37390
1a6f_-1atx_	0.33200	0.39670	0.38040	0.39670
1a6f_-1atzA	0.33000	0.33410	0.32520	0.33410
1a6f_-1au1A	0.32500	0.34070	0.33850	0.34070
1a6f_-1aua_	0.31600	0.32300	0.34960	0.34960
1a6f_-1auiA	0.29000	0.30750	0.30970	0.30970
1a6f_-1auiB	0.29000	0.29200	0.26110	0.29200
1a6f_-1auk_	0.29400	0.34070	0.34070	0.34070
1a6f_-1auoA	0.29400	0.34510	0.34960	0.34960
1a6f_-1autC	0.25000	0.34070	0.34510	0.34510
1a6f_-1autL	0.18000	0.21090	0.20310	0.21090
1a6f_-1auvA	0.31900	0.30310	0.33190	0.33190
1a6f_-1auyA	0.26300	0.25880	0.26110	0.26110
1a6f_-1auz_	0.23700	0.24780	0.25440	0.25440
1a6f_-1avaA	0.30500	0.31640	0.31640	0.31640
1a6f_-1avaC	0.24300	0.29200	0.26110	0.29200
1a6f_-1avgI	0.26100	0.29870	0.29870	0.29870
1a6f_-1avpA	0.29400	0.31420	0.32300	0.32300
1a6f_-1avqA	0.28100	0.32740	0.31190	0.32740
1a6f_-1aw0_	0.34000	0.43060	0.42360	0.43060
1a6f_-1aw9_	0.30100	0.30750	0.32080	0.32080
1a6f_-1awcB	0.22600	0.23890	0.24780	0.24780
1a6f_-1awj_	0.29500	0.30190	0.31820	0.31820
1a6f_-1ax4A	0.36100	0.38270	0.37610	0.38270
1a6f_-1ax8_	0.30300	0.30970	0.31860	0.31860
1a6f_-1axcA	0.26500	0.28100	0.28320	0.28320
1a6f_-1axiB	0.23200	0.25440	0.24340	0.25440
1a6f_-1axn_	0.31000	0.28540	0.32080	0.32080
1a6jA-1a6m_	0.23300	0.26170	0.26000	0.26170
1a6jA-1a6q_	0.29000	0.28500	0.30170	0.30170
1a6jA-1a6s_	0.38800	0.37360	0.39940	0.39940
1a6jA-1a73A	0.20300	0.22330	0.21500	0.22330
1a6jA-1a77_	0.20200	0.28000	0.26330	0.28000
1a6jA-1a79A	0.22200	0.23670	0.23330	0.23670
1a6jA-1a7j_	0.23000	0.23830	0.23500	0.23830
1a6jA-1a7s_	0.25300	0.25000	0.24000	0.25000
1a6jA-1a7tA	0.24800	0.25330	0.26500	0.26500
1a6jA-1a7vA	0.26000	0.26400	0.26600	0.26600
1a6jA-1a81A	0.24300	0.26170	0.26000	0.26170
1a6jA-1a8d_	0.26500	0.31170	0.28330	0.31170
1a6jA-1a8e_	0.23200	0.28330	0.25670	0.28330
1a6jA-1a8h_	0.25300	0.26830	0.23830	0.26830
1a6jA-1a8i_	0.27300	0.27670	0.27330	0.27670
1a6jA-1a8l_	0.27500	0.27670	0.26670	0.27670
1a6jA-1a8o_	0.39400	0.40910	0.41290	0.41290
1a6jA-1a8p_	0.25500	0.24170	0.23670	0.24170
1a6jA-1a8q_	0.23000	0.26500	0.23830	0.26500
1a6jA-1a8rA	0.28000	0.28170	0.28000	0.28170
1a6jA-1a8y_	0.23500	0.25330	0.23830	0.25330
1a6jA-1a99A	0.30000	0.29500	0.29830	0.29830
1a6jA-1a9nA	0.18800	0.21000	0.20170	0.21000
1a6jA-1a9xA	0.29200	0.28330	0.26170	0.28330
1a6jA-1a9xB	0.21500	0.28170	0.24330	0.28170
1a6jA-1aa6_	0.25000	0.24670	0.22830	0.24670
1a6jA-1aa7A	0.25300	0.26670	0.28500	0.28500
1a6jA-1aac_	0.28100	0.28810	0.28570	0.28810
1a6jA-1ab4_	0.24700	0.25330	0.25000	0.25330
1a6jA-1abrB	0.20500	0.21330	0.20830	0.21330
1a6jA-1abv_	0.38100	0.39050	0.38810	0.39050
1a6jA-1ac5_	0.29300	0.28830	0.29000	0.29000
1a6jA-1ac6A	0.27300	0.30230	0.27950	0.30230
1a6jA-1acc_	0.22800	0.24670	0.23170	0.24670
1a6jA-1acf_	0.33600	0.35800	0.36800	0.36800
1a6jA-1aco_	0.28200	0.31000	0.24670	0.31000
1a6jA-1acz_	0.26900	0.27550	0.26620	0.27550
1a6jA-1ad1A	0.25800	0.27500	0.27500	0.27500
1a6jA-1ad2_	0.21300	0.25000	0.25330	0.25330
1a6jA-1ad3A	0.26700	0.26330	0.24330	0.26330
1a6jA-1adn_	0.25300	0.28260	0.27990	0.28260
1a6jA-1adr_	0.32900	0.45390	0.46380	0.46380
1a6jA-1adt_	0.24000	0.23170	0.22670	0.23170
1a6jA-1ae9A	0.21200	0.22500	0.23330	0.23330
1a6jA-1aep_	0.22800	0.23330	0.23830	0.23830
1a6jA-1af7_	0.23800	0.23670	0.24000	0.24000
1a6jA-1af8_	0.35500	0.39830	0.40120	0.40120
1a6jA-1afj_	0.39600	0.42360	0.38890	0.42360
1a6jA-1afp_	0.44600	0.46080	0.45590	0.46080
1a6jA-1afrA	0.23500	0.27500	0.26000	0.27500
1a6jA-1afwA	0.29800	0.31170	0.26330	0.31170
1a6jA-1agg_	0.39100	0.38020	0.39060	0.39060
1a6jA-1agi_	0.21800	0.24400	0.27200	0.27200
1a6jA-1agjA	0.26500	0.24330	0.23670	0.24330
1a6jA-1agqA	0.29100	0.29670	0.29670	0.29670
1a6jA-1agrE	0.26800	0.23830	0.23630	0.23830
1a6jA-1ah7_	0.29500	0.30830	0.30670	0.30830
1a6jA-1aho_	0.41400	0.44140	0.43750	0.44140
1a6jA-1ahsA	0.23800	0.25000	0.24800	0.25000
1a6jA-1aihA	0.21700	0.22500	0.22170	0.22500
1a6jA-1ail_	0.35400	0.39290	0.39290	0.39290
1a6jA-1air_	0.28000	0.29670	0.26500	0.29670
1a6jA-1aisA	0.19500	0.22170	0.21670	0.22170
1a6jA-1aisB	0.25500	0.27670	0.26500	0.27670
1a6jA-1aiw_	0.38700	0.36290	0.37500	0.37500
1a6jA-1ajsA	0.26200	0.26170	0.25830	0.26170
1a6jA-1ak0_	0.29300	0.29670	0.30500	0.30500
1a6jA-1ak4C	0.24100	0.25000	0.24830	0.25000
1a6jA-1ak5_	0.27300	0.27670	0.24500	0.27670
1a6jA-1ak7_	0.28500	0.28330	0.27670	0.28330
1a6jA-1akhA	0.48500	0.51020	0.51530	0.51530
1a6jA-1akjD	0.28500	0.29170	0.28950	0.29170
1a6jA-1ako_	0.25000	0.31670	0.30500	0.31670
1a6jA-1akp_	0.31600	0.33550	0.30480	0.33550
1a6jA-1aky_	0.24300	0.25830	0.25830	0.25830
1a6jA-1al01	0.24300	0.30070	0.30240	0.30240
1a6jA-1al3_	0.27000	0.28500	0.28670	0.28670
1a6jA-1allA	0.25000	0.26830	0.25000	0.26830
1a6jA-1aln_	0.27800	0.27670	0.27670	0.27670
1a6jA-1alu_	0.21800	0.22500	0.23000	0.23000
1a6jA-1alvA	0.24000	0.25670	0.25670	0.25670
1a6jA-1aly_	0.20000	0.21920	0.22770	0.22770
1a6jA-1am2_	0.19500	0.19330	0.19500	0.19500
1a6jA-1am7A	0.22000	0.21830	0.21500	0.21830
1a6jA-1am9A	0.30000	0.31250	0.31250	0.31250
1a6jA-1amf_	0.27300	0.27330	0.26670	0.27330
1a6jA-1amk_	0.27500	0.28170	0.26670	0.28170
1a6jA-1amm_	0.18500	0.21330	0.20000	0.21330
1a6jA-1amp_	0.34300	0.35330	0.33670	0.35330
1a6jA-1amuA	0.26800	0.27330	0.23000	0.27330
1a6jA-1amx_	0.26000	0.25170	0.23330	0.25170
1a6jA-1an8_	0.24800	0.25170	0.25330	0.25330
1a6jA-1an9A	0.27500	0.28000	0.29170	0.29170
1a6jA-1aoa_	0.25200	0.26170	0.25000	0.26170
1a6jA-1aocA	0.20300	0.22000	0.22500	0.22500
1a6jA-1aoeA	0.22800	0.24170	0.24830	0.24830
1a6jA-1aohA	0.26600	0.27100	0.25350	0.27100
1a6jA-1aol_	0.22700	0.24170	0.22830	0.24170
1a6jA-1aop_	0.27800	0.28830	0.29500	0.29500
1a6jA-1aorA	0.29300	0.28670	0.26330	0.28670
1a6jA-1aoy_	0.34900	0.39420	0.38780	0.39420
1a6jA-1aozA	0.25000	0.24830	0.25670	0.25670
1a6jA-1ap8_	0.28200	0.29170	0.29330	0.29330
1a6jA-1apj_	0.30100	0.31080	0.30410	0.31080
1a6jA-1apmE	0.29200	0.30830	0.30330	0.30830
1a6jA-1apq_	0.38700	0.42450	0.41510	0.42450
1a6jA-1apxA	0.27000	0.27000	0.27330	0.27330
1a6jA-1aq0A	0.23500	0.25000	0.26170	0.26170
1a6jA-1aqb_	0.23200	0.23330	0.24670	0.24670
1a6jA-1aqcA	0.27900	0.29340	0.28510	0.29340
1a6jA-1aqe_	0.22500	0.24550	0.26140	0.26140
1a6jA-1aqt_	0.22600	0.23520	0.23150	0.23520
1a6jA-1aquA	0.24300	0.24830	0.22670	0.24830
1a6jA-1aqzA	0.22400	0.22010	0.22360	0.22360
1a6jA-1arb_	0.24800	0.25170	0.22830	0.25170
1a6jA-1aru_	0.24000	0.27670	0.23330	0.27670
1a6jA-1ash_	0.27900	0.25510	0.24150	0.25510
1a6jA-1ast_	0.23000	0.26670	0.25830	0.26670
1a6jA-1at0_	0.21000	0.20770	0.20600	0.20770
1a6jA-1at3A	0.25800	0.27670	0.27000	0.27670
1a6jA-1atb_	0.31000	0.34270	0.32260	0.34270
1a6jA-1atg_	0.25700	0.26500	0.26330	0.26500
1a6jA-1atiA	0.28700	0.30500	0.29000	0.30500
1a6jA-1atx_	0.39700	0.46200	0.46200	0.46200
1a6jA-1atzA	0.28800	0.28830	0.29170	0.29170
1a6jA-1au1A	0.22200	0.22500	0.23000	0.23000
1a6jA-1aua_	0.24700	0.26500	0.25330	0.26500
1a6jA-1auiA	0.23300	0.25170	0.24000	0.25170
1a6jA-1auiB	0.21200	0.21830	0.23170	0.23170
1a6jA-1auk_	0.28200	0.28330	0.30830	0.30830
1a6jA-1auoA	0.27300	0.28330	0.28170	0.28330
1a6jA-1autC	0.24800	0.23830	0.22830	0.23830
1a6jA-1autL	0.21900	0.26820	0.25000	0.26820
1a6jA-1auvA	0.21800	0.23170	0.21670	0.23170
1a6jA-1auyA	0.20500	0.21500	0.22000	0.22000
1a6jA-1auz_	0.31700	0.32110	0.32330	0.32330
1a6jA-1avaA	0.29700	0.30670	0.31170	0.31170
1a6jA-1avaC	0.22700	0.24170	0.24330	0.24330
1a6jA-1avgI	0.19500	0.23420	0.22710	0.23420
1a6jA-1avpA	0.25000	0.26830	0.26170	0.26830
1a6jA-1avqA	0.25700	0.25000	0.27500	0.27500
1a6jA-1aw0_	0.43800	0.45830	0.45830	0.45830
1a6jA-1aw9_	0.26500	0.26000	0.25170	0.26000
1a6jA-1awcB	0.18300	0.19830	0.20170	0.20170
1a6jA-1awj_	0.32100	0.34740	0.33440	0.34740
1a6jA-1ax4A	0.28500	0.29000	0.28330	0.29000
1a6jA-1ax8_	0.25000	0.25960	0.24420	0.25960
1a6jA-1axcA	0.20300	0.22330	0.22000	0.22330
1a6jA-1axiB	0.20000	0.21330	0.20170	0.21330
1a6jA-1axn_	0.22000	0.24830	0.24000	0.24830
1a6m_-1a6q_	0.25000	0.27320	0.25660	0.27320
1a6m_-1a6s_	0.41100	0.39660	0.40520	0.40520
1a6m_-1a73A	0.23200	0.23510	0.22350	0.23510
1a6m_-1a77_	0.28800	0.29140	0.27980	0.29140
1a6m_-1a79A	0.23500	0.25500	0.25500	0.25500
1a6m_-1a7j_	0.28300	0.28480	0.29140	0.29140
1a6m_-1a7s_	0.22700	0.24670	0.23840	0.24670
1a6m_-1a7tA	0.32000	0.29970	0.31290	0.31290
1a6m_-1a7vA	0.30600	0.32000	0.31000	0.32000
1a6m_-1a81A	0.22200	0.23340	0.21690	0.23340
1a6m_-1a8d_	0.26200	0.26320	0.25330	0.26320
1a6m_-1a8e_	0.25500	0.31620	0.27320	0.31620
1a6m_-1a8h_	0.28500	0.27320	0.27980	0.27980
1a6m_-1a8i_	0.28100	0.30460	0.28480	0.30460
1a6m_-1a8l_	0.26300	0.26990	0.25990	0.26990
1a6m_-1a8o_	0.43900	0.44320	0.45450	0.45450
1a6m_-1a8p_	0.22400	0.26320	0.25830	0.26320
1a6m_-1a8q_	0.30100	0.26160	0.27980	0.27980
1a6m_-1a8rA	0.27200	0.32450	0.32280	0.32450
1a6m_-1a8y_	0.24500	0.25000	0.23010	0.25000
1a6m_-1a99A	0.26300	0.25990	0.27150	0.27150
1a6m_-1a9nA	0.19900	0.22850	0.22520	0.22850
1a6m_-1a9xA	0.29600	0.26320	0.26490	0.26490
1a6m_-1a9xB	0.25700	0.26160	0.25170	0.26160
1a6m_-1aa6_	0.30600	0.30460	0.23180	0.30460
1a6m_-1aa7A	0.24200	0.27650	0.27480	0.27650
1a6m_-1aac_	0.25000	0.25240	0.23570	0.25240
1a6m_-1ab4_	0.27500	0.32450	0.30630	0.32450
1a6m_-1abrB	0.19500	0.24340	0.22020	0.24340
1a6m_-1abv_	0.35000	0.36190	0.36430	0.36430
1a6m_-1ac5_	0.31000	0.31130	0.31290	0.31290
1a6m_-1ac6A	0.22300	0.25680	0.25680	0.25680
1a6m_-1acc_	0.20500	0.24500	0.25170	0.25170
1a6m_-1acf_	0.33800	0.34000	0.34000	0.34000
1a6m_-1aco_	0.27200	0.25500	0.25330	0.25500
1a6m_-1acz_	0.25000	0.24770	0.25460	0.25460
1a6m_-1ad1A	0.25700	0.26320	0.27980	0.27980
1a6m_-1ad2_	0.29100	0.29970	0.30300	0.30300
1a6m_-1ad3A	0.32600	0.29300	0.33110	0.33110
1a6m_-1adn_	0.24500	0.28530	0.28530	0.28530
1a6m_-1adr_	0.41100	0.58880	0.58880	0.58880
1a6m_-1adt_	0.32600	0.32620	0.28970	0.32620
1a6m_-1ae9A	0.26000	0.26660	0.28810	0.28810
1a6m_-1aep_	0.26000	0.27980	0.28480	0.28480
1a6m_-1af7_	0.29300	0.29470	0.30300	0.30300
1a6m_-1af8_	0.40400	0.42150	0.40410	0.42150
1a6m_-1afj_	0.44800	0.47920	0.48260	0.48260
1a6m_-1afp_	0.36300	0.36760	0.33330	0.36760
1a6m_-1afrA	0.33300	0.34270	0.33280	0.34270
1a6m_-1afwA	0.26300	0.29300	0.27650	0.29300
1a6m_-1agg_	0.28600	0.32290	0.38020	0.38020
1a6m_-1agi_	0.26400	0.25000	0.26000	0.26000
1a6m_-1agjA	0.22800	0.25500	0.22680	0.25500
1a6m_-1agqA	0.25000	0.24730	0.25000	0.25000
1a6m_-1agrE	0.27700	0.29100	0.28120	0.29100
1a6m_-1ah7_	0.30000	0.30460	0.30630	0.30630
1a6m_-1aho_	0.29300	0.39840	0.36720	0.39840
1a6m_-1ahsA	0.24000	0.25600	0.25000	0.25600
1a6m_-1aihA	0.24800	0.26160	0.27810	0.27810
1a6m_-1ail_	0.45000	0.46790	0.48930	0.48930
1a6m_-1air_	0.19900	0.21030	0.21690	0.21690
1a6m_-1aisA	0.29000	0.31290	0.31290	0.31290
1a6m_-1aisB	0.26000	0.28150	0.27810	0.28150
1a6m_-1aiw_	0.32700	0.33060	0.31050	0.33060
1a6m_-1ajsA	0.29300	0.29970	0.29300	0.29970
1a6m_-1ak0_	0.30100	0.31290	0.31130	0.31290
1a6m_-1ak4C	0.27800	0.27930	0.27760	0.27930
1a6m_-1ak5_	0.24000	0.28480	0.29470	0.29470
1a6m_-1ak7_	0.21500	0.23180	0.21520	0.23180
1a6m_-1akhA	0.46400	0.59690	0.59180	0.59690
1a6m_-1akjD	0.18600	0.28290	0.30040	0.30040
1a6m_-1ako_	0.26000	0.26660	0.25170	0.26660
1a6m_-1akp_	0.24100	0.25220	0.27630	0.27630
1a6m_-1aky_	0.30100	0.25830	0.27480	0.27480
1a6m_-1al01	0.26400	0.25170	0.26400	0.26400
1a6m_-1al3_	0.24700	0.25830	0.25330	0.25830
1a6m_-1allA	0.45200	0.46360	0.46690	0.46690
1a6m_-1aln_	0.25300	0.29800	0.24830	0.29800
1a6m_-1alu_	0.27600	0.27980	0.28810	0.28810
1a6m_-1alvA	0.25300	0.26820	0.26660	0.26820
1a6m_-1aly_	0.18800	0.21580	0.17980	0.21580
1a6m_-1am2_	0.19700	0.21690	0.21690	0.21690
1a6m_-1am7A	0.22700	0.26830	0.26670	0.26830
1a6m_-1am9A	0.35900	0.36880	0.36880	0.36880
1a6m_-1amf_	0.23500	0.27320	0.26990	0.27320
1a6m_-1amk_	0.29000	0.30130	0.30300	0.30300
1a6m_-1amm_	0.16700	0.21690	0.18540	0.21690
1a6m_-1amp_	0.29000	0.29470	0.28480	0.29470
1a6m_-1amuA	0.26300	0.26820	0.26490	0.26820
1a6m_-1amx_	0.19700	0.23330	0.19670	0.23330
1a6m_-1an8_	0.25700	0.25500	0.24500	0.25500
1a6m_-1an9A	0.25000	0.26820	0.26160	0.26820
1a6m_-1aoa_	0.23500	0.24670	0.27150	0.27150
1a6m_-1aocA	0.26000	0.27480	0.26660	0.27480
1a6m_-1aoeA	0.19200	0.25500	0.25000	0.25500
1a6m_-1aohA	0.26000	0.25520	0.21680	0.25520
1a6m_-1aol_	0.25800	0.24170	0.23510	0.24170
1a6m_-1aop_	0.22800	0.23680	0.25170	0.25170
1a6m_-1aorA	0.32500	0.30460	0.31620	0.31620
1a6m_-1aoy_	0.36900	0.38780	0.39740	0.39740
1a6m_-1aozA	0.21900	0.26490	0.25330	0.26490
1a6m_-1ap8_	0.26300	0.25330	0.25170	0.25330
1a6m_-1apj_	0.31100	0.36150	0.19590	0.36150
1a6m_-1apmE	0.29300	0.29300	0.31950	0.31950
1a6m_-1apq_	0.29200	0.41980	0.37740	0.41980
1a6m_-1apxA	0.26800	0.27810	0.27980	0.27980
1a6m_-1aq0A	0.26300	0.28480	0.29300	0.29300
1a6m_-1aqb_	0.26200	0.27150	0.25170	0.27150
1a6m_-1aqcA	0.31800	0.33470	0.33470	0.33470
1a6m_-1aqe_	0.25000	0.29320	0.32270	0.32270
1a6m_-1aqt_	0.25700	0.27410	0.27780	0.27780
1a6m_-1aquA	0.30100	0.30630	0.29970	0.30630
1a6m_-1aqzA	0.22200	0.23420	0.23590	0.23590
1a6m_-1arb_	0.27300	0.25660	0.26660	0.26660
1a6m_-1aru_	0.28000	0.29470	0.27650	0.29470
1a6m_-1ash_	0.68900	0.69730	0.69730	0.69730
1a6m_-1ast_	0.22800	0.23010	0.23680	0.23680
1a6m_-1at0_	0.19900	0.19890	0.20770	0.20770
1a6m_-1at3A	0.23500	0.27480	0.27650	0.27650
1a6m_-1atb_	0.28200	0.34680	0.33870	0.34680
1a6m_-1atg_	0.25800	0.31790	0.30630	0.31790
1a6m_-1atiA	0.30300	0.26820	0.28970	0.28970
1a6m_-1atx_	0.36400	0.45110	0.39670	0.45110
1a6m_-1atzA	0.27800	0.28150	0.27980	0.28150
1a6m_-1au1A	0.28500	0.28310	0.28640	0.28640
1a6m_-1aua_	0.25700	0.28970	0.26820	0.28970
1a6m_-1auiA	0.24500	0.26490	0.26320	0.26490
1a6m_-1auiB	0.24800	0.25330	0.24500	0.25330
1a6m_-1auk_	0.32300	0.33440	0.33940	0.33940
1a6m_-1auoA	0.25000	0.27810	0.28150	0.28150
1a6m_-1autC	0.21400	0.23180	0.23180	0.23180
1a6m_-1autL	0.21600	0.26040	0.23180	0.26040
1a6m_-1auvA	0.25700	0.27320	0.25500	0.27320
1a6m_-1auyA	0.20400	0.22520	0.25330	0.25330
1a6m_-1auz_	0.26900	0.32330	0.32330	0.32330
1a6m_-1avaA	0.29000	0.30130	0.28310	0.30130
1a6m_-1avaC	0.21500	0.22520	0.22850	0.22850
1a6m_-1avgI	0.24500	0.23770	0.22710	0.23770
1a6m_-1avpA	0.28800	0.29640	0.29300	0.29640
1a6m_-1avqA	0.35600	0.36920	0.31460	0.36920
1a6m_-1aw0_	0.44400	0.51740	0.46880	0.51740
1a6m_-1aw9_	0.28600	0.27320	0.27650	0.27650
1a6m_-1awcB	0.19200	0.21190	0.21360	0.21360
1a6m_-1awj_	0.26000	0.27600	0.29220	0.29220
1a6m_-1ax4A	0.30600	0.27810	0.29970	0.29970
1a6m_-1ax8_	0.31900	0.32500	0.32690	0.32690
1a6m_-1axcA	0.19000	0.22850	0.21850	0.22850
1a6m_-1axiB	0.16200	0.18050	0.19210	0.19210
1a6m_-1axn_	0.27500	0.26990	0.26990	0.26990
1a6q_-1a6s_	0.37900	0.39940	0.37930	0.39940
1a6q_-1a73A	0.21500	0.23770	0.24690	0.24690
1a6q_-1a77_	0.14300	0.15000	0.14600	0.15000
1a6q_-1a79A	0.23800	0.24850	0.21780	0.24850
1a6q_-1a7j_	0.18200	0.18280	0.17920	0.18280
1a6q_-1a7s_	0.18100	0.18890	0.19570	0.19570
1a6q_-1a7tA	0.19800	0.20480	0.20150	0.20480
1a6q_-1a7vA	0.29000	0.29800	0.30000	0.30000
1a6q_-1a81A	0.19000	0.16140	0.16630	0.16630
1a6q_-1a8d_	0.13600	0.14600	0.14120	0.14600
1a6q_-1a8e_	0.12700	0.14590	0.13530	0.14590
1a6q_-1a8h_	0.18500	0.17150	0.16870	0.17150
1a6q_-1a8i_	0.18000	0.15910	0.16250	0.16250
1a6q_-1a8l_	0.20500	0.20580	0.19360	0.20580
1a6q_-1a8o_	0.44300	0.49620	0.49620	0.49620
1a6q_-1a8p_	0.16200	0.16730	0.18580	0.18580
1a6q_-1a8q_	0.16000	0.19530	0.15240	0.19530
1a6q_-1a8rA	0.25100	0.22850	0.23530	0.23530
1a6q_-1a8y_	0.14900	0.14130	0.14200	0.14200
1a6q_-1a99A	0.12800	0.13640	0.12390	0.13640
1a6q_-1a9nA	0.18500	0.22990	0.22840	0.22990
1a6q_-1a9xA	0.17100	0.19150	0.17700	0.19150
1a6q_-1a9xB	0.12200	0.12670	0.11910	0.12670
1a6q_-1aa6_	0.15900	0.15840	0.14390	0.15840
1a6q_-1aa7A	0.24800	0.26420	0.27850	0.27850
1a6q_-1aac_	0.35500	0.37860	0.38330	0.38330
1a6q_-1ab4_	0.14200	0.13980	0.13640	0.13980
1a6q_-1abrB	0.14200	0.16290	0.18540	0.18540
1a6q_-1abv_	0.36900	0.38810	0.38810	0.38810
1a6q_-1ac5_	0.15700	0.18040	0.15500	0.18040
1a6q_-1ac6A	0.38000	0.39090	0.38410	0.39090
1a6q_-1acc_	0.14000	0.14940	0.14190	0.14940
1a6q_-1acf_	0.30800	0.33600	0.32800	0.33600
1a6q_-1aco_	0.16700	0.15770	0.15080	0.15770
1a6q_-1acz_	0.31900	0.37040	0.40050	0.40050
1a6q_-1ad1A	0.22300	0.22540	0.21970	0.22540
1a6q_-1ad2_	0.19100	0.18420	0.18970	0.18970
1a6q_-1ad3A	0.16200	0.14190	0.14600	0.14600
1a6q_-1adn_	0.32300	0.32340	0.30980	0.32340
1a6q_-1adr_	0.37200	0.35200	0.31910	0.35200
1a6q_-1adt_	0.13500	0.15280	0.16030	0.16030
1a6q_-1ae9A	0.21500	0.24710	0.21050	0.24710
1a6q_-1aep_	0.28800	0.29740	0.28920	0.29740
1a6q_-1af7_	0.15300	0.14780	0.16150	0.16150
1a6q_-1af8_	0.33100	0.35760	0.34880	0.35760
1a6q_-1afj_	0.40300	0.41320	0.42010	0.42010
1a6q_-1afp_	0.38700	0.42650	0.45590	0.45590
1a6q_-1afrA	0.14100	0.14130	0.14060	0.14130
1a6q_-1afwA	0.13800	0.13570	0.14390	0.14390
1a6q_-1agg_	0.39600	0.48440	0.46880	0.48440
1a6q_-1agi_	0.23800	0.33000	0.32000	0.33000
1a6q_-1agjA	0.14600	0.16120	0.16840	0.16840
1a6q_-1agqA	0.27700	0.31870	0.30220	0.31870
1a6q_-1agrE	0.28700	0.29690	0.29100	0.29690
1a6q_-1ah7_	0.21200	0.22450	0.20100	0.22450
1a6q_-1aho_	0.32400	0.42190	0.41410	0.42190
1a6q_-1ahsA	0.30000	0.31750	0.31550	0.31750
1a6q_-1aihA	0.24000	0.23380	0.20740	0.23380
1a6q_-1ail_	0.45400	0.46430	0.47140	0.47140
1a6q_-1air_	0.14800	0.14990	0.12290	0.14990
1a6q_-1aisA	0.21000	0.20860	0.22930	0.22930
1a6q_-1aisB	0.21400	0.21890	0.23320	0.23320
1a6q_-1aiw_	0.37900	0.42340	0.43550	0.43550
1a6q_-1ajsA	0.14900	0.15010	0.14460	0.15010
1a6q_-1ak0_	0.19800	0.15720	0.19600	0.19600
1a6q_-1ak4C	0.30900	0.26210	0.25860	0.26210
1a6q_-1ak5_	0.17600	0.17930	0.17170	0.17930
1a6q_-1ak7_	0.21700	0.22840	0.25000	0.25000
1a6q_-1akhA	0.63300	0.65310	0.64800	0.65310
1a6q_-1akjD	0.35100	0.35310	0.33990	0.35310
1a6q_-1ako_	0.20200	0.19870	0.20990	0.20990
1a6q_-1akp_	0.29200	0.34870	0.35750	0.35750
1a6q_-1aky_	0.20300	0.24080	0.22360	0.24080
1a6q_-1al01	0.26600	0.27800	0.27270	0.27800
1a6q_-1al3_	0.16100	0.17930	0.17300	0.17930
1a6q_-1allA	0.25900	0.26870	0.26250	0.26870
1a6q_-1aln_	0.15300	0.16750	0.15480	0.16750
1a6q_-1alu_	0.24400	0.23890	0.22450	0.23890
1a6q_-1alvA	0.25600	0.24860	0.25290	0.25290
1a6q_-1aly_	0.23500	0.28420	0.27400	0.28420
1a6q_-1am2_	0.23900	0.22380	0.20170	0.22380
1a6q_-1am7A	0.27200	0.27170	0.27000	0.27170
1a6q_-1am9A	0.40000	0.40940	0.40940	0.40940
1a6q_-1amf_	0.17100	0.15800	0.16230	0.16230
1a6q_-1amk_	0.22000	0.21400	0.21100	0.21400
1a6q_-1amm_	0.23100	0.22560	0.21980	0.22560
1a6q_-1amp_	0.17600	0.20960	0.17270	0.20960
1a6q_-1amuA	0.16000	0.16050	0.13980	0.16050
1a6q_-1amx_	0.28500	0.30330	0.29000	0.30330
1a6q_-1an8_	0.18300	0.20750	0.23060	0.23060
1a6q_-1an9A	0.15000	0.15590	0.15440	0.15590
1a6q_-1aoa_	0.18400	0.18420	0.17810	0.18420
1a6q_-1aocA	0.23600	0.21710	0.20140	0.21710
1a6q_-1aoeA	0.19400	0.21610	0.19920	0.21610
1a6q_-1aohA	0.28000	0.29370	0.27620	0.29370
1a6q_-1aol_	0.19400	0.18610	0.19930	0.19930
1a6q_-1aop_	0.16400	0.15360	0.16740	0.16740
1a6q_-1aorA	0.19800	0.14600	0.14460	0.14600
1a6q_-1aoy_	0.43600	0.44230	0.44230	0.44230
1a6q_-1aozA	0.16000	0.16600	0.13220	0.16600
1a6q_-1ap8_	0.19000	0.21950	0.18900	0.21950
1a6q_-1apj_	0.35100	0.35470	0.33780	0.35470
1a6q_-1apmE	0.16000	0.14660	0.15910	0.15910
1a6q_-1apq_	0.36300	0.41980	0.43400	0.43400
1a6q_-1apxA	0.17900	0.17870	0.16770	0.17870
1a6q_-1aq0A	0.21100	0.20260	0.17160	0.20260
1a6q_-1aqb_	0.21600	0.23710	0.23430	0.23710
1a6q_-1aqcA	0.26700	0.29550	0.30990	0.30990
1a6q_-1aqe_	0.29300	0.32050	0.33860	0.33860
1a6q_-1aqt_	0.31500	0.31670	0.31670	0.31670
1a6q_-1aquA	0.15300	0.15570	0.14500	0.15570
1a6q_-1aqzA	0.24300	0.24820	0.23240	0.24820
1a6q_-1arb_	0.15800	0.16920	0.14640	0.16920
1a6q_-1aru_	0.13200	0.13100	0.13320	0.13320
1a6q_-1ash_	0.24700	0.26020	0.25680	0.26020
1a6q_-1ast_	0.21200	0.19500	0.20250	0.20250
1a6q_-1at0_	0.21000	0.25350	0.22540	0.25350
1a6q_-1at3A	0.19600	0.20390	0.19470	0.20390
1a6q_-1atb_	0.29000	0.37900	0.39520	0.39520
1a6q_-1atg_	0.17700	0.17640	0.15910	0.17640
1a6q_-1atiA	0.17500	0.13090	0.13640	0.13640
1a6q_-1atx_	0.35900	0.42390	0.39670	0.42390
1a6q_-1atzA	0.23900	0.25680	0.22150	0.25680
1a6q_-1au1A	0.23300	0.23490	0.23800	0.23800
1a6q_-1aua_	0.17300	0.18240	0.15790	0.18240
1a6q_-1auiA	0.13000	0.12740	0.13150	0.13150
1a6q_-1auiB	0.21500	0.22120	0.26360	0.26360
1a6q_-1auk_	0.18700	0.18460	0.17770	0.18460
1a6q_-1auoA	0.23700	0.25340	0.25800	0.25800
1a6q_-1autC	0.16400	0.16740	0.16740	0.16740
1a6q_-1autL	0.31500	0.29690	0.31510	0.31510
1a6q_-1auvA	0.15200	0.15430	0.15340	0.15430
1a6q_-1auyA	0.25800	0.26380	0.25920	0.26380
1a6q_-1auz_	0.31900	0.33410	0.32970	0.33410
1a6q_-1avaA	0.19400	0.17910	0.16740	0.17910
1a6q_-1avaC	0.18900	0.20720	0.20030	0.20720
1a6q_-1avgI	0.23800	0.26410	0.28170	0.28170
1a6q_-1avpA	0.21800	0.21080	0.22060	0.22060
1a6q_-1avqA	0.21100	0.22150	0.19960	0.22150
1a6q_-1aw0_	0.39900	0.45830	0.45490	0.45830
1a6q_-1aw9_	0.23700	0.24650	0.22690	0.24650
1a6q_-1awcB	0.19900	0.24840	0.22550	0.24840
1a6q_-1awj_	0.28600	0.34740	0.31490	0.34740
1a6q_-1ax4A	0.15300	0.15010	0.14390	0.15010
1a6q_-1ax8_	0.30000	0.30580	0.29620	0.30580
1a6q_-1axcA	0.15700	0.16870	0.16160	0.16870
1a6q_-1axiB	0.22800	0.24610	0.20940	0.24610
1a6q_-1axn_	0.15900	0.15710	0.15020	0.15710
1a6s_-1a73A	0.33900	0.35060	0.31900	0.35060
1a6s_-1a77_	0.31600	0.35920	0.33050	0.35920
1a6s_-1a79A	0.33300	0.32180	0.32180	0.32180
1a6s_-1a7j_	0.30200	0.33910	0.32470	0.33910
1a6s_-1a7s_	0.25000	0.32180	0.32180	0.32180
1a6s_-1a7tA	0.36800	0.37360	0.37070	0.37360
1a6s_-1a7vA	0.25900	0.37360	0.35920	0.37360
1a6s_-1a81A	0.31300	0.33330	0.32180	0.33330
1a6s_-1a8d_	0.28700	0.32760	0.33910	0.33910
1a6s_-1a8e_	0.37400	0.41950	0.41380	0.41950
1a6s_-1a8h_	0.40200	0.40520	0.38790	0.40520
1a6s_-1a8i_	0.42800	0.36490	0.40520	0.40520
1a6s_-1a8l_	0.27900	0.35920	0.35920	0.35920
1a6s_-1a8o_	0.36400	0.37120	0.38640	0.38640
1a6s_-1a8p_	0.32500	0.33050	0.31610	0.33050
1a6s_-1a8q_	0.31600	0.33620	0.32180	0.33620
1a6s_-1a8rA	0.29900	0.39080	0.39080	0.39080
1a6s_-1a8y_	0.32200	0.32470	0.30750	0.32470
1a6s_-1a99A	0.31600	0.37640	0.33050	0.37640
1a6s_-1a9nA	0.27900	0.30460	0.30460	0.30460
1a6s_-1a9xA	0.32500	0.34480	0.34480	0.34480
1a6s_-1a9xB	0.33000	0.34770	0.35060	0.35060
1a6s_-1aa6_	0.37600	0.36490	0.35060	0.36490
1a6s_-1aa7A	0.37400	0.38220	0.37360	0.38220
1a6s_-1aac_	0.25600	0.28740	0.29600	0.29600
1a6s_-1ab4_	0.31900	0.37930	0.39080	0.39080
1a6s_-1abrB	0.33000	0.30170	0.29020	0.30170
1a6s_-1abv_	0.35900	0.36210	0.36780	0.36780
1a6s_-1ac5_	0.34500	0.35920	0.33620	0.35920
1a6s_-1ac6A	0.31300	0.29890	0.29020	0.29890
1a6s_-1acc_	0.31600	0.32180	0.31900	0.32180
1a6s_-1acf_	0.33600	0.37360	0.36210	0.37360
1a6s_-1aco_	0.32200	0.33620	0.35340	0.35340
1a6s_-1acz_	0.23900	0.26150	0.27590	0.27590
1a6s_-1ad1A	0.37400	0.37070	0.35340	0.37070
1a6s_-1ad2_	0.29600	0.37070	0.36490	0.37070
1a6s_-1ad3A	0.33000	0.33620	0.37360	0.37360
1a6s_-1adn_	0.25900	0.26720	0.29020	0.29020
1a6s_-1adr_	0.37500	0.39800	0.36840	0.39800
1a6s_-1adt_	0.32500	0.40520	0.37930	0.40520
1a6s_-1ae9A	0.32500	0.36210	0.36210	0.36210
1a6s_-1aep_	0.45100	0.45110	0.45690	0.45690
1a6s_-1af7_	0.35300	0.33910	0.33910	0.33910
1a6s_-1af8_	0.31100	0.33140	0.32270	0.33140
1a6s_-1afj_	0.42000	0.42360	0.42360	0.42360
1a6s_-1afp_	0.40700	0.39710	0.40200	0.40200
1a6s_-1afrA	0.43100	0.42820	0.43970	0.43970
1a6s_-1afwA	0.37400	0.39940	0.36210	0.39940
1a6s_-1agg_	0.33300	0.33330	0.31770	0.33330
1a6s_-1agi_	0.27600	0.31900	0.31610	0.31900
1a6s_-1agjA	0.27300	0.31030	0.30750	0.31030
1a6s_-1agqA	0.24700	0.25570	0.25290	0.25570
1a6s_-1agrE	0.29600	0.35340	0.32760	0.35340
1a6s_-1ah7_	0.37600	0.39660	0.42530	0.42530
1a6s_-1aho_	0.30500	0.35550	0.35160	0.35550
1a6s_-1ahsA	0.27000	0.28450	0.25860	0.28450
1a6s_-1aihA	0.28400	0.32760	0.33330	0.33330
1a6s_-1ail_	0.39300	0.42140	0.42140	0.42140
1a6s_-1air_	0.29300	0.30170	0.27870	0.30170
1a6s_-1aisA	0.29300	0.33050	0.32180	0.33050
1a6s_-1aisB	0.34500	0.36210	0.37930	0.37930
1a6s_-1aiw_	0.29400	0.33470	0.31450	0.33470
1a6s_-1ajsA	0.35600	0.38220	0.40800	0.40800
1a6s_-1ak0_	0.34500	0.41950	0.41670	0.41950
1a6s_-1ak4C	0.30200	0.33620	0.32470	0.33620
1a6s_-1ak5_	0.31000	0.37640	0.34200	0.37640
1a6s_-1ak7_	0.31300	0.34200	0.32180	0.34200
1a6s_-1akhA	0.52000	0.54590	0.52040	0.54590
1a6s_-1akjD	0.30200	0.27870	0.28740	0.28740
1a6s_-1ako_	0.36800	0.37360	0.37360	0.37360
1a6s_-1akp_	0.29600	0.29020	0.28450	0.29020
1a6s_-1aky_	0.36500	0.34200	0.30750	0.34200
1a6s_-1al01	0.36200	0.37360	0.34480	0.37360
1a6s_-1al3_	0.26700	0.34480	0.36210	0.36210
1a6s_-1allA	0.36200	0.38220	0.38510	0.38510
1a6s_-1aln_	0.39100	0.39080	0.39080	0.39080
1a6s_-1alu_	0.39700	0.39660	0.40800	0.40800
1a6s_-1alvA	0.35600	0.36780	0.34770	0.36780
1a6s_-1aly_	0.24700	0.27590	0.27590	0.27590
1a6s_-1am2_	0.29600	0.31320	0.32470	0.32470
1a6s_-1am7A	0.41100	0.41380	0.42240	0.42240
1a6s_-1am9A	0.29100	0.29690	0.30630	0.30630
1a6s_-1amf_	0.29000	0.35340	0.35920	0.35920
1a6s_-1amk_	0.34800	0.37360	0.30460	0.37360
1a6s_-1amm_	0.27300	0.31030	0.25000	0.31030
1a6s_-1amp_	0.34200	0.37070	0.35060	0.37070
1a6s_-1amuA	0.37600	0.34200	0.37070	0.37070
1a6s_-1amx_	0.31600	0.33910	0.27010	0.33910
1a6s_-1an8_	0.29000	0.35060	0.31900	0.35060
1a6s_-1an9A	0.33900	0.35060	0.33620	0.35060
1a6s_-1aoa_	0.32500	0.34480	0.32470	0.34480
1a6s_-1aocA	0.29300	0.30460	0.30460	0.30460
1a6s_-1aoeA	0.30200	0.34770	0.34770	0.34770
1a6s_-1aohA	0.22700	0.29020	0.28160	0.29020
1a6s_-1aol_	0.33000	0.34200	0.34200	0.34200
1a6s_-1aop_	0.34800	0.36490	0.36490	0.36490
1a6s_-1aorA	0.38800	0.39940	0.36780	0.39940
1a6s_-1aoy_	0.35600	0.38460	0.37180	0.38460
1a6s_-1aozA	0.31900	0.37930	0.29600	0.37930
1a6s_-1ap8_	0.31600	0.33050	0.32760	0.33050
1a6s_-1apj_	0.28400	0.30740	0.29050	0.30740
1a6s_-1apmE	0.36200	0.37070	0.31900	0.37070
1a6s_-1apq_	0.28800	0.38210	0.38210	0.38210
1a6s_-1apxA	0.36500	0.35920	0.39940	0.39940
1a6s_-1aq0A	0.33300	0.36780	0.35630	0.36780
1a6s_-1aqb_	0.31000	0.30750	0.30170	0.30750
1a6s_-1aqcA	0.33900	0.35630	0.35920	0.35920
1a6s_-1aqe_	0.29900	0.32180	0.31900	0.32180
1a6s_-1aqt_	0.36500	0.37640	0.36490	0.37640
1a6s_-1aquA	0.30500	0.36780	0.35630	0.36780
1a6s_-1aqzA	0.24400	0.30460	0.28740	0.30460
1a6s_-1arb_	0.39700	0.36490	0.35920	0.36490
1a6s_-1aru_	0.39400	0.41380	0.40800	0.41380
1a6s_-1ash_	0.34500	0.40520	0.40520	0.40520
1a6s_-1ast_	0.31300	0.29600	0.32180	0.32180
1a6s_-1at0_	0.26400	0.24710	0.25570	0.25570
1a6s_-1at3A	0.33300	0.39080	0.39940	0.39940
1a6s_-1atb_	0.28600	0.34680	0.35480	0.35480
1a6s_-1atg_	0.34500	0.37360	0.36210	0.37360
1a6s_-1atiA	0.30200	0.35920	0.37360	0.37360
1a6s_-1atx_	0.41800	0.45110	0.42930	0.45110
1a6s_-1atzA	0.36500	0.37930	0.35060	0.37930
1a6s_-1au1A	0.37100	0.41380	0.41670	0.41670
1a6s_-1aua_	0.34500	0.35920	0.36210	0.36210
1a6s_-1auiA	0.35300	0.35630	0.39370	0.39370
1a6s_-1auiB	0.34500	0.37360	0.32180	0.37360
1a6s_-1auk_	0.37900	0.37360	0.31900	0.37360
1a6s_-1auoA	0.33900	0.37070	0.37640	0.37640
1a6s_-1autC	0.27000	0.30750	0.34480	0.34480
1a6s_-1autL	0.23600	0.22990	0.22410	0.22990
1a6s_-1auvA	0.32500	0.33620	0.32470	0.33620
1a6s_-1auyA	0.30200	0.28740	0.27300	0.28740
1a6s_-1auz_	0.28400	0.31610	0.31320	0.31610
1a6s_-1avaA	0.31300	0.34200	0.31610	0.34200
1a6s_-1avaC	0.27600	0.33050	0.34200	0.34200
1a6s_-1avgI	0.28400	0.28450	0.26720	0.28450
1a6s_-1avpA	0.33300	0.37930	0.38220	0.38220
1a6s_-1avqA	0.31300	0.37640	0.38220	0.38220
1a6s_-1aw0_	0.38200	0.39240	0.38190	0.39240
1a6s_-1aw9_	0.34800	0.37360	0.36780	0.37360
1a6s_-1awcB	0.26700	0.29020	0.29890	0.29890
1a6s_-1awj_	0.24700	0.27600	0.29870	0.29870
1a6s_-1ax4A	0.33000	0.35920	0.34770	0.35920
1a6s_-1ax8_	0.37100	0.41090	0.41090	0.41090
1a6s_-1axcA	0.27900	0.34480	0.34480	0.34480
1a6s_-1axiB	0.26400	0.26150	0.27010	0.27010
1a6s_-1axn_	0.37900	0.40800	0.36210	0.40800
1a73A-1a77_	0.21900	0.19600	0.22380	0.22380
1a73A-1a79A	0.18700	0.20370	0.18360	0.20370
1a73A-1a7j_	0.18400	0.22380	0.19750	0.22380
1a73A-1a7s_	0.21100	0.19290	0.19140	0.19290
1a73A-1a7tA	0.23100	0.24850	0.23920	0.24850
1a73A-1a7vA	0.29400	0.30800	0.27200	0.30800
1a73A-1a81A	0.18400	0.22070	0.21450	0.22070
1a73A-1a8d_	0.21100	0.25620	0.25620	0.25620
1a73A-1a8e_	0.19300	0.22380	0.20680	0.22380
1a73A-1a8h_	0.24400	0.25000	0.22990	0.25000
1a73A-1a8i_	0.27200	0.27930	0.22530	0.27930
1a73A-1a8l_	0.19100	0.20830	0.19440	0.20830
1a73A-1a8o_	0.31800	0.42050	0.42050	0.42050
1a73A-1a8p_	0.18700	0.21760	0.21760	0.21760
1a73A-1a8q_	0.21100	0.18980	0.19140	0.19140
1a73A-1a8rA	0.21000	0.20520	0.19140	0.20520
1a73A-1a8y_	0.19400	0.20060	0.22220	0.22220
1a73A-1a99A	0.19800	0.20680	0.21450	0.21450
1a73A-1a9nA	0.22100	0.22530	0.22840	0.22840
1a73A-1a9xA	0.25500	0.26540	0.25000	0.26540
1a73A-1a9xB	0.19300	0.21300	0.20220	0.21300
1a73A-1aa6_	0.24200	0.28550	0.28860	0.28860
1a73A-1aa7A	0.20700	0.21680	0.24050	0.24050
1a73A-1aac_	0.22400	0.23570	0.24050	0.24050
1a73A-1ab4_	0.19800	0.23150	0.23460	0.23460
1a73A-1abrB	0.21000	0.20220	0.22070	0.22070
1a73A-1abv_	0.32400	0.32860	0.32380	0.32860
1a73A-1ac5_	0.23600	0.24070	0.21450	0.24070
1a73A-1ac6A	0.25500	0.24320	0.25230	0.25230
1a73A-1acc_	0.22200	0.23610	0.24850	0.24850
1a73A-1acf_	0.26400	0.26800	0.27000	0.27000
1a73A-1aco_	0.19400	0.25460	0.28400	0.28400
1a73A-1acz_	0.17600	0.24770	0.24540	0.24770
1a73A-1ad1A	0.19100	0.20830	0.20520	0.20830
1a73A-1ad2_	0.21500	0.20680	0.20680	0.20680
1a73A-1ad3A	0.26500	0.25930	0.22840	0.25930
1a73A-1adn_	0.26600	0.28530	0.28800	0.28800
1a73A-1adr_	0.30600	0.33220	0.31580	0.33220
1a73A-1adt_	0.22100	0.21300	0.22220	0.22220
1a73A-1ae9A	0.22500	0.21600	0.21600	0.21600
1a73A-1aep_	0.21900	0.22060	0.22060	0.22060
1a73A-1af7_	0.15700	0.19440	0.20520	0.20520
1a73A-1af8_	0.26700	0.33720	0.26740	0.33720
1a73A-1afj_	0.36800	0.37850	0.37850	0.37850
1a73A-1afp_	0.39700	0.42650	0.44120	0.44120
1a73A-1afrA	0.23000	0.25930	0.25770	0.25930
1a73A-1afwA	0.20500	0.23770	0.23920	0.23920
1a73A-1agg_	0.42200	0.42190	0.40620	0.42190
1a73A-1agi_	0.22800	0.26600	0.23000	0.26600
1a73A-1agjA	0.23000	0.23920	0.23610	0.23920
1a73A-1agqA	0.27200	0.33520	0.34890	0.34890
1a73A-1agrE	0.25800	0.25780	0.24410	0.25780
1a73A-1ah7_	0.26100	0.22990	0.25620	0.25620
1a73A-1aho_	0.26200	0.35160	0.34770	0.35160
1a73A-1ahsA	0.19400	0.19840	0.20240	0.20240
1a73A-1aihA	0.18700	0.21760	0.21910	0.21910
1a73A-1ail_	0.43200	0.44640	0.43930	0.44640
1a73A-1air_	0.23300	0.22840	0.23770	0.23770
1a73A-1aisA	0.16700	0.18060	0.18210	0.18210
1a73A-1aisB	0.20700	0.20220	0.20990	0.20990
1a73A-1aiw_	0.32300	0.34680	0.37900	0.37900
1a73A-1ajsA	0.23000	0.21140	0.20370	0.21140
1a73A-1ak0_	0.19000	0.20680	0.21600	0.21600
1a73A-1ak4C	0.20500	0.22070	0.22070	0.22070
1a73A-1ak5_	0.19600	0.19140	0.20060	0.20060
1a73A-1ak7_	0.19800	0.21600	0.19140	0.21600
1a73A-1akhA	0.35700	0.59690	0.59690	0.59690
1a73A-1akjD	0.21500	0.23680	0.23250	0.23680
1a73A-1ako_	0.20800	0.21910	0.19600	0.21910
1a73A-1akp_	0.23200	0.24780	0.25000	0.25000
1a73A-1aky_	0.20500	0.18980	0.20060	0.20060
1a73A-1al01	0.25200	0.26220	0.26220	0.26220
1a73A-1al3_	0.17400	0.18520	0.19600	0.19600
1a73A-1allA	0.21200	0.22500	0.22500	0.22500
1a73A-1aln_	0.22100	0.25620	0.25150	0.25620
1a73A-1alu_	0.23600	0.24680	0.24200	0.24680
1a73A-1alvA	0.19900	0.22990	0.22840	0.22990
1a73A-1aly_	0.17600	0.17640	0.17810	0.17810
1a73A-1am2_	0.15100	0.18210	0.17590	0.18210
1a73A-1am7A	0.17800	0.21000	0.21000	0.21000
1a73A-1am9A	0.32500	0.33120	0.33440	0.33440
1a73A-1amf_	0.17000	0.19140	0.19290	0.19290
1a73A-1amk_	0.20400	0.21910	0.21760	0.21910
1a73A-1amm_	0.18200	0.18830	0.19910	0.19910
1a73A-1amp_	0.24200	0.26390	0.25000	0.26390
1a73A-1amuA	0.20100	0.26540	0.26390	0.26540
1a73A-1amx_	0.17300	0.17670	0.19170	0.19170
1a73A-1an8_	0.21000	0.21140	0.19910	0.21140
1a73A-1an9A	0.20700	0.21910	0.21760	0.21910
1a73A-1aoa_	0.17400	0.19600	0.18670	0.19600
1a73A-1aocA	0.20800	0.21760	0.21450	0.21760
1a73A-1aoeA	0.18100	0.18670	0.20520	0.20520
1a73A-1aohA	0.17100	0.20100	0.18710	0.20100
1a73A-1aol_	0.15000	0.19290	0.20220	0.20220
1a73A-1aop_	0.22800	0.26390	0.22220	0.26390
1a73A-1aorA	0.24200	0.25770	0.24070	0.25770
1a73A-1aoy_	0.32400	0.37180	0.38140	0.38140
1a73A-1aozA	0.22700	0.24230	0.22380	0.24230
1a73A-1ap8_	0.22500	0.24230	0.23150	0.24230
1a73A-1apj_	0.31100	0.34460	0.34800	0.34800
1a73A-1apmE	0.23000	0.24070	0.24070	0.24070
1a73A-1apq_	0.39600	0.40090	0.39620	0.40090
1a73A-1apxA	0.25500	0.27470	0.25000	0.27470
1a73A-1aq0A	0.19400	0.22380	0.18520	0.22380
1a73A-1aqb_	0.15900	0.20830	0.17750	0.20830
1a73A-1aqcA	0.21700	0.24790	0.23970	0.24790
1a73A-1aqe_	0.21100	0.25000	0.22950	0.25000
1a73A-1aqt_	0.20900	0.21300	0.24070	0.24070
1a73A-1aquA	0.18400	0.19910	0.20060	0.20060
1a73A-1aqzA	0.19900	0.22180	0.22540	0.22540
1a73A-1arb_	0.21500	0.24230	0.21910	0.24230
1a73A-1aru_	0.23900	0.27010	0.23150	0.27010
1a73A-1ash_	0.21300	0.21430	0.22280	0.22280
1a73A-1ast_	0.18700	0.21760	0.22380	0.22380
1a73A-1at0_	0.17800	0.17080	0.19370	0.19370
1a73A-1at3A	0.17700	0.23770	0.20680	0.23770
1a73A-1atb_	0.33100	0.37100	0.36690	0.37100
1a73A-1atg_	0.17600	0.18210	0.17900	0.18210
1a73A-1atiA	0.23100	0.23610	0.21450	0.23610
1a73A-1atx_	0.37000	0.42930	0.40220	0.42930
1a73A-1atzA	0.20800	0.21910	0.21450	0.21910
1a73A-1au1A	0.21900	0.26540	0.22070	0.26540
1a73A-1aua_	0.23600	0.20680	0.22530	0.22530
1a73A-1auiA	0.19300	0.24540	0.24850	0.24850
1a73A-1auiB	0.16500	0.22070	0.22380	0.22380
1a73A-1auk_	0.21100	0.22070	0.22070	0.22070
1a73A-1auoA	0.22800	0.22380	0.20680	0.22380
1a73A-1autC	0.21600	0.22840	0.21450	0.22840
1a73A-1autL	0.23400	0.25260	0.25000	0.25260
1a73A-1auvA	0.19800	0.20830	0.18360	0.20830
1a73A-1auyA	0.18200	0.18060	0.17590	0.18060
1a73A-1auz_	0.25200	0.25220	0.24780	0.25220
1a73A-1avaA	0.23100	0.22530	0.25000	0.25000
1a73A-1avaC	0.16700	0.20990	0.20370	0.20990
1a73A-1avgI	0.21100	0.22890	0.20600	0.22890
1a73A-1avpA	0.17600	0.26390	0.25620	0.26390
1a73A-1avqA	0.19400	0.22070	0.19140	0.22070
1a73A-1aw0_	0.37800	0.37850	0.37150	0.37850
1a73A-1aw9_	0.23300	0.23300	0.23150	0.23300
1a73A-1awcB	0.20400	0.25000	0.24840	0.25000
1a73A-1awj_	0.27900	0.31170	0.34740	0.34740
1a73A-1ax4A	0.21300	0.21600	0.21910	0.21910
1a73A-1ax8_	0.27500	0.27500	0.27500	0.27500
1a73A-1axcA	0.19800	0.20520	0.19910	0.20520
1a73A-1axiB	0.16700	0.18980	0.18830	0.18980
1a73A-1axn_	0.21100	0.22840	0.21760	0.22840
1a77_-1a79A	0.24300	0.24420	0.24120	0.24420
1a77_-1a7j_	0.15800	0.15680	0.15680	0.15680
1a77_-1a7s_	0.20000	0.17310	0.20360	0.20360
1a77_-1a7tA	0.22000	0.22140	0.23020	0.23020
1a77_-1a7vA	0.26600	0.29400	0.30000	0.30000
1a77_-1a81A	0.15100	0.15940	0.15750	0.15940
1a77_-1a8d_	0.11800	0.13020	0.15160	0.15160
1a77_-1a8e_	0.18300	0.18330	0.17060	0.18330
1a77_-1a8h_	0.18000	0.18020	0.16270	0.18020
1a77_-1a8i_	0.17200	0.21750	0.17700	0.21750
1a77_-1a8l_	0.23500	0.21240	0.21350	0.21350
1a77_-1a8o_	0.45500	0.46210	0.45450	0.46210
1a77_-1a8p_	0.21700	0.22080	0.19070	0.22080
1a77_-1a8q_	0.17700	0.18160	0.18520	0.18520
1a77_-1a8rA	0.16100	0.18890	0.18100	0.18890
1a77_-1a8y_	0.14800	0.15160	0.15080	0.15160
1a77_-1a99A	0.17900	0.17700	0.16190	0.17700
1a77_-1a9nA	0.23600	0.28090	0.27310	0.28090
1a77_-1a9xA	0.21200	0.18810	0.16830	0.18810
1a77_-1a9xB	0.14300	0.15790	0.14520	0.15790
1a77_-1aa6_	0.22200	0.16350	0.19600	0.19600
1a77_-1aa7A	0.22200	0.26900	0.25470	0.26900
1a77_-1aac_	0.23800	0.31900	0.29290	0.31900
1a77_-1ab4_	0.17900	0.15480	0.14840	0.15480
1a77_-1abrB	0.13300	0.15170	0.14700	0.15170
1a77_-1abv_	0.30500	0.31900	0.34290	0.34290
1a77_-1ac5_	0.16600	0.17940	0.16750	0.17940
1a77_-1ac6A	0.23200	0.26360	0.25680	0.26360
1a77_-1acc_	0.14200	0.13650	0.13730	0.13730
1a77_-1acf_	0.31000	0.28000	0.31200	0.31200
1a77_-1aco_	0.26100	0.26510	0.20000	0.26510
1a77_-1acz_	0.22900	0.28010	0.28940	0.28940
1a77_-1ad1A	0.20500	0.20830	0.21500	0.21500
1a77_-1ad2_	0.16700	0.20200	0.18860	0.20200
1a77_-1ad3A	0.18200	0.18330	0.15710	0.18330
1a77_-1adn_	0.28000	0.30160	0.29890	0.30160
1a77_-1adr_	0.37200	0.37830	0.40790	0.40790
1a77_-1adt_	0.13000	0.15280	0.13370	0.15280
1a77_-1ae9A	0.20900	0.22510	0.20320	0.22510
1a77_-1aep_	0.23900	0.26630	0.26630	0.26630
1a77_-1af7_	0.17600	0.19890	0.19890	0.19890
1a77_-1af8_	0.39000	0.38370	0.40700	0.40700
1a77_-1afj_	0.37200	0.38540	0.39930	0.39930
1a77_-1afp_	0.35800	0.36270	0.35780	0.36270
1a77_-1afrA	0.16600	0.15080	0.15160	0.15160
1a77_-1afwA	0.14300	0.17060	0.17700	0.17700
1a77_-1agg_	0.43200	0.47920	0.45830	0.47920
1a77_-1agi_	0.23200	0.27600	0.23600	0.27600
1a77_-1agjA	0.15600	0.20870	0.19320	0.20870
1a77_-1agqA	0.23900	0.32420	0.30220	0.32420
1a77_-1agrE	0.28700	0.30270	0.32620	0.32620
1a77_-1ah7_	0.19000	0.17450	0.17040	0.17450
1a77_-1aho_	0.32800	0.39840	0.41020	0.41020
1a77_-1ahsA	0.26400	0.25400	0.23410	0.25400
1a77_-1aihA	0.22800	0.23240	0.20740	0.23240
1a77_-1ail_	0.44600	0.45710	0.46430	0.46430
1a77_-1air_	0.13700	0.13410	0.13250	0.13410
1a77_-1aisA	0.18500	0.17130	0.19890	0.19890
1a77_-1aisB	0.22300	0.23190	0.18010	0.23190
1a77_-1aiw_	0.33500	0.43150	0.33870	0.43150
1a77_-1ajsA	0.15500	0.15320	0.17540	0.17540
1a77_-1ak0_	0.14400	0.17140	0.16480	0.17140
1a77_-1ak4C	0.21600	0.25520	0.24830	0.25520
1a77_-1ak5_	0.16100	0.17300	0.18410	0.18410
1a77_-1ak7_	0.21700	0.21840	0.22700	0.22700
1a77_-1akhA	0.56600	0.61220	0.62240	0.62240
1a77_-1akjD	0.25400	0.26970	0.26320	0.26970
1a77_-1ako_	0.20700	0.20520	0.20150	0.20520
1a77_-1akp_	0.24100	0.26750	0.27190	0.27190
1a77_-1aky_	0.24700	0.24310	0.21790	0.24310
1a77_-1al01	0.20800	0.27800	0.23780	0.27800
1a77_-1al3_	0.20000	0.20040	0.20150	0.20150
1a77_-1allA	0.24100	0.23750	0.24690	0.24690
1a77_-1aln_	0.15100	0.15140	0.15820	0.15820
1a77_-1alu_	0.24200	0.24360	0.24200	0.24360
1a77_-1alvA	0.19500	0.22690	0.22980	0.22980
1a77_-1aly_	0.18000	0.21400	0.19860	0.21400
1a77_-1am2_	0.19600	0.19200	0.18230	0.19200
1a77_-1am7A	0.19500	0.25500	0.25000	0.25500
1a77_-1am9A	0.31600	0.35310	0.35310	0.35310
1a77_-1amf_	0.21100	0.21860	0.18610	0.21860
1a77_-1amk_	0.22600	0.22600	0.22000	0.22600
1a77_-1amm_	0.23100	0.18970	0.21550	0.21550
1a77_-1amp_	0.18900	0.19590	0.16150	0.19590
1a77_-1amuA	0.17300	0.18020	0.17860	0.18020
1a77_-1amx_	0.24700	0.23170	0.22000	0.23170
1a77_-1an8_	0.15400	0.16750	0.16140	0.16750
1a77_-1an9A	0.17300	0.17140	0.16980	0.17140
1a77_-1aoa_	0.17700	0.16600	0.15690	0.16600
1a77_-1aocA	0.19900	0.19000	0.18860	0.19000
1a77_-1aoeA	0.24200	0.26040	0.23570	0.26040
1a77_-1aohA	0.18000	0.23250	0.20280	0.23250
1a77_-1aol_	0.14400	0.16740	0.17840	0.17840
1a77_-1aop_	0.16300	0.15870	0.15160	0.15870
1a77_-1aorA	0.17300	0.17460	0.16190	0.17460
1a77_-1aoy_	0.35300	0.39420	0.39740	0.39740
1a77_-1aozA	0.15400	0.14840	0.16670	0.16670
1a77_-1ap8_	0.18300	0.18780	0.15260	0.18780
1a77_-1apj_	0.38900	0.39860	0.41220	0.41220
1a77_-1apmE	0.17500	0.16190	0.15400	0.16190
1a77_-1apq_	0.39600	0.41040	0.41980	0.41980
1a77_-1apxA	0.15200	0.18780	0.18070	0.18780
1a77_-1aq0A	0.20100	0.19530	0.17080	0.19530
1a77_-1aqb_	0.19600	0.22710	0.20860	0.22710
1a77_-1aqcA	0.22700	0.28930	0.28930	0.28930
1a77_-1aqe_	0.26600	0.29320	0.25680	0.29320
1a77_-1aqt_	0.25900	0.26480	0.24810	0.26480
1a77_-1aquA	0.17800	0.17440	0.18770	0.18770
1a77_-1aqzA	0.21000	0.23770	0.20420	0.23770
1a77_-1arb_	0.18200	0.16630	0.14830	0.16630
1a77_-1aru_	0.13800	0.16270	0.15320	0.16270
1a77_-1ash_	0.26000	0.28400	0.27890	0.28400
1a77_-1ast_	0.18500	0.20620	0.21000	0.21000
1a77_-1at0_	0.21000	0.22540	0.21130	0.22540
1a77_-1at3A	0.21400	0.20970	0.19470	0.20970
1a77_-1atb_	0.37100	0.32260	0.36290	0.36290
1a77_-1atg_	0.18800	0.21860	0.21320	0.21860
1a77_-1atiA	0.16300	0.13970	0.13730	0.13970
1a77_-1atx_	0.36400	0.45650	0.41850	0.45650
1a77_-1atzA	0.25800	0.27850	0.27040	0.27850
1a77_-1au1A	0.21500	0.23800	0.21390	0.23800
1a77_-1aua_	0.17000	0.18580	0.17310	0.18580
1a77_-1auiA	0.14400	0.15630	0.15950	0.15950
1a77_-1auiB	0.21800	0.23640	0.20910	0.23640
1a77_-1auk_	0.19400	0.19130	0.20400	0.20400
1a77_-1auoA	0.24200	0.23620	0.24200	0.24200
1a77_-1autC	0.20800	0.19870	0.17890	0.19870
1a77_-1autL	0.29700	0.28390	0.27860	0.28390
1a77_-1auvA	0.14700	0.15070	0.17020	0.17020
1a77_-1auyA	0.18400	0.21010	0.20090	0.21010
1a77_-1auz_	0.35100	0.36420	0.36640	0.36640
1a77_-1avaA	0.17700	0.18020	0.17940	0.18020
1a77_-1avaC	0.16600	0.18920	0.18230	0.18920
1a77_-1avgI	0.24500	0.25880	0.22710	0.25880
1a77_-1avpA	0.21100	0.21320	0.21450	0.21450
1a77_-1avqA	0.22300	0.20720	0.20290	0.20720
1a77_-1aw0_	0.41300	0.42710	0.43060	0.43060
1a77_-1aw9_	0.19600	0.18870	0.18630	0.18870
1a77_-1awcB	0.20600	0.23200	0.24020	0.24020
1a77_-1awj_	0.28900	0.33440	0.33120	0.33440
1a77_-1ax4A	0.16700	0.18890	0.15080	0.18890
1a77_-1ax8_	0.29000	0.29230	0.27310	0.29230
1a77_-1axcA	0.14700	0.15460	0.14160	0.15460
1a77_-1axiB	0.16800	0.17670	0.17150	0.17670
1a77_-1axn_	0.14000	0.15000	0.14130	0.15000
1a79A-1a7j_	0.25300	0.21640	0.26020	0.26020
1a79A-1a7s_	0.20200	0.22510	0.19440	0.22510
1a79A-1a7tA	0.25700	0.24560	0.25730	0.25730
1a79A-1a7vA	0.21600	0.25000	0.24800	0.25000
1a79A-1a81A	0.22400	0.22080	0.20180	0.22080
1a79A-1a8d_	0.20900	0.26170	0.25150	0.26170
1a79A-1a8e_	0.22700	0.23390	0.21350	0.23390
1a79A-1a8h_	0.22200	0.24270	0.22510	0.24270
1a79A-1a8i_	0.24700	0.31290	0.28360	0.31290
1a79A-1a8l_	0.27300	0.27050	0.28510	0.28510
1a79A-1a8o_	0.35200	0.40910	0.42050	0.42050
1a79A-1a8p_	0.25100	0.26170	0.23830	0.26170
1a79A-1a8q_	0.20800	0.24420	0.25880	0.25880
1a79A-1a8rA	0.20900	0.22080	0.21640	0.22080
1a79A-1a8y_	0.23500	0.24420	0.24270	0.24420
1a79A-1a99A	0.22100	0.23980	0.25730	0.25730
1a79A-1a9nA	0.24700	0.27010	0.24850	0.27010
1a79A-1a9xA	0.30000	0.28800	0.23680	0.28800
1a79A-1a9xB	0.26000	0.27780	0.26900	0.27780
1a79A-1aa6_	0.24000	0.24850	0.24270	0.24850
1a79A-1aa7A	0.20100	0.27370	0.27690	0.27690
1a79A-1aac_	0.23300	0.31190	0.30950	0.31190
1a79A-1ab4_	0.23500	0.24850	0.24120	0.24850
1a79A-1abrB	0.23100	0.21780	0.18570	0.21780
1a79A-1abv_	0.26900	0.33570	0.33330	0.33570
1a79A-1ac5_	0.26200	0.24850	0.25880	0.25880
1a79A-1ac6A	0.24100	0.28410	0.28180	0.28410
1a79A-1acc_	0.24100	0.24710	0.24120	0.24710
1a79A-1acf_	0.23800	0.26800	0.26400	0.26800
1a79A-1aco_	0.25600	0.25000	0.23830	0.25000
1a79A-1acz_	0.27300	0.25690	0.24770	0.25690
1a79A-1ad1A	0.24100	0.24710	0.25150	0.25150
1a79A-1ad2_	0.26800	0.26610	0.25730	0.26610
1a79A-1ad3A	0.28700	0.31870	0.31870	0.31870
1a79A-1adn_	0.29900	0.30160	0.31520	0.31520
1a79A-1adr_	0.33600	0.36840	0.36840	0.36840
1a79A-1adt_	0.21600	0.23250	0.22370	0.23250
1a79A-1ae9A	0.18100	0.24420	0.24420	0.24420
1a79A-1aep_	0.17200	0.19610	0.19610	0.19610
1a79A-1af7_	0.21800	0.24420	0.21200	0.24420
1a79A-1af8_	0.28200	0.34010	0.32850	0.34010
1a79A-1afj_	0.34700	0.36110	0.38190	0.38190
1a79A-1afp_	0.36800	0.46570	0.46570	0.46570
1a79A-1afrA	0.25600	0.26750	0.25150	0.26750
1a79A-1afwA	0.25600	0.25440	0.24270	0.25440
1a79A-1agg_	0.37000	0.39060	0.41670	0.41670
1a79A-1agi_	0.23800	0.23800	0.25000	0.25000
1a79A-1agjA	0.19900	0.22080	0.19590	0.22080
1a79A-1agqA	0.21400	0.25000	0.23900	0.25000
1a79A-1agrE	0.25600	0.26560	0.28710	0.28710
1a79A-1ah7_	0.20900	0.22080	0.23250	0.23250
1a79A-1aho_	0.32800	0.37110	0.37890	0.37890
1a79A-1ahsA	0.26600	0.27580	0.26190	0.27580
1a79A-1aihA	0.19600	0.21320	0.20880	0.21320
1a79A-1ail_	0.40000	0.42140	0.42500	0.42500
1a79A-1air_	0.21600	0.23250	0.23540	0.23540
1a79A-1aisA	0.17300	0.19740	0.17540	0.19740
1a79A-1aisB	0.23100	0.23540	0.22950	0.23540
1a79A-1aiw_	0.36300	0.39920	0.37900	0.39920
1a79A-1ajsA	0.24400	0.25150	0.25880	0.25880
1a79A-1ak0_	0.21200	0.20030	0.20760	0.20760
1a79A-1ak4C	0.20900	0.22930	0.22590	0.22930
1a79A-1ak5_	0.21900	0.23390	0.22080	0.23390
1a79A-1ak7_	0.21200	0.22370	0.22370	0.22370
1a79A-1akhA	0.48500	0.55100	0.57140	0.57140
1a79A-1akjD	0.24600	0.24780	0.25440	0.25440
1a79A-1ako_	0.26800	0.26170	0.26320	0.26320
1a79A-1akp_	0.25400	0.24780	0.23030	0.24780
1a79A-1aky_	0.24100	0.24270	0.24420	0.24420
1a79A-1al01	0.23300	0.25350	0.23780	0.25350
1a79A-1al3_	0.21200	0.21930	0.21490	0.21930
1a79A-1allA	0.19400	0.23590	0.26090	0.26090
1a79A-1aln_	0.26200	0.25580	0.24560	0.25580
1a79A-1alu_	0.20500	0.20860	0.23730	0.23730
1a79A-1alvA	0.19900	0.19880	0.19590	0.19880
1a79A-1aly_	0.18200	0.19860	0.19350	0.19860
1a79A-1am2_	0.19000	0.18420	0.16960	0.18420
1a79A-1am7A	0.22500	0.23000	0.22670	0.23000
1a79A-1am9A	0.25900	0.29690	0.28120	0.29690
1a79A-1amf_	0.19700	0.20760	0.20910	0.20910
1a79A-1amk_	0.22800	0.23830	0.20910	0.23830
1a79A-1amm_	0.19300	0.18420	0.16810	0.18420
1a79A-1amp_	0.27500	0.25000	0.26320	0.26320
1a79A-1amuA	0.25400	0.30560	0.25000	0.30560
1a79A-1amx_	0.17800	0.19670	0.19670	0.19670
1a79A-1an8_	0.23100	0.22370	0.23980	0.23980
1a79A-1an9A	0.23000	0.23100	0.24270	0.24270
1a79A-1aoa_	0.20800	0.21350	0.19300	0.21350
1a79A-1aocA	0.18700	0.20610	0.18130	0.20610
1a79A-1aoeA	0.21500	0.20470	0.18570	0.20470
1a79A-1aohA	0.18200	0.18360	0.19060	0.19060
1a79A-1aol_	0.19300	0.17690	0.18270	0.18270
1a79A-1aop_	0.24300	0.23680	0.25000	0.25000
1a79A-1aorA	0.22800	0.27050	0.25290	0.27050
1a79A-1aoy_	0.35600	0.37500	0.37820	0.37820
1a79A-1aozA	0.25300	0.25290	0.23830	0.25290
1a79A-1ap8_	0.23800	0.23540	0.23250	0.23540
1a79A-1apj_	0.36800	0.37160	0.35140	0.37160
1a79A-1apmE	0.25900	0.25290	0.23680	0.25290
1a79A-1apq_	0.37700	0.41510	0.45280	0.45280
1a79A-1apxA	0.21800	0.22810	0.23680	0.23680
1a79A-1aq0A	0.24400	0.23390	0.23390	0.23390
1a79A-1aqb_	0.24300	0.24850	0.23680	0.24850
1a79A-1aqcA	0.24400	0.24590	0.24380	0.24590
1a79A-1aqe_	0.21800	0.23180	0.24090	0.24090
1a79A-1aqt_	0.18100	0.25740	0.26110	0.26110
1a79A-1aquA	0.19900	0.23540	0.21050	0.23540
1a79A-1aqzA	0.18700	0.20770	0.17960	0.20770
1a79A-1arb_	0.18000	0.21490	0.21490	0.21490
1a79A-1aru_	0.23700	0.25730	0.25150	0.25730
1a79A-1ash_	0.24000	0.26700	0.26530	0.26700
1a79A-1ast_	0.19700	0.20180	0.21050	0.21050
1a79A-1at0_	0.19000	0.22360	0.21480	0.22360
1a79A-1at3A	0.18000	0.21350	0.20610	0.21350
1a79A-1atb_	0.33100	0.33470	0.32660	0.33470
1a79A-1atg_	0.19600	0.19880	0.20030	0.20030
1a79A-1atiA	0.23200	0.22510	0.20910	0.22510
1a79A-1atx_	0.35300	0.40760	0.41300	0.41300
1a79A-1atzA	0.25000	0.24560	0.24270	0.24560
1a79A-1au1A	0.19000	0.20180	0.20180	0.20180
1a79A-1aua_	0.23100	0.22510	0.22220	0.22510
1a79A-1auiA	0.20600	0.25880	0.23390	0.25880
1a79A-1auiB	0.22100	0.26360	0.23790	0.26360
1a79A-1auk_	0.22100	0.25880	0.26320	0.26320
1a79A-1auoA	0.24700	0.25000	0.25440	0.25440
1a79A-1autC	0.19400	0.21050	0.19440	0.21050
1a79A-1autL	0.25800	0.24740	0.27860	0.27860
1a79A-1auvA	0.19200	0.21200	0.20470	0.21200
1a79A-1auyA	0.16700	0.16560	0.17180	0.17180
1a79A-1auz_	0.28900	0.31030	0.30820	0.31030
1a79A-1avaA	0.27600	0.25000	0.28220	0.28220
1a79A-1avaC	0.18300	0.20760	0.19880	0.20760
1a79A-1avgI	0.21300	0.24470	0.25880	0.25880
1a79A-1avpA	0.20900	0.20470	0.20610	0.20610
1a79A-1avqA	0.29800	0.31430	0.30560	0.31430
1a79A-1aw0_	0.42000	0.41320	0.42360	0.42360
1a79A-1aw9_	0.23800	0.22810	0.23980	0.23980
1a79A-1awcB	0.23000	0.24020	0.22880	0.24020
1a79A-1awj_	0.31200	0.29870	0.31170	0.31170
1a79A-1ax4A	0.24000	0.24270	0.25150	0.25150
1a79A-1ax8_	0.24800	0.26150	0.23080	0.26150
1a79A-1axcA	0.20600	0.21050	0.20180	0.21050
1a79A-1axiB	0.17100	0.19010	0.20030	0.20030
1a79A-1axn_	0.25600	0.25730	0.21640	0.25730
1a7j_-1a7s_	0.15500	0.17990	0.16740	0.17990
1a7j_-1a7tA	0.21800	0.18720	0.20150	0.20150
1a7j_-1a7vA	0.27000	0.29200	0.26600	0.29200
1a7j_-1a81A	0.14900	0.15350	0.15450	0.15450
1a7j_-1a8d_	0.14900	0.16760	0.15320	0.16760
1a7j_-1a8e_	0.15100	0.16310	0.17200	0.17200
1a7j_-1a8h_	0.20700	0.18190	0.19620	0.19620
1a7j_-1a8i_	0.25400	0.22940	0.21240	0.22940
1a7j_-1a8l_	0.19500	0.19580	0.17590	0.19580
1a7j_-1a8o_	0.36400	0.42420	0.44320	0.44320
1a7j_-1a8p_	0.20300	0.18580	0.18390	0.18580
1a7j_-1a8q_	0.25300	0.26460	0.26370	0.26460
1a7j_-1a8rA	0.18900	0.17310	0.19120	0.19120
1a7j_-1a8y_	0.16800	0.16130	0.16850	0.16850
1a7j_-1a99A	0.19000	0.18280	0.16940	0.18280
1a7j_-1a9nA	0.24100	0.24690	0.23770	0.24690
1a7j_-1a9xA	0.21000	0.20610	0.19890	0.20610
1a7j_-1a9xB	0.21400	0.21590	0.20880	0.21590
1a7j_-1aa6_	0.22400	0.21240	0.19270	0.21240
1a7j_-1aa7A	0.29600	0.31010	0.31330	0.31330
1a7j_-1aac_	0.27100	0.28810	0.30000	0.30000
1a7j_-1ab4_	0.17700	0.16670	0.16760	0.16760
1a7j_-1abrB	0.16900	0.14980	0.14140	0.14980
1a7j_-1abv_	0.28800	0.33330	0.30480	0.33330
1a7j_-1ac5_	0.24600	0.21680	0.24910	0.24910
1a7j_-1ac6A	0.25000	0.31360	0.28640	0.31360
1a7j_-1acc_	0.16800	0.16130	0.15590	0.16130
1a7j_-1acf_	0.25600	0.25400	0.27400	0.27400
1a7j_-1aco_	0.20600	0.20970	0.17740	0.20970
1a7j_-1acz_	0.24300	0.28470	0.26390	0.28470
1a7j_-1ad1A	0.18900	0.17990	0.20930	0.20930
1a7j_-1ad2_	0.18500	0.17410	0.19420	0.19420
1a7j_-1ad3A	0.22900	0.22310	0.20160	0.22310
1a7j_-1adn_	0.25300	0.28800	0.28800	0.28800
1a7j_-1adr_	0.33900	0.40460	0.40460	0.40460
1a7j_-1adt_	0.13400	0.13890	0.13350	0.13890
1a7j_-1ae9A	0.22400	0.22660	0.20030	0.22660
1a7j_-1aep_	0.20800	0.25650	0.27940	0.27940
1a7j_-1af7_	0.18500	0.18160	0.17880	0.18160
1a7j_-1af8_	0.37200	0.37210	0.38660	0.38660
1a7j_-1afj_	0.34000	0.43400	0.43400	0.43400
1a7j_-1afp_	0.28400	0.39220	0.46080	0.46080
1a7j_-1afrA	0.18000	0.15140	0.17030	0.17030
1a7j_-1afwA	0.16600	0.16580	0.16760	0.16760
1a7j_-1agg_	0.39100	0.43230	0.40620	0.43230
1a7j_-1agi_	0.28800	0.29600	0.24200	0.29600
1a7j_-1agjA	0.16800	0.17670	0.15810	0.17670
1a7j_-1agqA	0.28300	0.29950	0.30220	0.30220
1a7j_-1agrE	0.32200	0.34380	0.31250	0.34380
1a7j_-1ah7_	0.25400	0.25310	0.22240	0.25310
1a7j_-1aho_	0.34400	0.37890	0.36330	0.37890
1a7j_-1ahsA	0.25000	0.26980	0.27380	0.27380
1a7j_-1aihA	0.19100	0.20590	0.21320	0.21320
1a7j_-1ail_	0.42500	0.43570	0.42860	0.43570
1a7j_-1air_	0.19400	0.16760	0.18550	0.18550
1a7j_-1aisA	0.18100	0.20300	0.18920	0.20300
1a7j_-1aisB	0.20500	0.19430	0.21110	0.21110
1a7j_-1aiw_	0.37100	0.41530	0.41530	0.41530
1a7j_-1ajsA	0.25800	0.19090	0.24910	0.24910
1a7j_-1ak0_	0.20600	0.19130	0.19510	0.19510
1a7j_-1ak4C	0.26200	0.26900	0.28280	0.28280
1a7j_-1ak5_	0.18600	0.19000	0.17560	0.19000
1a7j_-1ak7_	0.25000	0.23850	0.23280	0.23850
1a7j_-1akhA	0.54100	0.54590	0.55100	0.55100
1a7j_-1akjD	0.33600	0.34650	0.25220	0.34650
1a7j_-1ako_	0.18500	0.20430	0.19220	0.20430
1a7j_-1akp_	0.21500	0.28950	0.28290	0.28950
1a7j_-1aky_	0.37800	0.38190	0.39220	0.39220
1a7j_-1al01	0.24500	0.28500	0.28670	0.28670
1a7j_-1al3_	0.20900	0.21100	0.21200	0.21200
1a7j_-1allA	0.25800	0.25310	0.25940	0.25940
1a7j_-1aln_	0.15500	0.15500	0.16130	0.16130
1a7j_-1alu_	0.24700	0.26750	0.23730	0.26750
1a7j_-1alvA	0.19900	0.23120	0.21530	0.23120
1a7j_-1aly_	0.23600	0.25510	0.22260	0.25510
1a7j_-1am2_	0.21400	0.22100	0.20030	0.22100
1a7j_-1am7A	0.25500	0.27330	0.27170	0.27330
1a7j_-1am9A	0.29700	0.36250	0.34690	0.36250
1a7j_-1amf_	0.22200	0.21970	0.21860	0.21970
1a7j_-1amk_	0.19800	0.20500	0.19800	0.20500
1a7j_-1amm_	0.17100	0.19250	0.17240	0.19250
1a7j_-1amp_	0.20700	0.20340	0.21420	0.21420
1a7j_-1amuA	0.21800	0.22040	0.21060	0.22040
1a7j_-1amx_	0.24800	0.24670	0.25330	0.25330
1a7j_-1an8_	0.17000	0.17600	0.19540	0.19540
1a7j_-1an9A	0.21400	0.19270	0.21060	0.21060
1a7j_-1aoa_	0.16000	0.16900	0.18120	0.18120
1a7j_-1aocA	0.20900	0.22000	0.21430	0.22000
1a7j_-1aoeA	0.25400	0.30340	0.27600	0.30340
1a7j_-1aohA	0.23600	0.24830	0.25000	0.25000
1a7j_-1aol_	0.18000	0.17070	0.16630	0.17070
1a7j_-1aop_	0.21700	0.20700	0.19270	0.20700
1a7j_-1aorA	0.18900	0.20070	0.18100	0.20070
1a7j_-1aoy_	0.33700	0.39740	0.39420	0.39740
1a7j_-1aozA	0.17800	0.18820	0.16670	0.18820
1a7j_-1ap8_	0.18500	0.19370	0.18540	0.19370
1a7j_-1apj_	0.30400	0.33110	0.32090	0.33110
1a7j_-1apmE	0.15900	0.16670	0.15590	0.16670
1a7j_-1apq_	0.34000	0.45750	0.45750	0.45750
1a7j_-1apxA	0.15500	0.17570	0.17270	0.17570
1a7j_-1aq0A	0.18800	0.19890	0.18910	0.19890
1a7j_-1aqb_	0.18300	0.22570	0.23570	0.23570
1a7j_-1aqcA	0.24800	0.26860	0.28510	0.28510
1a7j_-1aqe_	0.27500	0.29320	0.27730	0.29320
1a7j_-1aqt_	0.28500	0.27780	0.28890	0.28890
1a7j_-1aquA	0.30300	0.31270	0.31270	0.31270
1a7j_-1aqzA	0.21800	0.23060	0.23060	0.23060
1a7j_-1arb_	0.16500	0.16630	0.15970	0.16630
1a7j_-1aru_	0.18000	0.17030	0.17920	0.17920
1a7j_-1ash_	0.28400	0.27210	0.27210	0.27210
1a7j_-1ast_	0.24200	0.25500	0.23130	0.25500
1a7j_-1at0_	0.21000	0.22180	0.22180	0.22180
1a7j_-1at3A	0.19000	0.19120	0.19350	0.19350
1a7j_-1atb_	0.33100	0.35080	0.31850	0.35080
1a7j_-1atg_	0.21200	0.21430	0.22510	0.22510
1a7j_-1atiA	0.15100	0.16580	0.18550	0.18550
1a7j_-1atx_	0.42900	0.45110	0.43480	0.45110
1a7j_-1atzA	0.30600	0.29080	0.33830	0.33830
1a7j_-1au1A	0.20500	0.21990	0.23800	0.23800
1a7j_-1aua_	0.18800	0.17740	0.19270	0.19270
1a7j_-1auiA	0.19200	0.16670	0.18280	0.18280
1a7j_-1auiB	0.21100	0.21520	0.22580	0.22580
1a7j_-1auk_	0.25700	0.25630	0.25360	0.25630
1a7j_-1auoA	0.29700	0.29700	0.30730	0.30730
1a7j_-1autC	0.17400	0.17680	0.16630	0.17680
1a7j_-1autL	0.25500	0.25520	0.27600	0.27600
1a7j_-1auvA	0.22400	0.22310	0.21590	0.22310
1a7j_-1auyA	0.19000	0.20860	0.21320	0.21320
1a7j_-1auz_	0.26900	0.38790	0.37930	0.38790
1a7j_-1avaA	0.18500	0.21060	0.19000	0.21060
1a7j_-1avaC	0.17400	0.19610	0.18920	0.19610
1a7j_-1avgI	0.18300	0.25000	0.24470	0.25000
1a7j_-1avpA	0.23900	0.21690	0.23280	0.23280
1a7j_-1avqA	0.16700	0.18310	0.17980	0.18310
1a7j_-1aw0_	0.43800	0.47920	0.46180	0.47920
1a7j_-1aw9_	0.20900	0.22920	0.20720	0.22920
1a7j_-1awcB	0.26800	0.28270	0.29740	0.29740
1a7j_-1awj_	0.26600	0.32470	0.31490	0.32470
1a7j_-1ax4A	0.25500	0.19800	0.28140	0.28140
1a7j_-1ax8_	0.30600	0.29230	0.32120	0.32120
1a7j_-1axcA	0.15700	0.15660	0.15360	0.15660
1a7j_-1axiB	0.20400	0.20680	0.19110	0.20680
1a7j_-1axn_	0.19000	0.17920	0.17650	0.17920
1a7s_-1a7tA	0.17500	0.19910	0.18210	0.19910
1a7s_-1a7vA	0.27400	0.27800	0.27600	0.27800
1a7s_-1a81A	0.15800	0.15840	0.17080	0.17080
1a7s_-1a8d_	0.19200	0.18890	0.17760	0.18890
1a7s_-1a8e_	0.15400	0.17990	0.19230	0.19230
1a7s_-1a8h_	0.17100	0.17530	0.17420	0.17530
1a7s_-1a8i_	0.19700	0.23080	0.20810	0.23080
1a7s_-1a8l_	0.18800	0.20140	0.19680	0.20140
1a7s_-1a8o_	0.33000	0.36360	0.35230	0.36360
1a7s_-1a8p_	0.18200	0.17990	0.16740	0.17990
1a7s_-1a8q_	0.18400	0.17990	0.17190	0.17990
1a7s_-1a8rA	0.16200	0.20140	0.19340	0.20140
1a7s_-1a8y_	0.15700	0.16180	0.15610	0.16180
1a7s_-1a99A	0.17900	0.16290	0.15380	0.16290
1a7s_-1a9nA	0.21100	0.19140	0.20060	0.20060
1a7s_-1a9xA	0.20400	0.21720	0.19230	0.21720
1a7s_-1a9xB	0.17100	0.17870	0.17760	0.17870
1a7s_-1aa6_	0.16200	0.21950	0.18210	0.21950
1a7s_-1aa7A	0.20700	0.20090	0.21040	0.21040
1a7s_-1aac_	0.24300	0.34760	0.34050	0.34760
1a7s_-1ab4_	0.17900	0.21490	0.22170	0.22170
1a7s_-1abrB	0.17200	0.19570	0.20250	0.20250
1a7s_-1abv_	0.35200	0.36670	0.36670	0.36670
1a7s_-1ac5_	0.18700	0.18210	0.18890	0.18890
1a7s_-1ac6A	0.27300	0.28640	0.27500	0.28640
1a7s_-1acc_	0.18600	0.22170	0.20360	0.22170
1a7s_-1acf_	0.26800	0.30600	0.28600	0.30600
1a7s_-1aco_	0.22300	0.20020	0.18780	0.20020
1a7s_-1acz_	0.28200	0.31480	0.29170	0.31480
1a7s_-1ad1A	0.15400	0.17530	0.15840	0.17530
1a7s_-1ad2_	0.15200	0.16520	0.15610	0.16520
1a7s_-1ad3A	0.19700	0.18330	0.16630	0.18330
1a7s_-1adn_	0.23900	0.27720	0.26900	0.27720
1a7s_-1adr_	0.28900	0.37830	0.39800	0.39800
1a7s_-1adt_	0.20400	0.20360	0.17080	0.20360
1a7s_-1ae9A	0.17000	0.23680	0.21490	0.23680
1a7s_-1aep_	0.19100	0.20920	0.20750	0.20920
1a7s_-1af7_	0.15300	0.17080	0.15950	0.17080
1a7s_-1af8_	0.27300	0.31100	0.32560	0.32560
1a7s_-1afj_	0.37500	0.41670	0.41320	0.41670
1a7s_-1afp_	0.41200	0.48530	0.47550	0.48530
1a7s_-1afrA	0.14900	0.18100	0.17650	0.18100
1a7s_-1afwA	0.17800	0.19000	0.19120	0.19120
1a7s_-1agg_	0.43800	0.46880	0.47920	0.47920
1a7s_-1agi_	0.23400	0.25600	0.26200	0.26200
1a7s_-1agjA	0.63000	0.63570	0.63800	0.63800
1a7s_-1agqA	0.27200	0.29400	0.28020	0.29400
1a7s_-1agrE	0.23600	0.27340	0.28520	0.28520
1a7s_-1ah7_	0.18400	0.17420	0.18330	0.18330
1a7s_-1aho_	0.39100	0.48830	0.48830	0.48830
1a7s_-1ahsA	0.25600	0.28770	0.25600	0.28770
1a7s_-1aihA	0.20000	0.20440	0.19120	0.20440
1a7s_-1ail_	0.32900	0.36070	0.33930	0.36070
1a7s_-1air_	0.18600	0.15840	0.17190	0.17190
1a7s_-1aisA	0.17000	0.18780	0.16990	0.18780
1a7s_-1aisB	0.17700	0.17880	0.18130	0.18130
1a7s_-1aiw_	0.43100	0.46370	0.46770	0.46770
1a7s_-1ajsA	0.18400	0.17870	0.17530	0.17870
1a7s_-1ak0_	0.18200	0.18210	0.17760	0.18210
1a7s_-1ak4C	0.22100	0.22930	0.20170	0.22930
1a7s_-1ak5_	0.19300	0.17650	0.17310	0.17650
1a7s_-1ak7_	0.17200	0.19970	0.23710	0.23710
1a7s_-1akhA	0.41300	0.50510	0.50510	0.50510
1a7s_-1akjD	0.27900	0.29170	0.28070	0.29170
1a7s_-1ako_	0.18800	0.17760	0.18100	0.18100
1a7s_-1akp_	0.23000	0.31360	0.25660	0.31360
1a7s_-1aky_	0.19500	0.18690	0.20410	0.20410
1a7s_-1al01	0.21900	0.23250	0.22900	0.23250
1a7s_-1al3_	0.16100	0.17080	0.18100	0.18100
1a7s_-1allA	0.16900	0.21720	0.19690	0.21720
1a7s_-1aln_	0.18900	0.19680	0.18780	0.19680
1a7s_-1alu_	0.22000	0.23890	0.18790	0.23890
1a7s_-1alvA	0.19400	0.17920	0.17920	0.17920
1a7s_-1aly_	0.23600	0.26880	0.26710	0.26880
1a7s_-1am2_	0.21400	0.22240	0.23200	0.23200
1a7s_-1am7A	0.20800	0.23170	0.21830	0.23170
1a7s_-1am9A	0.27200	0.30000	0.29690	0.30000
1a7s_-1amf_	0.15700	0.17990	0.16970	0.17990
1a7s_-1amk_	0.17000	0.20250	0.18550	0.20250
1a7s_-1amm_	0.21800	0.20980	0.20400	0.20980
1a7s_-1amp_	0.18300	0.17990	0.17420	0.17990
1a7s_-1amuA	0.24500	0.18330	0.17760	0.18330
1a7s_-1amx_	0.22700	0.25500	0.22500	0.25500
1a7s_-1an8_	0.18600	0.17480	0.16140	0.17480
1a7s_-1an9A	0.18900	0.19460	0.17990	0.19460
1a7s_-1aoa_	0.18400	0.16180	0.15950	0.16180
1a7s_-1aocA	0.15000	0.18710	0.18290	0.18710
1a7s_-1aoeA	0.16100	0.17580	0.17580	0.17580
1a7s_-1aohA	0.19600	0.25870	0.27100	0.27100
1a7s_-1aol_	0.18400	0.19570	0.20140	0.20140
1a7s_-1aop_	0.19500	0.20700	0.21040	0.21040
1a7s_-1aorA	0.17800	0.20020	0.17650	0.20020
1a7s_-1aoy_	0.30100	0.35260	0.35580	0.35580
1a7s_-1aozA	0.18700	0.20480	0.21610	0.21610
1a7s_-1ap8_	0.15600	0.17250	0.16430	0.17250
1a7s_-1apj_	0.34100	0.37840	0.36490	0.37840
1a7s_-1apmE	0.20000	0.19230	0.17080	0.19230
1a7s_-1apq_	0.33000	0.42450	0.40090	0.42450
1a7s_-1apxA	0.18700	0.17420	0.16290	0.17420
1a7s_-1aq0A	0.15800	0.18890	0.19120	0.19120
1a7s_-1aqb_	0.22100	0.25140	0.24290	0.25140
1a7s_-1aqcA	0.23100	0.24590	0.23970	0.24590
1a7s_-1aqe_	0.20000	0.28860	0.28860	0.28860
1a7s_-1aqt_	0.20200	0.25190	0.25930	0.25930
1a7s_-1aquA	0.18700	0.19340	0.17990	0.19340
1a7s_-1aqzA	0.24100	0.24650	0.23770	0.24650
1a7s_-1arb_	0.60500	0.61540	0.61540	0.61540
1a7s_-1aru_	0.19700	0.18550	0.18890	0.18890
1a7s_-1ash_	0.21100	0.25170	0.24320	0.25170
1a7s_-1ast_	0.15600	0.17000	0.17500	0.17500
1a7s_-1at0_	0.27600	0.27290	0.23940	0.27290
1a7s_-1at3A	0.18300	0.18550	0.18320	0.18550
1a7s_-1atb_	0.31500	0.39520	0.41940	0.41940
1a7s_-1atg_	0.15800	0.17760	0.15720	0.17760
1a7s_-1atiA	0.17600	0.21380	0.18210	0.21380
1a7s_-1atx_	0.44000	0.49460	0.45650	0.49460
1a7s_-1atzA	0.22600	0.20650	0.20110	0.20650
1a7s_-1au1A	0.23200	0.20030	0.18520	0.20030
1a7s_-1aua_	0.16400	0.16740	0.15610	0.16740
1a7s_-1auiA	0.18200	0.17310	0.17650	0.17650
1a7s_-1auiB	0.17100	0.19550	0.18480	0.19550
1a7s_-1auk_	0.18800	0.19910	0.20700	0.20700
1a7s_-1auoA	0.17800	0.17430	0.17660	0.17660
1a7s_-1autC	0.84700	0.85070	0.85070	0.85070
1a7s_-1autL	0.29200	0.30730	0.29950	0.30730
1a7s_-1auvA	0.17000	0.17420	0.17650	0.17650
1a7s_-1auyA	0.18100	0.20550	0.20550	0.20550
1a7s_-1auz_	0.25000	0.25220	0.25220	0.25220
1a7s_-1avaA	0.17000	0.19000	0.19120	0.19120
1a7s_-1avaC	0.20300	0.20580	0.22240	0.22240
1a7s_-1avgI	0.24500	0.26410	0.26060	0.26410
1a7s_-1avpA	0.17000	0.18140	0.17400	0.18140
1a7s_-1avqA	0.18000	0.19340	0.16400	0.19340
1a7s_-1aw0_	0.33000	0.43400	0.43060	0.43400
1a7s_-1aw9_	0.14600	0.17250	0.17360	0.17360
1a7s_-1awcB	0.15200	0.23040	0.22390	0.23040
1a7s_-1awj_	0.33800	0.40910	0.39610	0.40910
1a7s_-1ax4A	0.18600	0.17990	0.18550	0.18550
1a7s_-1ax8_	0.21700	0.23270	0.23650	0.23650
1a7s_-1axcA	0.20200	0.16060	0.17650	0.17650
1a7s_-1axiB	0.16200	0.17540	0.17670	0.17670
1a7s_-1axn_	0.14400	0.16290	0.14930	0.16290
1a7tA-1a7vA	0.24400	0.32600	0.32000	0.32600
1a7tA-1a81A	0.16500	0.19270	0.16520	0.19270
1a7tA-1a8d_	0.20800	0.19930	0.20590	0.20590
1a7tA-1a8e_	0.21700	0.22800	0.21260	0.22800
1a7tA-1a8h_	0.18700	0.20930	0.21810	0.21810
1a7tA-1a8i_	0.24700	0.24780	0.24560	0.24780
1a7tA-1a8l_	0.18600	0.19030	0.18140	0.19030
1a7tA-1a8o_	0.40500	0.40910	0.41670	0.41670
1a7tA-1a8p_	0.23500	0.24340	0.20930	0.24340
1a7tA-1a8q_	0.25100	0.22470	0.24670	0.24670
1a7tA-1a8rA	0.19200	0.18780	0.19460	0.19460
1a7tA-1a8y_	0.18100	0.18280	0.17620	0.18280
1a7tA-1a99A	0.20000	0.20810	0.17730	0.20810
1a7tA-1a9nA	0.24500	0.25930	0.24540	0.25930
1a7tA-1a9xA	0.23800	0.22250	0.24890	0.24890
1a7tA-1a9xB	0.18800	0.20150	0.20700	0.20700
1a7tA-1aa6_	0.24200	0.23900	0.23240	0.23900
1a7tA-1aa7A	0.26100	0.24840	0.24840	0.24840
1a7tA-1aac_	0.27600	0.32860	0.32140	0.32860
1a7tA-1ab4_	0.21500	0.23020	0.20370	0.23020
1a7tA-1abrB	0.16700	0.19600	0.15640	0.19600
1a7tA-1abv_	0.34800	0.37620	0.38570	0.38570
1a7tA-1ac5_	0.24700	0.24230	0.22580	0.24230
1a7tA-1ac6A	0.28600	0.28640	0.28180	0.28640
1a7tA-1acc_	0.18300	0.19930	0.19490	0.19930
1a7tA-1acf_	0.31200	0.33000	0.32800	0.33000
1a7tA-1aco_	0.22800	0.22360	0.19710	0.22360
1a7tA-1acz_	0.24500	0.27550	0.28010	0.28010
1a7tA-1ad1A	0.24800	0.23240	0.23900	0.23900
1a7tA-1ad2_	0.18200	0.18420	0.18750	0.18750
1a7tA-1ad3A	0.24300	0.24230	0.23350	0.24230
1a7tA-1adn_	0.29100	0.30430	0.29620	0.30430
1a7tA-1adr_	0.29300	0.36510	0.36180	0.36510
1a7tA-1adt_	0.20900	0.17730	0.17400	0.17730
1a7tA-1ae9A	0.20300	0.21200	0.21930	0.21930
1a7tA-1aep_	0.21200	0.24840	0.25000	0.25000
1a7tA-1af7_	0.22100	0.20930	0.20370	0.20930
1a7tA-1af8_	0.32600	0.34010	0.32270	0.34010
1a7tA-1afj_	0.39200	0.39930	0.40280	0.40280
1a7tA-1afp_	0.37700	0.46570	0.46570	0.46570
1a7tA-1afrA	0.25600	0.23570	0.24670	0.24670
1a7tA-1afwA	0.21900	0.24890	0.25220	0.25220
1a7tA-1agg_	0.40100	0.41670	0.44790	0.44790
1a7tA-1agi_	0.24200	0.28600	0.28000	0.28600
1a7tA-1agjA	0.16300	0.18390	0.18280	0.18390
1a7tA-1agqA	0.26600	0.35440	0.34890	0.35440
1a7tA-1agrE	0.29100	0.30860	0.29880	0.30860
1a7tA-1ah7_	0.18200	0.17840	0.17950	0.17950
1a7tA-1aho_	0.41800	0.43360	0.43360	0.43360
1a7tA-1ahsA	0.25600	0.26980	0.27180	0.27180
1a7tA-1aihA	0.22800	0.21620	0.21470	0.21620
1a7tA-1ail_	0.44600	0.42860	0.45360	0.45360
1a7tA-1air_	0.23500	0.23790	0.21480	0.23790
1a7tA-1aisA	0.22200	0.22930	0.24030	0.24030
1a7tA-1aisB	0.20200	0.20340	0.20080	0.20340
1a7tA-1aiw_	0.37100	0.36690	0.38710	0.38710
1a7tA-1ajsA	0.23900	0.22360	0.22580	0.22580
1a7tA-1ak0_	0.17400	0.18280	0.18170	0.18280
1a7tA-1ak4C	0.22600	0.24480	0.24660	0.24660
1a7tA-1ak5_	0.22100	0.22140	0.23570	0.23570
1a7tA-1ak7_	0.21300	0.23850	0.22990	0.23850
1a7tA-1akhA	0.45400	0.60200	0.59690	0.60200
1a7tA-1akjD	0.27900	0.28950	0.29390	0.29390
1a7tA-1ako_	0.25700	0.23900	0.24560	0.24560
1a7tA-1akp_	0.23900	0.26320	0.26320	0.26320
1a7tA-1aky_	0.21100	0.22480	0.20870	0.22480
1a7tA-1al01	0.26400	0.27450	0.27970	0.27970
1a7tA-1al3_	0.18400	0.18060	0.16520	0.18060
1a7tA-1allA	0.23300	0.25780	0.27190	0.27190
1a7tA-1aln_	0.23200	0.20590	0.22030	0.22030
1a7tA-1alu_	0.26400	0.27390	0.27550	0.27550
1a7tA-1alvA	0.20200	0.21390	0.20230	0.21390
1a7tA-1aly_	0.21200	0.21060	0.21580	0.21580
1a7tA-1am2_	0.19300	0.19750	0.17400	0.19750
1a7tA-1am7A	0.25300	0.24330	0.24170	0.24330
1a7tA-1am9A	0.39100	0.39370	0.40310	0.40310
1a7tA-1amf_	0.18200	0.17180	0.15750	0.17180
1a7tA-1amk_	0.21600	0.21040	0.20150	0.21040
1a7tA-1amm_	0.17500	0.18680	0.22990	0.22990
1a7tA-1amp_	0.21900	0.22250	0.22360	0.22360
1a7tA-1amuA	0.22100	0.21590	0.23130	0.23130
1a7tA-1amx_	0.24700	0.25670	0.25170	0.25670
1a7tA-1an8_	0.19400	0.19780	0.17480	0.19780
1a7tA-1an9A	0.23200	0.21480	0.20930	0.21480
1a7tA-1aoa_	0.14900	0.17730	0.18390	0.18390
1a7tA-1aocA	0.16900	0.18430	0.18710	0.18710
1a7tA-1aoeA	0.24600	0.23180	0.22530	0.23180
1a7tA-1aohA	0.23300	0.23600	0.23780	0.23780
1a7tA-1aol_	0.14800	0.15750	0.16300	0.16300
1a7tA-1aop_	0.20500	0.21260	0.20370	0.21260
1a7tA-1aorA	0.27100	0.23900	0.23680	0.23900
1a7tA-1aoy_	0.33000	0.33970	0.36220	0.36220
1a7tA-1aozA	0.21700	0.23790	0.22140	0.23790
1a7tA-1ap8_	0.17000	0.20540	0.17840	0.20540
1a7tA-1apj_	0.33100	0.34800	0.34460	0.34800
1a7tA-1apmE	0.17200	0.19600	0.17730	0.19600
1a7tA-1apq_	0.35400	0.39620	0.38680	0.39620
1a7tA-1apxA	0.18800	0.17840	0.17950	0.17950
1a7tA-1aq0A	0.23500	0.23460	0.23240	0.23460
1a7tA-1aqb_	0.27600	0.26710	0.26430	0.26710
1a7tA-1aqcA	0.31800	0.33470	0.32640	0.33470
1a7tA-1aqe_	0.29500	0.28640	0.26590	0.28640
1a7tA-1aqt_	0.24800	0.26110	0.26480	0.26480
1a7tA-1aquA	0.21800	0.21920	0.22140	0.22140
1a7tA-1aqzA	0.18700	0.22710	0.22540	0.22710
1a7tA-1arb_	0.17500	0.18500	0.17950	0.18500
1a7tA-1aru_	0.20400	0.22030	0.19600	0.22030
1a7tA-1ash_	0.29400	0.30780	0.29080	0.30780
1a7tA-1ast_	0.19100	0.18500	0.20370	0.20370
1a7tA-1at0_	0.20200	0.21650	0.22010	0.22010
1a7tA-1at3A	0.19000	0.19350	0.18320	0.19350
1a7tA-1atb_	0.34700	0.37100	0.36690	0.37100
1a7tA-1atg_	0.19900	0.19930	0.18170	0.19930
1a7tA-1atiA	0.19700	0.18280	0.19160	0.19160
1a7tA-1atx_	0.37500	0.41850	0.41850	0.41850
1a7tA-1atzA	0.24000	0.24320	0.25270	0.25270
1a7tA-1au1A	0.21400	0.25150	0.24850	0.25150
1a7tA-1aua_	0.24900	0.22580	0.22030	0.22580
1a7tA-1auiA	0.23600	0.22360	0.24890	0.24890
1a7tA-1auiB	0.22300	0.21060	0.21360	0.21360
1a7tA-1auk_	0.22600	0.23460	0.25880	0.25880
1a7tA-1auoA	0.27500	0.28100	0.27520	0.28100
1a7tA-1autC	0.18000	0.20480	0.17730	0.20480
1a7tA-1autL	0.27300	0.29690	0.28390	0.29690
1a7tA-1auvA	0.18700	0.20930	0.20150	0.20930
1a7tA-1auyA	0.18300	0.18250	0.19170	0.19170
1a7tA-1auz_	0.42500	0.44180	0.43100	0.44180
1a7tA-1avaA	0.22800	0.23350	0.22470	0.23350
1a7tA-1avaC	0.17000	0.21410	0.17820	0.21410
1a7tA-1avgI	0.24300	0.25530	0.25530	0.25530
1a7tA-1avpA	0.28200	0.28190	0.29530	0.29530
1a7tA-1avqA	0.16100	0.17730	0.17620	0.17730
1a7tA-1aw0_	0.40600	0.42710	0.40970	0.42710
1a7tA-1aw9_	0.19200	0.19910	0.19680	0.19910
1a7tA-1awcB	0.29200	0.30390	0.27610	0.30390
1a7tA-1awj_	0.27300	0.32790	0.33440	0.33440
1a7tA-1ax4A	0.25800	0.24450	0.26210	0.26210
1a7tA-1ax8_	0.33800	0.35380	0.35380	0.35380
1a7tA-1axcA	0.17800	0.18500	0.17840	0.18500
1a7tA-1axiB	0.19900	0.18190	0.19630	0.19630
1a7tA-1axn_	0.20200	0.19930	0.22360	0.22360
1a7vA-1a81A	0.26800	0.26000	0.25600	0.26000
1a7vA-1a8d_	0.19000	0.33000	0.30800	0.33000
1a7vA-1a8e_	0.27600	0.28200	0.28000	0.28200
1a7vA-1a8h_	0.42200	0.43400	0.39800	0.43400
1a7vA-1a8i_	0.33800	0.34000	0.34800	0.34800
1a7vA-1a8l_	0.26400	0.28200	0.28000	0.28200
1a7vA-1a8o_	0.37500	0.46970	0.46590	0.46970
1a7vA-1a8p_	0.20800	0.25000	0.25400	0.25400
1a7vA-1a8q_	0.29600	0.28600	0.27200	0.28600
1a7vA-1a8rA	0.26800	0.26200	0.25800	0.26200
1a7vA-1a8y_	0.28200	0.28400	0.28000	0.28400
1a7vA-1a99A	0.26200	0.28600	0.30000	0.30000
1a7vA-1a9nA	0.19600	0.21800	0.21200	0.21800
1a7vA-1a9xA	0.30800	0.32800	0.29000	0.32800
1a7vA-1a9xB	0.27200	0.28800	0.30000	0.30000
1a7vA-1aa6_	0.28000	0.31600	0.25600	0.31600
1a7vA-1aa7A	0.32800	0.34000	0.33800	0.34000
1a7vA-1aac_	0.24000	0.24760	0.25240	0.25240
1a7vA-1ab4_	0.38600	0.39400	0.39400	0.39400
1a7vA-1abrB	0.22800	0.22400	0.22200	0.22400
1a7vA-1abv_	0.29800	0.32380	0.33570	0.33570
1a7vA-1ac5_	0.31600	0.32600	0.30600	0.32600
1a7vA-1ac6A	0.26600	0.26360	0.27050	0.27050
1a7vA-1acc_	0.27400	0.28400	0.26400	0.28400
1a7vA-1acf_	0.23800	0.24800	0.24400	0.24800
1a7vA-1aco_	0.29000	0.30000	0.29200	0.30000
1a7vA-1acz_	0.21300	0.26850	0.26160	0.26850
1a7vA-1ad1A	0.24800	0.27600	0.26800	0.27600
1a7vA-1ad2_	0.29600	0.30600	0.27000	0.30600
1a7vA-1ad3A	0.38800	0.40400	0.40200	0.40400
1a7vA-1adn_	0.22800	0.25820	0.24180	0.25820
1a7vA-1adr_	0.30900	0.38160	0.38160	0.38160
1a7vA-1adt_	0.28800	0.32400	0.28000	0.32400
1a7vA-1ae9A	0.23400	0.26800	0.25200	0.26800
1a7vA-1aep_	0.43000	0.42600	0.40600	0.42600
1a7vA-1af7_	0.21800	0.25800	0.26200	0.26200
1a7vA-1af8_	0.31100	0.37210	0.38950	0.38950
1a7vA-1afj_	0.35800	0.36460	0.36110	0.36460
1a7vA-1afp_	0.30400	0.35780	0.33330	0.35780
1a7vA-1afrA	0.41000	0.42000	0.41600	0.42000
1a7vA-1afwA	0.37000	0.36200	0.31800	0.36200
1a7vA-1agg_	0.38000	0.39060	0.41670	0.41670
1a7vA-1agi_	0.24400	0.25000	0.24600	0.25000
1a7vA-1agjA	0.27400	0.27800	0.28000	0.28000
1a7vA-1agqA	0.20900	0.26650	0.26100	0.26650
1a7vA-1agrE	0.35400	0.38800	0.38400	0.38800
1a7vA-1ah7_	0.32600	0.34200	0.34200	0.34200
1a7vA-1aho_	0.32800	0.37890	0.37110	0.37890
1a7vA-1ahsA	0.25600	0.26000	0.26000	0.26000
1a7vA-1aihA	0.24000	0.25000	0.26800	0.26800
1a7vA-1ail_	0.52500	0.54290	0.54290	0.54290
1a7vA-1air_	0.31400	0.32800	0.30200	0.32800
1a7vA-1aisA	0.25000	0.26400	0.26400	0.26400
1a7vA-1aisB	0.26600	0.25400	0.26800	0.26800
1a7vA-1aiw_	0.33100	0.36290	0.35080	0.36290
1a7vA-1ajsA	0.33400	0.34400	0.34200	0.34400
1a7vA-1ak0_	0.35600	0.36200	0.33000	0.36200
1a7vA-1ak4C	0.27600	0.32200	0.31800	0.32200
1a7vA-1ak5_	0.26600	0.29200	0.26200	0.29200
1a7vA-1ak7_	0.28600	0.29600	0.30200	0.30200
1a7vA-1akhA	0.42300	0.52550	0.52550	0.52550
1a7vA-1akjD	0.20000	0.26540	0.26970	0.26970
1a7vA-1ako_	0.32200	0.32200	0.31200	0.32200
1a7vA-1akp_	0.22400	0.24120	0.23680	0.24120
1a7vA-1aky_	0.30400	0.28000	0.28800	0.28800
1a7vA-1al01	0.25400	0.26000	0.25000	0.26000
1a7vA-1al3_	0.25600	0.25800	0.28000	0.28000
1a7vA-1allA	0.33200	0.33600	0.31600	0.33600
1a7vA-1aln_	0.28600	0.26400	0.24600	0.26400
1a7vA-1alu_	0.40200	0.35600	0.40600	0.40600
1a7vA-1alvA	0.30200	0.29800	0.29600	0.29800
1a7vA-1aly_	0.25000	0.25400	0.22600	0.25400
1a7vA-1am2_	0.22000	0.25400	0.27200	0.27200
1a7vA-1am7A	0.21200	0.24400	0.24200	0.24400
1a7vA-1am9A	0.35900	0.36250	0.36560	0.36560
1a7vA-1amf_	0.27800	0.26400	0.27800	0.27800
1a7vA-1amk_	0.28200	0.28800	0.25600	0.28800
1a7vA-1amm_	0.19200	0.22200	0.20600	0.22200
1a7vA-1amp_	0.32200	0.32200	0.30000	0.32200
1a7vA-1amuA	0.25800	0.28000	0.26800	0.28000
1a7vA-1amx_	0.23200	0.23600	0.24400	0.24400
1a7vA-1an8_	0.29800	0.31400	0.31800	0.31800
1a7vA-1an9A	0.28800	0.27800	0.29600	0.29600
1a7vA-1aoa_	0.31000	0.30200	0.30600	0.30600
1a7vA-1aocA	0.23000	0.24000	0.24200	0.24200
1a7vA-1aoeA	0.28000	0.29000	0.23400	0.29000
1a7vA-1aohA	0.22400	0.21400	0.23600	0.23600
1a7vA-1aol_	0.30200	0.32600	0.31600	0.32600
1a7vA-1aop_	0.29000	0.30200	0.29000	0.30200
1a7vA-1aorA	0.31600	0.32600	0.32400	0.32600
1a7vA-1aoy_	0.33700	0.38460	0.38460	0.38460
1a7vA-1aozA	0.28000	0.27600	0.27600	0.27600
1a7vA-1ap8_	0.28400	0.28400	0.26600	0.28400
1a7vA-1apj_	0.25700	0.29050	0.30740	0.30740
1a7vA-1apmE	0.32600	0.34800	0.37600	0.37600
1a7vA-1apq_	0.35400	0.38680	0.35850	0.38680
1a7vA-1apxA	0.29800	0.32400	0.33400	0.33400
1a7vA-1aq0A	0.26800	0.28400	0.28800	0.28800
1a7vA-1aqb_	0.22000	0.22600	0.22800	0.22800
1a7vA-1aqcA	0.24200	0.27690	0.27690	0.27690
1a7vA-1aqe_	0.29100	0.29770	0.29550	0.29770
1a7vA-1aqt_	0.25400	0.28800	0.28800	0.28800
1a7vA-1aquA	0.25800	0.29800	0.26400	0.29800
1a7vA-1aqzA	0.21000	0.25000	0.24600	0.25000
1a7vA-1arb_	0.27200	0.26400	0.25200	0.26400
1a7vA-1aru_	0.31800	0.34400	0.34200	0.34400
1a7vA-1ash_	0.28800	0.29800	0.29600	0.29800
1a7vA-1ast_	0.28800	0.25600	0.27800	0.27800
1a7vA-1at0_	0.22400	0.24200	0.20000	0.24200
1a7vA-1at3A	0.22800	0.25600	0.25800	0.25800
1a7vA-1atb_	0.30200	0.30650	0.30650	0.30650
1a7vA-1atg_	0.27400	0.26400	0.27000	0.27000
1a7vA-1atiA	0.30800	0.30800	0.31600	0.31600
1a7vA-1atx_	0.37000	0.39670	0.38590	0.39670
1a7vA-1atzA	0.31200	0.32400	0.33400	0.33400
1a7vA-1au1A	0.37400	0.38200	0.37600	0.38200
1a7vA-1aua_	0.30800	0.28600	0.26600	0.28600
1a7vA-1auiA	0.26800	0.30400	0.34800	0.34800
1a7vA-1auiB	0.25600	0.27200	0.25800	0.27200
1a7vA-1auk_	0.27600	0.30800	0.31200	0.31200
1a7vA-1auoA	0.30800	0.31400	0.30000	0.31400
1a7vA-1autC	0.25000	0.27200	0.25600	0.27200
1a7vA-1autL	0.20800	0.22140	0.22920	0.22920
1a7vA-1auvA	0.22800	0.26800	0.26600	0.26800
1a7vA-1auyA	0.25400	0.25400	0.25800	0.25800
1a7vA-1auz_	0.27200	0.30390	0.28880	0.30390
1a7vA-1avaA	0.29400	0.29800	0.30600	0.30600
1a7vA-1avaC	0.21000	0.25400	0.23200	0.25400
1a7vA-1avgI	0.21800	0.21600	0.19000	0.21600
1a7vA-1avpA	0.29800	0.30400	0.30800	0.30800
1a7vA-1avqA	0.28600	0.28200	0.28200	0.28200
1a7vA-1aw0_	0.36500	0.39930	0.39930	0.39930
1a7vA-1aw9_	0.36200	0.37200	0.37200	0.37200
1a7vA-1awcB	0.19600	0.24000	0.23400	0.24000
1a7vA-1awj_	0.21100	0.23700	0.28250	0.28250
1a7vA-1ax4A	0.31200	0.31800	0.31400	0.31800
1a7vA-1ax8_	0.37800	0.39200	0.39000	0.39200
1a7vA-1axcA	0.28800	0.28400	0.29400	0.29400
1a7vA-1axiB	0.20600	0.21600	0.22200	0.22200
1a7vA-1axn_	0.27200	0.28400	0.26800	0.28400
1a81A-1a8d_	0.17900	0.18900	0.18110	0.18900
1a81A-1a8e_	0.16700	0.17520	0.16240	0.17520
1a81A-1a8h_	0.17700	0.18500	0.18410	0.18500
1a81A-1a8i_	0.19800	0.20180	0.18010	0.20180
1a81A-1a8l_	0.14200	0.16810	0.15150	0.16810
1a81A-1a8o_	0.45500	0.45830	0.42420	0.45830
1a81A-1a8p_	0.16400	0.15350	0.15850	0.15850
1a81A-1a8q_	0.16200	0.16240	0.16930	0.16930
1a81A-1a8rA	0.17500	0.15840	0.16630	0.16630
1a81A-1a8y_	0.14700	0.15750	0.18010	0.18010
1a81A-1a99A	0.16200	0.17320	0.15940	0.17320
1a81A-1a9nA	0.18700	0.18520	0.16980	0.18520
1a81A-1a9xA	0.19900	0.21650	0.19090	0.21650
1a81A-1a9xB	0.17800	0.17720	0.17030	0.17720
1a81A-1aa6_	0.21300	0.19690	0.19000	0.19690
1a81A-1aa7A	0.21400	0.21990	0.19620	0.21990
1a81A-1aac_	0.24300	0.28810	0.26900	0.28810
1a81A-1ab4_	0.19400	0.18900	0.15450	0.18900
1a81A-1abrB	0.19000	0.15650	0.19000	0.19000
1a81A-1abv_	0.25500	0.31670	0.28810	0.31670
1a81A-1ac5_	0.21800	0.22930	0.20280	0.22930
1a81A-1ac6A	0.28900	0.29550	0.27270	0.29550
1a81A-1acc_	0.19500	0.18010	0.18410	0.18410
1a81A-1acf_	0.29200	0.30200	0.30200	0.30200
1a81A-1aco_	0.21000	0.22240	0.19290	0.22240
1a81A-1acz_	0.24500	0.31020	0.29170	0.31020
1a81A-1ad1A	0.17000	0.15850	0.16140	0.16140
1a81A-1ad2_	0.16100	0.15960	0.15850	0.15960
1a81A-1ad3A	0.16800	0.18600	0.19000	0.19000
1a81A-1adn_	0.27200	0.29620	0.25820	0.29620
1a81A-1adr_	0.34200	0.36180	0.35530	0.36180
1a81A-1adt_	0.15300	0.16040	0.15060	0.16040
1a81A-1ae9A	0.19700	0.21490	0.19880	0.21490
1a81A-1aep_	0.24300	0.24510	0.23200	0.24510
1a81A-1af7_	0.14900	0.17030	0.13980	0.17030
1a81A-1af8_	0.31400	0.37500	0.33430	0.37500
1a81A-1afj_	0.30200	0.37150	0.37150	0.37150
1a81A-1afp_	0.47100	0.50000	0.50000	0.50000
1a81A-1afrA	0.16800	0.16540	0.15650	0.16540
1a81A-1afwA	0.17700	0.17030	0.17320	0.17320
1a81A-1agg_	0.39600	0.40100	0.42190	0.42190
1a81A-1agi_	0.30400	0.30400	0.30800	0.30800
1a81A-1agjA	0.15100	0.14880	0.14360	0.14880
1a81A-1agqA	0.24200	0.28570	0.26650	0.28570
1a81A-1agrE	0.25000	0.23440	0.22660	0.23440
1a81A-1ah7_	0.15300	0.17350	0.16630	0.17350
1a81A-1aho_	0.37900	0.41410	0.41410	0.41410
1a81A-1ahsA	0.23200	0.27180	0.27180	0.27180
1a81A-1aihA	0.20700	0.21180	0.21180	0.21180
1a81A-1ail_	0.37500	0.41070	0.41790	0.41790
1a81A-1air_	0.16700	0.15850	0.14470	0.15850
1a81A-1aisA	0.17700	0.21820	0.20300	0.21820
1a81A-1aisB	0.21100	0.20340	0.20470	0.20470
1a81A-1aiw_	0.37900	0.40320	0.42340	0.42340
1a81A-1ajsA	0.18000	0.21460	0.19880	0.21460
1a81A-1ak0_	0.16800	0.18310	0.15450	0.18310
1a81A-1ak4C	0.24800	0.28100	0.28280	0.28280
1a81A-1ak5_	0.17100	0.18010	0.17220	0.18010
1a81A-1ak7_	0.19700	0.20550	0.19680	0.20550
1a81A-1akhA	0.40300	0.46430	0.43880	0.46430
1a81A-1akjD	0.29800	0.31140	0.30040	0.31140
1a81A-1ako_	0.15300	0.15940	0.14370	0.15940
1a81A-1akp_	0.25000	0.25440	0.24340	0.25440
1a81A-1aky_	0.16500	0.19720	0.18460	0.19720
1a81A-1al01	0.23100	0.21850	0.21680	0.21850
1a81A-1al3_	0.15500	0.17620	0.17300	0.17620
1a81A-1allA	0.21900	0.22810	0.24530	0.24530
1a81A-1aln_	0.16900	0.16630	0.15060	0.16630
1a81A-1alu_	0.19400	0.21660	0.20860	0.21660
1a81A-1alvA	0.23700	0.23840	0.22830	0.23840
1a81A-1aly_	0.20900	0.22260	0.21060	0.22260
1a81A-1am2_	0.19500	0.17130	0.19610	0.19610
1a81A-1am7A	0.29000	0.26000	0.24170	0.26000
1a81A-1am9A	0.32800	0.33440	0.30000	0.33440
1a81A-1amf_	0.15900	0.20450	0.17320	0.20450
1a81A-1amk_	0.13800	0.16000	0.15300	0.16000
1a81A-1amm_	0.23900	0.20550	0.23130	0.23130
1a81A-1amp_	0.15600	0.17220	0.16140	0.17220
1a81A-1amuA	0.21500	0.22740	0.19090	0.22740
1a81A-1amx_	0.23700	0.24170	0.20670	0.24170
1a81A-1an8_	0.21400	0.20510	0.21840	0.21840
1a81A-1an9A	0.15900	0.17620	0.15350	0.17620
1a81A-1aoa_	0.17600	0.15590	0.17910	0.17910
1a81A-1aocA	0.17700	0.19290	0.17710	0.19290
1a81A-1aoeA	0.19700	0.18620	0.22400	0.22400
1a81A-1aohA	0.20300	0.21850	0.23250	0.23250
1a81A-1aol_	0.15000	0.14760	0.17950	0.17950
1a81A-1aop_	0.21400	0.19490	0.18110	0.19490
1a81A-1aorA	0.21400	0.23720	0.23430	0.23720
1a81A-1aoy_	0.34900	0.37820	0.34620	0.37820
1a81A-1aozA	0.16000	0.18700	0.17320	0.18700
1a81A-1ap8_	0.16900	0.16900	0.15610	0.16900
1a81A-1apj_	0.27700	0.33780	0.33110	0.33780
1a81A-1apmE	0.17100	0.18010	0.14070	0.18010
1a81A-1apq_	0.35800	0.38680	0.37740	0.38680
1a81A-1apxA	0.16100	0.16970	0.13550	0.16970
1a81A-1aq0A	0.17500	0.15060	0.15550	0.15550
1a81A-1aqb_	0.26100	0.26570	0.26000	0.26570
1a81A-1aqcA	0.24000	0.27070	0.25000	0.27070
1a81A-1aqe_	0.24800	0.27050	0.27730	0.27730
1a81A-1aqt_	0.29300	0.30740	0.29070	0.30740
1a81A-1aquA	0.17700	0.15260	0.16540	0.16540
1a81A-1aqzA	0.22000	0.23060	0.21650	0.23060
1a81A-1arb_	0.15400	0.15260	0.15750	0.15750
1a81A-1aru_	0.16700	0.17720	0.16240	0.17720
1a81A-1ash_	0.23000	0.24150	0.20920	0.24150
1a81A-1ast_	0.15900	0.18250	0.17500	0.18250
1a81A-1at0_	0.19900	0.22540	0.20600	0.22540
1a81A-1at3A	0.17200	0.17510	0.15780	0.17510
1a81A-1atb_	0.30600	0.36290	0.34680	0.36290
1a81A-1atg_	0.16200	0.20240	0.17320	0.20240
1a81A-1atiA	0.17700	0.17520	0.17910	0.17910
1a81A-1atx_	0.34800	0.41850	0.37500	0.41850
1a81A-1atzA	0.20100	0.22960	0.22960	0.22960
1a81A-1au1A	0.19000	0.21540	0.20780	0.21540
1a81A-1aua_	0.15200	0.15650	0.15750	0.15750
1a81A-1auiA	0.17800	0.18210	0.18310	0.18310
1a81A-1auiB	0.19800	0.20150	0.21060	0.21060
1a81A-1auk_	0.18800	0.19190	0.17810	0.19190
1a81A-1auoA	0.16200	0.18460	0.20180	0.20180
1a81A-1autC	0.16100	0.17260	0.17150	0.17260
1a81A-1autL	0.32600	0.33070	0.33850	0.33850
1a81A-1auvA	0.14100	0.15550	0.15160	0.15550
1a81A-1auyA	0.17500	0.19630	0.18400	0.19630
1a81A-1auz_	0.27400	0.28230	0.26080	0.28230
1a81A-1avaA	0.15600	0.17520	0.15550	0.17520
1a81A-1avaC	0.16400	0.20300	0.18780	0.20300
1a81A-1avgI	0.23900	0.25180	0.25180	0.25180
1a81A-1avpA	0.22100	0.22300	0.23410	0.23410
1a81A-1avqA	0.17200	0.16340	0.16890	0.16890
1a81A-1aw0_	0.34000	0.39930	0.40280	0.40280
1a81A-1aw9_	0.16100	0.17710	0.18170	0.18170
1a81A-1awcB	0.18000	0.19440	0.19120	0.19440
1a81A-1awj_	0.28900	0.33120	0.29870	0.33120
1a81A-1ax4A	0.21700	0.19390	0.17420	0.19390
1a81A-1ax8_	0.22900	0.24620	0.22500	0.24620
1a81A-1axcA	0.19500	0.20180	0.16060	0.20180
1a81A-1axiB	0.19800	0.20420	0.20420	0.20420
1a81A-1axn_	0.15600	0.14960	0.14270	0.14960
1a8d_-1a8e_	0.14100	0.13750	0.16110	0.16110
1a8d_-1a8h_	0.13300	0.10180	0.10670	0.10670
1a8d_-1a8i_	0.17100	0.13160	0.12940	0.13160
1a8d_-1a8l_	0.18000	0.18690	0.17040	0.18690
1a8d_-1a8o_	0.36400	0.43560	0.40530	0.43560
1a8d_-1a8p_	0.18200	0.18580	0.19460	0.19460
1a8d_-1a8q_	0.14700	0.15880	0.15420	0.15880
1a8d_-1a8rA	0.19000	0.20360	0.18440	0.20360
1a8d_-1a8y_	0.14600	0.14500	0.15460	0.15460
1a8d_-1a99A	0.15200	0.13640	0.12460	0.13640
1a8d_-1a9nA	0.24700	0.22530	0.21600	0.22530
1a8d_-1a9xA	0.13900	0.14210	0.13830	0.14210
1a8d_-1a9xB	0.15400	0.16010	0.13030	0.16010
1a8d_-1aa6_	0.12600	0.10620	0.13610	0.13610
1a8d_-1aa7A	0.23300	0.23580	0.22780	0.23580
1a8d_-1aac_	0.23100	0.31670	0.29050	0.31670
1a8d_-1ab4_	0.14500	0.13610	0.11560	0.13610
1a8d_-1abrB	0.29500	0.31090	0.26310	0.31090
1a8d_-1abv_	0.29300	0.32860	0.31900	0.32860
1a8d_-1ac5_	0.12700	0.11060	0.11620	0.11620
1a8d_-1ac6A	0.23600	0.36360	0.34550	0.36360
1a8d_-1acc_	0.12300	0.13220	0.12720	0.13220
1a8d_-1acf_	0.35800	0.37000	0.33400	0.37000
1a8d_-1aco_	0.14300	0.13000	0.14440	0.14440
1a8d_-1acz_	0.26900	0.33800	0.33560	0.33800
1a8d_-1ad1A	0.17300	0.17330	0.15810	0.17330
1a8d_-1ad2_	0.17500	0.18750	0.16630	0.18750
1a8d_-1ad3A	0.12200	0.11210	0.11770	0.11770
1a8d_-1adn_	0.29100	0.31790	0.29620	0.31790
1a8d_-1adr_	0.30900	0.32240	0.30920	0.32240
1a8d_-1adt_	0.12800	0.14450	0.15370	0.15370
1a8d_-1ae9A	0.22400	0.21490	0.21930	0.21930
1a8d_-1aep_	0.23500	0.24670	0.25820	0.25820
1a8d_-1af7_	0.17200	0.17610	0.16610	0.17610
1a8d_-1af8_	0.32300	0.34300	0.34010	0.34300
1a8d_-1afj_	0.37500	0.42360	0.40970	0.42360
1a8d_-1afp_	0.39200	0.51960	0.51470	0.51960
1a8d_-1afrA	0.12800	0.14060	0.12540	0.14060
1a8d_-1afwA	0.14200	0.12560	0.11350	0.12560
1a8d_-1agg_	0.38500	0.45830	0.48440	0.48440
1a8d_-1agi_	0.25000	0.27000	0.26000	0.27000
1a8d_-1agjA	0.17300	0.17770	0.17050	0.17770
1a8d_-1agqA	0.27700	0.31870	0.27750	0.31870
1a8d_-1agrE	0.24000	0.28910	0.25590	0.28910
1a8d_-1ah7_	0.16100	0.17550	0.15200	0.17550
1a8d_-1aho_	0.34400	0.41800	0.39450	0.41800
1a8d_-1ahsA	0.33500	0.36900	0.30950	0.36900
1a8d_-1aihA	0.24100	0.23240	0.20590	0.23240
1a8d_-1ail_	0.36800	0.37860	0.40710	0.40710
1a8d_-1air_	0.14500	0.14560	0.13570	0.14560
1a8d_-1aisA	0.20300	0.19340	0.20440	0.20440
1a8d_-1aisB	0.20700	0.20980	0.19040	0.20980
1a8d_-1aiw_	0.36700	0.39520	0.43150	0.43150
1a8d_-1ajsA	0.11800	0.11100	0.11710	0.11710
1a8d_-1ak0_	0.17000	0.16860	0.15530	0.16860
1a8d_-1ak4C	0.24100	0.24140	0.23620	0.24140
1a8d_-1ak5_	0.13100	0.15200	0.14060	0.15200
1a8d_-1ak7_	0.22600	0.23990	0.20980	0.23990
1a8d_-1akhA	0.40800	0.54590	0.54590	0.54590
1a8d_-1akjD	0.30900	0.33330	0.29820	0.33330
1a8d_-1ako_	0.18800	0.19870	0.19400	0.19870
1a8d_-1akp_	0.34000	0.33770	0.30040	0.33770
1a8d_-1aky_	0.17000	0.18690	0.17320	0.18690
1a8d_-1al01	0.21300	0.28150	0.26050	0.28150
1a8d_-1al3_	0.16900	0.18670	0.17090	0.18670
1a8d_-1allA	0.18600	0.24840	0.21410	0.24840
1a8d_-1aln_	0.17700	0.15390	0.16750	0.16750
1a8d_-1alu_	0.22800	0.23250	0.21820	0.23250
1a8d_-1alvA	0.18600	0.23410	0.21240	0.23410
1a8d_-1aly_	0.36800	0.38180	0.37160	0.38180
1a8d_-1am2_	0.19100	0.18920	0.19200	0.19200
1a8d_-1am7A	0.25800	0.25170	0.23830	0.25170
1a8d_-1am9A	0.28100	0.30940	0.31870	0.31870
1a8d_-1amf_	0.16300	0.16990	0.16880	0.16990
1a8d_-1amk_	0.18800	0.16400	0.15600	0.16400
1a8d_-1amm_	0.23000	0.20980	0.20550	0.20980
1a8d_-1amp_	0.16000	0.15890	0.14520	0.15890
1a8d_-1amuA	0.11400	0.12330	0.12280	0.12330
1a8d_-1amx_	0.24200	0.28330	0.30670	0.30670
1a8d_-1an8_	0.20900	0.19050	0.17350	0.19050
1a8d_-1an9A	0.12600	0.12060	0.12570	0.12570
1a8d_-1aoa_	0.19300	0.19530	0.19130	0.19530
1a8d_-1aocA	0.20400	0.19290	0.19140	0.19290
1a8d_-1aoeA	0.17600	0.21350	0.18880	0.21350
1a8d_-1aohA	0.22200	0.31120	0.30420	0.31120
1a8d_-1aol_	0.18000	0.17400	0.18610	0.18610
1a8d_-1aop_	0.11300	0.11390	0.11170	0.11390
1a8d_-1aorA	0.14800	0.14770	0.12610	0.14770
1a8d_-1aoy_	0.29500	0.33330	0.32690	0.33330
1a8d_-1aozA	0.13600	0.15210	0.11840	0.15210
1a8d_-1ap8_	0.18000	0.20540	0.19950	0.20540
1a8d_-1apj_	0.31100	0.32770	0.38510	0.38510
1a8d_-1apmE	0.15000	0.15320	0.13640	0.15320
1a8d_-1apq_	0.40600	0.47640	0.41040	0.47640
1a8d_-1apxA	0.18200	0.17270	0.17070	0.17270
1a8d_-1aq0A	0.17400	0.15770	0.17890	0.17890
1a8d_-1aqb_	0.26100	0.27430	0.22710	0.27430
1a8d_-1aqcA	0.28300	0.29550	0.29130	0.29550
1a8d_-1aqe_	0.24800	0.25450	0.27730	0.27730
1a8d_-1aqt_	0.24600	0.28520	0.22960	0.28520
1a8d_-1aquA	0.16400	0.17790	0.15570	0.17790
1a8d_-1aqzA	0.29400	0.28170	0.30280	0.30280
1a8d_-1arb_	0.14100	0.16160	0.14730	0.16160
1a8d_-1aru_	0.15300	0.13470	0.13320	0.13470
1a8d_-1ash_	0.25900	0.25680	0.22620	0.25680
1a8d_-1ast_	0.19800	0.19000	0.17250	0.19000
1a8d_-1at0_	0.23600	0.23060	0.27110	0.27110
1a8d_-1at3A	0.19100	0.20390	0.19700	0.20390
1a8d_-1atb_	0.33100	0.47980	0.39520	0.47980
1a8d_-1atg_	0.15400	0.15370	0.15580	0.15580
1a8d_-1atiA	0.12600	0.12010	0.15050	0.15050
1a8d_-1atx_	0.45100	0.50540	0.47280	0.50540
1a8d_-1atzA	0.24200	0.22280	0.24860	0.24860
1a8d_-1au1A	0.19300	0.21990	0.20180	0.21990
1a8d_-1aua_	0.13300	0.14270	0.15540	0.15540
1a8d_-1auiA	0.15100	0.13560	0.12430	0.13560
1a8d_-1auiB	0.28300	0.21970	0.26360	0.26360
1a8d_-1auk_	0.13100	0.14330	0.12670	0.14330
1a8d_-1auoA	0.22900	0.20070	0.21220	0.21220
1a8d_-1autC	0.16900	0.19040	0.16840	0.19040
1a8d_-1autL	0.24000	0.30730	0.30210	0.30730
1a8d_-1auvA	0.14600	0.15600	0.17730	0.17730
1a8d_-1auyA	0.20200	0.28220	0.25000	0.28220
1a8d_-1auz_	0.29700	0.29530	0.30820	0.30820
1a8d_-1avaA	0.11800	0.11600	0.13150	0.13150
1a8d_-1avaC	0.60400	0.61050	0.61050	0.61050
1a8d_-1avgI	0.29400	0.31870	0.29400	0.31870
1a8d_-1avpA	0.20700	0.21940	0.23040	0.23040
1a8d_-1avqA	0.18800	0.20070	0.20290	0.20290
1a8d_-1aw0_	0.42000	0.43750	0.40280	0.43750
1a8d_-1aw9_	0.18600	0.18290	0.17820	0.18290
1a8d_-1awcB	0.23200	0.23200	0.22390	0.23200
1a8d_-1awj_	0.30800	0.37990	0.38640	0.38640
1a8d_-1ax4A	0.13300	0.10900	0.12110	0.12110
1a8d_-1ax8_	0.21700	0.24420	0.23650	0.24420
1a8d_-1axcA	0.15500	0.19780	0.15460	0.19780
1a8d_-1axiB	0.22100	0.20550	0.23170	0.23170
1a8d_-1axn_	0.14500	0.14710	0.14240	0.14710
1a8e_-1a8h_	0.16000	0.16870	0.15810	0.16870
1a8e_-1a8i_	0.18500	0.18390	0.20060	0.20060
1a8e_-1a8l_	0.18900	0.18470	0.21680	0.21680
1a8e_-1a8o_	0.36400	0.42800	0.40530	0.42800
1a8e_-1a8p_	0.19600	0.21600	0.18390	0.21600
1a8e_-1a8q_	0.19600	0.17790	0.20710	0.20710
1a8e_-1a8rA	0.16400	0.18550	0.17080	0.18550
1a8e_-1a8y_	0.12800	0.13830	0.14210	0.14210
1a8e_-1a99A	0.29500	0.27740	0.27510	0.27740
1a8e_-1a9nA	0.19400	0.23300	0.21140	0.23300
1a8e_-1a9xA	0.18800	0.18310	0.16570	0.18310
1a8e_-1a9xB	0.15000	0.14590	0.15270	0.15270
1a8e_-1aa6_	0.16300	0.17860	0.14970	0.17860
1a8e_-1aa7A	0.26700	0.25630	0.22780	0.25630
1a8e_-1aac_	0.23800	0.29050	0.26190	0.29050
1a8e_-1ab4_	0.12900	0.14510	0.14510	0.14510
1a8e_-1abrB	0.15500	0.15730	0.14610	0.15730
1a8e_-1abv_	0.34500	0.35480	0.36430	0.36430
1a8e_-1ac5_	0.19300	0.17710	0.19980	0.19980
1a8e_-1ac6A	0.23900	0.27270	0.28640	0.28640
1a8e_-1acc_	0.16800	0.14360	0.13750	0.14360
1a8e_-1acf_	0.24400	0.33600	0.32400	0.33600
1a8e_-1aco_	0.22700	0.17330	0.17020	0.17330
1a8e_-1acz_	0.26600	0.25690	0.26390	0.26390
1a8e_-1ad1A	0.18100	0.16950	0.17230	0.17230
1a8e_-1ad2_	0.16700	0.17630	0.18640	0.18640
1a8e_-1ad3A	0.17100	0.17400	0.18160	0.18160
1a8e_-1adn_	0.29300	0.31790	0.28800	0.31790
1a8e_-1adr_	0.34500	0.42110	0.39470	0.42110
1a8e_-1adt_	0.15400	0.15450	0.12540	0.15450
1a8e_-1ae9A	0.19300	0.22220	0.20030	0.22220
1a8e_-1aep_	0.24000	0.26470	0.23530	0.26470
1a8e_-1af7_	0.20400	0.17880	0.15780	0.17880
1a8e_-1af8_	0.29700	0.36340	0.33430	0.36340
1a8e_-1afj_	0.39200	0.40620	0.39930	0.40620
1a8e_-1afp_	0.30400	0.43140	0.40690	0.43140
1a8e_-1afrA	0.13800	0.14210	0.14440	0.14440
1a8e_-1afwA	0.17200	0.15270	0.16640	0.16640
1a8e_-1agg_	0.36500	0.52080	0.52080	0.52080
1a8e_-1agi_	0.21800	0.25000	0.23800	0.25000
1a8e_-1agjA	0.16400	0.17670	0.17150	0.17670
1a8e_-1agqA	0.26100	0.27200	0.27750	0.27750
1a8e_-1agrE	0.28100	0.29100	0.29690	0.29690
1a8e_-1ah7_	0.17800	0.18270	0.16220	0.18270
1a8e_-1aho_	0.31200	0.39840	0.39060	0.39840
1a8e_-1ahsA	0.21400	0.26390	0.24800	0.26390
1a8e_-1aihA	0.19900	0.22350	0.22650	0.22650
1a8e_-1ail_	0.36100	0.43930	0.44290	0.44290
1a8e_-1air_	0.13300	0.13980	0.13680	0.13980
1a8e_-1aisA	0.17400	0.22380	0.23340	0.23340
1a8e_-1aisB	0.18800	0.26420	0.23060	0.26420
1a8e_-1aiw_	0.36300	0.37100	0.36690	0.37100
1a8e_-1ajsA	0.16300	0.15960	0.17100	0.17100
1a8e_-1ak0_	0.16400	0.16570	0.16000	0.16570
1a8e_-1ak4C	0.23300	0.27410	0.22760	0.27410
1a8e_-1ak5_	0.14600	0.16190	0.13150	0.16190
1a8e_-1ak7_	0.22800	0.28020	0.28020	0.28020
1a8e_-1akhA	0.46900	0.52550	0.52550	0.52550
1a8e_-1akjD	0.25200	0.27630	0.27190	0.27630
1a8e_-1ako_	0.19100	0.18380	0.19220	0.19220
1a8e_-1akp_	0.25000	0.26970	0.25880	0.26970
1a8e_-1aky_	0.18200	0.19500	0.20530	0.20530
1a8e_-1al01	0.24800	0.25170	0.26570	0.26570
1a8e_-1al3_	0.42800	0.43670	0.42830	0.43670
1a8e_-1allA	0.22200	0.28120	0.24060	0.28120
1a8e_-1aln_	0.14100	0.14800	0.14540	0.14800
1a8e_-1alu_	0.24000	0.25480	0.25160	0.25480
1a8e_-1alvA	0.17800	0.21680	0.21100	0.21680
1a8e_-1aly_	0.20400	0.24320	0.22090	0.24320
1a8e_-1am2_	0.20400	0.19340	0.19750	0.19750
1a8e_-1am7A	0.23700	0.23170	0.29500	0.29500
1a8e_-1am9A	0.30300	0.34060	0.32190	0.34060
1a8e_-1amf_	0.37400	0.37660	0.39500	0.39500
1a8e_-1amk_	0.18900	0.16300	0.17700	0.17700
1a8e_-1amm_	0.21300	0.20690	0.18970	0.20690
1a8e_-1amp_	0.15700	0.17530	0.17700	0.17700
1a8e_-1amuA	0.17900	0.17020	0.18840	0.18840
1a8e_-1amx_	0.24500	0.25330	0.21170	0.25330
1a8e_-1an8_	0.23300	0.22940	0.17600	0.22940
1a8e_-1an9A	0.15100	0.13830	0.16340	0.16340
1a8e_-1aoa_	0.18500	0.17610	0.15380	0.17610
1a8e_-1aocA	0.20000	0.21290	0.20290	0.21290
1a8e_-1aoeA	0.25000	0.24350	0.21220	0.24350
1a8e_-1aohA	0.26200	0.24650	0.22200	0.24650
1a8e_-1aol_	0.16600	0.17840	0.18060	0.18060
1a8e_-1aop_	0.13100	0.15270	0.13750	0.15270
1a8e_-1aorA	0.17600	0.17100	0.16640	0.17100
1a8e_-1aoy_	0.34900	0.39420	0.34620	0.39420
1a8e_-1aozA	0.16300	0.14290	0.17250	0.17250
1a8e_-1ap8_	0.18400	0.17140	0.19250	0.19250
1a8e_-1apj_	0.37200	0.36150	0.32430	0.36150
1a8e_-1apmE	0.12800	0.12610	0.15050	0.15050
1a8e_-1apq_	0.36300	0.43870	0.37740	0.43870
1a8e_-1apxA	0.17900	0.18270	0.17370	0.18270
1a8e_-1aq0A	0.14100	0.14710	0.14620	0.14710
1a8e_-1aqb_	0.23700	0.25290	0.23710	0.25290
1a8e_-1aqcA	0.21300	0.28100	0.28310	0.28310
1a8e_-1aqe_	0.31400	0.29550	0.33640	0.33640
1a8e_-1aqt_	0.24300	0.26670	0.24070	0.26670
1a8e_-1aquA	0.16000	0.17170	0.17440	0.17440
1a8e_-1aqzA	0.23200	0.25700	0.23940	0.25700
1a8e_-1arb_	0.14400	0.16160	0.17300	0.17300
1a8e_-1aru_	0.16700	0.14510	0.14060	0.14510
1a8e_-1ash_	0.20900	0.30100	0.26190	0.30100
1a8e_-1ast_	0.19600	0.19250	0.19630	0.19630
1a8e_-1at0_	0.18300	0.24820	0.26410	0.26410
1a8e_-1at3A	0.16700	0.20510	0.20970	0.20970
1a8e_-1atb_	0.32700	0.34680	0.36290	0.36290
1a8e_-1atg_	0.37000	0.37450	0.36800	0.37450
1a8e_-1atiA	0.13100	0.13600	0.13600	0.13600
1a8e_-1atx_	0.41800	0.47830	0.50000	0.50000
1a8e_-1atzA	0.26000	0.26220	0.26900	0.26900
1a8e_-1au1A	0.23200	0.24550	0.21390	0.24550
1a8e_-1aua_	0.16000	0.14100	0.12920	0.14100
1a8e_-1auiA	0.12800	0.14290	0.14290	0.14290
1a8e_-1auiB	0.21800	0.21820	0.22880	0.22880
1a8e_-1auk_	0.16600	0.15050	0.15960	0.15960
1a8e_-1auoA	0.22200	0.22820	0.22480	0.22820
1a8e_-1autC	0.15100	0.16740	0.16210	0.16740
1a8e_-1autL	0.24200	0.30470	0.29430	0.30470
1a8e_-1auvA	0.21800	0.19680	0.20390	0.20390
1a8e_-1auyA	0.19600	0.20860	0.20860	0.20860
1a8e_-1auz_	0.30800	0.29530	0.31680	0.31680
1a8e_-1avaA	0.15300	0.14970	0.13750	0.14970
1a8e_-1avaC	0.22800	0.20990	0.21960	0.21960
1a8e_-1avgI	0.23100	0.23060	0.23940	0.23940
1a8e_-1avpA	0.19400	0.19980	0.18380	0.19980
1a8e_-1avqA	0.18500	0.19410	0.18750	0.19410
1a8e_-1aw0_	0.39200	0.45140	0.43750	0.45140
1a8e_-1aw9_	0.20800	0.21060	0.20490	0.21060
1a8e_-1awcB	0.20800	0.22880	0.21900	0.22880
1a8e_-1awj_	0.29200	0.30840	0.30190	0.30840
1a8e_-1ax4A	0.16700	0.17020	0.16870	0.17020
1a8e_-1ax8_	0.25600	0.27690	0.27120	0.27690
1a8e_-1axcA	0.15100	0.15160	0.16160	0.16160
1a8e_-1axiB	0.17100	0.17540	0.18190	0.18190
1a8e_-1axn_	0.13600	0.13470	0.13000	0.13470
1a8h_-1a8i_	0.14600	0.13800	0.13700	0.13800
1a8h_-1a8l_	0.20200	0.20910	0.19140	0.20910
1a8h_-1a8o_	0.49200	0.48110	0.48860	0.48860
1a8h_-1a8p_	0.21600	0.23740	0.21690	0.23740
1a8h_-1a8q_	0.22900	0.24000	0.24910	0.24910
1a8h_-1a8rA	0.21400	0.20590	0.17080	0.20590
1a8h_-1a8y_	0.14200	0.14500	0.12940	0.14500
1a8h_-1a99A	0.13500	0.13050	0.16500	0.16500
1a8h_-1a9nA	0.19100	0.21300	0.20220	0.21300
1a8h_-1a9xA	0.14900	0.16350	0.15700	0.16350
1a8h_-1a9xB	0.14400	0.14150	0.13620	0.14150
1a8h_-1aa6_	0.12700	0.11050	0.13000	0.13000
1a8h_-1aa7A	0.25500	0.29270	0.29270	0.29270
1a8h_-1aac_	0.22400	0.27860	0.29050	0.29050
1a8h_-1ab4_	0.13800	0.13100	0.12890	0.13100
1a8h_-1abrB	0.17200	0.14890	0.16480	0.16480
1a8h_-1abv_	0.39300	0.40710	0.39520	0.40710
1a8h_-1ac5_	0.15300	0.12160	0.12010	0.12160
1a8h_-1ac6A	0.23600	0.27950	0.29090	0.29090
1a8h_-1acc_	0.11500	0.11250	0.11200	0.11250
1a8h_-1acf_	0.24400	0.25200	0.30200	0.30200
1a8h_-1aco_	0.15100	0.14250	0.13950	0.14250
1a8h_-1acz_	0.23400	0.27310	0.28940	0.28940
1a8h_-1ad1A	0.21400	0.21210	0.21590	0.21590
1a8h_-1ad2_	0.17400	0.20090	0.18190	0.20090
1a8h_-1ad3A	0.14100	0.14010	0.10370	0.14010
1a8h_-1adn_	0.27700	0.30160	0.31790	0.31790
1a8h_-1adr_	0.43800	0.43420	0.38160	0.43420
1a8h_-1adt_	0.16500	0.17030	0.14370	0.17030
1a8h_-1ae9A	0.23400	0.22220	0.24120	0.24120
1a8h_-1aep_	0.34200	0.33500	0.33010	0.33500
1a8h_-1af7_	0.18100	0.19620	0.19250	0.19620
1a8h_-1af8_	0.36000	0.36630	0.35170	0.36630
1a8h_-1afj_	0.35100	0.38540	0.40280	0.40280
1a8h_-1afp_	0.38700	0.44120	0.39220	0.44120
1a8h_-1afrA	0.16700	0.15220	0.14710	0.15220
1a8h_-1afwA	0.16200	0.13910	0.15060	0.15060
1a8h_-1agg_	0.37500	0.41670	0.41670	0.41670
1a8h_-1agi_	0.29400	0.25800	0.23600	0.25800
1a8h_-1agjA	0.17700	0.14880	0.17870	0.17870
1a8h_-1agqA	0.26100	0.33520	0.32970	0.33520
1a8h_-1agrE	0.28900	0.32420	0.28910	0.32420
1a8h_-1ah7_	0.21000	0.22240	0.21630	0.22240
1a8h_-1aho_	0.34800	0.37890	0.38670	0.38670
1a8h_-1ahsA	0.20800	0.26390	0.22620	0.26390
1a8h_-1aihA	0.20400	0.23680	0.22210	0.23680
1a8h_-1ail_	0.49600	0.68210	0.67500	0.68210
1a8h_-1air_	0.12800	0.13280	0.12000	0.13280
1a8h_-1aisA	0.23200	0.25280	0.24860	0.25280
1a8h_-1aisB	0.28200	0.28500	0.28110	0.28500
1a8h_-1aiw_	0.35900	0.36690	0.38710	0.38710
1a8h_-1ajsA	0.14000	0.14560	0.13530	0.14560
1a8h_-1ak0_	0.21000	0.22440	0.20170	0.22440
1a8h_-1ak4C	0.28300	0.29830	0.28280	0.29830
1a8h_-1ak5_	0.17700	0.15810	0.15880	0.15880
1a8h_-1ak7_	0.25300	0.26010	0.26290	0.26290
1a8h_-1akhA	0.58200	0.60200	0.60200	0.60200
1a8h_-1akjD	0.23700	0.26750	0.26320	0.26750
1a8h_-1ako_	0.20900	0.19400	0.19400	0.19400
1a8h_-1akp_	0.25000	0.25440	0.25000	0.25440
1a8h_-1aky_	0.28600	0.19610	0.22590	0.22590
1a8h_-1al01	0.25700	0.26400	0.27100	0.27100
1a8h_-1al3_	0.19800	0.19730	0.19510	0.19730
1a8h_-1allA	0.30200	0.30310	0.26090	0.30310
1a8h_-1aln_	0.18600	0.18200	0.16240	0.18200
1a8h_-1alu_	0.29000	0.36780	0.36780	0.36780
1a8h_-1alvA	0.23600	0.23550	0.21820	0.23550
1a8h_-1aly_	0.20700	0.22950	0.22600	0.22950
1a8h_-1am2_	0.24000	0.20030	0.23620	0.23620
1a8h_-1am7A	0.27200	0.28000	0.28830	0.28830
1a8h_-1am9A	0.45600	0.40000	0.48130	0.48130
1a8h_-1amf_	0.22900	0.25000	0.16880	0.25000
1a8h_-1amk_	0.21400	0.20700	0.19900	0.20700
1a8h_-1amm_	0.20400	0.21700	0.20830	0.21700
1a8h_-1amp_	0.21400	0.20790	0.15810	0.20790
1a8h_-1amuA	0.12200	0.10550	0.12550	0.12550
1a8h_-1amx_	0.23700	0.22670	0.24000	0.24000
1a8h_-1an8_	0.19300	0.19540	0.19170	0.19540
1a8h_-1an9A	0.15100	0.15370	0.14710	0.15370
1a8h_-1aoa_	0.20600	0.21050	0.20450	0.21050
1a8h_-1aocA	0.24700	0.26710	0.24570	0.26710
1a8h_-1aoeA	0.24500	0.27210	0.27340	0.27340
1a8h_-1aohA	0.20100	0.21850	0.23250	0.23250
1a8h_-1aol_	0.16400	0.17510	0.17510	0.17510
1a8h_-1aop_	0.13300	0.10800	0.13160	0.13160
1a8h_-1aorA	0.12600	0.11200	0.11550	0.11550
1a8h_-1aoy_	0.35900	0.44870	0.40060	0.44870
1a8h_-1aozA	0.14000	0.10450	0.11400	0.11400
1a8h_-1ap8_	0.19100	0.22180	0.21480	0.22180
1a8h_-1apj_	0.31800	0.36150	0.33780	0.36150
1a8h_-1apmE	0.14800	0.13860	0.13710	0.13860
1a8h_-1apq_	0.39600	0.45280	0.42920	0.45280
1a8h_-1apxA	0.19500	0.18780	0.18670	0.18780
1a8h_-1aq0A	0.19000	0.15770	0.19280	0.19280
1a8h_-1aqb_	0.25600	0.25290	0.19860	0.25290
1a8h_-1aqcA	0.26400	0.27690	0.27070	0.27690
1a8h_-1aqe_	0.24100	0.32050	0.31820	0.32050
1a8h_-1aqt_	0.29300	0.31480	0.31110	0.31480
1a8h_-1aquA	0.15200	0.18240	0.20280	0.20280
1a8h_-1aqzA	0.24300	0.26580	0.25530	0.26580
1a8h_-1arb_	0.15800	0.16440	0.15870	0.16440
1a8h_-1aru_	0.16100	0.16520	0.14510	0.16520
1a8h_-1ash_	0.29100	0.29080	0.29250	0.29250
1a8h_-1ast_	0.22300	0.22880	0.18370	0.22880
1a8h_-1at0_	0.22000	0.25000	0.21480	0.25000
1a8h_-1at3A	0.18200	0.20280	0.19590	0.20280
1a8h_-1atb_	0.30600	0.36690	0.35480	0.36690
1a8h_-1atg_	0.26000	0.26190	0.18510	0.26190
1a8h_-1atiA	0.14000	0.13330	0.12130	0.13330
1a8h_-1atx_	0.40800	0.47280	0.46740	0.47280
1a8h_-1atzA	0.34000	0.35050	0.32880	0.35050
1a8h_-1au1A	0.30600	0.28770	0.33280	0.33280
1a8h_-1aua_	0.17000	0.17740	0.17150	0.17740
1a8h_-1auiA	0.14700	0.14950	0.14950	0.14950
1a8h_-1auiB	0.20500	0.21970	0.23640	0.23640
1a8h_-1auk_	0.13600	0.12340	0.12810	0.12810
1a8h_-1auoA	0.29000	0.22360	0.25460	0.25460
1a8h_-1autC	0.16700	0.15690	0.17260	0.17260
1a8h_-1autL	0.29400	0.29950	0.29950	0.29950
1a8h_-1auvA	0.17800	0.13650	0.15340	0.15340
1a8h_-1auyA	0.22200	0.23310	0.19330	0.23310
1a8h_-1auz_	0.35300	0.36210	0.36850	0.36850
1a8h_-1avaA	0.16300	0.13770	0.14390	0.14390
1a8h_-1avaC	0.19200	0.22650	0.20030	0.22650
1a8h_-1avgI	0.22700	0.27110	0.23060	0.27110
1a8h_-1avpA	0.23400	0.22300	0.22790	0.22790
1a8h_-1avqA	0.23700	0.20610	0.20830	0.20830
1a8h_-1aw0_	0.37800	0.40620	0.37850	0.40620
1a8h_-1aw9_	0.21800	0.23730	0.20490	0.23730
1a8h_-1awcB	0.21200	0.23040	0.22550	0.23040
1a8h_-1awj_	0.32500	0.32470	0.32140	0.32470
1a8h_-1ax4A	0.11800	0.11850	0.11420	0.11850
1a8h_-1ax8_	0.32300	0.35380	0.33850	0.35380
1a8h_-1axcA	0.15800	0.17070	0.16370	0.17070
1a8h_-1axiB	0.21900	0.18850	0.19900	0.19900
1a8h_-1axn_	0.15600	0.14010	0.15170	0.15170
1a8i_-1a8l_	0.25900	0.26220	0.26880	0.26880
1a8i_-1a8o_	0.48100	0.50380	0.48860	0.50380
1a8i_-1a8p_	0.24800	0.20530	0.25780	0.25780
1a8i_-1a8q_	0.32300	0.24450	0.24270	0.24450
1a8i_-1a8rA	0.23100	0.23300	0.22960	0.23300
1a8i_-1a8y_	0.18300	0.17460	0.16860	0.17460
1a8i_-1a99A	0.20900	0.14880	0.17450	0.17450
1a8i_-1a9nA	0.25500	0.29780	0.29780	0.29780
1a8i_-1a9xA	0.12500	0.10710	0.10780	0.10780
1a8i_-1a9xB	0.18400	0.17590	0.15870	0.17590
1a8i_-1aa6_	0.11500	0.10960	0.09950	0.10960
1a8i_-1aa7A	0.26300	0.29910	0.28320	0.29910
1a8i_-1aac_	0.29000	0.29290	0.32140	0.32140
1a8i_-1ab4_	0.17200	0.12320	0.13420	0.13420
1a8i_-1abrB	0.19000	0.15820	0.17700	0.17700
1a8i_-1abv_	0.36900	0.36190	0.33100	0.36190
1a8i_-1ac5_	0.20100	0.14080	0.19820	0.19820
1a8i_-1ac6A	0.25200	0.25680	0.27500	0.27500
1a8i_-1acc_	0.10600	0.10410	0.08680	0.10410
1a8i_-1acf_	0.26800	0.29600	0.29200	0.29600
1a8i_-1aco_	0.11500	0.09760	0.10260	0.10260
1a8i_-1acz_	0.26600	0.27080	0.27310	0.27310
1a8i_-1ad1A	0.25900	0.20740	0.25000	0.25000
1a8i_-1ad2_	0.23300	0.23660	0.21320	0.23660
1a8i_-1ad3A	0.19000	0.16760	0.14690	0.16760
1a8i_-1adn_	0.25800	0.36140	0.31520	0.36140
1a8i_-1adr_	0.35200	0.42110	0.42110	0.42110
1a8i_-1adt_	0.18100	0.18020	0.19020	0.19020
1a8i_-1ae9A	0.28900	0.28800	0.23390	0.28800
1a8i_-1aep_	0.31200	0.30070	0.27940	0.30070
1a8i_-1af7_	0.27900	0.21170	0.23810	0.23810
1a8i_-1af8_	0.37500	0.40410	0.36050	0.40410
1a8i_-1afj_	0.35400	0.39580	0.35420	0.39580
1a8i_-1afp_	0.33800	0.39710	0.40690	0.40690
1a8i_-1afrA	0.17200	0.15720	0.15360	0.15720
1a8i_-1afwA	0.16200	0.16410	0.14740	0.16410
1a8i_-1agg_	0.39100	0.46350	0.41670	0.46350
1a8i_-1agi_	0.26400	0.29600	0.25200	0.29600
1a8i_-1agjA	0.18600	0.19210	0.19110	0.19210
1a8i_-1agqA	0.34100	0.34620	0.34340	0.34620
1a8i_-1agrE	0.36500	0.31640	0.33400	0.33400
1a8i_-1ah7_	0.23200	0.20610	0.20100	0.20610
1a8i_-1aho_	0.36700	0.40230	0.38670	0.40230
1a8i_-1ahsA	0.26600	0.26190	0.26390	0.26390
1a8i_-1aihA	0.24600	0.28240	0.23820	0.28240
1a8i_-1ail_	0.51800	0.48930	0.53210	0.53210
1a8i_-1air_	0.19300	0.16900	0.14490	0.16900
1a8i_-1aisA	0.25800	0.24590	0.26240	0.26240
1a8i_-1aisB	0.24100	0.27590	0.24220	0.27590
1a8i_-1aiw_	0.35500	0.40320	0.36690	0.40320
1a8i_-1ajsA	0.14400	0.16320	0.15290	0.16320
1a8i_-1ak0_	0.20500	0.17900	0.18560	0.18560
1a8i_-1ak4C	0.34000	0.34140	0.36900	0.36900
1a8i_-1ak5_	0.19800	0.19300	0.19910	0.19910
1a8i_-1ak7_	0.24000	0.23560	0.23990	0.23990
1a8i_-1akhA	0.49500	0.59690	0.61730	0.61730
1a8i_-1akjD	0.28500	0.28070	0.28730	0.28730
1a8i_-1ako_	0.21500	0.24070	0.26210	0.26210
1a8i_-1akp_	0.30000	0.29610	0.25880	0.29610
1a8i_-1aky_	0.30400	0.25230	0.21100	0.25230
1a8i_-1al01	0.28300	0.28320	0.27970	0.28320
1a8i_-1al3_	0.20500	0.22150	0.23840	0.23840
1a8i_-1allA	0.31100	0.28120	0.31250	0.31250
1a8i_-1aln_	0.19900	0.19470	0.13100	0.19470
1a8i_-1alu_	0.27700	0.28340	0.25960	0.28340
1a8i_-1alvA	0.27300	0.27310	0.26590	0.27310
1a8i_-1aly_	0.24100	0.24320	0.23120	0.24320
1a8i_-1am2_	0.21100	0.24450	0.25970	0.25970
1a8i_-1am7A	0.26000	0.27500	0.26330	0.27500
1a8i_-1am9A	0.38800	0.40000	0.44370	0.44370
1a8i_-1amf_	0.27300	0.22510	0.21650	0.22510
1a8i_-1amk_	0.25000	0.23400	0.24100	0.24100
1a8i_-1amm_	0.22800	0.20830	0.20830	0.20830
1a8i_-1amp_	0.22300	0.19670	0.20790	0.20790
1a8i_-1amuA	0.15200	0.14240	0.14100	0.14240
1a8i_-1amx_	0.24700	0.24330	0.23670	0.24330
1a8i_-1an8_	0.18800	0.21000	0.20270	0.21000
1a8i_-1an9A	0.21300	0.19560	0.19260	0.19560
1a8i_-1aoa_	0.22600	0.22370	0.21050	0.22370
1a8i_-1aocA	0.23300	0.26570	0.26710	0.26710
1a8i_-1aoeA	0.27500	0.29300	0.23180	0.29300
1a8i_-1aohA	0.22900	0.25700	0.25170	0.25700
1a8i_-1aol_	0.17200	0.20260	0.23130	0.23130
1a8i_-1aop_	0.16200	0.14750	0.16060	0.16060
1a8i_-1aorA	0.11400	0.12190	0.12270	0.12270
1a8i_-1aoy_	0.39400	0.41670	0.40380	0.41670
1a8i_-1aozA	0.13700	0.13180	0.11050	0.13180
1a8i_-1ap8_	0.20300	0.20420	0.19600	0.20420
1a8i_-1apj_	0.39500	0.40200	0.36490	0.40200
1a8i_-1apmE	0.16400	0.17670	0.16350	0.17670
1a8i_-1apq_	0.38200	0.40570	0.40090	0.40570
1a8i_-1apxA	0.22600	0.21590	0.22090	0.22090
1a8i_-1aq0A	0.21100	0.21900	0.18300	0.21900
1a8i_-1aqb_	0.25700	0.30290	0.24430	0.30290
1a8i_-1aqcA	0.25400	0.30370	0.29750	0.30370
1a8i_-1aqe_	0.29800	0.32500	0.28640	0.32500
1a8i_-1aqt_	0.29100	0.29630	0.30740	0.30740
1a8i_-1aquA	0.21700	0.18950	0.17620	0.18950
1a8i_-1aqzA	0.24300	0.26230	0.26760	0.26760
1a8i_-1arb_	0.17300	0.16730	0.17490	0.17490
1a8i_-1aru_	0.17600	0.17560	0.16820	0.17560
1a8i_-1ash_	0.27400	0.29930	0.27890	0.29930
1a8i_-1ast_	0.21100	0.21370	0.20620	0.21370
1a8i_-1at0_	0.22700	0.25350	0.22710	0.25350
1a8i_-1at3A	0.19200	0.23960	0.18320	0.23960
1a8i_-1atb_	0.27400	0.37100	0.36690	0.37100
1a8i_-1atg_	0.26500	0.25540	0.22080	0.25540
1a8i_-1atiA	0.16700	0.13220	0.16360	0.16360
1a8i_-1atx_	0.35900	0.46740	0.41850	0.46740
1a8i_-1atzA	0.34400	0.46200	0.44430	0.46200
1a8i_-1au1A	0.30700	0.27260	0.26660	0.27260
1a8i_-1aua_	0.20000	0.20610	0.21960	0.21960
1a8i_-1auiA	0.15400	0.16800	0.17130	0.17130
1a8i_-1auiB	0.25000	0.32730	0.25760	0.32730
1a8i_-1auk_	0.18000	0.14790	0.14170	0.14790
1a8i_-1auoA	0.42500	0.32110	0.43580	0.43580
1a8i_-1autC	0.21300	0.19670	0.17260	0.19670
1a8i_-1autL	0.26000	0.32550	0.34110	0.34110
1a8i_-1auvA	0.20200	0.18090	0.19770	0.19770
1a8i_-1auyA	0.23600	0.23010	0.20710	0.23010
1a8i_-1auz_	0.37300	0.42240	0.43320	0.43320
1a8i_-1avaA	0.17900	0.16070	0.16190	0.16190
1a8i_-1avaC	0.22100	0.25410	0.20170	0.25410
1a8i_-1avgI	0.27600	0.28700	0.26410	0.28700
1a8i_-1avpA	0.21700	0.24260	0.26960	0.26960
1a8i_-1avqA	0.21300	0.23680	0.19630	0.23680
1a8i_-1aw0_	0.40300	0.41670	0.41320	0.41670
1a8i_-1aw9_	0.21900	0.22690	0.24310	0.24310
1a8i_-1awcB	0.29400	0.31370	0.29250	0.31370
1a8i_-1awj_	0.26900	0.31820	0.32790	0.32790
1a8i_-1ax4A	0.17600	0.15680	0.18100	0.18100
1a8i_-1ax8_	0.32500	0.34230	0.31730	0.34230
1a8i_-1axcA	0.18800	0.19280	0.16970	0.19280
1a8i_-1axiB	0.19000	0.26830	0.23560	0.26830
1a8i_-1axn_	0.18900	0.18890	0.19740	0.19740
1a8l_-1a8o_	0.37500	0.41290	0.39770	0.41290
1a8l_-1a8p_	0.19700	0.21570	0.21240	0.21570
1a8l_-1a8q_	0.18000	0.19470	0.21460	0.21460
1a8l_-1a8rA	0.17000	0.17760	0.16630	0.17760
1a8l_-1a8y_	0.30800	0.31970	0.31530	0.31970
1a8l_-1a99A	0.18300	0.16810	0.17260	0.17260
1a8l_-1a9nA	0.24400	0.22690	0.22690	0.22690
1a8l_-1a9xA	0.28300	0.27210	0.21240	0.27210
1a8l_-1a9xB	0.23500	0.22460	0.21020	0.22460
1a8l_-1aa6_	0.21100	0.20460	0.21570	0.21570
1a8l_-1aa7A	0.25000	0.25470	0.24530	0.25470
1a8l_-1aac_	0.31200	0.28100	0.26900	0.28100
1a8l_-1ab4_	0.18300	0.19030	0.18580	0.19030
1a8l_-1abrB	0.18800	0.18920	0.16480	0.18920
1a8l_-1abv_	0.29500	0.33330	0.33100	0.33330
1a8l_-1ac5_	0.18700	0.19250	0.24340	0.24340
1a8l_-1ac6A	0.22700	0.25910	0.26590	0.26590
1a8l_-1acc_	0.19800	0.18690	0.18810	0.18810
1a8l_-1acf_	0.28000	0.28800	0.29200	0.29200
1a8l_-1aco_	0.25600	0.25330	0.19910	0.25330
1a8l_-1acz_	0.32600	0.34260	0.35190	0.35190
1a8l_-1ad1A	0.17800	0.23120	0.23120	0.23120
1a8l_-1ad2_	0.17400	0.18970	0.18420	0.18970
1a8l_-1ad3A	0.22000	0.22900	0.22230	0.22900
1a8l_-1adn_	0.25300	0.31790	0.26090	0.31790
1a8l_-1adr_	0.30900	0.34870	0.35530	0.35530
1a8l_-1adt_	0.17300	0.17150	0.16700	0.17150
1a8l_-1ae9A	0.20200	0.21490	0.20470	0.21490
1a8l_-1aep_	0.21400	0.24510	0.23040	0.24510
1a8l_-1af7_	0.17500	0.18360	0.17810	0.18360
1a8l_-1af8_	0.28800	0.37500	0.37500	0.37500
1a8l_-1afj_	0.36500	0.37500	0.38190	0.38190
1a8l_-1afp_	0.38200	0.45100	0.45100	0.45100
1a8l_-1afrA	0.22100	0.20130	0.19580	0.20130
1a8l_-1afwA	0.22900	0.21020	0.18920	0.21020
1a8l_-1agg_	0.39600	0.40100	0.40620	0.40620
1a8l_-1agi_	0.23000	0.25400	0.26600	0.26600
1a8l_-1agjA	0.19500	0.17370	0.19470	0.19470
1a8l_-1agqA	0.26600	0.29120	0.29120	0.29120
1a8l_-1agrE	0.27100	0.26560	0.27340	0.27340
1a8l_-1ah7_	0.21200	0.23560	0.22900	0.23560
1a8l_-1aho_	0.39500	0.37890	0.37500	0.37890
1a8l_-1ahsA	0.24400	0.25000	0.22620	0.25000
1a8l_-1aihA	0.21800	0.21910	0.21760	0.21910
1a8l_-1ail_	0.41400	0.46790	0.46790	0.46790
1a8l_-1air_	0.16200	0.16700	0.16480	0.16700
1a8l_-1aisA	0.17800	0.17820	0.19610	0.19610
1a8l_-1aisB	0.21000	0.23450	0.22020	0.23450
1a8l_-1aiw_	0.35900	0.39920	0.35480	0.39920
1a8l_-1ajsA	0.18500	0.17920	0.19580	0.19580
1a8l_-1ak0_	0.24700	0.24670	0.24670	0.24670
1a8l_-1ak4C	0.25000	0.27590	0.27590	0.27590
1a8l_-1ak5_	0.18100	0.18580	0.19250	0.19250
1a8l_-1ak7_	0.24100	0.23420	0.23280	0.23420
1a8l_-1akhA	0.45900	0.50510	0.52040	0.52040
1a8l_-1akjD	0.25000	0.24560	0.25220	0.25220
1a8l_-1ako_	0.19500	0.19910	0.18580	0.19910
1a8l_-1akp_	0.25200	0.25000	0.26100	0.26100
1a8l_-1aky_	0.20100	0.17660	0.15940	0.17660
1a8l_-1al01	0.20600	0.22730	0.22030	0.22730
1a8l_-1al3_	0.20100	0.20240	0.20800	0.20800
1a8l_-1allA	0.20500	0.22810	0.20310	0.22810
1a8l_-1aln_	0.21000	0.17590	0.19690	0.19690
1a8l_-1alu_	0.26100	0.27070	0.24360	0.27070
1a8l_-1alvA	0.27600	0.27460	0.28320	0.28320
1a8l_-1aly_	0.20700	0.21400	0.21920	0.21920
1a8l_-1am2_	0.15200	0.20580	0.19200	0.20580
1a8l_-1am7A	0.22500	0.22000	0.22670	0.22670
1a8l_-1am9A	0.28400	0.31560	0.31870	0.31870
1a8l_-1amf_	0.16000	0.15270	0.16700	0.16700
1a8l_-1amk_	0.17300	0.20580	0.20690	0.20690
1a8l_-1amm_	0.20100	0.21550	0.22560	0.22560
1a8l_-1amp_	0.23500	0.24120	0.24000	0.24120
1a8l_-1amuA	0.24400	0.22900	0.22460	0.22900
1a8l_-1amx_	0.24200	0.24170	0.22500	0.24170
1a8l_-1an8_	0.18800	0.21840	0.17600	0.21840
1a8l_-1an9A	0.18100	0.23670	0.20460	0.23670
1a8l_-1aoa_	0.16600	0.17150	0.16480	0.17150
1a8l_-1aocA	0.19900	0.20290	0.19710	0.20290
1a8l_-1aoeA	0.21100	0.22140	0.18880	0.22140
1a8l_-1aohA	0.23100	0.23600	0.22200	0.23600
1a8l_-1aol_	0.13500	0.15820	0.15930	0.15930
1a8l_-1aop_	0.24400	0.24560	0.20800	0.24560
1a8l_-1aorA	0.22600	0.21130	0.21900	0.21900
1a8l_-1aoy_	0.33300	0.35580	0.36220	0.36220
1a8l_-1aozA	0.18000	0.19470	0.18140	0.19470
1a8l_-1ap8_	0.21800	0.20770	0.21130	0.21130
1a8l_-1apj_	0.34100	0.33110	0.35140	0.35140
1a8l_-1apmE	0.21600	0.21680	0.23560	0.23560
1a8l_-1apq_	0.37700	0.48580	0.43870	0.48580
1a8l_-1apxA	0.16600	0.19140	0.18690	0.19140
1a8l_-1aq0A	0.22100	0.20690	0.20130	0.20690
1a8l_-1aqb_	0.20300	0.22140	0.21860	0.22140
1a8l_-1aqcA	0.26200	0.28100	0.27480	0.28100
1a8l_-1aqe_	0.25200	0.25680	0.26360	0.26360
1a8l_-1aqt_	0.29100	0.27590	0.24810	0.27590
1a8l_-1aquA	0.18400	0.19910	0.17920	0.19910
1a8l_-1aqzA	0.21300	0.22890	0.20950	0.22890
1a8l_-1arb_	0.18800	0.18140	0.18920	0.18920
1a8l_-1aru_	0.20200	0.19250	0.20800	0.20800
1a8l_-1ash_	0.27900	0.26190	0.25680	0.26190
1a8l_-1ast_	0.21100	0.21750	0.22250	0.22250
1a8l_-1at0_	0.21800	0.23940	0.24470	0.24470
1a8l_-1at3A	0.15200	0.16360	0.17970	0.17970
1a8l_-1atb_	0.33900	0.35890	0.38310	0.38310
1a8l_-1atg_	0.14700	0.15600	0.14710	0.15600
1a8l_-1atiA	0.20500	0.19140	0.20130	0.20130
1a8l_-1atx_	0.39700	0.40760	0.39130	0.40760
1a8l_-1atzA	0.25800	0.26900	0.25680	0.26900
1a8l_-1au1A	0.22100	0.25900	0.24700	0.25900
1a8l_-1aua_	0.20000	0.18810	0.18360	0.18810
1a8l_-1auiA	0.22000	0.21130	0.18810	0.21130
1a8l_-1auiB	0.27300	0.22270	0.21670	0.22270
1a8l_-1auk_	0.21200	0.21900	0.22230	0.22230
1a8l_-1auoA	0.22600	0.22020	0.19720	0.22020
1a8l_-1autC	0.19100	0.19250	0.16700	0.19250
1a8l_-1autL	0.26600	0.34110	0.29950	0.34110
1a8l_-1auvA	0.19600	0.19470	0.17590	0.19470
1a8l_-1auyA	0.18700	0.18710	0.19630	0.19630
1a8l_-1auz_	0.27200	0.30820	0.28660	0.30820
1a8l_-1avaA	0.21600	0.24120	0.24230	0.24230
1a8l_-1avaC	0.18500	0.19890	0.19200	0.19890
1a8l_-1avgI	0.20100	0.26580	0.25880	0.26580
1a8l_-1avpA	0.22900	0.23280	0.21810	0.23280
1a8l_-1avqA	0.18000	0.19030	0.19690	0.19690
1a8l_-1aw0_	0.38200	0.39930	0.41670	0.41670
1a8l_-1aw9_	0.20400	0.19910	0.19910	0.19910
1a8l_-1awcB	0.20300	0.23200	0.22880	0.23200
1a8l_-1awj_	0.30200	0.32790	0.34090	0.34090
1a8l_-1ax4A	0.19400	0.20240	0.18690	0.20240
1a8l_-1ax8_	0.32500	0.33850	0.32120	0.33850
1a8l_-1axcA	0.15900	0.16810	0.17260	0.17260
1a8l_-1axiB	0.16500	0.15710	0.15710	0.15710
1a8l_-1axn_	0.19600	0.19030	0.18360	0.19030
1a8o_-1a8p_	0.39400	0.42050	0.45450	0.45450
1a8o_-1a8q_	0.45100	0.48860	0.44320	0.48860
1a8o_-1a8rA	0.50400	0.51890	0.51890	0.51890
1a8o_-1a8y_	0.37900	0.39020	0.37120	0.39020
1a8o_-1a99A	0.36700	0.43940	0.47730	0.47730
1a8o_-1a9nA	0.35200	0.35980	0.35230	0.35980
1a8o_-1a9xA	0.43200	0.43940	0.44320	0.44320
1a8o_-1a9xB	0.35600	0.41670	0.39770	0.41670
1a8o_-1aa6_	0.41700	0.46590	0.48110	0.48110
1a8o_-1aa7A	0.37900	0.42050	0.40910	0.42050
1a8o_-1aac_	0.26900	0.35980	0.37500	0.37500
1a8o_-1ab4_	0.47300	0.44700	0.44700	0.44700
1a8o_-1abrB	0.34500	0.34470	0.34850	0.34850
1a8o_-1abv_	0.45800	0.47350	0.47730	0.47730
1a8o_-1ac5_	0.45500	0.45450	0.45450	0.45450
1a8o_-1ac6A	0.28800	0.36360	0.36360	0.36360
1a8o_-1acc_	0.40500	0.48110	0.41670	0.48110
1a8o_-1acf_	0.31400	0.37880	0.37120	0.37880
1a8o_-1aco_	0.45800	0.48110	0.44320	0.48110
1a8o_-1acz_	0.32200	0.33710	0.36740	0.36740
1a8o_-1ad1A	0.46600	0.48110	0.49240	0.49240
1a8o_-1ad2_	0.40900	0.43180	0.42800	0.43180
1a8o_-1ad3A	0.44700	0.46590	0.44700	0.46590
1a8o_-1adn_	0.30700	0.32580	0.33330	0.33330
1a8o_-1adr_	0.32600	0.36740	0.37120	0.37120
1a8o_-1adt_	0.44300	0.50000	0.50000	0.50000
1a8o_-1ae9A	0.41300	0.42050	0.41670	0.42050
1a8o_-1aep_	0.38600	0.43940	0.42050	0.43940
1a8o_-1af7_	0.40500	0.42800	0.42420	0.42800
1a8o_-1af8_	0.42000	0.45450	0.48110	0.48110
1a8o_-1afj_	0.35600	0.36360	0.35980	0.36360
1a8o_-1afp_	0.30400	0.32840	0.31860	0.32840
1a8o_-1afrA	0.44700	0.46590	0.46590	0.46590
1a8o_-1afwA	0.44300	0.45450	0.44700	0.45450
1a8o_-1agg_	0.29200	0.36980	0.35940	0.36980
1a8o_-1agi_	0.37500	0.38260	0.38260	0.38260
1a8o_-1agjA	0.36400	0.37500	0.40150	0.40150
1a8o_-1agqA	0.27300	0.28030	0.27270	0.28030
1a8o_-1agrE	0.44300	0.48480	0.47350	0.48480
1a8o_-1ah7_	0.41300	0.45450	0.46970	0.46970
1a8o_-1aho_	0.26600	0.33980	0.34380	0.34380
1a8o_-1ahsA	0.39800	0.42050	0.41670	0.42050
1a8o_-1aihA	0.31800	0.46590	0.43940	0.46590
1a8o_-1ail_	0.34500	0.36360	0.35980	0.36360
1a8o_-1air_	0.42000	0.42050	0.40910	0.42050
1a8o_-1aisA	0.39800	0.40910	0.41670	0.41670
1a8o_-1aisB	0.44700	0.45830	0.45830	0.45830
1a8o_-1aiw_	0.34300	0.32660	0.32660	0.32660
1a8o_-1ajsA	0.44300	0.44700	0.45080	0.45080
1a8o_-1ak0_	0.38600	0.42800	0.43180	0.43180
1a8o_-1ak4C	0.49600	0.51520	0.53410	0.53410
1a8o_-1ak5_	0.42800	0.46210	0.46210	0.46210
1a8o_-1ak7_	0.40900	0.44320	0.44320	0.44320
1a8o_-1akhA	0.45900	0.50510	0.50510	0.50510
1a8o_-1akjD	0.33300	0.34470	0.32950	0.34470
1a8o_-1ako_	0.41300	0.40530	0.40910	0.40910
1a8o_-1akp_	0.29500	0.33710	0.30680	0.33710
1a8o_-1aky_	0.44300	0.46970	0.46590	0.46970
1a8o_-1al01	0.44700	0.46590	0.46210	0.46590
1a8o_-1al3_	0.40500	0.39770	0.42050	0.42050
1a8o_-1allA	0.42400	0.46970	0.46970	0.46970
1a8o_-1aln_	0.45800	0.47350	0.44700	0.47350
1a8o_-1alu_	0.41300	0.45450	0.45080	0.45450
1a8o_-1alvA	0.40900	0.43560	0.45080	0.45080
1a8o_-1aly_	0.31100	0.36360	0.35230	0.36360
1a8o_-1am2_	0.30300	0.35230	0.32200	0.35230
1a8o_-1am7A	0.38600	0.39770	0.39020	0.39770
1a8o_-1am9A	0.31400	0.31820	0.31820	0.31820
1a8o_-1amf_	0.38600	0.42420	0.43560	0.43560
1a8o_-1amk_	0.46600	0.46210	0.47350	0.47350
1a8o_-1amm_	0.29900	0.35610	0.30300	0.35610
1a8o_-1amp_	0.48500	0.49240	0.49240	0.49240
1a8o_-1amuA	0.43200	0.46590	0.44700	0.46590
1a8o_-1amx_	0.39800	0.39770	0.42420	0.42420
1a8o_-1an8_	0.48500	0.50000	0.48860	0.50000
1a8o_-1an9A	0.40500	0.40910	0.41290	0.41290
1a8o_-1aoa_	0.44700	0.47350	0.47350	0.47350
1a8o_-1aocA	0.29900	0.37880	0.38640	0.38640
1a8o_-1aoeA	0.31100	0.38260	0.38640	0.38640
1a8o_-1aohA	0.34100	0.34470	0.35610	0.35610
1a8o_-1aol_	0.31800	0.42420	0.42800	0.42800
1a8o_-1aop_	0.40200	0.44700	0.44320	0.44700
1a8o_-1aorA	0.42400	0.46210	0.44700	0.46210
1a8o_-1aoy_	0.37900	0.40910	0.41290	0.41290
1a8o_-1aozA	0.36400	0.43560	0.39770	0.43560
1a8o_-1ap8_	0.42000	0.42420	0.42050	0.42420
1a8o_-1apj_	0.28400	0.31060	0.31060	0.31060
1a8o_-1apmE	0.42000	0.53410	0.46590	0.53410
1a8o_-1apq_	0.35800	0.39150	0.39150	0.39150
1a8o_-1apxA	0.44700	0.45080	0.45450	0.45450
1a8o_-1aq0A	0.43900	0.46590	0.46210	0.46590
1a8o_-1aqb_	0.34100	0.37500	0.37120	0.37500
1a8o_-1aqcA	0.36000	0.36360	0.35610	0.36360
1a8o_-1aqe_	0.35200	0.36740	0.36740	0.36740
1a8o_-1aqt_	0.31100	0.35980	0.36740	0.36740
1a8o_-1aquA	0.40900	0.44320	0.44320	0.44320
1a8o_-1aqzA	0.32200	0.39770	0.39390	0.39770
1a8o_-1arb_	0.34100	0.43180	0.39020	0.43180
1a8o_-1aru_	0.45500	0.47730	0.46970	0.47730
1a8o_-1ash_	0.40900	0.42420	0.43180	0.43180
1a8o_-1ast_	0.42800	0.41290	0.40150	0.41290
1a8o_-1at0_	0.29900	0.31820	0.32200	0.32200
1a8o_-1at3A	0.36700	0.40530	0.41290	0.41290
1a8o_-1atb_	0.23800	0.27820	0.27420	0.27820
1a8o_-1atg_	0.39000	0.40530	0.41290	0.41290
1a8o_-1atiA	0.44300	0.52270	0.52270	0.52270
1a8o_-1atx_	0.29900	0.37500	0.35870	0.37500
1a8o_-1atzA	0.40500	0.44700	0.45450	0.45450
1a8o_-1au1A	0.40900	0.45450	0.42420	0.45450
1a8o_-1aua_	0.39000	0.42420	0.42420	0.42420
1a8o_-1auiA	0.39800	0.41670	0.40530	0.41670
1a8o_-1auiB	0.36000	0.42420	0.42420	0.42420
1a8o_-1auk_	0.40200	0.45080	0.44320	0.45080
1a8o_-1auoA	0.47000	0.48480	0.48480	0.48480
1a8o_-1autC	0.34800	0.33710	0.34090	0.34090
1a8o_-1autL	0.28400	0.27270	0.31060	0.31060
1a8o_-1auvA	0.39400	0.43180	0.42050	0.43180
1a8o_-1auyA	0.42800	0.44700	0.42420	0.44700
1a8o_-1auz_	0.37500	0.42420	0.41670	0.42420
1a8o_-1avaA	0.48100	0.49620	0.47730	0.49620
1a8o_-1avaC	0.34100	0.34090	0.33330	0.34090
1a8o_-1avgI	0.34800	0.36360	0.36360	0.36360
1a8o_-1avpA	0.42400	0.45080	0.44700	0.45080
1a8o_-1avqA	0.38600	0.38640	0.40150	0.40150
1a8o_-1aw0_	0.27700	0.39770	0.40150	0.40150
1a8o_-1aw9_	0.33000	0.41290	0.40530	0.41290
1a8o_-1awcB	0.30700	0.37880	0.37500	0.37880
1a8o_-1awj_	0.30700	0.32580	0.33710	0.33710
1a8o_-1ax4A	0.42400	0.45830	0.44700	0.45830
1a8o_-1ax8_	0.46200	0.46590	0.43560	0.46590
1a8o_-1axcA	0.47000	0.47730	0.47730	0.47730
1a8o_-1axiB	0.32600	0.33330	0.32580	0.33330
1a8o_-1axn_	0.40500	0.47350	0.43180	0.47350
1a8p_-1a8q_	0.21600	0.21690	0.21300	0.21690
1a8p_-1a8rA	0.19200	0.18100	0.16180	0.18100
1a8p_-1a8y_	0.17000	0.16930	0.18390	0.18390
1a8p_-1a99A	0.19600	0.17020	0.18190	0.18190
1a8p_-1a9nA	0.26500	0.26540	0.26230	0.26540
1a8p_-1a9xA	0.27400	0.24120	0.20040	0.24120
1a8p_-1a9xB	0.22100	0.22180	0.21600	0.22180
1a8p_-1aa6_	0.23600	0.28990	0.28110	0.28990
1a8p_-1aa7A	0.22000	0.23420	0.22470	0.23420
1a8p_-1aac_	0.30200	0.29290	0.29050	0.29290
1a8p_-1ab4_	0.15800	0.18970	0.17410	0.18970
1a8p_-1abrB	0.17100	0.16340	0.15370	0.16340
1a8p_-1abv_	0.30700	0.31670	0.32380	0.32380
1a8p_-1ac5_	0.19900	0.24120	0.24320	0.24320
1a8p_-1ac6A	0.34800	0.36360	0.37270	0.37270
1a8p_-1acc_	0.17500	0.18090	0.16930	0.18090
1a8p_-1acf_	0.30800	0.30600	0.29200	0.30600
1a8p_-1aco_	0.26400	0.22570	0.22080	0.22570
1a8p_-1acz_	0.26600	0.32410	0.26620	0.32410
1a8p_-1ad1A	0.19400	0.20620	0.20230	0.20620
1a8p_-1ad2_	0.17600	0.21210	0.18640	0.21210
1a8p_-1ad3A	0.32300	0.32100	0.32780	0.32780
1a8p_-1adn_	0.20900	0.27720	0.28800	0.28800
1a8p_-1adr_	0.28600	0.34540	0.37500	0.37500
1a8p_-1adt_	0.16000	0.14590	0.13810	0.14590
1a8p_-1ae9A	0.22100	0.22950	0.21350	0.22950
1a8p_-1aep_	0.20800	0.22880	0.22880	0.22880
1a8p_-1af7_	0.23700	0.26750	0.28790	0.28790
1a8p_-1af8_	0.29100	0.31980	0.30810	0.31980
1a8p_-1afj_	0.41300	0.43750	0.44100	0.44100
1a8p_-1afp_	0.40700	0.59310	0.60290	0.60290
1a8p_-1afrA	0.16400	0.17220	0.17220	0.17220
1a8p_-1afwA	0.21800	0.20330	0.23250	0.23250
1a8p_-1agg_	0.44800	0.46880	0.47400	0.47400
1a8p_-1agi_	0.22000	0.24800	0.26200	0.26200
1a8p_-1agjA	0.16600	0.16530	0.16530	0.16530
1a8p_-1agqA	0.25800	0.29400	0.28850	0.29400
1a8p_-1agrE	0.24400	0.27340	0.26370	0.27340
1a8p_-1ah7_	0.15600	0.16330	0.15410	0.16330
1a8p_-1aho_	0.39800	0.40620	0.41800	0.41800
1a8p_-1ahsA	0.24400	0.25790	0.25790	0.25790
1a8p_-1aihA	0.20600	0.20440	0.20740	0.20740
1a8p_-1ail_	0.37100	0.40710	0.37860	0.40710
1a8p_-1air_	0.16800	0.18970	0.17220	0.18970
1a8p_-1aisA	0.17800	0.22650	0.20300	0.22650
1a8p_-1aisB	0.22700	0.20210	0.23320	0.23320
1a8p_-1aiw_	0.36300	0.37900	0.39110	0.39110
1a8p_-1ajsA	0.24800	0.24320	0.20040	0.24320
1a8p_-1ak0_	0.15400	0.15180	0.14980	0.15180
1a8p_-1ak4C	0.22200	0.23450	0.21900	0.23450
1a8p_-1ak5_	0.21000	0.21890	0.20620	0.21890
1a8p_-1ak7_	0.26300	0.25430	0.26010	0.26010
1a8p_-1akhA	0.49000	0.51020	0.51020	0.51020
1a8p_-1akjD	0.33600	0.34870	0.29610	0.34870
1a8p_-1ako_	0.19200	0.19360	0.18480	0.19360
1a8p_-1akp_	0.32000	0.31580	0.31580	0.31580
1a8p_-1aky_	0.21600	0.22710	0.22480	0.22710
1a8p_-1al01	0.23300	0.25350	0.25870	0.25870
1a8p_-1al3_	0.18500	0.20360	0.19830	0.20360
1a8p_-1allA	0.22200	0.22500	0.24690	0.24690
1a8p_-1aln_	0.22600	0.19650	0.19360	0.19650
1a8p_-1alu_	0.23200	0.23250	0.22450	0.23250
1a8p_-1alvA	0.17800	0.22110	0.20230	0.22110
1a8p_-1aly_	0.22400	0.22770	0.22090	0.22770
1a8p_-1am2_	0.19200	0.19610	0.19480	0.19610
1a8p_-1am7A	0.22700	0.23170	0.23170	0.23170
1a8p_-1am9A	0.25600	0.35000	0.35310	0.35310
1a8p_-1amf_	0.17100	0.19910	0.18400	0.19910
1a8p_-1amk_	0.20500	0.22500	0.22300	0.22500
1a8p_-1amm_	0.19500	0.22130	0.24140	0.24140
1a8p_-1amp_	0.21000	0.22180	0.21890	0.22180
1a8p_-1amuA	0.22900	0.22860	0.21010	0.22860
1a8p_-1amx_	0.27700	0.26500	0.26830	0.26830
1a8p_-1an8_	0.18900	0.20510	0.16990	0.20510
1a8p_-1an9A	0.21900	0.21790	0.22470	0.22470
1a8p_-1aoa_	0.16400	0.15990	0.15280	0.15990
1a8p_-1aocA	0.16700	0.16710	0.18290	0.18290
1a8p_-1aoeA	0.28800	0.29040	0.30210	0.30210
1a8p_-1aohA	0.26600	0.27100	0.27270	0.27270
1a8p_-1aol_	0.15100	0.18060	0.18390	0.18390
1a8p_-1aop_	0.18800	0.19550	0.19070	0.19550
1a8p_-1aorA	0.19200	0.19360	0.17610	0.19360
1a8p_-1aoy_	0.32400	0.34620	0.32370	0.34620
1a8p_-1aozA	0.22600	0.22180	0.21110	0.22180
1a8p_-1ap8_	0.18100	0.17610	0.17960	0.17960
1a8p_-1apj_	0.31100	0.35810	0.33110	0.35810
1a8p_-1apmE	0.18900	0.17900	0.18870	0.18870
1a8p_-1apq_	0.33000	0.42450	0.39620	0.42450
1a8p_-1apxA	0.17700	0.15760	0.16670	0.16670
1a8p_-1aq0A	0.23300	0.23740	0.20330	0.23740
1a8p_-1aqb_	0.22000	0.21860	0.21430	0.21860
1a8p_-1aqcA	0.26000	0.29340	0.28510	0.29340
1a8p_-1aqe_	0.28000	0.29550	0.29770	0.29770
1a8p_-1aqt_	0.30200	0.28520	0.31480	0.31480
1a8p_-1aquA	0.20100	0.19840	0.17410	0.19840
1a8p_-1aqzA	0.19000	0.22010	0.22360	0.22360
1a8p_-1arb_	0.16100	0.17800	0.17120	0.17800
1a8p_-1aru_	0.19000	0.16830	0.17410	0.17410
1a8p_-1ash_	0.26400	0.26020	0.26700	0.26700
1a8p_-1ast_	0.19600	0.19750	0.20130	0.20130
1a8p_-1at0_	0.24100	0.23590	0.23770	0.23770
1a8p_-1at3A	0.17400	0.20740	0.19700	0.20740
1a8p_-1atb_	0.33100	0.36290	0.35080	0.36290
1a8p_-1atg_	0.16500	0.20450	0.18510	0.20450
1a8p_-1atiA	0.15600	0.16250	0.16440	0.16440
1a8p_-1atx_	0.39700	0.41300	0.43480	0.43480
1a8p_-1atzA	0.30200	0.30300	0.29890	0.30300
1a8p_-1au1A	0.20000	0.21230	0.20480	0.21230
1a8p_-1aua_	0.19700	0.21400	0.23350	0.23350
1a8p_-1auiA	0.21900	0.20910	0.21300	0.21300
1a8p_-1auiB	0.22900	0.23940	0.24390	0.24390
1a8p_-1auk_	0.19600	0.22570	0.23930	0.23930
1a8p_-1auoA	0.28600	0.28780	0.28440	0.28780
1a8p_-1autC	0.17700	0.17260	0.17680	0.17680
1a8p_-1autL	0.26000	0.28120	0.27080	0.28120
1a8p_-1auvA	0.16900	0.18090	0.18970	0.18970
1a8p_-1auyA	0.15000	0.21630	0.19480	0.21630
1a8p_-1auz_	0.40100	0.39870	0.39660	0.39870
1a8p_-1avaA	0.21800	0.21300	0.20430	0.21300
1a8p_-1avaC	0.18800	0.20440	0.20300	0.20440
1a8p_-1avgI	0.19900	0.23590	0.25350	0.25350
1a8p_-1avpA	0.20100	0.20830	0.19360	0.20830
1a8p_-1avqA	0.17100	0.17540	0.17430	0.17540
1a8p_-1aw0_	0.40600	0.45140	0.37500	0.45140
1a8p_-1aw9_	0.21200	0.21760	0.22570	0.22570
1a8p_-1awcB	0.22400	0.24180	0.25820	0.25820
1a8p_-1awj_	0.35400	0.37010	0.31820	0.37010
1a8p_-1ax4A	0.22900	0.26360	0.18970	0.26360
1a8p_-1ax8_	0.26300	0.26730	0.25580	0.26730
1a8p_-1axcA	0.20000	0.15460	0.19080	0.19080
1a8p_-1axiB	0.20300	0.21990	0.19760	0.21990
1a8p_-1axn_	0.22600	0.21400	0.18870	0.21400
1a8q_-1a8rA	0.20700	0.22060	0.18780	0.22060
1a8q_-1a8y_	0.16900	0.16970	0.15970	0.16970
1a8q_-1a99A	0.17700	0.17240	0.19530	0.19530
1a8q_-1a9nA	0.35600	0.37040	0.36270	0.37040
1a8q_-1a9xA	0.31800	0.32390	0.32480	0.32480
1a8q_-1a9xB	0.25900	0.26820	0.27370	0.27370
1a8q_-1aa6_	0.23500	0.17970	0.24180	0.24180
1a8q_-1aa7A	0.28500	0.27060	0.30060	0.30060
1a8q_-1aac_	0.26700	0.29760	0.28570	0.29760
1a8q_-1ab4_	0.14700	0.15880	0.16790	0.16790
1a8q_-1abrB	0.15600	0.12080	0.13390	0.13390
1a8q_-1abv_	0.36700	0.32380	0.34050	0.34050
1a8q_-1ac5_	0.54700	0.55200	0.55470	0.55470
1a8q_-1ac6A	0.23000	0.25230	0.25000	0.25230
1a8q_-1acc_	0.15700	0.15970	0.16510	0.16510
1a8q_-1acf_	0.26200	0.31400	0.30400	0.31400
1a8q_-1aco_	0.17400	0.17790	0.18160	0.18160
1a8q_-1acz_	0.24300	0.26620	0.25460	0.26620
1a8q_-1ad1A	0.24600	0.23390	0.25280	0.25280
1a8q_-1ad2_	0.21900	0.21880	0.22210	0.22210
1a8q_-1ad3A	0.26900	0.27100	0.26820	0.27100
1a8q_-1adn_	0.26900	0.27450	0.27450	0.27450
1a8q_-1adr_	0.36800	0.35860	0.36840	0.36840
1a8q_-1adt_	0.15100	0.15690	0.15970	0.15970
1a8q_-1ae9A	0.23100	0.23540	0.20910	0.23540
1a8q_-1aep_	0.21400	0.23690	0.24840	0.24840
1a8q_-1af7_	0.18000	0.17970	0.21170	0.21170
1a8q_-1af8_	0.40100	0.38370	0.39530	0.39530
1a8q_-1afj_	0.34700	0.44100	0.44100	0.44100
1a8q_-1afp_	0.37300	0.40690	0.41670	0.41670
1a8q_-1afrA	0.17000	0.16150	0.17060	0.17060
1a8q_-1afwA	0.19400	0.19800	0.21080	0.21080
1a8q_-1agg_	0.33900	0.44790	0.42190	0.44790
1a8q_-1agi_	0.26200	0.26800	0.25600	0.26800
1a8q_-1agjA	0.16900	0.17360	0.16120	0.17360
1a8q_-1agqA	0.27700	0.29950	0.25820	0.29950
1a8q_-1agrE	0.26800	0.29880	0.28710	0.29880
1a8q_-1ah7_	0.20800	0.20820	0.20410	0.20820
1a8q_-1aho_	0.36300	0.39450	0.40230	0.40230
1a8q_-1ahsA	0.23400	0.25000	0.27580	0.27580
1a8q_-1aihA	0.22400	0.19560	0.20740	0.20740
1a8q_-1ail_	0.41400	0.45710	0.44640	0.45710
1a8q_-1air_	0.20900	0.20800	0.20440	0.20800
1a8q_-1aisA	0.23200	0.23480	0.21960	0.23480
1a8q_-1aisB	0.19000	0.20600	0.19040	0.20600
1a8q_-1aiw_	0.38700	0.39920	0.35480	0.39920
1a8q_-1ajsA	0.21600	0.19890	0.24540	0.24540
1a8q_-1ak0_	0.19500	0.19980	0.19320	0.19980
1a8q_-1ak4C	0.26400	0.25170	0.30860	0.30860
1a8q_-1ak5_	0.19300	0.18070	0.17240	0.18070
1a8q_-1ak7_	0.20500	0.23420	0.21700	0.23420
1a8q_-1akhA	0.53100	0.53570	0.50510	0.53570
1a8q_-1akjD	0.27200	0.26750	0.27850	0.27850
1a8q_-1ako_	0.21800	0.20430	0.20520	0.20520
1a8q_-1akp_	0.26500	0.26970	0.26320	0.26970
1a8q_-1aky_	0.33800	0.32910	0.36120	0.36120
1a8q_-1al01	0.22900	0.29020	0.29550	0.29550
1a8q_-1al3_	0.24100	0.23310	0.24790	0.24790
1a8q_-1allA	0.21600	0.22190	0.22030	0.22190
1a8q_-1aln_	0.19200	0.16610	0.18340	0.18340
1a8q_-1alu_	0.18900	0.25320	0.25480	0.25480
1a8q_-1alvA	0.25100	0.25000	0.24420	0.25000
1a8q_-1aly_	0.25300	0.25680	0.25000	0.25680
1a8q_-1am2_	0.19900	0.20300	0.20030	0.20300
1a8q_-1am7A	0.25300	0.30000	0.26670	0.30000
1a8q_-1am9A	0.27200	0.36880	0.36880	0.36880
1a8q_-1amf_	0.24400	0.23480	0.22290	0.23480
1a8q_-1amk_	0.23400	0.23800	0.21700	0.23800
1a8q_-1amm_	0.18100	0.20830	0.19400	0.20830
1a8q_-1amp_	0.28100	0.28830	0.26280	0.28830
1a8q_-1amuA	0.23900	0.20710	0.21260	0.21260
1a8q_-1amx_	0.21200	0.24500	0.22500	0.24500
1a8q_-1an8_	0.17700	0.18200	0.16990	0.18200
1a8q_-1an9A	0.21900	0.22720	0.21810	0.22720
1a8q_-1aoa_	0.18300	0.16090	0.16600	0.16600
1a8q_-1aocA	0.21300	0.20430	0.19140	0.20430
1a8q_-1aoeA	0.27700	0.27730	0.24090	0.27730
1a8q_-1aohA	0.26200	0.22380	0.25350	0.25350
1a8q_-1aol_	0.16200	0.17730	0.15860	0.17730
1a8q_-1aop_	0.15800	0.19070	0.16790	0.19070
1a8q_-1aorA	0.19700	0.18980	0.17700	0.18980
1a8q_-1aoy_	0.37200	0.42630	0.42310	0.42630
1a8q_-1aozA	0.17200	0.18430	0.16510	0.18430
1a8q_-1ap8_	0.20000	0.19950	0.20660	0.20660
1a8q_-1apj_	0.33400	0.33110	0.34460	0.34460
1a8q_-1apmE	0.14800	0.16330	0.15420	0.16330
1a8q_-1apq_	0.32100	0.44810	0.39620	0.44810
1a8q_-1apxA	0.17300	0.18980	0.18070	0.18980
1a8q_-1aq0A	0.19300	0.19430	0.20260	0.20260
1a8q_-1aqb_	0.22100	0.25710	0.22570	0.25710
1a8q_-1aqcA	0.26000	0.26240	0.26450	0.26450
1a8q_-1aqe_	0.24300	0.28860	0.27050	0.28860
1a8q_-1aqt_	0.24400	0.28700	0.30560	0.30560
1a8q_-1aquA	0.21200	0.21080	0.22450	0.22450
1a8q_-1aqzA	0.19900	0.21830	0.22010	0.22010
1a8q_-1arb_	0.17100	0.15590	0.15780	0.15780
1a8q_-1aru_	0.17300	0.19620	0.15780	0.19620
1a8q_-1ash_	0.28900	0.26870	0.28910	0.28910
1a8q_-1ast_	0.24200	0.24750	0.24620	0.24750
1a8q_-1at0_	0.22500	0.22010	0.22180	0.22180
1a8q_-1at3A	0.22100	0.20850	0.21200	0.21200
1a8q_-1atb_	0.43500	0.36690	0.35890	0.36690
1a8q_-1atg_	0.25400	0.23160	0.24680	0.24680
1a8q_-1atiA	0.18200	0.16510	0.15880	0.16510
1a8q_-1atx_	0.41800	0.45650	0.45650	0.45650
1a8q_-1atzA	0.38200	0.40220	0.37640	0.40220
1a8q_-1au1A	0.23000	0.25750	0.22890	0.25750
1a8q_-1aua_	0.17200	0.16510	0.22170	0.22170
1a8q_-1auiA	0.18400	0.19340	0.19620	0.19620
1a8q_-1auiB	0.22400	0.21970	0.23180	0.23180
1a8q_-1auk_	0.21800	0.22260	0.23910	0.23910
1a8q_-1auoA	0.61700	0.62160	0.61810	0.62160
1a8q_-1autC	0.17900	0.17260	0.16000	0.17260
1a8q_-1autL	0.24500	0.27340	0.29690	0.29690
1a8q_-1auvA	0.26600	0.28190	0.28010	0.28190
1a8q_-1auyA	0.23200	0.22390	0.21780	0.22390
1a8q_-1auz_	0.38600	0.39660	0.46980	0.46980
1a8q_-1avaA	0.21400	0.20710	0.21530	0.21530
1a8q_-1avaC	0.19200	0.17130	0.19200	0.19200
1a8q_-1avgI	0.20200	0.26060	0.25530	0.26060
1a8q_-1avpA	0.20800	0.23900	0.20830	0.23900
1a8q_-1avqA	0.17700	0.20070	0.19190	0.20070
1a8q_-1aw0_	0.34700	0.41320	0.38890	0.41320
1a8q_-1aw9_	0.19400	0.21060	0.19910	0.21060
1a8q_-1awcB	0.28100	0.28270	0.28270	0.28270
1a8q_-1awj_	0.28900	0.29550	0.30190	0.30190
1a8q_-1ax4A	0.19100	0.24820	0.25550	0.25550
1a8q_-1ax8_	0.26200	0.29810	0.30380	0.30380
1a8q_-1axcA	0.18100	0.17470	0.13860	0.17470
1a8q_-1axiB	0.17500	0.17670	0.17800	0.17800
1a8q_-1axn_	0.17300	0.18070	0.18700	0.18700
1a8rA-1a8y_	0.18700	0.20140	0.18550	0.20140
1a8rA-1a99A	0.17400	0.19460	0.17080	0.19460
1a8rA-1a9nA	0.21600	0.20680	0.21600	0.21600
1a8rA-1a9xA	0.21900	0.20930	0.22170	0.22170
1a8rA-1a9xB	0.18300	0.17310	0.18210	0.18210
1a8rA-1aa6_	0.21200	0.22170	0.19570	0.22170
1a8rA-1aa7A	0.26300	0.26110	0.25630	0.26110
1a8rA-1aac_	0.32100	0.33570	0.33570	0.33570
1a8rA-1ab4_	0.17400	0.20020	0.19570	0.20020
1a8rA-1abrB	0.17000	0.17310	0.17190	0.17310
1a8rA-1abv_	0.31400	0.33810	0.33100	0.33810
1a8rA-1ac5_	0.22400	0.22620	0.19000	0.22620
1a8rA-1ac6A	0.31600	0.32050	0.28640	0.32050
1a8rA-1acc_	0.14900	0.18890	0.17650	0.18890
1a8rA-1acf_	0.29600	0.31800	0.30600	0.31800
1a8rA-1aco_	0.18400	0.22290	0.21490	0.22290
1a8rA-1acz_	0.25200	0.28940	0.24310	0.28940
1a8rA-1ad1A	0.18800	0.20140	0.19460	0.20140
1a8rA-1ad2_	0.20100	0.19910	0.19570	0.19910
1a8rA-1ad3A	0.19800	0.20140	0.20700	0.20700
1a8rA-1adn_	0.25800	0.29890	0.30160	0.30160
1a8rA-1adr_	0.39500	0.39140	0.37500	0.39140
1a8rA-1adt_	0.17900	0.17650	0.18890	0.18890
1a8rA-1ae9A	0.24400	0.24710	0.25150	0.25150
1a8rA-1aep_	0.24200	0.25650	0.23040	0.25650
1a8rA-1af7_	0.18600	0.20020	0.17650	0.20020
1a8rA-1af8_	0.32300	0.33430	0.32850	0.33430
1a8rA-1afj_	0.43400	0.46530	0.47920	0.47920
1a8rA-1afp_	0.47500	0.47550	0.47550	0.47550
1a8rA-1afrA	0.22600	0.21720	0.20590	0.21720
1a8rA-1afwA	0.21700	0.22400	0.22400	0.22400
1a8rA-1agg_	0.30200	0.42710	0.42710	0.42710
1a8rA-1agi_	0.22400	0.25400	0.25600	0.25600
1a8rA-1agjA	0.18900	0.18550	0.16970	0.18550
1a8rA-1agqA	0.27700	0.34340	0.34070	0.34340
1a8rA-1agrE	0.26600	0.27340	0.27930	0.27930
1a8rA-1ah7_	0.17400	0.18440	0.18440	0.18440
1a8rA-1aho_	0.31200	0.38670	0.39450	0.39450
1a8rA-1ahsA	0.23400	0.27580	0.25200	0.27580
1a8rA-1aihA	0.19900	0.20880	0.20880	0.20880
1a8rA-1ail_	0.39600	0.42500	0.38570	0.42500
1a8rA-1air_	0.20800	0.20590	0.19910	0.20590
1a8rA-1aisA	0.21100	0.22380	0.22240	0.22380
1a8rA-1aisB	0.19800	0.20340	0.21890	0.21890
1a8rA-1aiw_	0.38300	0.37500	0.41940	0.41940
1a8rA-1ajsA	0.19200	0.18100	0.20480	0.20480
1a8rA-1ak0_	0.16600	0.18550	0.17990	0.18550
1a8rA-1ak4C	0.22200	0.23620	0.23790	0.23790
1a8rA-1ak5_	0.16700	0.17990	0.17990	0.17990
1a8rA-1ak7_	0.25100	0.24280	0.23560	0.24280
1a8rA-1akhA	0.55100	0.56120	0.56120	0.56120
1a8rA-1akjD	0.28900	0.30260	0.29170	0.30260
1a8rA-1ako_	0.17400	0.18210	0.18440	0.18440
1a8rA-1akp_	0.25200	0.28730	0.28070	0.28730
1a8rA-1aky_	0.15900	0.18460	0.18000	0.18460
1a8rA-1al01	0.26400	0.27620	0.24650	0.27620
1a8rA-1al3_	0.17400	0.17870	0.17190	0.17870
1a8rA-1allA	0.23100	0.26560	0.26720	0.26720
1a8rA-1aln_	0.26100	0.26360	0.26240	0.26360
1a8rA-1alu_	0.22900	0.23410	0.22130	0.23410
1a8rA-1alvA	0.17500	0.21100	0.21390	0.21390
1a8rA-1aly_	0.24700	0.26370	0.26710	0.26710
1a8rA-1am2_	0.17000	0.18230	0.18230	0.18230
1a8rA-1am7A	0.22300	0.24000	0.24670	0.24670
1a8rA-1am9A	0.34400	0.38750	0.38750	0.38750
1a8rA-1amf_	0.15800	0.18100	0.18100	0.18100
1a8rA-1amk_	0.18900	0.20700	0.20590	0.20700
1a8rA-1amm_	0.14800	0.18970	0.16670	0.18970
1a8rA-1amp_	0.21400	0.20250	0.21490	0.21490
1a8rA-1amuA	0.22300	0.22510	0.20480	0.22510
1a8rA-1amx_	0.25500	0.28170	0.28000	0.28170
1a8rA-1an8_	0.19500	0.18450	0.18570	0.18570
1a8rA-1an9A	0.17900	0.18670	0.20590	0.20590
1a8rA-1aoa_	0.15600	0.17530	0.15160	0.17530
1a8rA-1aocA	0.19700	0.22000	0.19710	0.22000
1a8rA-1aoeA	0.17400	0.17190	0.17710	0.17710
1a8rA-1aohA	0.27100	0.27620	0.25000	0.27620
1a8rA-1aol_	0.15700	0.17760	0.17080	0.17760
1a8rA-1aop_	0.18200	0.19570	0.19910	0.19910
1a8rA-1aorA	0.23000	0.23420	0.23530	0.23530
1a8rA-1aoy_	0.37800	0.40060	0.40060	0.40060
1a8rA-1aozA	0.23300	0.22290	0.23870	0.23870
1a8rA-1ap8_	0.19400	0.19950	0.20420	0.20420
1a8rA-1apj_	0.28700	0.29730	0.31760	0.31760
1a8rA-1apmE	0.17800	0.19230	0.19000	0.19230
1a8rA-1apq_	0.31600	0.41980	0.38210	0.41980
1a8rA-1apxA	0.15600	0.16060	0.16740	0.16740
1a8rA-1aq0A	0.18300	0.23190	0.20360	0.23190
1a8rA-1aqb_	0.26000	0.26570	0.26860	0.26860
1a8rA-1aqcA	0.23800	0.25830	0.28100	0.28100
1a8rA-1aqe_	0.28200	0.27050	0.26820	0.27050
1a8rA-1aqt_	0.20000	0.23520	0.23520	0.23520
1a8rA-1aquA	0.17500	0.17420	0.17530	0.17530
1a8rA-1aqzA	0.17400	0.22360	0.20250	0.22360
1a8rA-1arb_	0.17800	0.18670	0.16060	0.18670
1a8rA-1aru_	0.20700	0.18330	0.19340	0.19340
1a8rA-1ash_	0.24700	0.30100	0.26360	0.30100
1a8rA-1ast_	0.19100	0.19880	0.16500	0.19880
1a8rA-1at0_	0.20600	0.21830	0.20070	0.21830
1a8rA-1at3A	0.16800	0.18090	0.17050	0.18090
1a8rA-1atb_	0.31900	0.37500	0.33060	0.37500
1a8rA-1atg_	0.17800	0.17650	0.17530	0.17650
1a8rA-1atiA	0.22600	0.19230	0.21830	0.21830
1a8rA-1atx_	0.37500	0.42930	0.43480	0.43480
1a8rA-1atzA	0.22700	0.24050	0.23910	0.24050
1a8rA-1au1A	0.22100	0.21540	0.22740	0.22740
1a8rA-1aua_	0.17400	0.18330	0.19910	0.19910
1a8rA-1auiA	0.18900	0.19000	0.19800	0.19800
1a8rA-1auiB	0.20000	0.22120	0.23030	0.23030
1a8rA-1auk_	0.24000	0.23190	0.23420	0.23420
1a8rA-1auoA	0.19600	0.23050	0.22360	0.23050
1a8rA-1autC	0.16000	0.18100	0.16520	0.18100
1a8rA-1autL	0.24700	0.28390	0.27860	0.28390
1a8rA-1auvA	0.16300	0.18440	0.16400	0.18440
1a8rA-1auyA	0.21200	0.21630	0.22390	0.22390
1a8rA-1auz_	0.27400	0.29310	0.28880	0.29310
1a8rA-1avaA	0.19000	0.20930	0.19340	0.20930
1a8rA-1avaC	0.17100	0.19200	0.18230	0.19200
1a8rA-1avgI	0.22500	0.27990	0.28520	0.28520
1a8rA-1avpA	0.18300	0.19000	0.20340	0.20340
1a8rA-1avqA	0.18800	0.20020	0.17530	0.20020
1a8rA-1aw0_	0.45100	0.45830	0.46880	0.46880
1a8rA-1aw9_	0.17100	0.17820	0.17480	0.17820
1a8rA-1awcB	0.21400	0.22880	0.23200	0.23200
1a8rA-1awj_	0.28600	0.33440	0.32790	0.33440
1a8rA-1ax4A	0.18700	0.19460	0.20700	0.20700
1a8rA-1ax8_	0.23300	0.27690	0.25770	0.27690
1a8rA-1axcA	0.16400	0.17190	0.15720	0.17190
1a8rA-1axiB	0.17000	0.17540	0.17800	0.17800
1a8rA-1axn_	0.17300	0.19680	0.19800	0.19800
1a8y_-1a99A	0.12900	0.11390	0.11390	0.11390
1a8y_-1a9nA	0.25000	0.25310	0.21450	0.25310
1a8y_-1a9xA	0.17800	0.18050	0.18050	0.18050
1a8y_-1a9xB	0.15400	0.15380	0.17310	0.17310
1a8y_-1aa6_	0.14800	0.16050	0.16120	0.16120
1a8y_-1aa7A	0.23700	0.23890	0.25160	0.25160
1a8y_-1aac_	0.26000	0.27380	0.28570	0.28570
1a8y_-1ab4_	0.15000	0.13170	0.13310	0.13310
1a8y_-1abrB	0.18600	0.18910	0.16950	0.18910
1a8y_-1abv_	0.30500	0.30950	0.29520	0.30950
1a8y_-1ac5_	0.16100	0.14350	0.14640	0.14640
1a8y_-1ac6A	0.25200	0.25910	0.26140	0.26140
1a8y_-1acc_	0.17000	0.13540	0.14280	0.14280
1a8y_-1acf_	0.23200	0.25200	0.24600	0.25200
1a8y_-1aco_	0.17500	0.17530	0.15530	0.17530
1a8y_-1acz_	0.27300	0.28940	0.28010	0.28940
1a8y_-1ad1A	0.17100	0.16480	0.17520	0.17520
1a8y_-1ad2_	0.19500	0.21880	0.19870	0.21880
1a8y_-1ad3A	0.16000	0.14500	0.14350	0.14500
1a8y_-1adn_	0.29600	0.30430	0.29080	0.30430
1a8y_-1adr_	0.30900	0.34210	0.33550	0.34210
1a8y_-1adt_	0.17200	0.16940	0.13040	0.16940
1a8y_-1ae9A	0.20000	0.19150	0.19010	0.19150
1a8y_-1aep_	0.24200	0.25160	0.24670	0.25160
1a8y_-1af7_	0.19300	0.15690	0.17150	0.17150
1a8y_-1af8_	0.32000	0.31400	0.30520	0.31400
1a8y_-1afj_	0.37800	0.38190	0.38890	0.38890
1a8y_-1afp_	0.44600	0.45590	0.43630	0.45590
1a8y_-1afrA	0.14900	0.14870	0.12720	0.14870
1a8y_-1afwA	0.14000	0.14350	0.12200	0.14350
1a8y_-1agg_	0.36500	0.44270	0.39580	0.44270
1a8y_-1agi_	0.30400	0.31400	0.30400	0.31400
1a8y_-1agjA	0.15700	0.16010	0.14880	0.16010
1a8y_-1agqA	0.20300	0.26100	0.27200	0.27200
1a8y_-1agrE	0.29100	0.26560	0.26950	0.26950
1a8y_-1ah7_	0.17700	0.16940	0.18160	0.18160
1a8y_-1aho_	0.36300	0.39840	0.40620	0.40620
1a8y_-1ahsA	0.24400	0.27580	0.23810	0.27580
1a8y_-1aihA	0.20600	0.19850	0.21180	0.21180
1a8y_-1ail_	0.43600	0.46070	0.45360	0.46070
1a8y_-1air_	0.13700	0.12060	0.13910	0.13910
1a8y_-1aisA	0.17800	0.20030	0.19750	0.20030
1a8y_-1aisB	0.25000	0.24740	0.22930	0.24740
1a8y_-1aiw_	0.45600	0.45560	0.37100	0.45560
1a8y_-1ajsA	0.14500	0.14570	0.12350	0.14570
1a8y_-1ak0_	0.17900	0.16950	0.16100	0.16950
1a8y_-1ak4C	0.23100	0.23620	0.24830	0.24830
1a8y_-1ak5_	0.12600	0.15120	0.13450	0.15120
1a8y_-1ak7_	0.20400	0.19110	0.19250	0.19250
1a8y_-1akhA	0.41300	0.46430	0.45410	0.46430
1a8y_-1akjD	0.23000	0.26540	0.25440	0.26540
1a8y_-1ako_	0.15400	0.16510	0.15300	0.16510
1a8y_-1akp_	0.23900	0.26750	0.26750	0.26750
1a8y_-1aky_	0.17100	0.18460	0.18350	0.18460
1a8y_-1al01	0.23600	0.25700	0.23080	0.25700
1a8y_-1al3_	0.16600	0.17830	0.16980	0.17830
1a8y_-1allA	0.29800	0.30940	0.25000	0.30940
1a8y_-1aln_	0.17600	0.16500	0.15650	0.16500
1a8y_-1alu_	0.24200	0.24200	0.22770	0.24200
1a8y_-1alvA	0.27600	0.26010	0.24420	0.26010
1a8y_-1aly_	0.21900	0.21400	0.22260	0.22260
1a8y_-1am2_	0.15200	0.16300	0.17270	0.17270
1a8y_-1am7A	0.20300	0.24000	0.22670	0.24000
1a8y_-1am9A	0.40900	0.40940	0.40940	0.40940
1a8y_-1amf_	0.15200	0.15690	0.14940	0.15690
1a8y_-1amk_	0.16200	0.18000	0.17600	0.18000
1a8y_-1amm_	0.19400	0.20400	0.21410	0.21410
1a8y_-1amp_	0.21200	0.21220	0.18640	0.21220
1a8y_-1amuA	0.17000	0.15750	0.15830	0.15830
1a8y_-1amx_	0.18800	0.21670	0.18830	0.21670
1a8y_-1an8_	0.17800	0.20020	0.18200	0.20020
1a8y_-1an9A	0.12800	0.12940	0.13170	0.13170
1a8y_-1aoa_	0.21500	0.20750	0.19330	0.20750
1a8y_-1aocA	0.18000	0.21290	0.19000	0.21290
1a8y_-1aoeA	0.20800	0.21090	0.19270	0.21090
1a8y_-1aohA	0.19900	0.19930	0.20100	0.20100
1a8y_-1aol_	0.14200	0.16080	0.15310	0.16080
1a8y_-1aop_	0.18300	0.16790	0.16120	0.16790
1a8y_-1aorA	0.19100	0.15530	0.16790	0.16790
1a8y_-1aoy_	0.32700	0.35580	0.33010	0.35580
1a8y_-1aozA	0.14800	0.15980	0.14130	0.15980
1a8y_-1ap8_	0.21100	0.21950	0.21130	0.21950
1a8y_-1apj_	0.34500	0.30740	0.31420	0.31420
1a8y_-1apmE	0.14100	0.15680	0.12500	0.15680
1a8y_-1apq_	0.36800	0.40570	0.39620	0.40570
1a8y_-1apxA	0.17500	0.16470	0.19480	0.19480
1a8y_-1aq0A	0.14200	0.15440	0.12910	0.15440
1a8y_-1aqb_	0.17600	0.19570	0.18860	0.19570
1a8y_-1aqcA	0.23300	0.23550	0.23760	0.23760
1a8y_-1aqe_	0.23900	0.24320	0.25230	0.25230
1a8y_-1aqt_	0.23700	0.25560	0.26110	0.26110
1a8y_-1aquA	0.13900	0.14860	0.14150	0.14860
1a8y_-1aqzA	0.18000	0.21480	0.20600	0.21480
1a8y_-1arb_	0.13600	0.14450	0.13120	0.14450
1a8y_-1aru_	0.15300	0.14360	0.15180	0.15180
1a8y_-1ash_	0.23800	0.25680	0.24320	0.25680
1a8y_-1ast_	0.21600	0.26000	0.26000	0.26000
1a8y_-1at0_	0.20100	0.20600	0.22540	0.22540
1a8y_-1at3A	0.16000	0.16360	0.16710	0.16710
1a8y_-1atb_	0.31500	0.37900	0.38310	0.38310
1a8y_-1atg_	0.14700	0.15580	0.14830	0.15580
1a8y_-1atiA	0.14100	0.16120	0.14640	0.16120
1a8y_-1atx_	0.36400	0.40220	0.38590	0.40220
1a8y_-1atzA	0.26500	0.27170	0.23640	0.27170
1a8y_-1au1A	0.22000	0.22890	0.23640	0.23640
1a8y_-1aua_	0.16900	0.17570	0.17310	0.17570
1a8y_-1auiA	0.15100	0.14640	0.14790	0.14790
1a8y_-1auiB	0.25300	0.25450	0.24390	0.25450
1a8y_-1auk_	0.16000	0.14500	0.15980	0.15980
1a8y_-1auoA	0.19300	0.20530	0.18120	0.20530
1a8y_-1autC	0.14200	0.14960	0.16110	0.16110
1a8y_-1autL	0.32000	0.32550	0.33590	0.33590
1a8y_-1auvA	0.16400	0.14180	0.14630	0.14630
1a8y_-1auyA	0.18100	0.19940	0.20400	0.20400
1a8y_-1auz_	0.30400	0.29310	0.27590	0.29310
1a8y_-1avaA	0.16100	0.15160	0.14280	0.15160
1a8y_-1avaC	0.20200	0.18230	0.18230	0.18230
1a8y_-1avgI	0.17800	0.22710	0.23060	0.23060
1a8y_-1avpA	0.22100	0.25000	0.24880	0.25000
1a8y_-1avqA	0.17300	0.17980	0.15680	0.17980
1a8y_-1aw0_	0.39200	0.38890	0.38890	0.38890
1a8y_-1aw9_	0.24200	0.23260	0.23380	0.23380
1a8y_-1awcB	0.24000	0.24350	0.23530	0.24350
1a8y_-1awj_	0.27900	0.29550	0.28570	0.29550
1a8y_-1ax4A	0.14700	0.14570	0.16490	0.16490
1a8y_-1ax8_	0.31200	0.31730	0.31150	0.31730
1a8y_-1axcA	0.14800	0.14460	0.14360	0.14460
1a8y_-1axiB	0.21700	0.21070	0.17150	0.21070
1a8y_-1axn_	0.15600	0.14780	0.15250	0.15250
1a99A-1a9nA	0.19800	0.24690	0.23610	0.24690
1a99A-1a9xA	0.16800	0.17080	0.15540	0.17080
1a99A-1a9xB	0.15200	0.15400	0.14960	0.15400
1a99A-1aa6_	0.17300	0.17820	0.19280	0.19280
1a99A-1aa7A	0.25200	0.25630	0.23730	0.25630
1a99A-1aac_	0.27600	0.30000	0.31670	0.31670
1a99A-1ab4_	0.13800	0.13860	0.12320	0.13860
1a99A-1abrB	0.15700	0.15450	0.16100	0.16100
1a99A-1abv_	0.30700	0.30000	0.28810	0.30000
1a99A-1ac5_	0.18400	0.17960	0.14880	0.17960
1a99A-1ac6A	0.22000	0.27500	0.27950	0.27950
1a99A-1acc_	0.14500	0.12900	0.13640	0.13640
1a99A-1acf_	0.28800	0.33800	0.35000	0.35000
1a99A-1aco_	0.17000	0.17300	0.20230	0.20230
1a99A-1acz_	0.26200	0.25930	0.25930	0.25930
1a99A-1ad1A	0.18700	0.19410	0.16950	0.19410
1a99A-1ad2_	0.16900	0.19200	0.16740	0.19200
1a99A-1ad3A	0.18200	0.15690	0.18480	0.18480
1a99A-1adn_	0.27200	0.29620	0.28260	0.29620
1a99A-1adr_	0.34500	0.39470	0.40130	0.40130
1a99A-1adt_	0.13800	0.15280	0.14290	0.15280
1a99A-1ae9A	0.19600	0.20030	0.21050	0.21050
1a99A-1aep_	0.23200	0.22710	0.23200	0.23200
1a99A-1af7_	0.19600	0.19710	0.18250	0.19710
1a99A-1af8_	0.32300	0.37210	0.35170	0.37210
1a99A-1afj_	0.37200	0.39930	0.40620	0.40620
1a99A-1afp_	0.39200	0.43140	0.43140	0.43140
1a99A-1afrA	0.14300	0.15180	0.14440	0.15180
1a99A-1afwA	0.14300	0.15100	0.14440	0.15100
1a99A-1agg_	0.41700	0.46350	0.44270	0.46350
1a99A-1agi_	0.25800	0.27400	0.25400	0.27400
1a99A-1agjA	0.15500	0.16430	0.15190	0.16430
1a99A-1agqA	0.26900	0.31320	0.31870	0.31870
1a99A-1agrE	0.26000	0.28320	0.26170	0.28320
1a99A-1ah7_	0.17200	0.17240	0.15820	0.17240
1a99A-1aho_	0.40600	0.43360	0.42970	0.43360
1a99A-1ahsA	0.24400	0.24010	0.22820	0.24010
1a99A-1aihA	0.18200	0.21030	0.21030	0.21030
1a99A-1ail_	0.41100	0.43210	0.43570	0.43570
1a99A-1air_	0.12500	0.12460	0.12830	0.12830
1a99A-1aisA	0.19800	0.20030	0.21960	0.21960
1a99A-1aisB	0.20100	0.20980	0.19690	0.20980
1a99A-1aiw_	0.33500	0.43150	0.37900	0.43150
1a99A-1ajsA	0.16900	0.14740	0.14000	0.14740
1a99A-1ak0_	0.15400	0.16860	0.14960	0.16860
1a99A-1ak4C	0.20500	0.24660	0.25170	0.25170
1a99A-1ak5_	0.14700	0.15650	0.14290	0.15650
1a99A-1ak7_	0.21400	0.24860	0.25290	0.25290
1a99A-1akhA	0.44400	0.53060	0.53570	0.53570
1a99A-1akjD	0.23900	0.27190	0.27850	0.27850
1a99A-1ako_	0.18800	0.19120	0.18840	0.19120
1a99A-1akp_	0.23900	0.27410	0.27190	0.27410
1a99A-1aky_	0.18900	0.22360	0.21440	0.22360
1a99A-1al01	0.26700	0.28150	0.24130	0.28150
1a99A-1al3_	0.47800	0.48420	0.48630	0.48630
1a99A-1allA	0.25000	0.25620	0.25620	0.25620
1a99A-1aln_	0.16500	0.14710	0.14120	0.14710
1a99A-1alu_	0.23700	0.24680	0.24360	0.24680
1a99A-1alvA	0.18100	0.22400	0.20660	0.22400
1a99A-1aly_	0.20500	0.22090	0.21750	0.22090
1a99A-1am2_	0.20400	0.20030	0.20440	0.20440
1a99A-1am7A	0.22700	0.22330	0.23000	0.23000
1a99A-1am9A	0.29100	0.32190	0.32190	0.32190
1a99A-1amf_	0.58900	0.59420	0.59420	0.59420
1a99A-1amk_	0.20500	0.19600	0.19900	0.19900
1a99A-1amm_	0.21700	0.21840	0.20830	0.21840
1a99A-1amp_	0.16200	0.15890	0.17350	0.17350
1a99A-1amuA	0.17300	0.17820	0.17230	0.17820
1a99A-1amx_	0.26200	0.24170	0.22500	0.24170
1a99A-1an8_	0.23100	0.21360	0.18690	0.21360
1a99A-1an9A	0.13700	0.14040	0.16400	0.16400
1a99A-1aoa_	0.19600	0.17000	0.17110	0.17110
1a99A-1aocA	0.19000	0.19140	0.19140	0.19140
1a99A-1aoeA	0.21900	0.22790	0.24090	0.24090
1a99A-1aohA	0.20600	0.24480	0.25870	0.25870
1a99A-1aol_	0.16600	0.18390	0.16960	0.18390
1a99A-1aop_	0.16100	0.14880	0.15470	0.15470
1a99A-1aorA	0.15800	0.16350	0.17010	0.17010
1a99A-1aoy_	0.35300	0.36860	0.34290	0.36860
1a99A-1aozA	0.16100	0.14590	0.13560	0.14590
1a99A-1ap8_	0.17000	0.19370	0.17720	0.19370
1a99A-1apj_	0.32800	0.37500	0.32430	0.37500
1a99A-1apmE	0.12900	0.14960	0.13490	0.14960
1a99A-1apq_	0.34400	0.40090	0.38680	0.40090
1a99A-1apxA	0.16000	0.15660	0.17570	0.17570
1a99A-1aq0A	0.16300	0.16090	0.16910	0.16910
1a99A-1aqb_	0.24100	0.22710	0.22860	0.22860
1a99A-1aqcA	0.31200	0.29960	0.30370	0.30370
1a99A-1aqe_	0.27300	0.29090	0.28860	0.29090
1a99A-1aqt_	0.27200	0.28150	0.25740	0.28150
1a99A-1aquA	0.21100	0.21440	0.22060	0.22060
1a99A-1aqzA	0.28700	0.27820	0.24300	0.27820
1a99A-1arb_	0.12600	0.15780	0.16250	0.16250
1a99A-1aru_	0.13800	0.12800	0.12650	0.12800
1a99A-1ash_	0.24100	0.25850	0.27040	0.27040
1a99A-1ast_	0.21200	0.19130	0.19380	0.19380
1a99A-1at0_	0.19200	0.22540	0.21300	0.22540
1a99A-1at3A	0.20600	0.20620	0.19700	0.20620
1a99A-1atb_	0.28600	0.35890	0.35080	0.35890
1a99A-1atg_	0.57300	0.57900	0.57580	0.57900
1a99A-1atiA	0.12500	0.13780	0.12320	0.13780
1a99A-1atx_	0.50000	0.45650	0.48370	0.48370
1a99A-1atzA	0.23000	0.25000	0.24050	0.25000
1a99A-1au1A	0.20900	0.23640	0.23950	0.23950
1a99A-1aua_	0.14900	0.15200	0.14270	0.15200
1a99A-1auiA	0.13000	0.12320	0.12760	0.12760
1a99A-1auiB	0.20900	0.23330	0.20610	0.23330
1a99A-1auk_	0.17700	0.17960	0.15030	0.17960
1a99A-1auoA	0.19000	0.23510	0.22250	0.23510
1a99A-1autC	0.15900	0.16530	0.15060	0.16530
1a99A-1autL	0.25800	0.25260	0.27600	0.27600
1a99A-1auvA	0.18100	0.19590	0.15250	0.19590
1a99A-1auyA	0.17800	0.22390	0.21010	0.22390
1a99A-1auz_	0.29500	0.35130	0.34910	0.35130
1a99A-1avaA	0.14100	0.13930	0.14220	0.14220
1a99A-1avaC	0.19500	0.21130	0.18780	0.21130
1a99A-1avgI	0.16500	0.23240	0.24120	0.24120
1a99A-1avpA	0.20200	0.20220	0.19730	0.20220
1a99A-1avqA	0.18900	0.20290	0.17980	0.20290
1a99A-1aw0_	0.36500	0.43060	0.40280	0.43060
1a99A-1aw9_	0.21300	0.23610	0.21530	0.23610
1a99A-1awcB	0.24800	0.24350	0.23690	0.24350
1a99A-1awj_	0.26900	0.31490	0.29870	0.31490
1a99A-1ax4A	0.17000	0.16500	0.16060	0.16500
1a99A-1ax8_	0.23800	0.26350	0.25190	0.26350
1a99A-1axcA	0.14800	0.16060	0.15860	0.16060
1a99A-1axiB	0.18100	0.18060	0.19110	0.19110
1a99A-1axn_	0.12900	0.15400	0.14160	0.15400
1a9nA-1a9xA	0.27200	0.26850	0.25460	0.26850
1a9nA-1a9xB	0.28200	0.31170	0.26540	0.31170
1a9nA-1aa6_	0.23800	0.29010	0.23460	0.29010
1a9nA-1aa7A	0.22500	0.22150	0.22780	0.22780
1a9nA-1aac_	0.25200	0.25950	0.25240	0.25950
1a9nA-1ab4_	0.19900	0.22070	0.20680	0.22070
1a9nA-1abrB	0.21600	0.21450	0.18980	0.21450
1a9nA-1abv_	0.23600	0.24050	0.23810	0.24050
1a9nA-1ac5_	0.27000	0.35800	0.37810	0.37810
1a9nA-1ac6A	0.20500	0.23180	0.22730	0.23180
1a9nA-1acc_	0.23900	0.23300	0.23460	0.23460
1a9nA-1acf_	0.21600	0.23000	0.22400	0.23000
1a9nA-1aco_	0.27900	0.30400	0.29940	0.30400
1a9nA-1acz_	0.22700	0.23150	0.22220	0.23150
1a9nA-1ad1A	0.34300	0.35030	0.33640	0.35030
1a9nA-1ad2_	0.21100	0.23300	0.23610	0.23610
1a9nA-1ad3A	0.27800	0.28550	0.25770	0.28550
1a9nA-1adn_	0.28300	0.25540	0.26900	0.26900
1a9nA-1adr_	0.26300	0.31250	0.31250	0.31250
1a9nA-1adt_	0.18500	0.20680	0.19290	0.20680
1a9nA-1ae9A	0.15400	0.17440	0.17900	0.17900
1a9nA-1aep_	0.17600	0.18460	0.17970	0.18460
1a9nA-1af7_	0.27900	0.29480	0.29480	0.29480
1a9nA-1af8_	0.27600	0.27330	0.26740	0.27330
1a9nA-1afj_	0.29200	0.33330	0.32640	0.33330
1a9nA-1afp_	0.32800	0.33330	0.33820	0.33820
1a9nA-1afrA	0.23900	0.22840	0.23920	0.23920
1a9nA-1afwA	0.24400	0.21760	0.24850	0.24850
1a9nA-1agg_	0.38000	0.40620	0.42190	0.42190
1a9nA-1agi_	0.23200	0.23600	0.24200	0.24200
1a9nA-1agjA	0.18400	0.22690	0.22070	0.22690
1a9nA-1agqA	0.21400	0.23900	0.23630	0.23900
1a9nA-1agrE	0.20100	0.27540	0.26560	0.27540
1a9nA-1ah7_	0.19100	0.21450	0.18060	0.21450
1a9nA-1aho_	0.32000	0.36330	0.34380	0.36330
1a9nA-1ahsA	0.25000	0.24400	0.24600	0.24600
1a9nA-1aihA	0.19000	0.18210	0.17130	0.18210
1a9nA-1ail_	0.36100	0.37140	0.37140	0.37140
1a9nA-1air_	0.38300	0.41510	0.41510	0.41510
1a9nA-1aisA	0.19400	0.18670	0.18060	0.18670
1a9nA-1aisB	0.22800	0.25620	0.25460	0.25620
1a9nA-1aiw_	0.32700	0.34270	0.34270	0.34270
1a9nA-1ajsA	0.29000	0.30860	0.31480	0.31480
1a9nA-1ak0_	0.21000	0.20220	0.18980	0.20220
1a9nA-1ak4C	0.20900	0.22410	0.20000	0.22410
1a9nA-1ak5_	0.32900	0.33020	0.33330	0.33330
1a9nA-1ak7_	0.20800	0.20520	0.20520	0.20520
1a9nA-1akhA	0.43400	0.45920	0.46940	0.46940
1a9nA-1akjD	0.21500	0.22370	0.21490	0.22370
1a9nA-1ako_	0.25900	0.27010	0.27010	0.27010
1a9nA-1akp_	0.20000	0.21710	0.20610	0.21710
1a9nA-1aky_	0.22500	0.25000	0.22690	0.25000
1a9nA-1al01	0.20600	0.24300	0.25700	0.25700
1a9nA-1al3_	0.19000	0.21760	0.21140	0.21760
1a9nA-1allA	0.19400	0.20310	0.20780	0.20780
1a9nA-1aln_	0.29000	0.27010	0.29170	0.29170
1a9nA-1alu_	0.16200	0.17520	0.18630	0.18630
1a9nA-1alvA	0.18500	0.18670	0.20830	0.20830
1a9nA-1aly_	0.17800	0.19180	0.18660	0.19180
1a9nA-1am2_	0.17300	0.15280	0.18670	0.18670
1a9nA-1am7A	0.22300	0.22830	0.19500	0.22830
1a9nA-1am9A	0.28400	0.23130	0.29060	0.29060
1a9nA-1amf_	0.17400	0.20990	0.18520	0.20990
1a9nA-1amk_	0.32400	0.33330	0.35650	0.35650
1a9nA-1amm_	0.20500	0.21140	0.18830	0.21140
1a9nA-1amp_	0.25200	0.26540	0.24380	0.26540
1a9nA-1amuA	0.33000	0.32720	0.30860	0.32720
1a9nA-1amx_	0.21000	0.21500	0.19830	0.21500
1a9nA-1an8_	0.19900	0.16510	0.18830	0.18830
1a9nA-1an9A	0.22500	0.24690	0.21760	0.24690
1a9nA-1aoa_	0.20100	0.19140	0.18980	0.19140
1a9nA-1aocA	0.16700	0.17590	0.16820	0.17590
1a9nA-1aoeA	0.22200	0.22990	0.22530	0.22990
1a9nA-1aohA	0.18200	0.20630	0.19930	0.20630
1a9nA-1aol_	0.18400	0.16510	0.18520	0.18520
1a9nA-1aop_	0.25800	0.26080	0.26080	0.26080
1a9nA-1aorA	0.23100	0.25310	0.26850	0.26850
1a9nA-1aoy_	0.30800	0.30770	0.31410	0.31410
1a9nA-1aozA	0.26200	0.25770	0.27010	0.27010
1a9nA-1ap8_	0.25600	0.26080	0.24690	0.26080
1a9nA-1apj_	0.34800	0.36820	0.36490	0.36820
1a9nA-1apmE	0.23900	0.23610	0.23460	0.23610
1a9nA-1apq_	0.33500	0.37740	0.32080	0.37740
1a9nA-1apxA	0.21600	0.20680	0.21600	0.21600
1a9nA-1aq0A	0.31600	0.32720	0.32410	0.32720
1a9nA-1aqb_	0.19100	0.20220	0.22690	0.22690
1a9nA-1aqcA	0.21100	0.23970	0.24790	0.24790
1a9nA-1aqe_	0.22700	0.24320	0.23860	0.24320
1a9nA-1aqt_	0.19400	0.20740	0.20560	0.20740
1a9nA-1aquA	0.22400	0.24230	0.23460	0.24230
1a9nA-1aqzA	0.17300	0.18130	0.18130	0.18130
1a9nA-1arb_	0.19600	0.21140	0.19910	0.21140
1a9nA-1aru_	0.23300	0.25150	0.23300	0.25150
1a9nA-1ash_	0.23300	0.23810	0.24150	0.24150
1a9nA-1ast_	0.22500	0.20520	0.19910	0.20520
1a9nA-1at0_	0.18300	0.16900	0.18840	0.18840
1a9nA-1at3A	0.18700	0.21760	0.21600	0.21760
1a9nA-1atb_	0.32300	0.29030	0.32260	0.32260
1a9nA-1atg_	0.17300	0.19910	0.20830	0.20830
1a9nA-1atiA	0.20400	0.21140	0.19600	0.21140
1a9nA-1atx_	0.33700	0.37500	0.39670	0.39670
1a9nA-1atzA	0.28900	0.29780	0.27780	0.29780
1a9nA-1au1A	0.13100	0.17440	0.18060	0.18060
1a9nA-1aua_	0.25300	0.29010	0.27780	0.29010
1a9nA-1auiA	0.23800	0.25310	0.24380	0.25310
1a9nA-1auiB	0.18200	0.19600	0.21910	0.21910
1a9nA-1auk_	0.23800	0.25460	0.25310	0.25460
1a9nA-1auoA	0.34700	0.36730	0.36880	0.36880
1a9nA-1autC	0.16200	0.21910	0.19600	0.21910
1a9nA-1autL	0.22700	0.27080	0.28120	0.28120
1a9nA-1auvA	0.18100	0.22990	0.22380	0.22990
1a9nA-1auyA	0.15300	0.16360	0.16670	0.16670
1a9nA-1auz_	0.39000	0.42030	0.40520	0.42030
1a9nA-1avaA	0.35600	0.35650	0.32100	0.35650
1a9nA-1avaC	0.17100	0.17900	0.18360	0.18360
1a9nA-1avgI	0.18700	0.22010	0.21130	0.22010
1a9nA-1avpA	0.20200	0.21300	0.20520	0.21300
1a9nA-1avqA	0.17000	0.22990	0.22990	0.22990
1a9nA-1aw0_	0.29200	0.32990	0.34030	0.34030
1a9nA-1aw9_	0.21000	0.23300	0.22840	0.23300
1a9nA-1awcB	0.28800	0.27940	0.29740	0.29740
1a9nA-1awj_	0.23400	0.25970	0.27270	0.27270
1a9nA-1ax4A	0.29800	0.28860	0.30400	0.30400
1a9nA-1ax8_	0.17100	0.19420	0.18460	0.19420
1a9nA-1axcA	0.17300	0.19910	0.18210	0.19910
1a9nA-1axiB	0.21000	0.22530	0.11110	0.22530
1a9nA-1axn_	0.23500	0.24380	0.23300	0.24380
1a9xA-1a9xB	0.22800	0.22420	0.20700	0.22420
1a9xA-1aa6_	0.13800	0.11670	0.11890	0.11890
1a9xA-1aa7A	0.28200	0.28480	0.30220	0.30220
1a9xA-1aac_	0.29800	0.31900	0.29520	0.31900
1a9xA-1ab4_	0.12500	0.12260	0.12470	0.12470
1a9xA-1abrB	0.20100	0.19290	0.18070	0.19290
1a9xA-1abv_	0.36000	0.36900	0.37620	0.37620
1a9xA-1ac5_	0.16700	0.15370	0.17180	0.17180
1a9xA-1ac6A	0.37700	0.40450	0.40230	0.40450
1a9xA-1acc_	0.10700	0.10300	0.10900	0.10900
1a9xA-1acf_	0.29800	0.30000	0.28200	0.30000
1a9xA-1aco_	0.12000	0.10720	0.10490	0.10720
1a9xA-1acz_	0.36100	0.35880	0.36810	0.36810
1a9xA-1ad1A	0.23600	0.20740	0.20080	0.20740
1a9xA-1ad2_	0.25700	0.23440	0.26340	0.26340
1a9xA-1ad3A	0.21000	0.16140	0.20400	0.20400
1a9xA-1adn_	0.35100	0.42930	0.34510	0.42930
1a9xA-1adr_	0.39800	0.41450	0.40460	0.41450
1a9xA-1adt_	0.16900	0.16690	0.15530	0.16690
1a9xA-1ae9A	0.25700	0.26320	0.24420	0.26320
1a9xA-1aep_	0.26000	0.25980	0.27120	0.27120
1a9xA-1af7_	0.22500	0.20530	0.17970	0.20530
1a9xA-1af8_	0.35800	0.43310	0.39530	0.43310
1a9xA-1afj_	0.38200	0.39930	0.39580	0.39930
1a9xA-1afp_	0.52000	0.57350	0.55390	0.57350
1a9xA-1afrA	0.18200	0.18620	0.16880	0.18620
1a9xA-1afwA	0.16500	0.16790	0.16540	0.16790
1a9xA-1agg_	0.43200	0.51040	0.45830	0.51040
1a9xA-1agi_	0.27200	0.27000	0.27200	0.27200
1a9xA-1agjA	0.17300	0.17870	0.16940	0.17870
1a9xA-1agqA	0.28300	0.33790	0.33790	0.33790
1a9xA-1agrE	0.29100	0.30860	0.27930	0.30860
1a9xA-1ah7_	0.25300	0.21330	0.20610	0.21330
1a9xA-1aho_	0.42200	0.42970	0.42190	0.42970
1a9xA-1ahsA	0.23800	0.27780	0.26590	0.27780
1a9xA-1aihA	0.26200	0.27790	0.23240	0.27790
1a9xA-1ail_	0.47900	0.50000	0.40360	0.50000
1a9xA-1air_	0.17600	0.16970	0.16120	0.16970
1a9xA-1aisA	0.23800	0.26520	0.25410	0.26520
1a9xA-1aisB	0.29000	0.28370	0.25780	0.28370
1a9xA-1aiw_	0.40300	0.43150	0.39110	0.43150
1a9xA-1ajsA	0.16900	0.17960	0.18260	0.18260
1a9xA-1ak0_	0.20900	0.19890	0.21310	0.21310
1a9xA-1ak4C	0.29100	0.30170	0.29140	0.30170
1a9xA-1ak5_	0.17500	0.18240	0.17020	0.18240
1a9xA-1ak7_	0.25900	0.26010	0.20830	0.26010
1a9xA-1akhA	0.63800	0.64290	0.55100	0.64290
1a9xA-1akjD	0.37300	0.37940	0.26750	0.37940
1a9xA-1ako_	0.21100	0.21550	0.20900	0.21550
1a9xA-1akp_	0.37100	0.38160	0.29170	0.38160
1a9xA-1aky_	0.25900	0.28100	0.25230	0.28100
1a9xA-1al01	0.28500	0.29720	0.27800	0.29720
1a9xA-1al3_	0.22600	0.21520	0.23840	0.23840
1a9xA-1allA	0.29500	0.32030	0.28750	0.32030
1a9xA-1aln_	0.20800	0.18200	0.18960	0.18960
1a9xA-1alu_	0.26800	0.24040	0.25960	0.25960
1a9xA-1alvA	0.27000	0.25720	0.24280	0.25720
1a9xA-1aly_	0.30000	0.32360	0.31340	0.32360
1a9xA-1am2_	0.20700	0.21130	0.21130	0.21130
1a9xA-1am7A	0.28700	0.26330	0.26500	0.26500
1a9xA-1am9A	0.43400	0.43440	0.41880	0.43440
1a9xA-1amf_	0.25600	0.21970	0.20890	0.21970
1a9xA-1amk_	0.20700	0.21300	0.20700	0.21300
1a9xA-1amm_	0.26300	0.27730	0.23280	0.27730
1a9xA-1amp_	0.23100	0.22340	0.20100	0.22340
1a9xA-1amuA	0.16700	0.18270	0.13800	0.18270
1a9xA-1amx_	0.24700	0.25000	0.24670	0.25000
1a9xA-1an8_	0.20600	0.22090	0.18450	0.22090
1a9xA-1an9A	0.17100	0.21990	0.17720	0.21990
1a9xA-1aoa_	0.23900	0.19940	0.22370	0.22370
1a9xA-1aocA	0.23700	0.24290	0.24570	0.24570
1a9xA-1aoeA	0.29800	0.30340	0.29690	0.30340
1a9xA-1aohA	0.21500	0.24300	0.23780	0.24300
1a9xA-1aol_	0.21500	0.23020	0.19820	0.23020
1a9xA-1aop_	0.16100	0.14310	0.14250	0.14310
1a9xA-1aorA	0.14900	0.12600	0.13880	0.13880
1a9xA-1aoy_	0.34600	0.43270	0.42630	0.43270
1a9xA-1aozA	0.14400	0.13000	0.12860	0.13000
1a9xA-1ap8_	0.21100	0.21130	0.20890	0.21130
1a9xA-1apj_	0.33400	0.38510	0.39530	0.39530
1a9xA-1apmE	0.20100	0.18330	0.15760	0.18330
1a9xA-1apq_	0.36300	0.45750	0.42450	0.45750
1a9xA-1apxA	0.25400	0.19980	0.24300	0.24300
1a9xA-1aq0A	0.20800	0.18550	0.18460	0.18550
1a9xA-1aqb_	0.26600	0.29000	0.24570	0.29000
1a9xA-1aqcA	0.28100	0.32230	0.26450	0.32230
1a9xA-1aqe_	0.28000	0.33180	0.32270	0.33180
1a9xA-1aqt_	0.28100	0.32780	0.30190	0.32780
1a9xA-1aquA	0.23800	0.23130	0.21530	0.23130
1a9xA-1aqzA	0.27100	0.28350	0.26230	0.28350
1a9xA-1arb_	0.17300	0.19580	0.17590	0.19580
1a9xA-1aru_	0.18400	0.18380	0.17930	0.18380
1a9xA-1ash_	0.31800	0.32480	0.26700	0.32480
1a9xA-1ast_	0.26900	0.29250	0.26870	0.29250
1a9xA-1at0_	0.22700	0.23940	0.22710	0.23940
1a9xA-1at3A	0.23200	0.20390	0.17740	0.20390
1a9xA-1atb_	0.38700	0.42340	0.39520	0.42340
1a9xA-1atg_	0.24500	0.25110	0.20240	0.25110
1a9xA-1atiA	0.15100	0.15100	0.13330	0.15100
1a9xA-1atx_	0.41800	0.48370	0.42390	0.48370
1a9xA-1atzA	0.35100	0.35330	0.37360	0.37360
1a9xA-1au1A	0.26700	0.27410	0.22140	0.27410
1a9xA-1aua_	0.22600	0.17480	0.18580	0.18580
1a9xA-1auiA	0.17900	0.16340	0.16470	0.16470
1a9xA-1auiB	0.25900	0.27270	0.26820	0.27270
1a9xA-1auk_	0.15400	0.14010	0.16300	0.16300
1a9xA-1auoA	0.31300	0.27750	0.22820	0.27750
1a9xA-1autC	0.20300	0.21970	0.20400	0.21970
1a9xA-1autL	0.31800	0.30470	0.29950	0.30470
1a9xA-1auvA	0.48800	0.48490	0.49380	0.49380
1a9xA-1auyA	0.20200	0.25000	0.24540	0.25000
1a9xA-1auz_	0.34900	0.37280	0.39660	0.39660
1a9xA-1avaA	0.18600	0.18300	0.15320	0.18300
1a9xA-1avaC	0.21300	0.25550	0.19750	0.25550
1a9xA-1avgI	0.28300	0.28520	0.27460	0.28520
1a9xA-1avpA	0.23300	0.28310	0.23160	0.28310
1a9xA-1avqA	0.20900	0.20390	0.18640	0.20390
1a9xA-1aw0_	0.39900	0.41320	0.41320	0.41320
1a9xA-1aw9_	0.23500	0.25690	0.23260	0.25690
1a9xA-1awcB	0.33500	0.34150	0.30230	0.34150
1a9xA-1awj_	0.30800	0.36360	0.36040	0.36360
1a9xA-1ax4A	0.16300	0.15360	0.13200	0.15360
1a9xA-1ax8_	0.31200	0.31150	0.30960	0.31150
1a9xA-1axcA	0.21900	0.20580	0.18980	0.20580
1a9xA-1axiB	0.27500	0.28930	0.22770	0.28930
1a9xA-1axn_	0.19300	0.17650	0.19120	0.19120
1a9xB-1aa6_	0.18300	0.15810	0.14810	0.15810
1a9xB-1aa7A	0.27500	0.29270	0.30060	0.30060
1a9xB-1aac_	0.28800	0.33330	0.32860	0.33330
1a9xB-1ab4_	0.13600	0.11710	0.13230	0.13230
1a9xB-1abrB	0.18900	0.14420	0.16010	0.16010
1a9xB-1abv_	0.27100	0.30000	0.29760	0.30000
1a9xB-1ac5_	0.18400	0.17530	0.18120	0.18120
1a9xB-1ac6A	0.25700	0.30450	0.31360	0.31360
1a9xB-1acc_	0.13500	0.14950	0.13160	0.14950
1a9xB-1acf_	0.25400	0.31400	0.34400	0.34400
1a9xB-1aco_	0.18900	0.16470	0.16470	0.16470
1a9xB-1acz_	0.30300	0.31020	0.30320	0.31020
1a9xB-1ad1A	0.22200	0.22160	0.22730	0.22730
1a9xB-1ad2_	0.19100	0.21430	0.20980	0.21430
1a9xB-1ad3A	0.19300	0.18850	0.14020	0.18850
1a9xB-1adn_	0.26400	0.31520	0.32340	0.32340
1a9xB-1adr_	0.29900	0.37170	0.36180	0.37170
1a9xB-1adt_	0.15000	0.14290	0.15370	0.15370
1a9xB-1ae9A	0.22200	0.22950	0.21780	0.22950
1a9xB-1aep_	0.23900	0.27120	0.25980	0.27120
1a9xB-1af7_	0.19600	0.19070	0.20160	0.20160
1a9xB-1af8_	0.31400	0.40120	0.37790	0.40120
1a9xB-1afj_	0.34000	0.37500	0.35070	0.37500
1a9xB-1afp_	0.39200	0.44610	0.40200	0.44610
1a9xB-1afrA	0.13000	0.13550	0.13120	0.13550
1a9xB-1afwA	0.12400	0.12570	0.12830	0.12830
1a9xB-1agg_	0.40600	0.45310	0.44270	0.45310
1a9xB-1agi_	0.24400	0.25800	0.27400	0.27400
1a9xB-1agjA	0.16700	0.16530	0.18080	0.18080
1a9xB-1agqA	0.23900	0.26650	0.27750	0.27750
1a9xB-1agrE	0.29500	0.31050	0.28910	0.31050
1a9xB-1ah7_	0.16300	0.20100	0.17040	0.20100
1a9xB-1aho_	0.35900	0.44530	0.42970	0.44530
1a9xB-1ahsA	0.24000	0.26980	0.27380	0.27380
1a9xB-1aihA	0.21800	0.23970	0.19850	0.23970
1a9xB-1ail_	0.38200	0.39640	0.38930	0.39640
1a9xB-1air_	0.13100	0.14420	0.13000	0.14420
1a9xB-1aisA	0.21100	0.24590	0.22510	0.24590
1a9xB-1aisB	0.20700	0.21890	0.21500	0.21890
1a9xB-1aiw_	0.31900	0.40730	0.36690	0.40730
1a9xB-1ajsA	0.17900	0.18250	0.15610	0.18250
1a9xB-1ak0_	0.18300	0.19410	0.19320	0.19410
1a9xB-1ak4C	0.27600	0.29830	0.27070	0.29830
1a9xB-1ak5_	0.17200	0.17780	0.15880	0.17780
1a9xB-1ak7_	0.24700	0.24140	0.19970	0.24140
1a9xB-1akhA	0.42900	0.52550	0.53570	0.53570
1a9xB-1akjD	0.23900	0.29170	0.26320	0.29170
1a9xB-1ako_	0.18800	0.19680	0.18560	0.19680
1a9xB-1akp_	0.24300	0.29610	0.26970	0.29610
1a9xB-1aky_	0.26100	0.26830	0.26830	0.26830
1a9xB-1al01	0.27600	0.28150	0.24650	0.28150
1a9xB-1al3_	0.20300	0.19620	0.19200	0.19620
1a9xB-1allA	0.23100	0.24690	0.24690	0.24690
1a9xB-1aln_	0.18500	0.18450	0.18450	0.18450
1a9xB-1alu_	0.19400	0.22450	0.21500	0.22450
1a9xB-1alvA	0.18900	0.24860	0.24130	0.24860
1a9xB-1aly_	0.20700	0.23970	0.22430	0.23970
1a9xB-1am2_	0.23500	0.20860	0.19750	0.20860
1a9xB-1am7A	0.22700	0.24830	0.22830	0.24830
1a9xB-1am9A	0.28700	0.37810	0.40620	0.40620
1a9xB-1amf_	0.19700	0.20560	0.17750	0.20560
1a9xB-1amk_	0.23500	0.23600	0.22100	0.23600
1a9xB-1amm_	0.19700	0.20830	0.23560	0.23560
1a9xB-1amp_	0.21000	0.21480	0.23710	0.23710
1a9xB-1amuA	0.17900	0.16600	0.14150	0.16600
1a9xB-1amx_	0.25700	0.25170	0.26830	0.26830
1a9xB-1an8_	0.20800	0.20150	0.18330	0.20150
1a9xB-1an9A	0.17100	0.17570	0.16840	0.17570
1a9xB-1aoa_	0.19400	0.17810	0.18320	0.18320
1a9xB-1aocA	0.19400	0.25430	0.24860	0.25430
1a9xB-1aoeA	0.25000	0.25520	0.25000	0.25520
1a9xB-1aohA	0.20100	0.21150	0.22900	0.22900
1a9xB-1aol_	0.18700	0.16410	0.18280	0.18280
1a9xB-1aop_	0.14200	0.13820	0.14220	0.14220
1a9xB-1aorA	0.15300	0.13960	0.13820	0.13960
1a9xB-1aoy_	0.34600	0.37180	0.33330	0.37180
1a9xB-1aozA	0.15900	0.15280	0.14020	0.15280
1a9xB-1ap8_	0.19600	0.19840	0.20310	0.20310
1a9xB-1apj_	0.33800	0.32090	0.35810	0.35810
1a9xB-1apmE	0.16000	0.14300	0.13780	0.14300
1a9xB-1apq_	0.37300	0.45750	0.45280	0.45750
1a9xB-1apxA	0.16700	0.17070	0.16270	0.17070
1a9xB-1aq0A	0.16700	0.19690	0.18380	0.19690
1a9xB-1aqb_	0.22000	0.25570	0.24860	0.25570
1a9xB-1aqcA	0.24400	0.31200	0.26450	0.31200
1a9xB-1aqe_	0.22500	0.30450	0.27950	0.30450
1a9xB-1aqt_	0.26100	0.26300	0.27780	0.27780
1a9xB-1aquA	0.18400	0.20550	0.20460	0.20550
1a9xB-1aqzA	0.24600	0.25000	0.24470	0.25000
1a9xB-1arb_	0.16300	0.17490	0.15110	0.17490
1a9xB-1aru_	0.13500	0.13840	0.14430	0.14430
1a9xB-1ash_	0.25300	0.27550	0.26020	0.27550
1a9xB-1ast_	0.23500	0.22380	0.23500	0.23500
1a9xB-1at0_	0.23900	0.23060	0.24120	0.24120
1a9xB-1at3A	0.17400	0.19350	0.17970	0.19350
1a9xB-1atb_	0.37900	0.37100	0.39920	0.39920
1a9xB-1atg_	0.18100	0.21320	0.18940	0.21320
1a9xB-1atiA	0.15100	0.12830	0.13760	0.13760
1a9xB-1atx_	0.44000	0.46740	0.45110	0.46740
1a9xB-1atzA	0.27400	0.33290	0.31930	0.33290
1a9xB-1au1A	0.20800	0.23340	0.21390	0.23340
1a9xB-1aua_	0.16900	0.16550	0.17650	0.17650
1a9xB-1auiA	0.13600	0.14150	0.14880	0.14880
1a9xB-1auiB	0.28300	0.23640	0.21970	0.23640
1a9xB-1auk_	0.15800	0.15280	0.15010	0.15280
1a9xB-1auoA	0.32800	0.32800	0.32910	0.32910
1a9xB-1autC	0.17700	0.17260	0.17680	0.17680
1a9xB-1autL	0.28900	0.32030	0.32290	0.32290
1a9xB-1auvA	0.25700	0.25350	0.25890	0.25890
1a9xB-1auyA	0.17200	0.22550	0.22240	0.22550
1a9xB-1auz_	0.46600	0.48280	0.49140	0.49140
1a9xB-1avaA	0.14000	0.15610	0.15410	0.15610
1a9xB-1avaC	0.18500	0.18230	0.21820	0.21820
1a9xB-1avgI	0.23800	0.26940	0.23770	0.26940
1a9xB-1avpA	0.22500	0.23900	0.18750	0.23900
1a9xB-1avqA	0.18800	0.19960	0.18200	0.19960
1a9xB-1aw0_	0.33300	0.41320	0.40620	0.41320
1a9xB-1aw9_	0.21800	0.23260	0.20600	0.23260
1a9xB-1awcB	0.27500	0.28590	0.26960	0.28590
1a9xB-1awj_	0.31500	0.34420	0.33440	0.34420
1a9xB-1ax4A	0.18800	0.19110	0.18390	0.19110
1a9xB-1ax8_	0.24600	0.26920	0.25580	0.26920
1a9xB-1axcA	0.17400	0.16770	0.18780	0.18780
1a9xB-1axiB	0.18600	0.20680	0.18060	0.20680
1a9xB-1axn_	0.16500	0.16490	0.15020	0.16490
1aa6_-1aa7A	0.25500	0.26580	0.27060	0.27060
1aa6_-1aac_	0.29500	0.31190	0.28330	0.31190
1aa6_-1ab4_	0.12800	0.11370	0.11160	0.11370
1aa6_-1abrB	0.16600	0.18070	0.16850	0.18070
1aa6_-1abv_	0.40000	0.41190	0.41190	0.41190
1aa6_-1ac5_	0.13800	0.12840	0.12890	0.12890
1aa6_-1ac6A	0.23600	0.30680	0.27950	0.30680
1aa6_-1acc_	0.09700	0.08160	0.10040	0.10040
1aa6_-1acf_	0.31600	0.29600	0.27600	0.29600
1aa6_-1aco_	0.10700	0.09770	0.11490	0.11490
1aa6_-1acz_	0.25500	0.28470	0.27080	0.28470
1aa6_-1ad1A	0.20100	0.20550	0.19030	0.20550
1aa6_-1ad2_	0.21200	0.21540	0.25220	0.25220
1aa6_-1ad3A	0.16600	0.12050	0.12670	0.12670
1aa6_-1adn_	0.26900	0.32070	0.28800	0.32070
1aa6_-1adr_	0.41800	0.42760	0.41120	0.42760
1aa6_-1adt_	0.15000	0.15530	0.16690	0.16690
1aa6_-1ae9A	0.25100	0.26170	0.23680	0.26170
1aa6_-1aep_	0.26000	0.31370	0.22880	0.31370
1aa6_-1af7_	0.21300	0.21350	0.21350	0.21350
1aa6_-1af8_	0.36600	0.38370	0.35470	0.38370
1aa6_-1afj_	0.35100	0.39580	0.39240	0.39580
1aa6_-1afp_	0.39700	0.41180	0.38730	0.41180
1aa6_-1afrA	0.17800	0.17900	0.16740	0.17900
1aa6_-1afwA	0.14100	0.13590	0.14290	0.14290
1aa6_-1agg_	0.40100	0.46350	0.43230	0.46350
1aa6_-1agi_	0.25800	0.27000	0.26000	0.27000
1aa6_-1agjA	0.20600	0.20760	0.17980	0.20760
1aa6_-1agqA	0.25500	0.35440	0.32140	0.35440
1aa6_-1agrE	0.30100	0.29690	0.29100	0.29690
1aa6_-1ah7_	0.19100	0.19800	0.17240	0.19800
1aa6_-1aho_	0.40600	0.41800	0.41800	0.41800
1aa6_-1ahsA	0.20600	0.26980	0.25400	0.26980
1aa6_-1aihA	0.25400	0.26030	0.24710	0.26030
1aa6_-1ail_	0.42900	0.46070	0.50000	0.50000
1aa6_-1air_	0.14000	0.16830	0.14840	0.16830
1aa6_-1aisA	0.24000	0.24030	0.24590	0.24590
1aa6_-1aisB	0.22400	0.21110	0.22540	0.22540
1aa6_-1aiw_	0.34700	0.38710	0.39520	0.39520
1aa6_-1ajsA	0.20200	0.21060	0.16750	0.21060
1aa6_-1ak0_	0.18300	0.18660	0.17800	0.18660
1aa6_-1ak4C	0.27200	0.27410	0.26380	0.27410
1aa6_-1ak5_	0.17900	0.17480	0.17100	0.17480
1aa6_-1ak7_	0.21700	0.21260	0.21980	0.21980
1aa6_-1akhA	0.59200	0.61730	0.63270	0.63270
1aa6_-1akjD	0.22600	0.27630	0.26320	0.27630
1aa6_-1ako_	0.18400	0.21920	0.20150	0.21920
1aa6_-1akp_	0.22400	0.31140	0.27410	0.31140
1aa6_-1aky_	0.25900	0.25570	0.22020	0.25570
1aa6_-1al01	0.26900	0.27800	0.27270	0.27800
1aa6_-1al3_	0.20800	0.22260	0.19940	0.22260
1aa6_-1allA	0.32800	0.33120	0.25310	0.33120
1aa6_-1aln_	0.16500	0.19390	0.20150	0.20150
1aa6_-1alu_	0.24800	0.24840	0.27230	0.27230
1aa6_-1alvA	0.24000	0.23840	0.21530	0.23840
1aa6_-1aly_	0.19500	0.24140	0.22770	0.24140
1aa6_-1am2_	0.21100	0.21690	0.21690	0.21690
1aa6_-1am7A	0.26500	0.27500	0.29670	0.29670
1aa6_-1am9A	0.39100	0.39370	0.38440	0.39370
1aa6_-1amf_	0.22000	0.21540	0.22190	0.22190
1aa6_-1amk_	0.22100	0.22200	0.22200	0.22200
1aa6_-1amm_	0.21800	0.21550	0.21840	0.21840
1aa6_-1amp_	0.18900	0.17010	0.17440	0.17440
1aa6_-1amuA	0.12300	0.12970	0.12180	0.12970
1aa6_-1amx_	0.23500	0.25830	0.24830	0.25830
1aa6_-1an8_	0.19400	0.19050	0.20150	0.20150
1aa6_-1an9A	0.15300	0.14410	0.15510	0.15510
1aa6_-1aoa_	0.18500	0.19130	0.17910	0.19130
1aa6_-1aocA	0.24300	0.25140	0.20710	0.25140
1aa6_-1aoeA	0.31500	0.31640	0.27990	0.31640
1aa6_-1aohA	0.18700	0.28500	0.24650	0.28500
1aa6_-1aol_	0.23100	0.17950	0.22140	0.22140
1aa6_-1aop_	0.13300	0.13710	0.13100	0.13710
1aa6_-1aorA	0.12100	0.11860	0.10040	0.11860
1aa6_-1aoy_	0.34600	0.38780	0.40060	0.40060
1aa6_-1aozA	0.09700	0.11550	0.11010	0.11550
1aa6_-1ap8_	0.19000	0.20890	0.17490	0.20890
1aa6_-1apj_	0.35100	0.37500	0.37500	0.37500
1aa6_-1apmE	0.16500	0.15400	0.14880	0.15400
1aa6_-1apq_	0.39200	0.41040	0.47170	0.47170
1aa6_-1apxA	0.19200	0.19880	0.18670	0.19880
1aa6_-1aq0A	0.20700	0.20670	0.18950	0.20670
1aa6_-1aqb_	0.23100	0.22860	0.22860	0.22860
1aa6_-1aqcA	0.30600	0.32850	0.29340	0.32850
1aa6_-1aqe_	0.34300	0.33640	0.35230	0.35230
1aa6_-1aqt_	0.29300	0.31300	0.28890	0.31300
1aa6_-1aquA	0.22400	0.21710	0.21710	0.21710
1aa6_-1aqzA	0.20100	0.25000	0.22180	0.25000
1aa6_-1arb_	0.14700	0.17110	0.16920	0.17110
1aa6_-1aru_	0.14900	0.16000	0.18600	0.18600
1aa6_-1ash_	0.26700	0.27040	0.25170	0.27040
1aa6_-1ast_	0.20300	0.22630	0.22130	0.22630
1aa6_-1at0_	0.22700	0.24820	0.23240	0.24820
1aa6_-1at3A	0.18900	0.20740	0.18550	0.20740
1aa6_-1atb_	0.27000	0.39110	0.37100	0.39110
1aa6_-1atg_	0.19900	0.21000	0.22190	0.22190
1aa6_-1atiA	0.14200	0.11160	0.12470	0.12470
1aa6_-1atx_	0.37000	0.44570	0.42390	0.44570
1aa6_-1atzA	0.37200	0.38720	0.38720	0.38720
1aa6_-1au1A	0.28200	0.27410	0.27710	0.27710
1aa6_-1aua_	0.17700	0.18240	0.18500	0.18500
1aa6_-1auiA	0.16700	0.15150	0.14020	0.15150
1aa6_-1auiB	0.27000	0.26970	0.25150	0.26970
1aa6_-1auk_	0.18100	0.16410	0.14430	0.16410
1aa6_-1auoA	0.28300	0.22250	0.28560	0.28560
1aa6_-1autC	0.15200	0.19560	0.16420	0.19560
1aa6_-1autL	0.30200	0.28910	0.27600	0.28910
1aa6_-1auvA	0.24900	0.23580	0.17020	0.23580
1aa6_-1auyA	0.20900	0.21630	0.22390	0.22390
1aa6_-1auz_	0.35600	0.37500	0.34050	0.37500
1aa6_-1avaA	0.16100	0.15450	0.12970	0.15450
1aa6_-1avaC	0.18600	0.20990	0.20300	0.20990
1aa6_-1avgI	0.23600	0.26410	0.24470	0.26410
1aa6_-1avpA	0.25900	0.22300	0.21940	0.22300
1aa6_-1avqA	0.18800	0.20500	0.20500	0.20500
1aa6_-1aw0_	0.35100	0.44100	0.44100	0.44100
1aa6_-1aw9_	0.25000	0.23030	0.21300	0.23030
1aa6_-1awcB	0.25500	0.26960	0.26470	0.26960
1aa6_-1awj_	0.36400	0.38960	0.36040	0.38960
1aa6_-1ax4A	0.18800	0.17400	0.14920	0.17400
1aa6_-1ax8_	0.31300	0.31150	0.29230	0.31150
1aa6_-1axcA	0.17100	0.18470	0.19380	0.19380
1aa6_-1axiB	0.19500	0.20940	0.18460	0.20940
1aa6_-1axn_	0.17700	0.17410	0.18580	0.18580
1aa7A-1aac_	0.26700	0.27380	0.26190	0.27380
1aa7A-1ab4_	0.24500	0.24840	0.23100	0.24840
1aa7A-1abrB	0.22500	0.18830	0.21200	0.21200
1aa7A-1abv_	0.33300	0.36190	0.38570	0.38570
1aa7A-1ac5_	0.27500	0.24530	0.25630	0.25630
1aa7A-1ac6A	0.24500	0.23860	0.25680	0.25680
1aa7A-1acc_	0.21400	0.22940	0.24050	0.24050
1aa7A-1acf_	0.28200	0.29800	0.28000	0.29800
1aa7A-1aco_	0.31800	0.31330	0.23730	0.31330
1aa7A-1acz_	0.23400	0.23380	0.23380	0.23380
1aa7A-1ad1A	0.23700	0.25160	0.25470	0.25470
1aa7A-1ad2_	0.20700	0.25320	0.23890	0.25320
1aa7A-1ad3A	0.26300	0.27850	0.24680	0.27850
1aa7A-1adn_	0.24500	0.27720	0.30160	0.30160
1aa7A-1adr_	0.37200	0.38160	0.36510	0.38160
1aa7A-1adt_	0.24500	0.25470	0.25000	0.25470
1aa7A-1ae9A	0.21800	0.22780	0.23260	0.23260
1aa7A-1aep_	0.23400	0.26800	0.26630	0.26800
1aa7A-1af7_	0.22500	0.23580	0.25000	0.25000
1aa7A-1af8_	0.39500	0.39240	0.33430	0.39240
1aa7A-1afj_	0.34700	0.37150	0.36810	0.37150
1aa7A-1afp_	0.28900	0.36270	0.37250	0.37250
1aa7A-1afrA	0.28500	0.29110	0.28480	0.29110
1aa7A-1afwA	0.26300	0.25790	0.26270	0.26270
1aa7A-1agg_	0.34900	0.38020	0.39580	0.39580
1aa7A-1agi_	0.21600	0.25800	0.24600	0.25800
1aa7A-1agjA	0.23300	0.20730	0.22630	0.22630
1aa7A-1agqA	0.18700	0.25270	0.24730	0.25270
1aa7A-1agrE	0.27500	0.30270	0.32230	0.32230
1aa7A-1ah7_	0.30900	0.30060	0.29430	0.30060
1aa7A-1aho_	0.36700	0.41410	0.41020	0.41410
1aa7A-1ahsA	0.25400	0.27180	0.24400	0.27180
1aa7A-1aihA	0.20300	0.22310	0.21200	0.22310
1aa7A-1ail_	0.38900	0.43930	0.43930	0.43930
1aa7A-1air_	0.25600	0.27060	0.25630	0.27060
1aa7A-1aisA	0.20700	0.21200	0.20730	0.21200
1aa7A-1aisB	0.23300	0.23890	0.23890	0.23890
1aa7A-1aiw_	0.30200	0.31450	0.34270	0.34270
1aa7A-1ajsA	0.26100	0.25950	0.25470	0.25950
1aa7A-1ak0_	0.31200	0.31010	0.28160	0.31010
1aa7A-1ak4C	0.26700	0.27070	0.26380	0.27070
1aa7A-1ak5_	0.24700	0.28160	0.27850	0.28160
1aa7A-1ak7_	0.21200	0.21520	0.20890	0.21520
1aa7A-1akhA	0.54100	0.57140	0.55610	0.57140
1aa7A-1akjD	0.22400	0.23030	0.21490	0.23030
1aa7A-1ako_	0.26700	0.29590	0.30700	0.30700
1aa7A-1akp_	0.25000	0.23680	0.27190	0.27190
1aa7A-1aky_	0.27400	0.26270	0.25790	0.26270
1aa7A-1al01	0.25700	0.25170	0.25350	0.25350
1aa7A-1al3_	0.21000	0.23100	0.23890	0.23890
1aa7A-1allA	0.23700	0.24370	0.27850	0.27850
1aa7A-1aln_	0.27500	0.25950	0.26900	0.26900
1aa7A-1alu_	0.21200	0.27710	0.27710	0.27710
1aa7A-1alvA	0.24200	0.25950	0.25160	0.25950
1aa7A-1aly_	0.20200	0.22260	0.22260	0.22260
1aa7A-1am2_	0.17700	0.18200	0.19460	0.19460
1aa7A-1am7A	0.24000	0.24500	0.24170	0.24500
1aa7A-1am9A	0.28700	0.35940	0.35310	0.35940
1aa7A-1amf_	0.22500	0.21040	0.21360	0.21360
1aa7A-1amk_	0.25600	0.26900	0.23890	0.26900
1aa7A-1amm_	0.22300	0.20570	0.21360	0.21360
1aa7A-1amp_	0.29000	0.29910	0.32750	0.32750
1aa7A-1amuA	0.25500	0.28320	0.26740	0.28320
1aa7A-1amx_	0.19500	0.21170	0.19670	0.21170
1aa7A-1an8_	0.23400	0.24050	0.24210	0.24210
1aa7A-1an9A	0.23700	0.28960	0.28480	0.28960
1aa7A-1aoa_	0.25500	0.26900	0.27370	0.27370
1aa7A-1aocA	0.18500	0.19620	0.19620	0.19620
1aa7A-1aoeA	0.23600	0.22780	0.21200	0.22780
1aa7A-1aohA	0.19800	0.20630	0.18360	0.20630
1aa7A-1aol_	0.23100	0.20410	0.21520	0.21520
1aa7A-1aop_	0.21400	0.26900	0.26270	0.26900
1aa7A-1aorA	0.25200	0.26270	0.27690	0.27690
1aa7A-1aoy_	0.33000	0.38460	0.38780	0.38780
1aa7A-1aozA	0.28000	0.25630	0.24050	0.25630
1aa7A-1ap8_	0.21500	0.22780	0.20890	0.22780
1aa7A-1apj_	0.31100	0.32090	0.33780	0.33780
1aa7A-1apmE	0.30100	0.30220	0.31800	0.31800
1aa7A-1apq_	0.32500	0.41980	0.33020	0.41980
1aa7A-1apxA	0.30400	0.30540	0.30540	0.30540
1aa7A-1aq0A	0.23600	0.25160	0.24370	0.25160
1aa7A-1aqb_	0.19800	0.23420	0.23420	0.23420
1aa7A-1aqcA	0.27900	0.27890	0.28930	0.28930
1aa7A-1aqe_	0.26600	0.26590	0.28640	0.28640
1aa7A-1aqt_	0.23500	0.25930	0.25560	0.25930
1aa7A-1aquA	0.23400	0.24530	0.24050	0.24530
1aa7A-1aqzA	0.20200	0.21300	0.21830	0.21830
1aa7A-1arb_	0.23600	0.22630	0.24050	0.24050
1aa7A-1aru_	0.27700	0.28320	0.28640	0.28640
1aa7A-1ash_	0.24500	0.24830	0.25850	0.25850
1aa7A-1ast_	0.22200	0.25320	0.24370	0.25320
1aa7A-1at0_	0.19400	0.20420	0.19540	0.20420
1aa7A-1at3A	0.20700	0.21520	0.21520	0.21520
1aa7A-1atb_	0.29000	0.37100	0.35080	0.37100
1aa7A-1atg_	0.23300	0.20410	0.20090	0.20410
1aa7A-1atiA	0.22200	0.23100	0.25000	0.25000
1aa7A-1atx_	0.44000	0.45650	0.44570	0.45650
1aa7A-1atzA	0.26400	0.31330	0.30850	0.31330
1aa7A-1au1A	0.23700	0.23100	0.25160	0.25160
1aa7A-1aua_	0.24400	0.26270	0.23890	0.26270
1aa7A-1auiA	0.27400	0.26900	0.28800	0.28800
1aa7A-1auiB	0.24200	0.22940	0.22310	0.22940
1aa7A-1auk_	0.27100	0.29110	0.32280	0.32280
1aa7A-1auoA	0.27200	0.27850	0.29270	0.29270
1aa7A-1autC	0.22200	0.21840	0.23420	0.23420
1aa7A-1autL	0.23200	0.23180	0.22660	0.23180
1aa7A-1auvA	0.25900	0.26740	0.26900	0.26900
1aa7A-1auyA	0.19800	0.19620	0.18830	0.19620
1aa7A-1auz_	0.33800	0.37070	0.35130	0.37070
1aa7A-1avaA	0.25900	0.25000	0.27370	0.27370
1aa7A-1avaC	0.19100	0.20730	0.20410	0.20730
1aa7A-1avgI	0.21100	0.21130	0.20420	0.21130
1aa7A-1avpA	0.24100	0.27370	0.24210	0.27370
1aa7A-1avqA	0.23100	0.25320	0.23260	0.25320
1aa7A-1aw0_	0.33000	0.40970	0.42710	0.42710
1aa7A-1aw9_	0.23900	0.27370	0.28480	0.28480
1aa7A-1awcB	0.23400	0.24180	0.24180	0.24180
1aa7A-1awj_	0.24700	0.30520	0.27920	0.30520
1aa7A-1ax4A	0.27500	0.25000	0.28160	0.28160
1aa7A-1ax8_	0.26000	0.32120	0.29040	0.32120
1aa7A-1axcA	0.21400	0.24530	0.25160	0.25160
1aa7A-1axiB	0.17200	0.17250	0.17880	0.17880
1aa7A-1axn_	0.34000	0.26270	0.33540	0.33540
1aac_-1ab4_	0.24500	0.30000	0.27620	0.30000
1aac_-1abrB	0.27100	0.29050	0.28570	0.29050
1aac_-1abv_	0.21400	0.22140	0.22140	0.22140
1aac_-1ac5_	0.27100	0.32620	0.30710	0.32620
1aac_-1ac6A	0.41700	0.42860	0.42380	0.42860
1aac_-1acc_	0.32400	0.37140	0.30710	0.37140
1aac_-1acf_	0.25000	0.32140	0.32620	0.32620
1aac_-1aco_	0.27900	0.32860	0.29290	0.32860
1aac_-1acz_	0.26400	0.40480	0.40480	0.40480
1aac_-1ad1A	0.24800	0.31900	0.28100	0.31900
1aac_-1ad2_	0.24800	0.35240	0.34520	0.35240
1aac_-1ad3A	0.30000	0.32860	0.27380	0.32860
1aac_-1adn_	0.25000	0.28530	0.29350	0.29350
1aac_-1adr_	0.28300	0.30920	0.29610	0.30920
1aac_-1adt_	0.27400	0.26430	0.29520	0.29520
1aac_-1ae9A	0.28100	0.26190	0.25240	0.26190
1aac_-1aep_	0.22100	0.28330	0.23570	0.28330
1aac_-1af7_	0.24300	0.32140	0.25480	0.32140
1aac_-1af8_	0.27600	0.28200	0.26450	0.28200
1aac_-1afj_	0.37800	0.37500	0.36460	0.37500
1aac_-1afp_	0.33800	0.41180	0.41180	0.41180
1aac_-1afrA	0.21700	0.28810	0.23810	0.28810
1aac_-1afwA	0.39000	0.41430	0.38570	0.41430
1aac_-1agg_	0.37000	0.42710	0.43230	0.43230
1aac_-1agi_	0.23800	0.26430	0.27380	0.27380
1aac_-1agjA	0.34000	0.36900	0.36430	0.36900
1aac_-1agqA	0.22000	0.28850	0.28850	0.28850
1aac_-1agrE	0.22900	0.24520	0.24050	0.24520
1aac_-1ah7_	0.26900	0.25240	0.27380	0.27380
1aac_-1aho_	0.33600	0.33200	0.35940	0.35940
1aac_-1ahsA	0.35000	0.35710	0.35950	0.35950
1aac_-1aihA	0.22100	0.22860	0.22860	0.22860
1aac_-1ail_	0.20700	0.28930	0.28570	0.28930
1aac_-1air_	0.28600	0.29050	0.28810	0.29050
1aac_-1aisA	0.20700	0.28330	0.25240	0.28330
1aac_-1aisB	0.23100	0.24050	0.23570	0.24050
1aac_-1aiw_	0.31900	0.37900	0.37100	0.37900
1aac_-1ajsA	0.28800	0.39520	0.37380	0.39520
1aac_-1ak0_	0.23600	0.30000	0.28810	0.30000
1aac_-1ak4C	0.21000	0.32140	0.31900	0.32140
1aac_-1ak5_	0.31200	0.33330	0.36670	0.36670
1aac_-1ak7_	0.30000	0.33570	0.33810	0.33810
1aac_-1akhA	0.37200	0.42350	0.42350	0.42350
1aac_-1akjD	0.41200	0.43100	0.43100	0.43100
1aac_-1ako_	0.27400	0.31190	0.30000	0.31190
1aac_-1akp_	0.38600	0.40000	0.40000	0.40000
1aac_-1aky_	0.29000	0.31190	0.30000	0.31190
1aac_-1al01	0.23100	0.25710	0.26430	0.26430
1aac_-1al3_	0.30500	0.30950	0.30710	0.30950
1aac_-1allA	0.23100	0.25710	0.27620	0.27620
1aac_-1aln_	0.25000	0.30950	0.29760	0.30950
1aac_-1alu_	0.20000	0.25240	0.25480	0.25480
1aac_-1alvA	0.22600	0.22620	0.24520	0.24520
1aac_-1aly_	0.33600	0.36430	0.36670	0.36670
1aac_-1am2_	0.25500	0.25000	0.27860	0.27860
1aac_-1am7A	0.21400	0.23570	0.24290	0.24290
1aac_-1am9A	0.19400	0.21560	0.21560	0.21560
1aac_-1amf_	0.23600	0.30710	0.27380	0.30710
1aac_-1amk_	0.25000	0.34520	0.28570	0.34520
1aac_-1amm_	0.30500	0.31900	0.31670	0.31900
1aac_-1amp_	0.27400	0.26900	0.28570	0.28570
1aac_-1amuA	0.23800	0.33100	0.33810	0.33810
1aac_-1amx_	0.42600	0.43100	0.43330	0.43330
1aac_-1an8_	0.25700	0.36430	0.34760	0.36430
1aac_-1an9A	0.26200	0.29290	0.27620	0.29290
1aac_-1aoa_	0.24500	0.26430	0.24760	0.26430
1aac_-1aocA	0.26000	0.25950	0.28100	0.28100
1aac_-1aoeA	0.27400	0.28570	0.27140	0.28570
1aac_-1aohA	0.40000	0.41900	0.41900	0.41900
1aac_-1aol_	0.31400	0.35950	0.35950	0.35950
1aac_-1aop_	0.30500	0.31900	0.29290	0.31900
1aac_-1aorA	0.26200	0.35710	0.33570	0.35710
1aac_-1aoy_	0.26000	0.32370	0.29810	0.32370
1aac_-1aozA	0.49300	0.55000	0.52860	0.55000
1aac_-1ap8_	0.27100	0.31190	0.30950	0.31190
1aac_-1apj_	0.28700	0.30410	0.31420	0.31420
1aac_-1apmE	0.35700	0.35000	0.33810	0.35000
1aac_-1apq_	0.33000	0.38680	0.40090	0.40090
1aac_-1apxA	0.20500	0.27380	0.28330	0.28330
1aac_-1aq0A	0.26400	0.30950	0.30710	0.30950
1aac_-1aqb_	0.28800	0.31900	0.31900	0.31900
1aac_-1aqcA	0.17900	0.26670	0.26900	0.26900
1aac_-1aqe_	0.20200	0.24050	0.21670	0.24050
1aac_-1aqt_	0.25700	0.27620	0.28100	0.28100
1aac_-1aquA	0.23600	0.28100	0.25710	0.28100
1aac_-1aqzA	0.25500	0.30950	0.31190	0.31190
1aac_-1arb_	0.26900	0.35480	0.29520	0.35480
1aac_-1aru_	0.24000	0.27620	0.25710	0.27620
1aac_-1ash_	0.26200	0.23810	0.23570	0.23810
1aac_-1ast_	0.26000	0.25480	0.26670	0.26670
1aac_-1at0_	0.25700	0.26430	0.26670	0.26670
1aac_-1at3A	0.25000	0.28570	0.28810	0.28810
1aac_-1atb_	0.35900	0.38310	0.33060	0.38310
1aac_-1atg_	0.30200	0.32140	0.25710	0.32140
1aac_-1atiA	0.27100	0.34520	0.35240	0.35240
1aac_-1atx_	0.34800	0.43480	0.40220	0.43480
1aac_-1atzA	0.28600	0.35000	0.34290	0.35000
1aac_-1au1A	0.20500	0.24050	0.23330	0.24050
1aac_-1aua_	0.23600	0.28100	0.25000	0.28100
1aac_-1auiA	0.27600	0.29050	0.29520	0.29520
1aac_-1auiB	0.21000	0.26190	0.28570	0.28570
1aac_-1auk_	0.26000	0.34050	0.33570	0.34050
1aac_-1auoA	0.27400	0.30000	0.28100	0.30000
1aac_-1autC	0.28100	0.33570	0.32620	0.33570
1aac_-1autL	0.20100	0.19790	0.20570	0.20570
1aac_-1auvA	0.24800	0.28100	0.25950	0.28100
1aac_-1auyA	0.35000	0.38330	0.38330	0.38330
1aac_-1auz_	0.25500	0.29520	0.29520	0.29520
1aac_-1avaA	0.31200	0.37140	0.31670	0.37140
1aac_-1avaC	0.29500	0.32860	0.30000	0.32860
1aac_-1avgI	0.27400	0.28570	0.28810	0.28810
1aac_-1avpA	0.31700	0.33570	0.34050	0.34050
1aac_-1avqA	0.25500	0.33100	0.33100	0.33100
1aac_-1aw0_	0.34000	0.35760	0.35420	0.35760
1aac_-1aw9_	0.25500	0.24050	0.24050	0.24050
1aac_-1awcB	0.23300	0.25950	0.24050	0.25950
1aac_-1awj_	0.35100	0.34740	0.35060	0.35060
1aac_-1ax4A	0.25500	0.33100	0.32620	0.33100
1aac_-1ax8_	0.21900	0.22860	0.23810	0.23810
1aac_-1axcA	0.26400	0.26900	0.28330	0.28330
1aac_-1axiB	0.40000	0.41190	0.40950	0.41190
1aac_-1axn_	0.25500	0.30950	0.27860	0.30950
1ab4_-1abrB	0.15800	0.17040	0.16760	0.17040
1ab4_-1abv_	0.37600	0.38100	0.36190	0.38100
1ab4_-1ac5_	0.11800	0.11010	0.10270	0.11010
1ab4_-1ac6A	0.25500	0.27950	0.27950	0.27950
1ab4_-1acc_	0.10900	0.10430	0.10380	0.10430
1ab4_-1acf_	0.29800	0.31400	0.30600	0.31400
1ab4_-1aco_	0.13200	0.12740	0.12530	0.12740
1ab4_-1acz_	0.27500	0.30320	0.25000	0.30320
1ab4_-1ad1A	0.16100	0.17520	0.16860	0.17520
1ab4_-1ad2_	0.18000	0.23100	0.21540	0.23100
1ab4_-1ad3A	0.11500	0.11430	0.11270	0.11430
1ab4_-1adn_	0.26400	0.31250	0.30980	0.31250
1ab4_-1adr_	0.41800	0.41120	0.43090	0.43090
1ab4_-1adt_	0.15900	0.16450	0.18520	0.18520
1ab4_-1ae9A	0.24000	0.24710	0.25290	0.25290
1ab4_-1aep_	0.34300	0.34150	0.34150	0.34150
1ab4_-1af7_	0.15100	0.16420	0.15150	0.16420
1ab4_-1af8_	0.40100	0.40990	0.35170	0.40990
1ab4_-1afj_	0.46200	0.38190	0.43400	0.43400
1ab4_-1afp_	0.35800	0.42160	0.40690	0.42160
1ab4_-1afrA	0.16200	0.16740	0.16740	0.16740
1ab4_-1afwA	0.11900	0.12500	0.12370	0.12500
1ab4_-1agg_	0.37500	0.44790	0.41150	0.44790
1ab4_-1agi_	0.24200	0.28800	0.26800	0.28800
1ab4_-1agjA	0.15700	0.19520	0.16010	0.19520
1ab4_-1agqA	0.33000	0.32970	0.32140	0.32970
1ab4_-1agrE	0.31100	0.31640	0.25390	0.31640
1ab4_-1ah7_	0.19800	0.21940	0.19490	0.21940
1ab4_-1aho_	0.40600	0.47270	0.47660	0.47660
1ab4_-1ahsA	0.23800	0.27180	0.26190	0.27180
1ab4_-1aihA	0.22800	0.25290	0.23240	0.25290
1ab4_-1ail_	0.53200	0.54640	0.55000	0.55000
1ab4_-1air_	0.13600	0.14200	0.12290	0.14200
1ab4_-1aisA	0.20900	0.21690	0.20720	0.21690
1ab4_-1aisB	0.24700	0.21110	0.20730	0.21110
1ab4_-1aiw_	0.41100	0.44350	0.35480	0.44350
1ab4_-1ajsA	0.14000	0.14440	0.12560	0.14440
1ab4_-1ak0_	0.16000	0.19600	0.17610	0.19600
1ab4_-1ak4C	0.26700	0.28970	0.26380	0.28970
1ab4_-1ak5_	0.13600	0.14590	0.13530	0.14590
1ab4_-1ak7_	0.21400	0.21410	0.21550	0.21550
1ab4_-1akhA	0.64800	0.66840	0.66840	0.66840
1ab4_-1akjD	0.23000	0.31360	0.26750	0.31360
1ab4_-1ako_	0.15600	0.16420	0.16600	0.16600
1ab4_-1akp_	0.28900	0.30480	0.25220	0.30480
1ab4_-1aky_	0.18500	0.22480	0.23280	0.23280
1ab4_-1al01	0.24700	0.26750	0.26220	0.26750
1ab4_-1al3_	0.18000	0.16770	0.17410	0.17410
1ab4_-1allA	0.23100	0.26250	0.26250	0.26250
1ab4_-1aln_	0.14900	0.16670	0.15310	0.16670
1ab4_-1alu_	0.30700	0.32010	0.32010	0.32010
1ab4_-1alvA	0.23800	0.26880	0.23550	0.26880
1ab4_-1aly_	0.17500	0.24320	0.20210	0.24320
1ab4_-1am2_	0.26200	0.21960	0.23480	0.23480
1ab4_-1am7A	0.24300	0.26330	0.27000	0.27000
1ab4_-1am9A	0.52500	0.54370	0.53440	0.54370
1ab4_-1amf_	0.19400	0.18510	0.18070	0.18510
1ab4_-1amk_	0.15700	0.17000	0.18500	0.18500
1ab4_-1amm_	0.17100	0.22560	0.22270	0.22560
1ab4_-1amp_	0.14600	0.16490	0.14780	0.16490
1ab4_-1amuA	0.11600	0.09960	0.11060	0.11060
1ab4_-1amx_	0.24000	0.25170	0.22170	0.25170
1ab4_-1an8_	0.18600	0.19780	0.20020	0.20020
1ab4_-1an9A	0.14600	0.14410	0.12430	0.14410
1ab4_-1aoa_	0.18200	0.18520	0.18420	0.18520
1ab4_-1aocA	0.19400	0.19140	0.18710	0.19140
1ab4_-1aoeA	0.19400	0.22660	0.21740	0.22660
1ab4_-1aohA	0.19100	0.26220	0.26750	0.26750
1ab4_-1aol_	0.15600	0.18940	0.17290	0.18940
1ab4_-1aop_	0.12000	0.10360	0.11730	0.11730
1ab4_-1aorA	0.12800	0.13160	0.11370	0.13160
1ab4_-1aoy_	0.51900	0.54170	0.54170	0.54170
1ab4_-1aozA	0.13600	0.12630	0.13520	0.13520
1ab4_-1ap8_	0.19000	0.22070	0.20420	0.22070
1ab4_-1apj_	0.31100	0.34800	0.35810	0.35810
1ab4_-1apmE	0.15300	0.15400	0.12900	0.15400
1ab4_-1apq_	0.37300	0.37260	0.43870	0.43870
1ab4_-1apxA	0.18900	0.16160	0.22990	0.22990
1ab4_-1aq0A	0.15000	0.15600	0.14300	0.15600
1ab4_-1aqb_	0.18600	0.23860	0.23000	0.23860
1ab4_-1aqcA	0.30800	0.32440	0.31200	0.32440
1ab4_-1aqe_	0.24500	0.29320	0.31590	0.31590
1ab4_-1aqt_	0.28100	0.31670	0.31850	0.31850
1ab4_-1aquA	0.15700	0.20110	0.18510	0.20110
1ab4_-1aqzA	0.23400	0.22540	0.23060	0.23060
1ab4_-1arb_	0.19700	0.15590	0.21390	0.21390
1ab4_-1aru_	0.14000	0.13170	0.15480	0.15480
1ab4_-1ash_	0.28400	0.28910	0.29420	0.29420
1ab4_-1ast_	0.18200	0.20250	0.18880	0.20250
1ab4_-1at0_	0.23900	0.27460	0.25180	0.27460
1ab4_-1at3A	0.18700	0.18200	0.21660	0.21660
1ab4_-1atb_	0.40300	0.44760	0.37900	0.44760
1ab4_-1atg_	0.15700	0.19700	0.17320	0.19700
1ab4_-1atiA	0.12100	0.11840	0.11270	0.11840
1ab4_-1atx_	0.40200	0.41300	0.39670	0.41300
1ab4_-1atzA	0.19200	0.25680	0.23910	0.25680
1ab4_-1au1A	0.29800	0.30870	0.30570	0.30870
1ab4_-1aua_	0.12900	0.15030	0.14020	0.15030
1ab4_-1auiA	0.13400	0.12760	0.12900	0.12900
1ab4_-1auiB	0.24800	0.28330	0.31970	0.31970
1ab4_-1auk_	0.10800	0.12160	0.12470	0.12470
1ab4_-1auoA	0.19200	0.21670	0.20760	0.21670
1ab4_-1autC	0.16500	0.19980	0.19560	0.19980
1ab4_-1autL	0.27600	0.34380	0.35680	0.35680
1ab4_-1auvA	0.14900	0.16760	0.17020	0.17020
1ab4_-1auyA	0.21000	0.22090	0.21320	0.22090
1ab4_-1auz_	0.28000	0.31030	0.31470	0.31470
1ab4_-1avaA	0.11900	0.11660	0.13710	0.13710
1ab4_-1avaC	0.19100	0.21820	0.19480	0.21820
1ab4_-1avgI	0.19500	0.25180	0.25880	0.25880
1ab4_-1avpA	0.18600	0.24880	0.22300	0.24880
1ab4_-1avqA	0.19800	0.21380	0.17540	0.21380
1ab4_-1aw0_	0.48300	0.51040	0.48960	0.51040
1ab4_-1aw9_	0.19300	0.24190	0.23840	0.24190
1ab4_-1awcB	0.21200	0.25490	0.23040	0.25490
1ab4_-1awj_	0.29500	0.40260	0.39290	0.40260
1ab4_-1ax4A	0.11500	0.11750	0.10240	0.11750
1ab4_-1ax8_	0.35400	0.34230	0.33270	0.34230
1ab4_-1axcA	0.17100	0.18670	0.17370	0.18670
1ab4_-1axiB	0.17800	0.20290	0.20810	0.20810
1ab4_-1axn_	0.14200	0.14010	0.13540	0.14010
1abrB-1abv_	0.27600	0.27140	0.24290	0.27140
1abrB-1ac5_	0.18400	0.15450	0.18630	0.18630
1abrB-1ac6A	0.23400	0.24320	0.24550	0.24550
1abrB-1acc_	0.17600	0.19660	0.17980	0.19660
1abrB-1acf_	0.24400	0.29000	0.29400	0.29400
1abrB-1aco_	0.19500	0.17130	0.17790	0.17790
1abrB-1acz_	0.23800	0.24540	0.24070	0.24540
1abrB-1ad1A	0.16400	0.13830	0.14490	0.14490
1abrB-1ad2_	0.15200	0.16740	0.16410	0.16740
1abrB-1ad3A	0.15900	0.15820	0.13950	0.15820
1abrB-1adn_	0.28800	0.30980	0.29890	0.30980
1abrB-1adr_	0.34500	0.32240	0.31250	0.32240
1abrB-1adt_	0.16000	0.15820	0.15820	0.15820
1abrB-1ae9A	0.19400	0.20320	0.20470	0.20470
1abrB-1aep_	0.20800	0.20420	0.18790	0.20420
1abrB-1af7_	0.14300	0.15360	0.13580	0.15360
1abrB-1af8_	0.29900	0.31400	0.27910	0.31400
1abrB-1afj_	0.34400	0.40620	0.40620	0.40620
1abrB-1afp_	0.34300	0.44120	0.44610	0.44610
1abrB-1afrA	0.13900	0.15360	0.14140	0.15360
1abrB-1afwA	0.17400	0.19380	0.19760	0.19760
1abrB-1agg_	0.47400	0.52080	0.48440	0.52080
1abrB-1agi_	0.21400	0.25000	0.22000	0.25000
1abrB-1agjA	0.19300	0.18290	0.16320	0.18290
1abrB-1agqA	0.28000	0.27200	0.27470	0.27470
1abrB-1agrE	0.21300	0.21480	0.22460	0.22460
1abrB-1ah7_	0.14700	0.15310	0.14800	0.15310
1abrB-1aho_	0.35200	0.37110	0.39060	0.39060
1abrB-1ahsA	0.22000	0.24800	0.24800	0.24800
1abrB-1aihA	0.17100	0.19260	0.17790	0.19260
1abrB-1ail_	0.33200	0.32860	0.34290	0.34290
1abrB-1air_	0.16800	0.14610	0.16390	0.16390
1abrB-1aisA	0.22100	0.17540	0.21270	0.21270
1abrB-1aisB	0.19900	0.20850	0.19430	0.20850
1abrB-1aiw_	0.38700	0.39920	0.35890	0.39920
1abrB-1ajsA	0.16300	0.14040	0.16670	0.16670
1abrB-1ak0_	0.16000	0.14390	0.14870	0.14870
1abrB-1ak4C	0.22600	0.22590	0.21210	0.22590
1abrB-1ak5_	0.15400	0.14140	0.15640	0.15640
1abrB-1ak7_	0.21000	0.19970	0.18970	0.19970
1abrB-1akhA	0.35200	0.40820	0.41840	0.41840
1abrB-1akjD	0.22600	0.24560	0.24780	0.24780
1abrB-1ako_	0.13900	0.14330	0.12830	0.14330
1abrB-1akp_	0.24600	0.25880	0.25000	0.25880
1abrB-1aky_	0.15400	0.14790	0.15600	0.15600
1abrB-1al01	0.21200	0.21500	0.19760	0.21500
1abrB-1al3_	0.16200	0.17190	0.15190	0.17190
1abrB-1allA	0.21700	0.21090	0.20160	0.21090
1abrB-1aln_	0.17200	0.14700	0.15820	0.15820
1abrB-1alu_	0.15900	0.19270	0.18310	0.19270
1abrB-1alvA	0.23100	0.21240	0.20230	0.21240
1abrB-1aly_	0.20200	0.21060	0.21230	0.21230
1abrB-1am2_	0.19500	0.21130	0.21270	0.21270
1abrB-1am7A	0.21200	0.21170	0.20000	0.21170
1abrB-1am9A	0.25600	0.30310	0.30310	0.30310
1abrB-1amf_	0.17000	0.17640	0.16560	0.17640
1abrB-1amk_	0.14200	0.15700	0.13800	0.15700
1abrB-1amm_	0.24400	0.21700	0.25000	0.25000
1abrB-1amp_	0.13700	0.13390	0.13390	0.13390
1abrB-1amuA	0.17600	0.17320	0.18160	0.18160
1abrB-1amx_	0.22000	0.22000	0.21830	0.22000
1abrB-1an8_	0.21800	0.20750	0.17480	0.20750
1abrB-1an9A	0.14000	0.14040	0.13860	0.14040
1abrB-1aoa_	0.16900	0.15080	0.15890	0.15890
1abrB-1aocA	0.19600	0.21570	0.18290	0.21570
1abrB-1aoeA	0.17200	0.15100	0.16800	0.16800
1abrB-1aohA	0.19400	0.22200	0.20450	0.22200
1abrB-1aol_	0.16300	0.16850	0.16630	0.16850
1abrB-1aop_	0.18900	0.18730	0.18350	0.18730
1abrB-1aorA	0.20800	0.16760	0.20880	0.20880
1abrB-1aoy_	0.34300	0.31730	0.31730	0.31730
1abrB-1aozA	0.18700	0.16480	0.18160	0.18160
1abrB-1ap8_	0.16200	0.18900	0.19720	0.19720
1abrB-1apj_	0.29100	0.35140	0.33780	0.35140
1abrB-1apmE	0.15600	0.16670	0.14700	0.16670
1abrB-1apq_	0.38700	0.40570	0.36790	0.40570
1abrB-1apxA	0.14800	0.14560	0.14060	0.14560
1abrB-1aq0A	0.11300	0.15730	0.14790	0.15730
1abrB-1aqb_	0.24400	0.23860	0.20710	0.23860
1abrB-1aqcA	0.23800	0.31820	0.26450	0.31820
1abrB-1aqe_	0.25700	0.27270	0.25230	0.27270
1abrB-1aqt_	0.22400	0.23520	0.20560	0.23520
1abrB-1aquA	0.13800	0.12640	0.14790	0.14790
1abrB-1aqzA	0.27300	0.28700	0.29230	0.29230
1abrB-1arb_	0.16600	0.14730	0.15970	0.15970
1abrB-1aru_	0.14200	0.14040	0.13390	0.14040
1abrB-1ash_	0.20900	0.22280	0.25680	0.25680
1abrB-1ast_	0.20100	0.18000	0.18120	0.18120
1abrB-1at0_	0.25000	0.25700	0.26060	0.26060
1abrB-1at3A	0.21900	0.17630	0.22470	0.22470
1abrB-1atb_	0.32700	0.40320	0.38310	0.40320
1abrB-1atg_	0.17900	0.17750	0.17750	0.17750
1abrB-1atiA	0.13900	0.14610	0.16480	0.16480
1abrB-1atx_	0.34800	0.46200	0.47830	0.47830
1abrB-1atzA	0.18300	0.19430	0.18610	0.19430
1abrB-1au1A	0.17000	0.16870	0.18220	0.18220
1abrB-1aua_	0.13700	0.14140	0.14510	0.14510
1abrB-1auiA	0.15200	0.16200	0.15820	0.16200
1abrB-1auiB	0.21500	0.22580	0.21520	0.22580
1abrB-1auk_	0.17000	0.17700	0.15920	0.17700
1abrB-1auoA	0.15000	0.15480	0.15710	0.15710
1abrB-1autC	0.16200	0.18200	0.18410	0.18410
1abrB-1autL	0.24500	0.31510	0.33070	0.33070
1abrB-1auvA	0.16000	0.15820	0.05710	0.15820
1abrB-1auyA	0.20700	0.19170	0.19480	0.19480
1abrB-1auz_	0.24400	0.24780	0.25650	0.25650
1abrB-1avaA	0.18100	0.18070	0.15170	0.18070
1abrB-1avaC	0.43600	0.45300	0.45300	0.45300
1abrB-1avgI	0.21500	0.24820	0.24120	0.24820
1abrB-1avpA	0.17800	0.18380	0.15440	0.18380
1abrB-1avqA	0.16200	0.17430	0.16230	0.17430
1abrB-1aw0_	0.36800	0.34720	0.38540	0.38540
1abrB-1aw9_	0.17600	0.16320	0.15740	0.16320
1abrB-1awcB	0.22900	0.21080	0.21240	0.21240
1abrB-1awj_	0.36000	0.37340	0.37990	0.37990
1abrB-1ax4A	0.18300	0.16760	0.15920	0.16760
1abrB-1ax8_	0.18100	0.23080	0.21730	0.23080
1abrB-1axcA	0.17000	0.14760	0.15360	0.15360
1abrB-1axiB	0.18800	0.19630	0.20420	0.20420
1abrB-1axn_	0.16000	0.14510	0.16010	0.16010
1abv_-1ac5_	0.31700	0.33100	0.32380	0.33100
1abv_-1ac6A	0.24500	0.26190	0.25000	0.26190
1abv_-1acc_	0.26200	0.33570	0.29050	0.33570
1abv_-1acf_	0.31400	0.32860	0.32620	0.32860
1abv_-1aco_	0.33100	0.33810	0.34760	0.34760
1abv_-1acz_	0.23100	0.23330	0.22380	0.23330
1abv_-1ad1A	0.28300	0.33100	0.30000	0.33100
1abv_-1ad2_	0.27600	0.29290	0.29290	0.29290
1abv_-1ad3A	0.36400	0.36430	0.36430	0.36430
1abv_-1adn_	0.23600	0.26090	0.26360	0.26360
1abv_-1adr_	0.33200	0.35530	0.34210	0.35530
1abv_-1adt_	0.37600	0.37380	0.34760	0.37380
1abv_-1ae9A	0.31000	0.34520	0.33570	0.34520
1abv_-1aep_	0.33600	0.37380	0.37380	0.37380
1abv_-1af7_	0.30000	0.32860	0.36190	0.36190
1abv_-1af8_	0.35200	0.37500	0.37500	0.37500
1abv_-1afj_	0.37200	0.38890	0.39240	0.39240
1abv_-1afp_	0.33800	0.36270	0.37750	0.37750
1abv_-1afrA	0.36200	0.36430	0.35710	0.36430
1abv_-1afwA	0.32400	0.37380	0.37620	0.37620
1abv_-1agg_	0.32300	0.32290	0.34380	0.34380
1abv_-1agi_	0.29300	0.33100	0.30710	0.33100
1abv_-1agjA	0.31900	0.35710	0.28330	0.35710
1abv_-1agqA	0.18700	0.21980	0.23080	0.23080
1abv_-1agrE	0.34000	0.35000	0.34760	0.35000
1abv_-1ah7_	0.39500	0.39760	0.40000	0.40000
1abv_-1aho_	0.37500	0.38670	0.37110	0.38670
1abv_-1ahsA	0.23100	0.26190	0.23810	0.26190
1abv_-1aihA	0.32100	0.32140	0.30950	0.32140
1abv_-1ail_	0.47500	0.48210	0.48210	0.48210
1abv_-1air_	0.25000	0.27140	0.26190	0.27140
1abv_-1aisA	0.24500	0.28330	0.27140	0.28330
1abv_-1aisB	0.31900	0.34520	0.34520	0.34520
1abv_-1aiw_	0.32700	0.35480	0.33060	0.35480
1abv_-1ajsA	0.30500	0.33810	0.35480	0.35480
1abv_-1ak0_	0.34500	0.35480	0.35240	0.35480
1abv_-1ak4C	0.31400	0.31670	0.32620	0.32620
1abv_-1ak5_	0.31200	0.34050	0.35240	0.35240
1abv_-1ak7_	0.28600	0.28100	0.27140	0.28100
1abv_-1akhA	0.50500	0.64290	0.64290	0.64290
1abv_-1akjD	0.29000	0.29760	0.29050	0.29760
1abv_-1ako_	0.26900	0.34520	0.34290	0.34520
1abv_-1akp_	0.24300	0.25710	0.24050	0.25710
1abv_-1aky_	0.29000	0.33100	0.35000	0.35000
1abv_-1al01	0.32600	0.32860	0.31430	0.32860
1abv_-1al3_	0.31200	0.34050	0.34050	0.34050
1abv_-1allA	0.35200	0.38810	0.38570	0.38810
1abv_-1aln_	0.29500	0.32140	0.32140	0.32140
1abv_-1alu_	0.37100	0.39050	0.38570	0.39050
1abv_-1alvA	0.39500	0.41190	0.38810	0.41190
1abv_-1aly_	0.21000	0.23330	0.23330	0.23330
1abv_-1am2_	0.22900	0.24760	0.24760	0.24760
1abv_-1am7A	0.32100	0.32620	0.32860	0.32860
1abv_-1am9A	0.35000	0.36560	0.33750	0.36560
1abv_-1amf_	0.32100	0.33100	0.29760	0.33100
1abv_-1amk_	0.31000	0.30950	0.30950	0.30950
1abv_-1amm_	0.29000	0.27620	0.25000	0.27620
1abv_-1amp_	0.34800	0.35710	0.36190	0.36190
1abv_-1amuA	0.29800	0.34760	0.31900	0.34760
1abv_-1amx_	0.25500	0.28810	0.27860	0.28810
1abv_-1an8_	0.30700	0.34290	0.33330	0.34290
1abv_-1an9A	0.34800	0.35240	0.35710	0.35710
1abv_-1aoa_	0.35000	0.32620	0.30710	0.32620
1abv_-1aocA	0.27900	0.29520	0.30000	0.30000
1abv_-1aoeA	0.25700	0.30950	0.29760	0.30950
1abv_-1aohA	0.21400	0.23570	0.25950	0.25950
1abv_-1aol_	0.29000	0.32380	0.31900	0.32380
1abv_-1aop_	0.35000	0.34520	0.36670	0.36670
1abv_-1aorA	0.36700	0.37140	0.34520	0.37140
1abv_-1aoy_	0.44900	0.50320	0.48080	0.50320
1abv_-1aozA	0.28800	0.27620	0.29760	0.29760
1abv_-1ap8_	0.32400	0.32860	0.33570	0.33570
1abv_-1apj_	0.31800	0.31420	0.31420	0.31420
1abv_-1apmE	0.33100	0.35000	0.35950	0.35950
1abv_-1apq_	0.38200	0.35850	0.38680	0.38680
1abv_-1apxA	0.41900	0.43570	0.43570	0.43570
1abv_-1aq0A	0.32400	0.33810	0.33810	0.33810
1abv_-1aqb_	0.23800	0.30950	0.30240	0.30950
1abv_-1aqcA	0.33100	0.35000	0.34290	0.35000
1abv_-1aqe_	0.26700	0.27380	0.28570	0.28570
1abv_-1aqt_	0.34300	0.33810	0.36190	0.36190
1abv_-1aquA	0.29800	0.30710	0.29760	0.30710
1abv_-1aqzA	0.25000	0.27860	0.26900	0.27860
1abv_-1arb_	0.30500	0.29760	0.32620	0.32620
1abv_-1aru_	0.48600	0.50480	0.40000	0.50480
1abv_-1ash_	0.35000	0.36670	0.36670	0.36670
1abv_-1ast_	0.29500	0.28100	0.28100	0.28100
1abv_-1at0_	0.20000	0.24290	0.23810	0.24290
1abv_-1at3A	0.29000	0.29520	0.28330	0.29520
1abv_-1atb_	0.29400	0.33870	0.35480	0.35480
1abv_-1atg_	0.28600	0.29760	0.29520	0.29760
1abv_-1atiA	0.33600	0.35480	0.35240	0.35480
1abv_-1atx_	0.36400	0.42390	0.42390	0.42390
1abv_-1atzA	0.32400	0.33810	0.32860	0.33810
1abv_-1au1A	0.35500	0.36430	0.39520	0.39520
1abv_-1aua_	0.33800	0.35240	0.35000	0.35240
1abv_-1auiA	0.30500	0.31430	0.31670	0.31670
1abv_-1auiB	0.30000	0.28570	0.30950	0.30950
1abv_-1auk_	0.29500	0.34050	0.32620	0.34050
1abv_-1auoA	0.28800	0.32620	0.32380	0.32620
1abv_-1autC	0.26900	0.37380	0.32860	0.37380
1abv_-1autL	0.19800	0.21090	0.21350	0.21350
1abv_-1auvA	0.30700	0.29760	0.31190	0.31190
1abv_-1auyA	0.26200	0.28100	0.29760	0.29760
1abv_-1auz_	0.26900	0.27860	0.27860	0.27860
1abv_-1avaA	0.29800	0.32140	0.30710	0.32140
1abv_-1avaC	0.26000	0.24520	0.26430	0.26430
1abv_-1avgI	0.26200	0.28100	0.25710	0.28100
1abv_-1avpA	0.28100	0.30480	0.30480	0.30480
1abv_-1avqA	0.33600	0.34760	0.35000	0.35000
1abv_-1aw0_	0.41700	0.41320	0.41670	0.41670
1abv_-1aw9_	0.32900	0.37860	0.37860	0.37860
1abv_-1awcB	0.24300	0.24290	0.25710	0.25710
1abv_-1awj_	0.31500	0.32790	0.30520	0.32790
1abv_-1ax4A	0.36200	0.35710	0.35950	0.35950
1abv_-1ax8_	0.38800	0.41190	0.35710	0.41190
1abv_-1axcA	0.30700	0.36430	0.36670	0.36670
1abv_-1axiB	0.25200	0.27140	0.25240	0.27140
1abv_-1axn_	0.36000	0.36430	0.36670	0.36670
1ac5_-1ac6A	0.24100	0.30680	0.27730	0.30680
1ac5_-1acc_	0.12600	0.10870	0.09780	0.10870
1ac5_-1acf_	0.27800	0.31000	0.30000	0.31000
1ac5_-1aco_	0.13400	0.12010	0.11900	0.12010
1ac5_-1acz_	0.24300	0.28700	0.25930	0.28700
1ac5_-1ad1A	0.28300	0.23770	0.22920	0.23770
1ac5_-1ad2_	0.19400	0.23660	0.21990	0.23660
1ac5_-1ad3A	0.17300	0.13620	0.17600	0.17600
1ac5_-1adn_	0.31000	0.33150	0.31520	0.33150
1ac5_-1adr_	0.43400	0.42430	0.44080	0.44080
1ac5_-1adt_	0.19100	0.18520	0.19350	0.19350
1ac5_-1ae9A	0.24600	0.25880	0.21350	0.25880
1ac5_-1aep_	0.26600	0.28270	0.28590	0.28590
1ac5_-1af7_	0.19600	0.19160	0.17060	0.19160
1ac5_-1af8_	0.34000	0.33720	0.36050	0.36050
1ac5_-1afj_	0.38900	0.44440	0.42010	0.44440
1ac5_-1afp_	0.35800	0.42160	0.42650	0.42650
1ac5_-1afrA	0.16200	0.16160	0.14710	0.16160
1ac5_-1afwA	0.17200	0.17690	0.18330	0.18330
1ac5_-1agg_	0.33300	0.47400	0.39580	0.47400
1ac5_-1agi_	0.20800	0.28600	0.27000	0.28600
1ac5_-1agjA	0.17800	0.18390	0.18900	0.18900
1ac5_-1agqA	0.29700	0.31870	0.35710	0.35710
1ac5_-1agrE	0.29500	0.29300	0.33010	0.33010
1ac5_-1ah7_	0.21900	0.23160	0.22960	0.23160
1ac5_-1aho_	0.32000	0.40230	0.41020	0.41020
1ac5_-1ahsA	0.27800	0.30950	0.31940	0.31940
1ac5_-1aihA	0.21500	0.24120	0.23680	0.24120
1ac5_-1ail_	0.45400	0.46430	0.47140	0.47140
1ac5_-1air_	0.17000	0.17120	0.15980	0.17120
1ac5_-1aisA	0.25600	0.26100	0.27760	0.27760
1ac5_-1aisB	0.23800	0.22150	0.21370	0.22150
1ac5_-1aiw_	0.31900	0.35080	0.39110	0.39110
1ac5_-1ajsA	0.15800	0.11410	0.15960	0.15960
1ac5_-1ak0_	0.18100	0.16380	0.16670	0.16670
1ac5_-1ak4C	0.29300	0.26380	0.27760	0.27760
1ac5_-1ak5_	0.18100	0.18470	0.19450	0.19450
1ac5_-1ak7_	0.24000	0.27300	0.22990	0.27300
1ac5_-1akhA	0.54600	0.57140	0.58670	0.58670
1ac5_-1akjD	0.31100	0.31580	0.30260	0.31580
1ac5_-1ako_	0.21200	0.23410	0.20710	0.23410
1ac5_-1akp_	0.25900	0.27630	0.29170	0.29170
1ac5_-1aky_	0.38300	0.38190	0.35670	0.38190
1ac5_-1al01	0.27800	0.30070	0.29550	0.30070
1ac5_-1al3_	0.24600	0.19830	0.25210	0.25210
1ac5_-1allA	0.28000	0.28910	0.23130	0.28910
1ac5_-1aln_	0.17300	0.16840	0.17860	0.17860
1ac5_-1alu_	0.25800	0.26910	0.25960	0.26910
1ac5_-1alvA	0.20800	0.21970	0.25000	0.25000
1ac5_-1aly_	0.21200	0.26540	0.25510	0.26540
1ac5_-1am2_	0.19900	0.21130	0.19060	0.21130
1ac5_-1am7A	0.26200	0.24670	0.25830	0.25830
1ac5_-1am9A	0.32500	0.33440	0.35630	0.35630
1ac5_-1amf_	0.24100	0.19260	0.19260	0.19260
1ac5_-1amk_	0.24600	0.26000	0.24000	0.26000
1ac5_-1amm_	0.23000	0.19970	0.21700	0.21700
1ac5_-1amp_	0.26500	0.22510	0.28950	0.28950
1ac5_-1amuA	0.11900	0.13100	0.11900	0.13100
1ac5_-1amx_	0.22300	0.27330	0.27170	0.27330
1ac5_-1an8_	0.20300	0.19660	0.19900	0.19900
1ac5_-1an9A	0.14300	0.15070	0.17940	0.17940
1ac5_-1aoa_	0.22500	0.16700	0.20040	0.20040
1ac5_-1aocA	0.20700	0.25710	0.23710	0.25710
1ac5_-1aoeA	0.26800	0.30340	0.31510	0.31510
1ac5_-1aohA	0.21500	0.28670	0.25700	0.28670
1ac5_-1aol_	0.18600	0.18720	0.19380	0.19380
1ac5_-1aop_	0.13500	0.12120	0.12170	0.12170
1ac5_-1aorA	0.13600	0.12060	0.13150	0.13150
1ac5_-1aoy_	0.32100	0.41990	0.40710	0.41990
1ac5_-1aozA	0.15300	0.13510	0.11540	0.13510
1ac5_-1ap8_	0.24100	0.23830	0.20070	0.23830
1ac5_-1apj_	0.30400	0.36490	0.34460	0.36490
1ac5_-1apmE	0.14900	0.15180	0.13860	0.15180
1ac5_-1apq_	0.37300	0.47640	0.41980	0.47640
1ac5_-1apxA	0.18500	0.18370	0.17470	0.18370
1ac5_-1aq0A	0.23600	0.20920	0.21650	0.21650
1ac5_-1aqb_	0.23000	0.24570	0.26140	0.26140
1ac5_-1aqcA	0.33300	0.33880	0.34710	0.34710
1ac5_-1aqe_	0.29500	0.30000	0.30910	0.30910
1ac5_-1aqt_	0.29800	0.30370	0.25000	0.30370
1ac5_-1aquA	0.20100	0.19660	0.21000	0.21000
1ac5_-1aqzA	0.27600	0.24470	0.23060	0.24470
1ac5_-1arb_	0.19300	0.18630	0.18440	0.18630
1ac5_-1aru_	0.15700	0.15700	0.17630	0.17630
1ac5_-1ash_	0.29800	0.30440	0.30610	0.30610
1ac5_-1ast_	0.22400	0.22130	0.21750	0.22130
1ac5_-1at0_	0.21300	0.23940	0.22180	0.23940
1ac5_-1at3A	0.22500	0.19700	0.25580	0.25580
1ac5_-1atb_	0.32700	0.38310	0.39110	0.39110
1ac5_-1atg_	0.22900	0.20670	0.22840	0.22840
1ac5_-1atiA	0.12800	0.11160	0.12300	0.12300
1ac5_-1atx_	0.45700	0.47280	0.46200	0.47280
1ac5_-1atzA	0.39100	0.39950	0.34780	0.39950
1ac5_-1au1A	0.25900	0.26050	0.23640	0.26050
1ac5_-1aua_	0.16800	0.16890	0.18160	0.18160
1ac5_-1auiA	0.15700	0.15080	0.15280	0.15280
1ac5_-1auiB	0.23000	0.23030	0.25150	0.25150
1ac5_-1auk_	0.13400	0.13540	0.14690	0.14690
1ac5_-1auoA	0.52100	0.53100	0.52640	0.53100
1ac5_-1autC	0.17700	0.18410	0.17150	0.18410
1ac5_-1autL	0.27300	0.30990	0.29430	0.30990
1ac5_-1auvA	0.26400	0.22610	0.26060	0.26060
1ac5_-1auyA	0.19900	0.21470	0.23310	0.23310
1ac5_-1auz_	0.44000	0.45690	0.48710	0.48710
1ac5_-1avaA	0.20500	0.16250	0.16870	0.16870
1ac5_-1avaC	0.19800	0.21270	0.18780	0.21270
1ac5_-1avgI	0.25200	0.26760	0.24650	0.26760
1ac5_-1avpA	0.21200	0.21450	0.24630	0.24630
1ac5_-1avqA	0.18900	0.22810	0.19740	0.22810
1ac5_-1aw0_	0.39600	0.45830	0.39580	0.45830
1ac5_-1aw9_	0.19700	0.23150	0.21760	0.23150
1ac5_-1awcB	0.33800	0.32350	0.30880	0.32350
1ac5_-1awj_	0.25600	0.34090	0.34090	0.34090
1ac5_-1ax4A	0.14200	0.12550	0.14120	0.14120
1ac5_-1ax8_	0.30000	0.31730	0.28850	0.31730
1ac5_-1axcA	0.18700	0.15960	0.15760	0.15960
1ac5_-1axiB	0.18100	0.20550	0.18590	0.20550
1ac5_-1axn_	0.16000	0.16640	0.15250	0.16640
1ac6A-1acc_	0.40900	0.47050	0.40000	0.47050
1ac6A-1acf_	0.30000	0.34320	0.33640	0.34320
1ac6A-1aco_	0.26600	0.29550	0.30450	0.30450
1ac6A-1acz_	0.38900	0.39810	0.39120	0.39810
1ac6A-1ad1A	0.23200	0.24320	0.25680	0.25680
1ac6A-1ad2_	0.35700	0.38860	0.38640	0.38860
1ac6A-1ad3A	0.28000	0.29090	0.26590	0.29090
1ac6A-1adn_	0.22300	0.24730	0.26630	0.26630
1ac6A-1adr_	0.28300	0.33220	0.35860	0.35860
1ac6A-1adt_	0.29300	0.26820	0.26590	0.26820
1ac6A-1ae9A	0.22000	0.24770	0.22500	0.24770
1ac6A-1aep_	0.23000	0.29770	0.27730	0.29770
1ac6A-1af7_	0.18400	0.26590	0.24550	0.26590
1ac6A-1af8_	0.23000	0.27030	0.26160	0.27030
1ac6A-1afj_	0.46500	0.47570	0.47920	0.47920
1ac6A-1afp_	0.44100	0.46570	0.47060	0.47060
1ac6A-1afrA	0.21100	0.28180	0.24770	0.28180
1ac6A-1afwA	0.34800	0.31820	0.34770	0.34770
1ac6A-1agg_	0.33900	0.38540	0.39060	0.39060
1ac6A-1agi_	0.23200	0.23640	0.24320	0.24320
1ac6A-1agjA	0.27300	0.29090	0.29320	0.29320
1ac6A-1agqA	0.28600	0.29670	0.30220	0.30220
1ac6A-1agrE	0.20200	0.22500	0.24770	0.24770
1ac6A-1ah7_	0.27000	0.26590	0.24770	0.26590
1ac6A-1aho_	0.39800	0.41800	0.39450	0.41800
1ac6A-1ahsA	0.33600	0.35680	0.36140	0.36140
1ac6A-1aihA	0.22500	0.21590	0.22730	0.22730
1ac6A-1ail_	0.28900	0.30710	0.28210	0.30710
1ac6A-1air_	0.23000	0.24550	0.24550	0.24550
1ac6A-1aisA	0.34300	0.36140	0.35450	0.36140
1ac6A-1aisB	0.23000	0.23860	0.22270	0.23860
1ac6A-1aiw_	0.35900	0.33870	0.38310	0.38310
1ac6A-1ajsA	0.27700	0.33640	0.33860	0.33860
1ac6A-1ak0_	0.26800	0.28860	0.29770	0.29770
1ac6A-1ak4C	0.25700	0.25910	0.24090	0.25910
1ac6A-1ak5_	0.22500	0.26590	0.24320	0.26590
1ac6A-1ak7_	0.30900	0.34770	0.34550	0.34770
1ac6A-1akhA	0.34200	0.37760	0.38780	0.38780
1ac6A-1akjD	0.73400	0.73640	0.73640	0.73640
1ac6A-1ako_	0.29300	0.30230	0.30230	0.30230
1ac6A-1akp_	0.44500	0.47050	0.47050	0.47050
1ac6A-1aky_	0.22000	0.25230	0.27500	0.27500
1ac6A-1al01	0.21800	0.24090	0.21360	0.24090
1ac6A-1al3_	0.25200	0.29320	0.25000	0.29320
1ac6A-1allA	0.20900	0.25910	0.22050	0.25910
1ac6A-1aln_	0.24800	0.27950	0.29090	0.29090
1ac6A-1alu_	0.26600	0.24550	0.25000	0.25000
1ac6A-1alvA	0.24300	0.22050	0.23410	0.23410
1ac6A-1aly_	0.33400	0.37730	0.38410	0.38410
1ac6A-1am2_	0.28200	0.29090	0.29320	0.29320
1ac6A-1am7A	0.22300	0.23410	0.23410	0.23410
1ac6A-1am9A	0.21200	0.23750	0.23440	0.23750
1ac6A-1amf_	0.23600	0.31360	0.31360	0.31360
1ac6A-1amk_	0.26100	0.29770	0.26820	0.29770
1ac6A-1amm_	0.27000	0.29320	0.29090	0.29320
1ac6A-1amp_	0.29300	0.30680	0.30000	0.30680
1ac6A-1amuA	0.27500	0.29090	0.27950	0.29090
1ac6A-1amx_	0.40900	0.44090	0.44320	0.44320
1ac6A-1an8_	0.33200	0.33860	0.33410	0.33860
1ac6A-1an9A	0.22500	0.33410	0.28180	0.33410
1ac6A-1aoa_	0.20900	0.24320	0.23860	0.24320
1ac6A-1aocA	0.29300	0.28410	0.28860	0.28860
1ac6A-1aoeA	0.21800	0.26360	0.26140	0.26360
1ac6A-1aohA	0.44300	0.45000	0.45450	0.45450
1ac6A-1aol_	0.45500	0.47730	0.47730	0.47730
1ac6A-1aop_	0.28400	0.33180	0.29770	0.33180
1ac6A-1aorA	0.25700	0.32270	0.31820	0.32270
1ac6A-1aoy_	0.33700	0.34620	0.32690	0.34620
1ac6A-1aozA	0.41800	0.43180	0.43860	0.43860
1ac6A-1ap8_	0.33200	0.35000	0.32050	0.35000
1ac6A-1apj_	0.33400	0.35140	0.34800	0.35140
1ac6A-1apmE	0.27300	0.30910	0.30680	0.30910
1ac6A-1apq_	0.37300	0.40570	0.40090	0.40570
1ac6A-1apxA	0.23400	0.25230	0.25000	0.25230
1ac6A-1aq0A	0.24800	0.28180	0.26820	0.28180
1ac6A-1aqb_	0.27500	0.28860	0.32500	0.32500
1ac6A-1aqcA	0.24300	0.28410	0.27730	0.28410
1ac6A-1aqe_	0.22000	0.22050	0.21820	0.22050
1ac6A-1aqt_	0.24300	0.28410	0.27950	0.28410
1ac6A-1aquA	0.25500	0.25450	0.25680	0.25680
1ac6A-1aqzA	0.29300	0.28640	0.29550	0.29550
1ac6A-1arb_	0.29100	0.31820	0.30680	0.31820
1ac6A-1aru_	0.24800	0.28180	0.27950	0.28180
1ac6A-1ash_	0.20700	0.28180	0.22730	0.28180
1ac6A-1ast_	0.24800	0.27730	0.25230	0.27730
1ac6A-1at0_	0.23900	0.27730	0.25910	0.27730
1ac6A-1at3A	0.35000	0.35680	0.36590	0.36590
1ac6A-1atb_	0.29400	0.37900	0.34270	0.37900
1ac6A-1atg_	0.21800	0.27950	0.28860	0.28860
1ac6A-1atiA	0.31100	0.37950	0.30000	0.37950
1ac6A-1atx_	0.38000	0.38590	0.41300	0.41300
1ac6A-1atzA	0.31800	0.31590	0.31360	0.31590
1ac6A-1au1A	0.23900	0.26360	0.24090	0.26360
1ac6A-1aua_	0.25700	0.26590	0.23640	0.26590
1ac6A-1auiA	0.25700	0.27950	0.24550	0.27950
1ac6A-1auiB	0.23200	0.24770	0.22270	0.24770
1ac6A-1auk_	0.24500	0.30000	0.29770	0.30000
1ac6A-1auoA	0.22300	0.24770	0.27270	0.27270
1ac6A-1autC	0.26100	0.31360	0.30000	0.31360
1ac6A-1autL	0.20800	0.26300	0.26560	0.26560
1ac6A-1auvA	0.23600	0.32270	0.29320	0.32270
1ac6A-1auyA	0.38200	0.38640	0.39550	0.39550
1ac6A-1auz_	0.20700	0.27050	0.26820	0.27050
1ac6A-1avaA	0.24100	0.28640	0.24320	0.28640
1ac6A-1avaC	0.25500	0.28860	0.26590	0.28860
1ac6A-1avgI	0.23000	0.30230	0.27730	0.30230
1ac6A-1avpA	0.24500	0.30230	0.26140	0.30230
1ac6A-1avqA	0.26400	0.29090	0.27050	0.29090
1ac6A-1aw0_	0.47200	0.51390	0.51390	0.51390
1ac6A-1aw9_	0.21100	0.21820	0.24090	0.24090
1ac6A-1awcB	0.18400	0.22500	0.22270	0.22500
1ac6A-1awj_	0.32100	0.32470	0.34740	0.34740
1ac6A-1ax4A	0.31600	0.34090	0.33860	0.34090
1ac6A-1ax8_	0.20200	0.25230	0.24090	0.25230
1ac6A-1axcA	0.30000	0.32270	0.32500	0.32500
1ac6A-1axiB	0.41800	0.48410	0.48180	0.48410
1ac6A-1axn_	0.20500	0.24550	0.23640	0.24550
1acc_-1acf_	0.33600	0.33800	0.27000	0.33800
1acc_-1aco_	0.09100	0.10560	0.09810	0.10560
1acc_-1acz_	0.35000	0.35190	0.34720	0.35190
1acc_-1ad1A	0.17900	0.15620	0.15530	0.15620
1acc_-1ad2_	0.18200	0.17860	0.19980	0.19980
1acc_-1ad3A	0.11900	0.12280	0.10710	0.12280
1acc_-1adn_	0.32300	0.32610	0.34510	0.34510
1acc_-1adr_	0.28000	0.35860	0.37500	0.37500
1acc_-1adt_	0.17200	0.13950	0.15780	0.15780
1acc_-1ae9A	0.19600	0.26320	0.21640	0.26320
1acc_-1aep_	0.23500	0.22550	0.21900	0.22550
1acc_-1af7_	0.15700	0.17610	0.19620	0.19620
1acc_-1af8_	0.30500	0.32270	0.32270	0.32270
1acc_-1afj_	0.31600	0.49310	0.48610	0.49310
1acc_-1afp_	0.38700	0.48040	0.41670	0.48040
1acc_-1afrA	0.12100	0.13260	0.13910	0.13910
1acc_-1afwA	0.12900	0.12440	0.11670	0.12440
1acc_-1agg_	0.46400	0.46350	0.45830	0.46350
1acc_-1agi_	0.19600	0.26400	0.26800	0.26800
1acc_-1agjA	0.17300	0.19420	0.15080	0.19420
1acc_-1agqA	0.25800	0.34890	0.34620	0.34890
1acc_-1agrE	0.27500	0.25590	0.26760	0.26760
1acc_-1ah7_	0.18400	0.18780	0.15000	0.18780
1acc_-1aho_	0.37100	0.41410	0.33200	0.41410
1acc_-1ahsA	0.37500	0.39880	0.30160	0.39880
1acc_-1aihA	0.24700	0.24260	0.22650	0.24260
1acc_-1ail_	0.29600	0.49290	0.43210	0.49290
1acc_-1air_	0.13400	0.13920	0.12860	0.13920
1acc_-1aisA	0.23900	0.25970	0.20440	0.25970
1acc_-1aisB	0.22400	0.22410	0.22540	0.22540
1acc_-1aiw_	0.35100	0.41940	0.43150	0.43150
1acc_-1ajsA	0.12600	0.12320	0.12080	0.12320
1acc_-1ak0_	0.17800	0.16760	0.17330	0.17330
1acc_-1ak4C	0.23300	0.26380	0.27240	0.27240
1acc_-1ak5_	0.12900	0.14670	0.12080	0.14670
1acc_-1ak7_	0.21800	0.24430	0.21980	0.24430
1acc_-1akhA	0.43400	0.53060	0.46940	0.53060
1acc_-1akjD	0.38200	0.44740	0.37060	0.44740
1acc_-1ako_	0.16100	0.19500	0.16700	0.19500
1acc_-1akp_	0.38800	0.40790	0.38380	0.40790
1acc_-1aky_	0.20400	0.20870	0.21790	0.21790
1acc_-1al01	0.29700	0.31290	0.31470	0.31470
1acc_-1al3_	0.18600	0.16460	0.19940	0.19940
1acc_-1allA	0.19400	0.22810	0.21410	0.22810
1acc_-1aln_	0.16200	0.17260	0.15990	0.17260
1acc_-1alu_	0.19100	0.21180	0.22450	0.22450
1acc_-1alvA	0.22300	0.21680	0.20660	0.21680
1acc_-1aly_	0.36000	0.35960	0.33730	0.35960
1acc_-1am2_	0.20700	0.20580	0.19340	0.20580
1acc_-1am7A	0.24000	0.28500	0.24670	0.28500
1acc_-1am9A	0.28700	0.39060	0.39060	0.39060
1acc_-1amf_	0.15900	0.18720	0.17530	0.18720
1acc_-1amk_	0.14300	0.16900	0.15600	0.16900
1acc_-1amm_	0.21400	0.26870	0.20260	0.26870
1acc_-1amp_	0.14500	0.15030	0.17610	0.17610
1acc_-1amuA	0.11900	0.10850	0.11840	0.11840
1acc_-1amx_	0.33200	0.33500	0.32000	0.33500
1acc_-1an8_	0.20300	0.22820	0.21240	0.22820
1acc_-1an9A	0.12600	0.13600	0.13090	0.13600
1acc_-1aoa_	0.17900	0.18620	0.16400	0.18620
1acc_-1aocA	0.19300	0.19000	0.18000	0.19000
1acc_-1aoeA	0.18900	0.20570	0.20310	0.20570
1acc_-1aohA	0.36400	0.37760	0.35310	0.37760
1acc_-1aol_	0.18500	0.21150	0.17400	0.21150
1acc_-1aop_	0.13500	0.11460	0.11460	0.11460
1acc_-1aorA	0.09900	0.10120	0.09790	0.10120
1acc_-1aoy_	0.45500	0.46150	0.39100	0.46150
1acc_-1aozA	0.10000	0.09690	0.09010	0.09690
1acc_-1ap8_	0.19600	0.21710	0.21710	0.21710
1acc_-1apj_	0.34100	0.38180	0.33450	0.38180
1acc_-1apmE	0.13700	0.13560	0.12830	0.13560
1acc_-1apq_	0.43400	0.46230	0.43870	0.46230
1acc_-1apxA	0.21500	0.19080	0.15560	0.19080
1acc_-1aq0A	0.14600	0.14050	0.12990	0.14050
1acc_-1aqb_	0.21300	0.24570	0.21430	0.24570
1acc_-1aqcA	0.27100	0.29550	0.25210	0.29550
1acc_-1aqe_	0.29100	0.29090	0.28410	0.29090
1acc_-1aqt_	0.24800	0.27410	0.25740	0.27410
1acc_-1aquA	0.16800	0.16730	0.14500	0.16730
1acc_-1aqzA	0.17600	0.23590	0.23240	0.23590
1acc_-1arb_	0.16600	0.19390	0.17490	0.19390
1acc_-1aru_	0.15900	0.14210	0.14210	0.14210
1acc_-1ash_	0.25300	0.24490	0.25170	0.25170
1acc_-1ast_	0.17200	0.17620	0.18620	0.18620
1acc_-1at0_	0.23900	0.30810	0.21300	0.30810
1acc_-1at3A	0.19200	0.21430	0.18780	0.21430
1acc_-1atb_	0.31900	0.39520	0.37100	0.39520
1acc_-1atg_	0.18400	0.17750	0.19370	0.19370
1acc_-1atiA	0.12500	0.11670	0.10010	0.11670
1acc_-1atx_	0.40200	0.42390	0.41300	0.42390
1acc_-1atzA	0.20700	0.24590	0.20790	0.24590
1acc_-1au1A	0.18100	0.21990	0.20330	0.21990
1acc_-1aua_	0.14300	0.15290	0.13850	0.15290
1acc_-1auiA	0.14900	0.12570	0.12900	0.12900
1acc_-1auiB	0.23000	0.28180	0.27420	0.28180
1acc_-1auk_	0.11000	0.11200	0.11350	0.11350
1acc_-1auoA	0.19800	0.19840	0.18920	0.19840
1acc_-1autC	0.15200	0.21440	0.20400	0.21440
1acc_-1autL	0.32300	0.34640	0.28650	0.34640
1acc_-1auvA	0.17700	0.16670	0.14010	0.16670
1acc_-1auyA	0.28500	0.30210	0.29450	0.30210
1acc_-1auz_	0.32100	0.33620	0.29310	0.33620
1acc_-1avaA	0.13600	0.11790	0.12280	0.12280
1acc_-1avaC	0.17300	0.21690	0.20030	0.21690
1acc_-1avgI	0.27500	0.26760	0.22890	0.26760
1acc_-1avpA	0.20200	0.20590	0.19980	0.20590
1acc_-1avqA	0.15800	0.18970	0.18310	0.18970
1acc_-1aw0_	0.34400	0.51040	0.37850	0.51040
1acc_-1aw9_	0.21200	0.21180	0.18750	0.21180
1acc_-1awcB	0.22500	0.26140	0.26470	0.26470
1acc_-1awj_	0.36000	0.35390	0.30840	0.35390
1acc_-1ax4A	0.14300	0.11850	0.10880	0.11850
1acc_-1ax8_	0.22100	0.24810	0.24810	0.24810
1acc_-1axcA	0.17200	0.15460	0.16870	0.16870
1acc_-1axiB	0.26200	0.31280	0.30630	0.31280
1acc_-1axn_	0.13700	0.16640	0.13240	0.16640
1acf_-1aco_	0.28800	0.30400	0.28400	0.30400
1acf_-1acz_	0.20800	0.25690	0.23610	0.25690
1acf_-1ad1A	0.29600	0.31000	0.30400	0.31000
1acf_-1ad2_	0.25400	0.27600	0.26000	0.27600
1acf_-1ad3A	0.28000	0.28000	0.29600	0.29600
1acf_-1adn_	0.27400	0.29890	0.30160	0.30160
1acf_-1adr_	0.32900	0.34540	0.34210	0.34540
1acf_-1adt_	0.29600	0.31200	0.30800	0.31200
1acf_-1ae9A	0.26200	0.28000	0.27400	0.28000
1acf_-1aep_	0.26800	0.30200	0.29800	0.30200
1acf_-1af7_	0.30600	0.30400	0.29000	0.30400
1acf_-1af8_	0.33100	0.31400	0.34880	0.34880
1acf_-1afj_	0.40300	0.43400	0.43060	0.43400
1acf_-1afp_	0.43600	0.46080	0.45590	0.46080
1acf_-1afrA	0.28200	0.28600	0.27400	0.28600
1acf_-1afwA	0.35800	0.33200	0.35600	0.35600
1acf_-1agg_	0.39100	0.39580	0.40620	0.40620
1acf_-1agi_	0.20000	0.27000	0.26200	0.27000
1acf_-1agjA	0.28600	0.30000	0.31400	0.31400
1acf_-1agqA	0.17300	0.28300	0.26370	0.28300
1acf_-1agrE	0.24400	0.23400	0.25400	0.25400
1acf_-1ah7_	0.31000	0.31200	0.31000	0.31200
1acf_-1aho_	0.43000	0.44530	0.45310	0.45310
1acf_-1ahsA	0.24200	0.26200	0.26800	0.26800
1acf_-1aihA	0.25400	0.26200	0.26400	0.26400
1acf_-1ail_	0.48900	0.50000	0.49290	0.50000
1acf_-1air_	0.25000	0.25600	0.26000	0.26000
1acf_-1aisA	0.25200	0.27400	0.27200	0.27400
1acf_-1aisB	0.24400	0.27400	0.27400	0.27400
1acf_-1aiw_	0.35100	0.39920	0.40730	0.40730
1acf_-1ajsA	0.33400	0.33600	0.33000	0.33600
1acf_-1ak0_	0.28400	0.28600	0.29800	0.29800
1acf_-1ak4C	0.24400	0.25200	0.25600	0.25600
1acf_-1ak5_	0.31800	0.28200	0.35000	0.35000
1acf_-1ak7_	0.32400	0.31400	0.33400	0.33400
1acf_-1akhA	0.58700	0.58670	0.58160	0.58670
1acf_-1akjD	0.30900	0.30920	0.30920	0.30920
1acf_-1ako_	0.34400	0.34600	0.35600	0.35600
1acf_-1akp_	0.26300	0.26750	0.25880	0.26750
1acf_-1aky_	0.26800	0.26000	0.26600	0.26600
1acf_-1al01	0.32200	0.33600	0.33600	0.33600
1acf_-1al3_	0.27000	0.28400	0.28200	0.28400
1acf_-1allA	0.30400	0.31400	0.31400	0.31400
1acf_-1aln_	0.30600	0.31000	0.33200	0.33200
1acf_-1alu_	0.26000	0.26200	0.26400	0.26400
1acf_-1alvA	0.30000	0.29000	0.28600	0.29000
1acf_-1aly_	0.21200	0.31600	0.30800	0.31600
1acf_-1am2_	0.25600	0.26000	0.25400	0.26000
1acf_-1am7A	0.27400	0.29600	0.29800	0.29800
1acf_-1am9A	0.33100	0.33750	0.33750	0.33750
1acf_-1amf_	0.29400	0.31000	0.32800	0.32800
1acf_-1amk_	0.32000	0.29800	0.29000	0.29800
1acf_-1amm_	0.25800	0.25800	0.27200	0.27200
1acf_-1amp_	0.30000	0.30800	0.30800	0.30800
1acf_-1amuA	0.35000	0.32600	0.34000	0.34000
1acf_-1amx_	0.26600	0.27200	0.25200	0.27200
1acf_-1an8_	0.22000	0.24400	0.24600	0.24600
1acf_-1an9A	0.26800	0.28200	0.27200	0.28200
1acf_-1aoa_	0.27400	0.27800	0.27800	0.27800
1acf_-1aocA	0.22000	0.24200	0.24000	0.24200
1acf_-1aoeA	0.25400	0.24600	0.26800	0.26800
1acf_-1aohA	0.24800	0.25800	0.25200	0.25800
1acf_-1aol_	0.21000	0.29000	0.25200	0.29000
1acf_-1aop_	0.32400	0.33800	0.30400	0.33800
1acf_-1aorA	0.31400	0.35600	0.34600	0.35600
1acf_-1aoy_	0.31700	0.33650	0.34290	0.34290
1acf_-1aozA	0.28400	0.27800	0.31600	0.31600
1acf_-1ap8_	0.28200	0.29200	0.29400	0.29400
1acf_-1apj_	0.37500	0.37840	0.36490	0.37840
1acf_-1apmE	0.28000	0.29200	0.27000	0.29200
1acf_-1apq_	0.35800	0.42920	0.43870	0.43870
1acf_-1apxA	0.27600	0.28600	0.28800	0.28800
1acf_-1aq0A	0.30400	0.25800	0.25400	0.25800
1acf_-1aqb_	0.35000	0.36000	0.34200	0.36000
1acf_-1aqcA	0.31600	0.31400	0.31400	0.31400
1acf_-1aqe_	0.27000	0.28410	0.29090	0.29090
1acf_-1aqt_	0.24000	0.25200	0.25400	0.25400
1acf_-1aquA	0.27000	0.26800	0.25400	0.26800
1acf_-1aqzA	0.21400	0.26800	0.27600	0.27600
1acf_-1arb_	0.29200	0.32800	0.29400	0.32800
1acf_-1aru_	0.25800	0.32000	0.31000	0.32000
1acf_-1ash_	0.28400	0.31200	0.31600	0.31600
1acf_-1ast_	0.23000	0.26200	0.25400	0.26200
1acf_-1at0_	0.21200	0.25200	0.24000	0.25200
1acf_-1at3A	0.26400	0.30400	0.29800	0.30400
1acf_-1atb_	0.28200	0.38710	0.39920	0.39920
1acf_-1atg_	0.29800	0.30600	0.31800	0.31800
1acf_-1atiA	0.28800	0.29800	0.30000	0.30000
1acf_-1atx_	0.35900	0.47280	0.41850	0.47280
1acf_-1atzA	0.28000	0.28800	0.28000	0.28800
1acf_-1au1A	0.27400	0.27800	0.28000	0.28000
1acf_-1aua_	0.26000	0.26800	0.25800	0.26800
1acf_-1auiA	0.27400	0.25200	0.25400	0.25400
1acf_-1auiB	0.24800	0.25600	0.25000	0.25600
1acf_-1auk_	0.27000	0.28200	0.28000	0.28200
1acf_-1auoA	0.33000	0.26800	0.31400	0.31400
1acf_-1autC	0.27800	0.26800	0.28000	0.28000
1acf_-1autL	0.24000	0.28390	0.27860	0.28390
1acf_-1auvA	0.26200	0.25000	0.25600	0.25600
1acf_-1auyA	0.19400	0.25200	0.25000	0.25200
1acf_-1auz_	0.23900	0.25000	0.24570	0.25000
1acf_-1avaA	0.32600	0.32000	0.26400	0.32000
1acf_-1avaC	0.24600	0.26800	0.26800	0.26800
1acf_-1avgI	0.28800	0.28600	0.31400	0.31400
1acf_-1avpA	0.29800	0.29400	0.27200	0.29400
1acf_-1avqA	0.26600	0.27600	0.28400	0.28400
1acf_-1aw0_	0.48300	0.49310	0.49650	0.49650
1acf_-1aw9_	0.29000	0.30400	0.30400	0.30400
1acf_-1awcB	0.21200	0.24000	0.22800	0.24000
1acf_-1awj_	0.33800	0.35710	0.35060	0.35710
1acf_-1ax4A	0.33200	0.32800	0.34800	0.34800
1acf_-1ax8_	0.26000	0.27200	0.27600	0.27600
1acf_-1axcA	0.31800	0.33400	0.30800	0.33400
1acf_-1axiB	0.22600	0.23600	0.23600	0.23600
1acf_-1axn_	0.30400	0.28800	0.29000	0.29000
1aco_-1acz_	0.27300	0.29630	0.30090	0.30090
1aco_-1ad1A	0.23900	0.21880	0.21780	0.21880
1aco_-1ad2_	0.23100	0.20540	0.22540	0.22540
1aco_-1ad3A	0.17100	0.14460	0.12390	0.14460
1aco_-1adn_	0.31200	0.35870	0.33700	0.35870
1aco_-1adr_	0.37200	0.40790	0.37170	0.40790
1aco_-1adt_	0.17800	0.16690	0.15450	0.16690
1aco_-1ae9A	0.22800	0.24850	0.21490	0.24850
1aco_-1aep_	0.27500	0.27780	0.25330	0.27780
1aco_-1af7_	0.24900	0.22450	0.23360	0.23360
1aco_-1af8_	0.38400	0.37210	0.36340	0.37210
1aco_-1afj_	0.37200	0.44440	0.36460	0.44440
1aco_-1afp_	0.44600	0.53430	0.45590	0.53430
1aco_-1afrA	0.16700	0.16960	0.14200	0.16960
1aco_-1afwA	0.14600	0.15450	0.13720	0.15450
1aco_-1agg_	0.38500	0.48960	0.42710	0.48960
1aco_-1agi_	0.24800	0.29200	0.26800	0.29200
1aco_-1agjA	0.20100	0.21380	0.19420	0.21380
1aco_-1agqA	0.29700	0.30770	0.28570	0.30770
1aco_-1agrE	0.27900	0.31050	0.28320	0.31050
1aco_-1ah7_	0.21200	0.19800	0.18270	0.19800
1aco_-1aho_	0.41800	0.42190	0.41020	0.42190
1aco_-1ahsA	0.28600	0.30750	0.28970	0.30750
1aco_-1aihA	0.23800	0.25150	0.24850	0.25150
1aco_-1ail_	0.47500	0.48570	0.49290	0.49290
1aco_-1air_	0.15600	0.15200	0.15200	0.15200
1aco_-1aisA	0.23200	0.22650	0.22930	0.22930
1aco_-1aisB	0.24400	0.22800	0.23580	0.23580
1aco_-1aiw_	0.35100	0.41940	0.37100	0.41940
1aco_-1ajsA	0.17100	0.15780	0.15590	0.15780
1aco_-1ak0_	0.20300	0.17610	0.19130	0.19130
1aco_-1ak4C	0.27100	0.28280	0.28100	0.28280
1aco_-1ak5_	0.15600	0.18010	0.16260	0.18010
1aco_-1ak7_	0.26100	0.24280	0.23130	0.24280
1aco_-1akhA	0.48500	0.54590	0.55100	0.55100
1aco_-1akjD	0.25200	0.27850	0.27850	0.27850
1aco_-1ako_	0.19100	0.21360	0.19310	0.21360
1aco_-1akp_	0.29400	0.31140	0.27410	0.31140
1aco_-1aky_	0.22700	0.23740	0.21670	0.23740
1aco_-1al01	0.28000	0.27620	0.28500	0.28500
1aco_-1al3_	0.22900	0.23100	0.21310	0.23100
1aco_-1allA	0.23000	0.23910	0.23590	0.23910
1aco_-1aln_	0.18500	0.18880	0.17770	0.18880
1aco_-1alu_	0.28800	0.25800	0.25480	0.25800
1aco_-1alvA	0.28000	0.24860	0.24570	0.24860
1aco_-1aly_	0.22900	0.24140	0.27050	0.27050
1aco_-1am2_	0.19800	0.21410	0.21130	0.21410
1aco_-1am7A	0.26500	0.27330	0.26500	0.27330
1aco_-1am9A	0.40000	0.38750	0.38750	0.38750
1aco_-1amf_	0.23400	0.25110	0.19480	0.25110
1aco_-1amk_	0.22100	0.21300	0.23600	0.23600
1aco_-1amm_	0.22600	0.28740	0.23130	0.28740
1aco_-1amp_	0.18600	0.18730	0.19070	0.19070
1aco_-1amuA	0.12900	0.13310	0.11490	0.13310
1aco_-1amx_	0.22800	0.24330	0.23830	0.24330
1aco_-1an8_	0.20000	0.21600	0.19050	0.21600
1aco_-1an9A	0.17900	0.17280	0.17650	0.17650
1aco_-1aoa_	0.20200	0.20340	0.19030	0.20340
1aco_-1aocA	0.23700	0.25000	0.24290	0.25000
1aco_-1aoeA	0.22100	0.26040	0.23830	0.26040
1aco_-1aohA	0.25200	0.23780	0.22900	0.23780
1aco_-1aol_	0.18500	0.17730	0.19050	0.19050
1aco_-1aop_	0.13500	0.13930	0.12770	0.13930
1aco_-1aorA	0.13100	0.10870	0.11120	0.11120
1aco_-1aoy_	0.38100	0.41030	0.39100	0.41030
1aco_-1aozA	0.14100	0.11550	0.12180	0.12180
1aco_-1ap8_	0.18100	0.20660	0.19480	0.20660
1aco_-1apj_	0.33800	0.39190	0.34460	0.39190
1aco_-1apmE	0.18800	0.16790	0.18110	0.18110
1aco_-1apq_	0.40100	0.41980	0.37260	0.41980
1aco_-1apxA	0.20400	0.17770	0.18980	0.18980
1aco_-1aq0A	0.18900	0.18790	0.17400	0.18790
1aco_-1aqb_	0.23700	0.23290	0.22860	0.23290
1aco_-1aqcA	0.27100	0.28720	0.28100	0.28720
1aco_-1aqe_	0.27500	0.31140	0.30450	0.31140
1aco_-1aqt_	0.30400	0.31300	0.26110	0.31300
1aco_-1aquA	0.18900	0.20280	0.17170	0.20280
1aco_-1aqzA	0.21300	0.24820	0.22540	0.24820
1aco_-1arb_	0.19000	0.17780	0.17020	0.17780
1aco_-1aru_	0.18200	0.16290	0.15700	0.16290
1aco_-1ash_	0.27600	0.29250	0.27210	0.29250
1aco_-1ast_	0.23600	0.25120	0.25620	0.25620
1aco_-1at0_	0.23100	0.25180	0.23940	0.25180
1aco_-1at3A	0.23800	0.24310	0.22810	0.24310
1aco_-1atb_	0.35500	0.43550	0.38310	0.43550
1aco_-1atg_	0.24700	0.25220	0.19910	0.25220
1aco_-1atiA	0.13300	0.12930	0.15270	0.15270
1aco_-1atx_	0.35300	0.43480	0.51090	0.51090
1aco_-1atzA	0.30200	0.30300	0.30840	0.30840
1aco_-1au1A	0.26100	0.25600	0.27560	0.27560
1aco_-1aua_	0.20100	0.20020	0.17230	0.20020
1aco_-1auiA	0.15200	0.15080	0.14220	0.15080
1aco_-1auiB	0.24200	0.25300	0.27120	0.27120
1aco_-1auk_	0.13500	0.14060	0.12660	0.14060
1aco_-1auoA	0.27300	0.25460	0.27750	0.27750
1aco_-1autC	0.19100	0.18720	0.17990	0.18720
1aco_-1autL	0.26000	0.32290	0.33070	0.33070
1aco_-1auvA	0.20700	0.15780	0.17020	0.17020
1aco_-1auyA	0.20900	0.23930	0.21630	0.23930
1aco_-1auz_	0.46600	0.45470	0.45690	0.45690
1aco_-1avaA	0.16400	0.15450	0.16130	0.16130
1aco_-1avaC	0.22500	0.22790	0.21550	0.22790
1aco_-1avgI	0.27100	0.25350	0.23590	0.25350
1aco_-1avpA	0.22700	0.22180	0.21200	0.22180
1aco_-1avqA	0.23800	0.22370	0.19520	0.22370
1aco_-1aw0_	0.41000	0.43060	0.41670	0.43060
1aco_-1aw9_	0.22500	0.22800	0.21640	0.22800
1aco_-1awcB	0.28600	0.28920	0.25980	0.28920
1aco_-1awj_	0.29500	0.39940	0.40260	0.40260
1aco_-1ax4A	0.15100	0.14600	0.14710	0.14710
1aco_-1ax8_	0.31500	0.33460	0.32310	0.33460
1aco_-1axcA	0.19300	0.20180	0.17770	0.20180
1aco_-1axiB	0.20400	0.22380	0.20420	0.22380
1aco_-1axn_	0.19300	0.17180	0.16330	0.17180
1acz_-1ad1A	0.22500	0.25000	0.25000	0.25000
1acz_-1ad2_	0.32400	0.36110	0.34030	0.36110
1acz_-1ad3A	0.29200	0.26620	0.27780	0.27780
1acz_-1adn_	0.26400	0.28260	0.25000	0.28260
1acz_-1adr_	0.27000	0.32240	0.35200	0.35200
1acz_-1adt_	0.24300	0.26850	0.24070	0.26850
1acz_-1ae9A	0.20400	0.24770	0.22220	0.24770
1acz_-1aep_	0.26900	0.25690	0.27310	0.27310
1acz_-1af7_	0.27100	0.27780	0.25230	0.27780
1acz_-1af8_	0.28200	0.27620	0.29360	0.29360
1acz_-1afj_	0.49000	0.49310	0.50000	0.50000
1acz_-1afp_	0.42200	0.46080	0.47060	0.47060
1acz_-1afrA	0.21500	0.25930	0.27310	0.27310
1acz_-1afwA	0.26200	0.28940	0.29400	0.29400
1acz_-1agg_	0.37000	0.47400	0.46880	0.47400
1acz_-1agi_	0.26900	0.28700	0.27780	0.28700
1acz_-1agjA	0.30300	0.31480	0.30090	0.31480
1acz_-1agqA	0.19500	0.29120	0.30220	0.30220
1acz_-1agrE	0.24300	0.22220	0.21760	0.22220
1acz_-1ah7_	0.23800	0.28470	0.26620	0.28470
1acz_-1aho_	0.37500	0.38670	0.38280	0.38670
1acz_-1ahsA	0.30800	0.30790	0.31480	0.31480
1acz_-1aihA	0.22200	0.23840	0.22450	0.23840
1acz_-1ail_	0.30700	0.30360	0.27140	0.30360
1acz_-1air_	0.23400	0.24310	0.23150	0.24310
1acz_-1aisA	0.31700	0.32180	0.32410	0.32410
1acz_-1aisB	0.23600	0.25460	0.25690	0.25690
1acz_-1aiw_	0.33100	0.35480	0.38710	0.38710
1acz_-1ajsA	0.29900	0.30090	0.27780	0.30090
1acz_-1ak0_	0.26200	0.31250	0.28700	0.31250
1acz_-1ak4C	0.27100	0.27080	0.26390	0.27080
1acz_-1ak5_	0.23600	0.27080	0.26620	0.27080
1acz_-1ak7_	0.30600	0.31710	0.32180	0.32180
1acz_-1akhA	0.35700	0.37240	0.35710	0.37240
1acz_-1akjD	0.35900	0.37040	0.37500	0.37500
1acz_-1ako_	0.28500	0.27780	0.27310	0.27780
1acz_-1akp_	0.36300	0.38190	0.38190	0.38190
1acz_-1aky_	0.24800	0.24540	0.23610	0.24540
1acz_-1al01	0.21500	0.26850	0.22450	0.26850
1acz_-1al3_	0.25900	0.27550	0.26390	0.27550
1acz_-1allA	0.24300	0.23380	0.26620	0.26620
1acz_-1aln_	0.22500	0.31710	0.31480	0.31710
1acz_-1alu_	0.22700	0.25230	0.22220	0.25230
1acz_-1alvA	0.22700	0.23840	0.25690	0.25690
1acz_-1aly_	0.31700	0.35880	0.35880	0.35880
1acz_-1am2_	0.20100	0.25690	0.27080	0.27080
1acz_-1am7A	0.20600	0.21990	0.22220	0.22220
1acz_-1am9A	0.24400	0.25310	0.21250	0.25310
1acz_-1amf_	0.19900	0.25230	0.25690	0.25690
1acz_-1amk_	0.24800	0.29630	0.25000	0.29630
1acz_-1amm_	0.28500	0.29630	0.29860	0.29860
1acz_-1amp_	0.25900	0.26620	0.29400	0.29400
1acz_-1amuA	0.25700	0.30790	0.27080	0.30790
1acz_-1amx_	0.35600	0.37500	0.35420	0.37500
1acz_-1an8_	0.30300	0.34950	0.34950	0.34950
1acz_-1an9A	0.29200	0.31020	0.28010	0.31020
1acz_-1aoa_	0.24100	0.25690	0.22450	0.25690
1acz_-1aocA	0.24500	0.29170	0.28240	0.29170
1acz_-1aoeA	0.22700	0.26390	0.25000	0.26390
1acz_-1aohA	0.37000	0.37040	0.36340	0.37040
1acz_-1aol_	0.38400	0.40050	0.40740	0.40740
1acz_-1aop_	0.29900	0.32180	0.28700	0.32180
1acz_-1aorA	0.29400	0.31480	0.27550	0.31480
1acz_-1aoy_	0.28200	0.29810	0.30450	0.30450
1acz_-1aozA	0.38200	0.41200	0.35880	0.41200
1acz_-1ap8_	0.32600	0.31940	0.28700	0.31940
1acz_-1apj_	0.25700	0.36150	0.35810	0.36150
1acz_-1apmE	0.27300	0.28470	0.30320	0.30320
1acz_-1apq_	0.34400	0.36790	0.36790	0.36790
1acz_-1apxA	0.24300	0.26160	0.27310	0.27310
1acz_-1aq0A	0.22500	0.27780	0.25460	0.27780
1acz_-1aqb_	0.27500	0.27550	0.26850	0.27550
1acz_-1aqcA	0.22700	0.23150	0.24070	0.24070
1acz_-1aqe_	0.23800	0.21530	0.23610	0.23610
1acz_-1aqt_	0.22000	0.28010	0.28240	0.28240
1acz_-1aquA	0.22900	0.28010	0.26160	0.28010
1acz_-1aqzA	0.25700	0.27780	0.26850	0.27780
1acz_-1arb_	0.29900	0.34030	0.32870	0.34030
1acz_-1aru_	0.23800	0.25230	0.29170	0.29170
1acz_-1ash_	0.26400	0.23380	0.25000	0.25000
1acz_-1ast_	0.25500	0.23840	0.27550	0.27550
1acz_-1at0_	0.24300	0.24770	0.24770	0.24770
1acz_-1at3A	0.31900	0.37960	0.35880	0.37960
1acz_-1atb_	0.31000	0.36690	0.33470	0.36690
1acz_-1atg_	0.25700	0.29170	0.26620	0.29170
1acz_-1atiA	0.27500	0.28940	0.27310	0.28940
1acz_-1atx_	0.34200	0.38590	0.44570	0.44570
1acz_-1atzA	0.34000	0.34030	0.33800	0.34030
1acz_-1au1A	0.25500	0.25930	0.25230	0.25930
1acz_-1aua_	0.25000	0.23610	0.24770	0.24770
1acz_-1auiA	0.26900	0.28940	0.26850	0.28940
1acz_-1auiB	0.23600	0.25000	0.21530	0.25000
1acz_-1auk_	0.36300	0.34260	0.30560	0.34260
1acz_-1auoA	0.24300	0.27080	0.25460	0.27080
1acz_-1autC	0.31000	0.31710	0.30790	0.31710
1acz_-1autL	0.20300	0.21350	0.20570	0.21350
1acz_-1auvA	0.31500	0.32180	0.32180	0.32180
1acz_-1auyA	0.30300	0.33100	0.30560	0.33100
1acz_-1auz_	0.22000	0.23840	0.24540	0.24540
1acz_-1avaA	0.22700	0.26850	0.26160	0.26850
1acz_-1avaC	0.25000	0.30090	0.30320	0.30320
1acz_-1avgI	0.27500	0.28240	0.26390	0.28240
1acz_-1avpA	0.26200	0.30790	0.29170	0.30790
1acz_-1avqA	0.26200	0.27550	0.27780	0.27780
1acz_-1aw0_	0.43400	0.47920	0.36460	0.47920
1acz_-1aw9_	0.19000	0.23840	0.22690	0.23840
1acz_-1awcB	0.18800	0.21530	0.20830	0.21530
1acz_-1awj_	0.26900	0.31820	0.31820	0.31820
1acz_-1ax4A	0.23800	0.29400	0.30560	0.30560
1acz_-1ax8_	0.22000	0.24540	0.24770	0.24770
1acz_-1axcA	0.25000	0.25460	0.25690	0.25690
1acz_-1axiB	0.41000	0.42130	0.41900	0.42130
1acz_-1axn_	0.24100	0.25460	0.24070	0.25460
1ad1A-1ad2_	0.20900	0.20870	0.20760	0.20870
1ad1A-1ad3A	0.21100	0.20640	0.22440	0.22440
1ad1A-1adn_	0.26900	0.32070	0.27170	0.32070
1ad1A-1adr_	0.32900	0.33550	0.32570	0.33550
1ad1A-1adt_	0.18100	0.15910	0.14960	0.15910
1ad1A-1ae9A	0.24600	0.25440	0.25290	0.25440
1ad1A-1aep_	0.24500	0.25820	0.24670	0.25820
1ad1A-1af7_	0.19400	0.18370	0.18180	0.18370
1ad1A-1af8_	0.30200	0.38950	0.36920	0.38950
1ad1A-1afj_	0.37500	0.37500	0.37500	0.37500
1ad1A-1afp_	0.28400	0.36760	0.37750	0.37750
1ad1A-1afrA	0.19000	0.16760	0.17710	0.17710
1ad1A-1afwA	0.19100	0.21020	0.21310	0.21310
1ad1A-1agg_	0.41700	0.42190	0.44270	0.44270
1ad1A-1agi_	0.24800	0.27000	0.26600	0.27000
1ad1A-1agjA	0.17800	0.17770	0.17770	0.17770
1ad1A-1agqA	0.22300	0.28570	0.26100	0.28570
1ad1A-1agrE	0.29700	0.29690	0.29300	0.29690
1ad1A-1ah7_	0.20500	0.19180	0.19180	0.19180
1ad1A-1aho_	0.37900	0.41800	0.41020	0.41800
1ad1A-1ahsA	0.25800	0.27580	0.24210	0.27580
1ad1A-1aihA	0.20600	0.21320	0.22060	0.22060
1ad1A-1ail_	0.39600	0.45710	0.41790	0.45710
1ad1A-1air_	0.20700	0.20740	0.20930	0.20930
1ad1A-1aisA	0.22500	0.22240	0.20300	0.22240
1ad1A-1aisB	0.22700	0.24610	0.23450	0.24610
1ad1A-1aiw_	0.37500	0.39920	0.35080	0.39920
1ad1A-1ajsA	0.22600	0.19700	0.23300	0.23300
1ad1A-1ak0_	0.17100	0.18370	0.17990	0.18370
1ad1A-1ak4C	0.25000	0.26210	0.25000	0.26210
1ad1A-1ak5_	0.42200	0.43090	0.36740	0.43090
1ad1A-1ak7_	0.22000	0.22700	0.22130	0.22700
1ad1A-1akhA	0.46400	0.54080	0.54080	0.54080
1ad1A-1akjD	0.25200	0.27410	0.25220	0.27410
1ad1A-1ako_	0.25600	0.22630	0.23770	0.23770
1ad1A-1akp_	0.24800	0.24560	0.25880	0.25880
1ad1A-1aky_	0.27100	0.26720	0.25230	0.26720
1ad1A-1al01	0.28700	0.30070	0.27970	0.30070
1ad1A-1al3_	0.18000	0.20150	0.16670	0.20150
1ad1A-1allA	0.25000	0.25620	0.25470	0.25620
1ad1A-1aln_	0.21700	0.21880	0.20080	0.21880
1ad1A-1alu_	0.23200	0.23090	0.23410	0.23410
1ad1A-1alvA	0.22400	0.21100	0.20090	0.21100
1ad1A-1aly_	0.22900	0.21750	0.19690	0.21750
1ad1A-1am2_	0.16600	0.18230	0.17540	0.18230
1ad1A-1am7A	0.22000	0.23500	0.26000	0.26000
1ad1A-1am9A	0.38100	0.39690	0.39370	0.39690
1ad1A-1amf_	0.17100	0.17860	0.16340	0.17860
1ad1A-1amk_	0.43000	0.43500	0.43600	0.43600
1ad1A-1amm_	0.20300	0.18530	0.19830	0.19830
1ad1A-1amp_	0.20900	0.19890	0.20170	0.20170
1ad1A-1amuA	0.22600	0.21310	0.21970	0.21970
1ad1A-1amx_	0.22300	0.24670	0.22830	0.24670
1ad1A-1an8_	0.17500	0.16990	0.16380	0.16990
1ad1A-1an9A	0.20400	0.20930	0.21780	0.21780
1ad1A-1aoa_	0.17400	0.17610	0.16600	0.17610
1ad1A-1aocA	0.18900	0.20000	0.20570	0.20570
1ad1A-1aoeA	0.23800	0.25130	0.24480	0.25130
1ad1A-1aohA	0.22400	0.23250	0.22730	0.23250
1ad1A-1aol_	0.14100	0.16740	0.17290	0.17290
1ad1A-1aop_	0.18300	0.18940	0.17900	0.18940
1ad1A-1aorA	0.19000	0.20550	0.19790	0.20550
1ad1A-1aoy_	0.33000	0.35260	0.34620	0.35260
1ad1A-1aozA	0.17500	0.19790	0.19220	0.19790
1ad1A-1ap8_	0.21500	0.22300	0.22180	0.22300
1ad1A-1apj_	0.37800	0.36150	0.35470	0.36150
1ad1A-1apmE	0.19600	0.20830	0.20550	0.20830
1ad1A-1apq_	0.34000	0.41510	0.37260	0.41510
1ad1A-1apxA	0.18300	0.19480	0.17670	0.19480
1ad1A-1aq0A	0.34500	0.38260	0.39110	0.39110
1ad1A-1aqb_	0.23700	0.25710	0.23570	0.25710
1ad1A-1aqcA	0.31000	0.31820	0.32640	0.32640
1ad1A-1aqe_	0.26400	0.29550	0.29550	0.29550
1ad1A-1aqt_	0.26100	0.26110	0.26670	0.26670
1ad1A-1aquA	0.20500	0.20360	0.20640	0.20640
1ad1A-1aqzA	0.20600	0.21300	0.22710	0.22710
1ad1A-1arb_	0.16300	0.14640	0.16630	0.16630
1ad1A-1aru_	0.19600	0.19410	0.19320	0.19410
1ad1A-1ash_	0.29400	0.28230	0.30780	0.30780
1ad1A-1ast_	0.19600	0.19500	0.19500	0.19500
1ad1A-1at0_	0.18800	0.20950	0.19890	0.20950
1ad1A-1at3A	0.16400	0.18430	0.16130	0.18430
1ad1A-1atb_	0.31900	0.35080	0.32260	0.35080
1ad1A-1atg_	0.18100	0.17420	0.18830	0.18830
1ad1A-1atiA	0.18300	0.18660	0.16570	0.18660
1ad1A-1atx_	0.35900	0.44570	0.44570	0.44570
1ad1A-1atzA	0.30000	0.31110	0.30030	0.31110
1ad1A-1au1A	0.21400	0.22290	0.21080	0.22290
1ad1A-1aua_	0.25500	0.25090	0.23670	0.25090
1ad1A-1auiA	0.24400	0.19790	0.25190	0.25190
1ad1A-1auiB	0.22600	0.22120	0.24700	0.24700
1ad1A-1auk_	0.23800	0.24530	0.23010	0.24530
1ad1A-1auoA	0.28400	0.31770	0.28670	0.31770
1ad1A-1autC	0.16000	0.16530	0.15900	0.16530
1ad1A-1autL	0.29700	0.27600	0.27860	0.27860
1ad1A-1auvA	0.17700	0.18560	0.19700	0.19700
1ad1A-1auyA	0.18400	0.21320	0.20550	0.21320
1ad1A-1auz_	0.44000	0.43530	0.45040	0.45040
1ad1A-1avaA	0.44800	0.44790	0.45270	0.45270
1ad1A-1avaC	0.18900	0.19890	0.18370	0.19890
1ad1A-1avgI	0.24300	0.26060	0.24650	0.26060
1ad1A-1avpA	0.20600	0.21570	0.20960	0.21570
1ad1A-1avqA	0.17000	0.17870	0.17980	0.17980
1ad1A-1aw0_	0.41000	0.42360	0.42010	0.42360
1ad1A-1aw9_	0.21500	0.23380	0.22340	0.23380
1ad1A-1awcB	0.33300	0.33500	0.34800	0.34800
1ad1A-1awj_	0.31500	0.32140	0.29220	0.32140
1ad1A-1ax4A	0.22900	0.23010	0.21970	0.23010
1ad1A-1ax8_	0.27300	0.27690	0.26920	0.27690
1ad1A-1axcA	0.15100	0.15360	0.15060	0.15360
1ad1A-1axiB	0.20800	0.19110	0.17670	0.19110
1ad1A-1axn_	0.20600	0.18470	0.19410	0.19410
1ad2_-1ad3A	0.24100	0.23440	0.23770	0.23770
1ad2_-1adn_	0.23100	0.26360	0.26090	0.26360
1ad2_-1adr_	0.35200	0.37830	0.37170	0.37830
1ad2_-1adt_	0.16200	0.17970	0.17190	0.17970
1ad2_-1ae9A	0.21800	0.24710	0.22950	0.24710
1ad2_-1aep_	0.28600	0.29410	0.28920	0.29410
1ad2_-1af7_	0.21700	0.21540	0.21880	0.21880
1ad2_-1af8_	0.36600	0.38080	0.38370	0.38370
1ad2_-1afj_	0.51000	0.55210	0.54860	0.55210
1ad2_-1afp_	0.29400	0.41670	0.41670	0.41670
1ad2_-1afrA	0.19900	0.20200	0.20650	0.20650
1ad2_-1afwA	0.19900	0.19980	0.19200	0.19980
1ad2_-1agg_	0.31800	0.34900	0.41150	0.41150
1ad2_-1agi_	0.24000	0.24400	0.24400	0.24400
1ad2_-1agjA	0.15300	0.16630	0.16410	0.16630
1ad2_-1agqA	0.29900	0.30220	0.27750	0.30220
1ad2_-1agrE	0.28300	0.28520	0.27730	0.28520
1ad2_-1ah7_	0.19100	0.19080	0.18300	0.19080
1ad2_-1aho_	0.37500	0.38280	0.41020	0.41020
1ad2_-1ahsA	0.27400	0.30950	0.28770	0.30950
1ad2_-1aihA	0.19600	0.21620	0.21470	0.21620
1ad2_-1ail_	0.40700	0.42140	0.42140	0.42140
1ad2_-1air_	0.16700	0.18970	0.17750	0.18970
1ad2_-1aisA	0.23800	0.25690	0.25410	0.25690
1ad2_-1aisB	0.17100	0.19560	0.19300	0.19560
1ad2_-1aiw_	0.31000	0.35480	0.40730	0.40730
1ad2_-1ajsA	0.21900	0.22540	0.21880	0.22540
1ad2_-1ak0_	0.21000	0.20540	0.19080	0.20540
1ad2_-1ak4C	0.29700	0.30170	0.26030	0.30170
1ad2_-1ak5_	0.22100	0.22320	0.22880	0.22880
1ad2_-1ak7_	0.20700	0.20550	0.20690	0.20690
1ad2_-1akhA	0.45900	0.55610	0.55100	0.55610
1ad2_-1akjD	0.34400	0.39250	0.39470	0.39470
1ad2_-1ako_	0.19000	0.19310	0.19420	0.19420
1ad2_-1akp_	0.36800	0.39470	0.39910	0.39910
1ad2_-1aky_	0.17800	0.22020	0.22020	0.22020
1ad2_-1al01	0.22200	0.24650	0.24480	0.24650
1ad2_-1al3_	0.18200	0.18860	0.14960	0.18860
1ad2_-1allA	0.25200	0.26560	0.23910	0.26560
1ad2_-1aln_	0.20000	0.20650	0.18750	0.20650
1ad2_-1alu_	0.25200	0.25320	0.25320	0.25320
1ad2_-1alvA	0.21400	0.23270	0.23410	0.23410
1ad2_-1aly_	0.28800	0.29790	0.30480	0.30480
1ad2_-1am2_	0.16300	0.17820	0.18370	0.18370
1ad2_-1am7A	0.24800	0.24670	0.22170	0.24670
1ad2_-1am9A	0.36200	0.36880	0.36880	0.36880
1ad2_-1amf_	0.18900	0.19420	0.19200	0.19420
1ad2_-1amk_	0.21000	0.21320	0.19640	0.21320
1ad2_-1amm_	0.17400	0.19970	0.19680	0.19970
1ad2_-1amp_	0.21500	0.22990	0.22880	0.22990
1ad2_-1amuA	0.20400	0.22210	0.20870	0.22210
1ad2_-1amx_	0.32000	0.31830	0.32330	0.32330
1ad2_-1an8_	0.17400	0.18450	0.16990	0.18450
1ad2_-1an9A	0.19200	0.23660	0.23100	0.23660
1ad2_-1aoa_	0.18000	0.17860	0.18080	0.18080
1ad2_-1aocA	0.18700	0.18570	0.18710	0.18710
1ad2_-1aoeA	0.22700	0.24090	0.21220	0.24090
1ad2_-1aohA	0.30100	0.35490	0.34620	0.35490
1ad2_-1aol_	0.17700	0.18640	0.18750	0.18750
1ad2_-1aop_	0.21100	0.18190	0.20980	0.20980
1ad2_-1aorA	0.22800	0.23550	0.22210	0.23550
1ad2_-1aoy_	0.32700	0.34290	0.33970	0.34290
1ad2_-1aozA	0.16700	0.21430	0.19080	0.21430
1ad2_-1ap8_	0.21600	0.22770	0.22890	0.22890
1ad2_-1apj_	0.27700	0.30740	0.35470	0.35470
1ad2_-1apmE	0.19000	0.19420	0.17970	0.19420
1ad2_-1apq_	0.34400	0.42920	0.36790	0.42920
1ad2_-1apxA	0.17600	0.17970	0.19640	0.19640
1ad2_-1aq0A	0.20000	0.20980	0.19420	0.20980
1ad2_-1aqb_	0.23600	0.22860	0.25000	0.25000
1ad2_-1aqcA	0.28100	0.28720	0.28510	0.28720
1ad2_-1aqe_	0.24500	0.28860	0.31360	0.31360
1ad2_-1aqt_	0.25200	0.24440	0.25190	0.25190
1ad2_-1aquA	0.17500	0.17970	0.18750	0.18750
1ad2_-1aqzA	0.18800	0.22180	0.23770	0.23770
1ad2_-1arb_	0.15500	0.16520	0.15070	0.16520
1ad2_-1aru_	0.19800	0.19530	0.20090	0.20090
1ad2_-1ash_	0.27400	0.31800	0.31800	0.31800
1ad2_-1ast_	0.20300	0.20620	0.20750	0.20750
1ad2_-1at0_	0.18000	0.22890	0.21300	0.22890
1ad2_-1at3A	0.15200	0.18430	0.17050	0.18430
1ad2_-1atb_	0.30200	0.33870	0.35480	0.35480
1ad2_-1atg_	0.19100	0.19640	0.18080	0.19640
1ad2_-1atiA	0.20400	0.20420	0.17300	0.20420
1ad2_-1atx_	0.34800	0.44570	0.44570	0.44570
1ad2_-1atzA	0.20800	0.27310	0.27310	0.27310
1ad2_-1au1A	0.24800	0.25000	0.25150	0.25150
1ad2_-1aua_	0.17000	0.19080	0.17190	0.19080
1ad2_-1auiA	0.17400	0.20090	0.19980	0.20090
1ad2_-1auiB	0.23000	0.23180	0.23030	0.23180
1ad2_-1auk_	0.23100	0.22210	0.25560	0.25560
1ad2_-1auoA	0.17500	0.20640	0.21440	0.21440
1ad2_-1autC	0.14600	0.17080	0.14510	0.17080
1ad2_-1autL	0.23700	0.25260	0.25260	0.25260
1ad2_-1auvA	0.19900	0.22880	0.17410	0.22880
1ad2_-1auyA	0.28200	0.29140	0.28990	0.29140
1ad2_-1auz_	0.29100	0.30390	0.34050	0.34050
1ad2_-1avaA	0.23000	0.20200	0.21320	0.21320
1ad2_-1avaC	0.17000	0.19340	0.17960	0.19340
1ad2_-1avgI	0.24100	0.25350	0.25880	0.25880
1ad2_-1avpA	0.19100	0.21690	0.20830	0.21690
1ad2_-1avqA	0.16600	0.18640	0.17630	0.18640
1ad2_-1aw0_	0.52800	0.55560	0.54860	0.55560
1ad2_-1aw9_	0.18200	0.18520	0.17820	0.18520
1ad2_-1awcB	0.24500	0.25650	0.24350	0.25650
1ad2_-1awj_	0.34100	0.29870	0.28900	0.29870
1ad2_-1ax4A	0.22200	0.21760	0.23100	0.23100
1ad2_-1ax8_	0.26500	0.28460	0.27500	0.28460
1ad2_-1axcA	0.14700	0.16740	0.16180	0.16740
1ad2_-1axiB	0.18800	0.20030	0.20810	0.20810
1ad2_-1axn_	0.23500	0.23210	0.22660	0.23210
1ad3A-1adn_	0.25000	0.31790	0.29620	0.31790
1ad3A-1adr_	0.36200	0.41780	0.40130	0.41780
1ad3A-1adt_	0.16300	0.15450	0.16860	0.16860
1ad3A-1ae9A	0.24600	0.24560	0.20320	0.24560
1ad3A-1aep_	0.33500	0.32350	0.32520	0.32520
1ad3A-1af7_	0.23400	0.22630	0.24360	0.24360
1ad3A-1af8_	0.33700	0.34590	0.34590	0.34590
1ad3A-1afj_	0.37800	0.45140	0.46180	0.46180
1ad3A-1afp_	0.36800	0.38240	0.36760	0.38240
1ad3A-1afrA	0.15700	0.16450	0.14570	0.16450
1ad3A-1afwA	0.13800	0.14810	0.12240	0.14810
1ad3A-1agg_	0.38000	0.42710	0.41670	0.42710
1ad3A-1agi_	0.23400	0.27400	0.25800	0.27400
1ad3A-1agjA	0.18700	0.17360	0.15700	0.17360
1ad3A-1agqA	0.26600	0.32140	0.33240	0.33240
1ad3A-1agrE	0.28300	0.27340	0.28910	0.28910
1ad3A-1ah7_	0.18500	0.19490	0.19590	0.19590
1ad3A-1aho_	0.38700	0.42580	0.42580	0.42580
1ad3A-1ahsA	0.26000	0.24010	0.25200	0.25200
1ad3A-1aihA	0.26200	0.23970	0.23240	0.23970
1ad3A-1ail_	0.45700	0.47500	0.46430	0.47500
1ad3A-1air_	0.15300	0.15200	0.16480	0.16480
1ad3A-1aisA	0.26500	0.23760	0.26660	0.26660
1ad3A-1aisB	0.25800	0.30570	0.26940	0.30570
1ad3A-1aiw_	0.34700	0.41530	0.39920	0.41530
1ad3A-1ajsA	0.16400	0.15900	0.15470	0.15900
1ad3A-1ak0_	0.17600	0.17900	0.16570	0.17900
1ad3A-1ak4C	0.28300	0.28970	0.24830	0.28970
1ad3A-1ak5_	0.18100	0.15580	0.16340	0.16340
1ad3A-1ak7_	0.23100	0.24140	0.23560	0.24140
1ad3A-1akhA	0.45400	0.56630	0.56630	0.56630
1ad3A-1akjD	0.23500	0.29170	0.27850	0.29170
1ad3A-1ako_	0.21300	0.18000	0.20340	0.20340
1ad3A-1akp_	0.22400	0.26540	0.26100	0.26540
1ad3A-1aky_	0.25300	0.26490	0.24080	0.26490
1ad3A-1al01	0.26700	0.26220	0.26400	0.26400
1ad3A-1al3_	0.27300	0.20460	0.21940	0.21940
1ad3A-1allA	0.32000	0.31870	0.26870	0.31870
1ad3A-1aln_	0.14700	0.14710	0.17690	0.17690
1ad3A-1alu_	0.28700	0.28180	0.28340	0.28340
1ad3A-1alvA	0.22000	0.27310	0.27020	0.27310
1ad3A-1aly_	0.24700	0.24320	0.21060	0.24320
1ad3A-1am2_	0.23200	0.23620	0.21270	0.23620
1ad3A-1am7A	0.26000	0.26170	0.24500	0.26170
1ad3A-1am9A	0.36200	0.33440	0.36880	0.36880
1ad3A-1amf_	0.26200	0.23700	0.25540	0.25540
1ad3A-1amk_	0.22000	0.21900	0.22700	0.22700
1ad3A-1amm_	0.20400	0.21840	0.23130	0.23130
1ad3A-1amp_	0.19200	0.19330	0.19930	0.19930
1ad3A-1amuA	0.17400	0.15190	0.13450	0.15190
1ad3A-1amx_	0.26000	0.25000	0.24670	0.25000
1ad3A-1an8_	0.21700	0.21600	0.20020	0.21600
1ad3A-1an9A	0.21100	0.21760	0.20000	0.21760
1ad3A-1aoa_	0.18100	0.17810	0.17710	0.17810
1ad3A-1aocA	0.20600	0.24430	0.21290	0.24430
1ad3A-1aoeA	0.24000	0.29300	0.28520	0.29300
1ad3A-1aohA	0.24800	0.24650	0.23950	0.24650
1ad3A-1aol_	0.17300	0.19490	0.16740	0.19490
1ad3A-1aop_	0.11500	0.12560	0.12440	0.12560
1ad3A-1aorA	0.11900	0.13620	0.13730	0.13730
1ad3A-1aoy_	0.40700	0.41350	0.40060	0.41350
1ad3A-1aozA	0.12900	0.13900	0.12720	0.13900
1ad3A-1ap8_	0.17800	0.19250	0.18430	0.19250
1ad3A-1apj_	0.33400	0.37500	0.38850	0.38850
1ad3A-1apmE	0.17100	0.15980	0.15840	0.15980
1ad3A-1apq_	0.35800	0.39620	0.39620	0.39620
1ad3A-1apxA	0.26200	0.24800	0.24200	0.24800
1ad3A-1aq0A	0.19400	0.18550	0.19610	0.19610
1ad3A-1aqb_	0.22900	0.22140	0.20860	0.22140
1ad3A-1aqcA	0.26400	0.28310	0.28100	0.28310
1ad3A-1aqe_	0.28200	0.25230	0.29090	0.29090
1ad3A-1aqt_	0.25400	0.25560	0.23890	0.25560
1ad3A-1aquA	0.16900	0.20020	0.17170	0.20020
1ad3A-1aqzA	0.25900	0.25530	0.25530	0.25530
1ad3A-1arb_	0.17800	0.14830	0.15490	0.15490
1ad3A-1aru_	0.21200	0.21130	0.19350	0.21130
1ad3A-1ash_	0.33200	0.29250	0.26190	0.29250
1ad3A-1ast_	0.20900	0.24750	0.22250	0.24750
1ad3A-1at0_	0.21100	0.23420	0.22180	0.23420
1ad3A-1at3A	0.18300	0.18660	0.17510	0.18660
1ad3A-1atb_	0.31500	0.37100	0.34270	0.37100
1ad3A-1atg_	0.26600	0.22400	0.24130	0.24130
1ad3A-1atiA	0.13000	0.12930	0.12530	0.12930
1ad3A-1atx_	0.33200	0.45650	0.46740	0.46740
1ad3A-1atzA	0.31100	0.33830	0.30840	0.33830
1ad3A-1au1A	0.28200	0.29370	0.25750	0.29370
1ad3A-1aua_	0.20400	0.18330	0.18500	0.18500
1ad3A-1auiA	0.15100	0.14880	0.14220	0.14880
1ad3A-1auiB	0.28200	0.24850	0.21670	0.24850
1ad3A-1auk_	0.12000	0.14800	0.15920	0.15920
1ad3A-1auoA	0.29000	0.28330	0.26260	0.28330
1ad3A-1autC	0.15100	0.17050	0.17680	0.17680
1ad3A-1autL	0.32000	0.31250	0.30470	0.31250
1ad3A-1auvA	0.23800	0.22870	0.23230	0.23230
1ad3A-1auyA	0.21300	0.23160	0.23160	0.23160
1ad3A-1auz_	0.36400	0.40730	0.39010	0.40730
1ad3A-1avaA	0.16900	0.16320	0.15200	0.16320
1ad3A-1avaC	0.19100	0.18650	0.19480	0.19480
1ad3A-1avgI	0.25700	0.25180	0.24120	0.25180
1ad3A-1avpA	0.23200	0.20100	0.22300	0.22300
1ad3A-1avqA	0.19100	0.18750	0.19300	0.19300
1ad3A-1aw0_	0.39200	0.47920	0.42360	0.47920
1ad3A-1aw9_	0.22000	0.21530	0.22450	0.22450
1ad3A-1awcB	0.24500	0.27610	0.26310	0.27610
1ad3A-1awj_	0.28600	0.33120	0.32470	0.33120
1ad3A-1ax4A	0.15500	0.15980	0.15130	0.15980
1ad3A-1ax8_	0.32500	0.33850	0.31920	0.33850
1ad3A-1axcA	0.15500	0.18670	0.17370	0.18670
1ad3A-1axiB	0.19800	0.19110	0.21860	0.21860
1ad3A-1axn_	0.15800	0.16100	0.18030	0.18030
1adn_-1adr_	0.28300	0.30920	0.29610	0.30920
1adn_-1adt_	0.25000	0.30160	0.27990	0.30160
1adn_-1ae9A	0.23600	0.29620	0.29890	0.29890
1adn_-1aep_	0.25500	0.25820	0.25270	0.25820
1adn_-1af7_	0.23900	0.30980	0.29620	0.30980
1adn_-1af8_	0.27000	0.27910	0.27910	0.27910
1adn_-1afj_	0.26400	0.28120	0.29170	0.29170
1adn_-1afp_	0.38200	0.40690	0.40690	0.40690
1adn_-1afrA	0.21700	0.30710	0.31520	0.31520
1adn_-1afwA	0.23600	0.32070	0.31520	0.32070
1adn_-1agg_	0.36500	0.40620	0.40620	0.40620
1adn_-1agi_	0.21200	0.25820	0.25820	0.25820
1adn_-1agjA	0.27400	0.31520	0.27720	0.31520
1adn_-1agqA	0.15700	0.20330	0.20330	0.20330
1adn_-1agrE	0.25300	0.27450	0.25820	0.27450
1adn_-1ah7_	0.24700	0.29620	0.30980	0.30980
1adn_-1aho_	0.28100	0.26950	0.28910	0.28910
1adn_-1ahsA	0.29600	0.30430	0.30710	0.30710
1adn_-1aihA	0.25000	0.29080	0.28530	0.29080
1adn_-1ail_	0.24300	0.31070	0.31070	0.31070
1adn_-1air_	0.29600	0.31250	0.29620	0.31250
1adn_-1aisA	0.24700	0.27170	0.27170	0.27170
1adn_-1aisB	0.33400	0.29620	0.33420	0.33420
1adn_-1aiw_	0.27800	0.33470	0.34270	0.34270
1adn_-1ajsA	0.31200	0.33700	0.32070	0.33700
1adn_-1ak0_	0.25800	0.30980	0.30160	0.30980
1adn_-1ak4C	0.26400	0.27720	0.27170	0.27720
1adn_-1ak5_	0.27200	0.30160	0.29620	0.30160
1adn_-1ak7_	0.34000	0.36960	0.33970	0.36960
1adn_-1akhA	0.32700	0.37760	0.38270	0.38270
1adn_-1akjD	0.22600	0.27170	0.27720	0.27720
1adn_-1ako_	0.20400	0.31790	0.31790	0.31790
1adn_-1akp_	0.27200	0.26900	0.26360	0.26900
1adn_-1aky_	0.25500	0.27720	0.26360	0.27720
1adn_-1al01	0.21700	0.27720	0.27720	0.27720
1adn_-1al3_	0.29600	0.29350	0.28260	0.29350
1adn_-1allA	0.25800	0.28800	0.28800	0.28800
1adn_-1aln_	0.29300	0.30710	0.32610	0.32610
1adn_-1alu_	0.23100	0.25000	0.26090	0.26090
1adn_-1alvA	0.29300	0.29350	0.30160	0.30160
1adn_-1aly_	0.22000	0.28260	0.27450	0.28260
1adn_-1am2_	0.26100	0.30430	0.30980	0.30980
1adn_-1am7A	0.27400	0.26900	0.27170	0.27170
1adn_-1am9A	0.26900	0.29380	0.29060	0.29380
1adn_-1amf_	0.28800	0.30710	0.30980	0.30980
1adn_-1amk_	0.21200	0.29890	0.26900	0.29890
1adn_-1amm_	0.28300	0.33700	0.30430	0.33700
1adn_-1amp_	0.29100	0.32340	0.32070	0.32340
1adn_-1amuA	0.29600	0.32880	0.35330	0.35330
1adn_-1amx_	0.22000	0.28800	0.29080	0.29080
1adn_-1an8_	0.27700	0.27720	0.27450	0.27720
1adn_-1an9A	0.26100	0.32880	0.31520	0.32880
1adn_-1aoa_	0.25500	0.27990	0.25540	0.27990
1adn_-1aocA	0.25300	0.24730	0.25540	0.25540
1adn_-1aoeA	0.24500	0.27990	0.27170	0.27990
1adn_-1aohA	0.26600	0.29350	0.27720	0.29350
1adn_-1aol_	0.26400	0.27720	0.29080	0.29080
1adn_-1aop_	0.28300	0.32880	0.30430	0.32880
1adn_-1aorA	0.29300	0.36410	0.31250	0.36410
1adn_-1aoy_	0.23100	0.29810	0.30450	0.30450
1adn_-1aozA	0.28000	0.35050	0.29890	0.35050
1adn_-1ap8_	0.26400	0.30710	0.30980	0.30980
1adn_-1apj_	0.27400	0.31080	0.28720	0.31080
1adn_-1apmE	0.27200	0.34510	0.32610	0.34510
1adn_-1apq_	0.31100	0.35850	0.34430	0.35850
1adn_-1apxA	0.26400	0.31790	0.32070	0.32070
1adn_-1aq0A	0.24700	0.30430	0.26630	0.30430
1adn_-1aqb_	0.26400	0.31520	0.30160	0.31520
1adn_-1aqcA	0.25300	0.23910	0.23370	0.23910
1adn_-1aqe_	0.21700	0.25540	0.24180	0.25540
1adn_-1aqt_	0.30200	0.26090	0.30710	0.30710
1adn_-1aquA	0.27700	0.33420	0.32340	0.33420
1adn_-1aqzA	0.28800	0.29890	0.29350	0.29890
1adn_-1arb_	0.19000	0.29350	0.26900	0.29350
1adn_-1aru_	0.26900	0.30980	0.31250	0.31250
1adn_-1ash_	0.25300	0.27990	0.29080	0.29080
1adn_-1ast_	0.24700	0.30980	0.27990	0.30980
1adn_-1at0_	0.24500	0.30430	0.29080	0.30430
1adn_-1at3A	0.28500	0.32610	0.32070	0.32610
1adn_-1atb_	0.29800	0.34270	0.36690	0.36690
1adn_-1atg_	0.31200	0.31250	0.27170	0.31250
1adn_-1atiA	0.25800	0.32610	0.34240	0.34240
1adn_-1atx_	0.35300	0.41300	0.40220	0.41300
1adn_-1atzA	0.24200	0.31250	0.28530	0.31250
1adn_-1au1A	0.21200	0.27720	0.27170	0.27720
1adn_-1aua_	0.28300	0.27170	0.29620	0.29620
1adn_-1auiA	0.28800	0.34240	0.32070	0.34240
1adn_-1auiB	0.28300	0.27170	0.26090	0.27170
1adn_-1auk_	0.31000	0.29620	0.29890	0.29890
1adn_-1auoA	0.21500	0.33420	0.33970	0.33970
1adn_-1autC	0.28300	0.26900	0.25270	0.26900
1adn_-1autL	0.23900	0.22010	0.22550	0.22550
1adn_-1auvA	0.26400	0.27170	0.29080	0.29080
1adn_-1auyA	0.19800	0.29350	0.30430	0.30430
1adn_-1auz_	0.26900	0.28800	0.29890	0.29890
1adn_-1avaA	0.32900	0.33700	0.33700	0.33700
1adn_-1avaC	0.26600	0.27170	0.26090	0.27170
1adn_-1avgI	0.23100	0.26900	0.27990	0.27990
1adn_-1avpA	0.28800	0.30710	0.29890	0.30710
1adn_-1avqA	0.25000	0.28800	0.30430	0.30430
1adn_-1aw0_	0.26000	0.27780	0.27780	0.27780
1adn_-1aw9_	0.22300	0.29080	0.28260	0.29080
1adn_-1awcB	0.30400	0.32070	0.30160	0.32070
1adn_-1awj_	0.23100	0.27920	0.27270	0.27920
1adn_-1ax4A	0.26600	0.31520	0.31790	0.31790
1adn_-1ax8_	0.24500	0.25270	0.26090	0.26090
1adn_-1axcA	0.22800	0.27990	0.28530	0.28530
1adn_-1axiB	0.26400	0.29890	0.29890	0.29890
1adn_-1axn_	0.27700	0.32340	0.28800	0.32340
1adr_-1adt_	0.43100	0.45390	0.38820	0.45390
1adr_-1ae9A	0.38800	0.41780	0.42110	0.42110
1adr_-1aep_	0.37500	0.42110	0.41120	0.42110
1adr_-1af7_	0.44100	0.45070	0.39470	0.45070
1adr_-1af8_	0.33900	0.41780	0.41780	0.41780
1adr_-1afj_	0.35800	0.37850	0.37850	0.37850
1adr_-1afp_	0.32400	0.37750	0.34800	0.37750
1adr_-1afrA	0.40500	0.42430	0.44410	0.44410
1adr_-1afwA	0.50000	0.51640	0.39470	0.51640
1adr_-1agg_	0.31200	0.34900	0.32810	0.34900
1adr_-1agi_	0.30600	0.33880	0.33550	0.33880
1adr_-1agjA	0.29900	0.36180	0.34870	0.36180
1adr_-1agqA	0.20700	0.27300	0.27630	0.27630
1adr_-1agrE	0.36200	0.36510	0.34210	0.36510
1adr_-1ah7_	0.31900	0.44740	0.43420	0.44740
1adr_-1aho_	0.35900	0.39450	0.39450	0.39450
1adr_-1ahsA	0.25700	0.30590	0.29930	0.30590
1adr_-1aihA	0.39500	0.40130	0.40460	0.40460
1adr_-1ail_	0.33200	0.35360	0.36070	0.36070
1adr_-1air_	0.28000	0.33220	0.34210	0.34210
1adr_-1aisA	0.31600	0.41450	0.41450	0.41450
1adr_-1aisB	0.42400	0.42110	0.41120	0.42110
1adr_-1aiw_	0.30200	0.32260	0.33470	0.33470
1adr_-1ajsA	0.37500	0.41450	0.40460	0.41450
1adr_-1ak0_	0.40100	0.45390	0.36510	0.45390
1adr_-1ak4C	0.35900	0.39800	0.38820	0.39800
1adr_-1ak5_	0.31600	0.36840	0.37830	0.37830
1adr_-1ak7_	0.28300	0.35200	0.34870	0.35200
1adr_-1akhA	0.56100	0.57650	0.56630	0.57650
1adr_-1akjD	0.28600	0.33220	0.33880	0.33880
1adr_-1ako_	0.30900	0.39470	0.40790	0.40790
1adr_-1akp_	0.25300	0.31580	0.29280	0.31580
1adr_-1aky_	0.33900	0.37500	0.36510	0.37500
1adr_-1al01	0.37200	0.40130	0.37830	0.40130
1adr_-1al3_	0.32200	0.38820	0.38820	0.38820
1adr_-1allA	0.39500	0.42110	0.43420	0.43420
1adr_-1aln_	0.32600	0.38820	0.40130	0.40130
1adr_-1alu_	0.28300	0.38160	0.36840	0.38160
1adr_-1alvA	0.34200	0.38160	0.38160	0.38160
1adr_-1aly_	0.28300	0.31910	0.30590	0.31910
1adr_-1am2_	0.27000	0.33220	0.31580	0.33220
1adr_-1am7A	0.34900	0.39470	0.39140	0.39470
1adr_-1am9A	0.27300	0.27960	0.27300	0.27960
1adr_-1amf_	0.39800	0.40790	0.41120	0.41120
1adr_-1amk_	0.31600	0.37170	0.34870	0.37170
1adr_-1amm_	0.29600	0.33220	0.27960	0.33220
1adr_-1amp_	0.33900	0.37830	0.37500	0.37830
1adr_-1amuA	0.43800	0.43750	0.38820	0.43750
1adr_-1amx_	0.31900	0.35200	0.35860	0.35860
1adr_-1an8_	0.37500	0.36840	0.36840	0.36840
1adr_-1an9A	0.33200	0.38490	0.38820	0.38820
1adr_-1aoa_	0.42100	0.45720	0.45390	0.45720
1adr_-1aocA	0.28900	0.34540	0.34870	0.34870
1adr_-1aoeA	0.34900	0.35530	0.33550	0.35530
1adr_-1aohA	0.25300	0.34870	0.35200	0.35200
1adr_-1aol_	0.33200	0.40460	0.37500	0.40460
1adr_-1aop_	0.40800	0.42110	0.42430	0.42430
1adr_-1aorA	0.42400	0.41120	0.40790	0.41120
1adr_-1aoy_	0.26000	0.33550	0.33220	0.33550
1adr_-1aozA	0.28900	0.38820	0.35200	0.38820
1adr_-1ap8_	0.29900	0.39800	0.37170	0.39800
1adr_-1apj_	0.27000	0.28380	0.32090	0.32090
1adr_-1apmE	0.37500	0.40790	0.37170	0.40790
1adr_-1apq_	0.32500	0.33960	0.33960	0.33960
1adr_-1apxA	0.37500	0.42110	0.39470	0.42110
1adr_-1aq0A	0.28300	0.34870	0.33880	0.34870
1adr_-1aqb_	0.38200	0.39140	0.38820	0.39140
1adr_-1aqcA	0.31600	0.32890	0.32570	0.32890
1adr_-1aqe_	0.35500	0.40460	0.40790	0.40790
1adr_-1aqt_	0.30300	0.28950	0.29280	0.29280
1adr_-1aquA	0.28000	0.39800	0.37500	0.39800
1adr_-1aqzA	0.29600	0.32240	0.33550	0.33550
1adr_-1arb_	0.29600	0.34870	0.34210	0.34870
1adr_-1aru_	0.31900	0.41120	0.41780	0.41780
1adr_-1ash_	0.36500	0.51640	0.51640	0.51640
1adr_-1ast_	0.28600	0.41120	0.40460	0.41120
1adr_-1at0_	0.26600	0.30920	0.29930	0.30920
1adr_-1at3A	0.32200	0.35530	0.35530	0.35530
1adr_-1atb_	0.25400	0.32660	0.31850	0.32660
1adr_-1atg_	0.40100	0.40790	0.39140	0.40790
1adr_-1atiA	0.36200	0.43420	0.36180	0.43420
1adr_-1atx_	0.31500	0.34780	0.36960	0.36960
1adr_-1atzA	0.31600	0.42110	0.42430	0.42430
1adr_-1au1A	0.29300	0.37170	0.37500	0.37500
1adr_-1aua_	0.32900	0.36180	0.36180	0.36180
1adr_-1auiA	0.34200	0.37830	0.35530	0.37830
1adr_-1auiB	0.31200	0.35530	0.35530	0.35530
1adr_-1auk_	0.31900	0.39800	0.40130	0.40130
1adr_-1auoA	0.29300	0.38160	0.36510	0.38160
1adr_-1autC	0.26600	0.35530	0.33550	0.35530
1adr_-1autL	0.25000	0.24670	0.26320	0.26320
1adr_-1auvA	0.30900	0.38160	0.39140	0.39140
1adr_-1auyA	0.26600	0.31910	0.30260	0.31910
1adr_-1auz_	0.27000	0.31250	0.31580	0.31580
1adr_-1avaA	0.34200	0.34870	0.35860	0.35860
1adr_-1avaC	0.31200	0.32240	0.33550	0.33550
1adr_-1avgI	0.30900	0.31910	0.32890	0.32890
1adr_-1avpA	0.37500	0.38820	0.39800	0.39800
1adr_-1avqA	0.31900	0.36840	0.39470	0.39470
1adr_-1aw0_	0.36100	0.40970	0.41320	0.41320
1adr_-1aw9_	0.30900	0.41120	0.41120	0.41120
1adr_-1awcB	0.28600	0.35860	0.37170	0.37170
1adr_-1awj_	0.29300	0.29610	0.27960	0.29610
1adr_-1ax4A	0.36800	0.43750	0.42110	0.43750
1adr_-1ax8_	0.28900	0.37170	0.37170	0.37170
1adr_-1axcA	0.31900	0.35530	0.35860	0.35860
1adr_-1axiB	0.36500	0.36840	0.37170	0.37170
1adr_-1axn_	0.35200	0.38160	0.37500	0.38160
1adt_-1ae9A	0.23000	0.23390	0.23540	0.23540
1adt_-1aep_	0.28900	0.25160	0.28100	0.28100
1adt_-1af7_	0.17100	0.16240	0.13870	0.16240
1adt_-1af8_	0.34300	0.37500	0.38660	0.38660
1adt_-1afj_	0.38500	0.41320	0.41320	0.41320
1adt_-1afp_	0.35800	0.45100	0.47060	0.47060
1adt_-1afrA	0.15500	0.17610	0.18440	0.18440
1adt_-1afwA	0.18500	0.17440	0.17440	0.17440
1adt_-1agg_	0.40100	0.39580	0.41150	0.41150
1adt_-1agi_	0.24400	0.26600	0.26000	0.26600
1adt_-1agjA	0.17100	0.17250	0.16430	0.17250
1adt_-1agqA	0.26600	0.27200	0.29120	0.29120
1adt_-1agrE	0.30700	0.32030	0.31050	0.32030
1adt_-1ah7_	0.18700	0.18880	0.16940	0.18880
1adt_-1aho_	0.33600	0.40620	0.42190	0.42190
1adt_-1ahsA	0.21800	0.27580	0.25990	0.27580
1adt_-1aihA	0.20000	0.24120	0.23380	0.24120
1adt_-1ail_	0.49300	0.51790	0.52140	0.52140
1adt_-1air_	0.12600	0.13620	0.13370	0.13620
1adt_-1aisA	0.25400	0.26100	0.25690	0.26100
1adt_-1aisB	0.25800	0.23320	0.26300	0.26300
1adt_-1aiw_	0.35500	0.37100	0.35890	0.37100
1adt_-1ajsA	0.16000	0.16030	0.15950	0.16030
1adt_-1ak0_	0.16100	0.18840	0.18370	0.18840
1adt_-1ak4C	0.26200	0.27070	0.26900	0.27070
1adt_-1ak5_	0.13300	0.14870	0.13950	0.14870
1adt_-1ak7_	0.20700	0.21840	0.21550	0.21840
1adt_-1akhA	0.46400	0.59180	0.62760	0.62760
1adt_-1akjD	0.25000	0.26750	0.28730	0.28730
1adt_-1ako_	0.17500	0.17440	0.16420	0.17440
1adt_-1akp_	0.21100	0.30260	0.30700	0.30700
1adt_-1aky_	0.17900	0.18120	0.17890	0.18120
1adt_-1al01	0.29900	0.30940	0.31120	0.31120
1adt_-1al3_	0.15700	0.16140	0.14660	0.16140
1adt_-1allA	0.34800	0.36250	0.35940	0.36250
1adt_-1aln_	0.17300	0.17690	0.18110	0.18110
1adt_-1alu_	0.25800	0.25320	0.24520	0.25320
1adt_-1alvA	0.26600	0.25870	0.25580	0.25870
1adt_-1aly_	0.19300	0.20030	0.21060	0.21060
1adt_-1am2_	0.21500	0.21690	0.19750	0.21690
1adt_-1am7A	0.23800	0.25170	0.22170	0.25170
1adt_-1am9A	0.38400	0.37810	0.39060	0.39060
1adt_-1amf_	0.16000	0.16020	0.16340	0.16340
1adt_-1amk_	0.16300	0.17700	0.19200	0.19200
1adt_-1amm_	0.21700	0.20830	0.19970	0.20830
1adt_-1amp_	0.18800	0.18300	0.16920	0.18300
1adt_-1amuA	0.16200	0.16360	0.15950	0.16360
1adt_-1amx_	0.25300	0.21670	0.21330	0.21670
1adt_-1an8_	0.20100	0.21480	0.20020	0.21480
1adt_-1an9A	0.16900	0.16610	0.14950	0.16610
1adt_-1aoa_	0.17800	0.16700	0.18120	0.18120
1adt_-1aocA	0.21400	0.22140	0.22290	0.22290
1adt_-1aoeA	0.17200	0.19660	0.18750	0.19660
1adt_-1aohA	0.18700	0.21330	0.22550	0.22550
1adt_-1aol_	0.15300	0.18390	0.17290	0.18390
1adt_-1aop_	0.14500	0.16110	0.16450	0.16450
1adt_-1aorA	0.17900	0.17520	0.18690	0.18690
1adt_-1aoy_	0.35900	0.40380	0.39420	0.40380
1adt_-1aozA	0.13500	0.15280	0.13210	0.15280
1adt_-1ap8_	0.18200	0.18430	0.17840	0.18430
1adt_-1apj_	0.26400	0.32090	0.35810	0.35810
1adt_-1apmE	0.14300	0.14780	0.15530	0.15530
1adt_-1apq_	0.33500	0.45750	0.42450	0.45750
1adt_-1apxA	0.18000	0.18370	0.18470	0.18470
1adt_-1aq0A	0.15100	0.15610	0.16530	0.16530
1adt_-1aqb_	0.19300	0.22000	0.23430	0.23430
1adt_-1aqcA	0.28700	0.28930	0.29960	0.29960
1adt_-1aqe_	0.26600	0.32950	0.33860	0.33860
1adt_-1aqt_	0.27800	0.28700	0.26110	0.28700
1adt_-1aquA	0.14900	0.15570	0.14320	0.15570
1adt_-1aqzA	0.25500	0.25880	0.23770	0.25880
1adt_-1arb_	0.13300	0.15400	0.13500	0.15400
1adt_-1aru_	0.18000	0.14700	0.18270	0.18270
1adt_-1ash_	0.33200	0.34690	0.31630	0.34690
1adt_-1ast_	0.17000	0.20500	0.20370	0.20500
1adt_-1at0_	0.18300	0.23060	0.22710	0.23060
1adt_-1at3A	0.17300	0.18890	0.19930	0.19930
1adt_-1atb_	0.34300	0.38310	0.39520	0.39520
1adt_-1atg_	0.17500	0.18400	0.17750	0.18400
1adt_-1atiA	0.18300	0.16360	0.19680	0.19680
1adt_-1atx_	0.35900	0.46200	0.42930	0.46200
1adt_-1atzA	0.22400	0.23510	0.21200	0.23510
1adt_-1au1A	0.26100	0.26050	0.25750	0.26050
1adt_-1aua_	0.14700	0.15960	0.15120	0.15960
1adt_-1auiA	0.14500	0.14040	0.15450	0.15450
1adt_-1auiB	0.25500	0.26060	0.24390	0.26060
1adt_-1auk_	0.15100	0.15950	0.17360	0.17360
1adt_-1auoA	0.18600	0.20640	0.17320	0.20640
1adt_-1autC	0.18000	0.18830	0.17780	0.18830
1adt_-1autL	0.25800	0.25260	0.28120	0.28120
1adt_-1auvA	0.14400	0.17820	0.16930	0.17820
1adt_-1auyA	0.16900	0.19630	0.20250	0.20250
1adt_-1auz_	0.28400	0.30820	0.28880	0.30820
1adt_-1avaA	0.16600	0.15120	0.14200	0.15120
1adt_-1avaC	0.18600	0.22650	0.22100	0.22650
1adt_-1avgI	0.26200	0.26580	0.26230	0.26580
1adt_-1avpA	0.22400	0.22300	0.18870	0.22300
1adt_-1avqA	0.20100	0.20070	0.18420	0.20070
1adt_-1aw0_	0.41000	0.44790	0.43750	0.44790
1adt_-1aw9_	0.21200	0.20140	0.21640	0.21640
1adt_-1awcB	0.19800	0.23690	0.23200	0.23690
1adt_-1awj_	0.30800	0.36040	0.33440	0.36040
1adt_-1ax4A	0.17100	0.17940	0.15280	0.17940
1adt_-1ax8_	0.35200	0.35190	0.29230	0.35190
1adt_-1axcA	0.19400	0.15860	0.15660	0.15860
1adt_-1axiB	0.17100	0.20420	0.19760	0.20420
1adt_-1axn_	0.14900	0.15280	0.15030	0.15280
1ae9A-1aep_	0.21900	0.23690	0.23530	0.23690
1ae9A-1af7_	0.19900	0.21350	0.21930	0.21930
1ae9A-1af8_	0.35500	0.38950	0.38080	0.38950
1ae9A-1afj_	0.39200	0.42010	0.42010	0.42010
1ae9A-1afp_	0.47500	0.52940	0.52450	0.52940
1ae9A-1afrA	0.24700	0.27340	0.25290	0.27340
1ae9A-1afwA	0.19700	0.23100	0.22810	0.23100
1ae9A-1agg_	0.32300	0.40100	0.41150	0.41150
1ae9A-1agi_	0.25200	0.25200	0.25000	0.25200
1ae9A-1agjA	0.18900	0.20180	0.19880	0.20180
1ae9A-1agqA	0.29400	0.28020	0.28300	0.28300
1ae9A-1agrE	0.32000	0.33010	0.32810	0.33010
1ae9A-1ah7_	0.20600	0.22810	0.21050	0.22810
1ae9A-1aho_	0.34000	0.39840	0.39840	0.39840
1ae9A-1ahsA	0.20200	0.20440	0.23020	0.23020
1ae9A-1aihA	0.52200	0.53380	0.53380	0.53380
1ae9A-1ail_	0.49600	0.51790	0.52860	0.52860
1ae9A-1air_	0.18300	0.20910	0.20030	0.20910
1ae9A-1aisA	0.20900	0.21930	0.21780	0.21930
1ae9A-1aisB	0.21100	0.23390	0.23540	0.23540
1ae9A-1aiw_	0.35900	0.35080	0.36690	0.36690
1ae9A-1ajsA	0.22500	0.23100	0.23100	0.23100
1ae9A-1ak0_	0.23800	0.22510	0.20180	0.22510
1ae9A-1ak4C	0.22600	0.23620	0.25000	0.25000
1ae9A-1ak5_	0.20800	0.22950	0.23680	0.23680
1ae9A-1ak7_	0.18600	0.18570	0.19590	0.19590
1ae9A-1akhA	0.56100	0.58670	0.58670	0.58670
1ae9A-1akjD	0.22600	0.23030	0.25660	0.25660
1ae9A-1ako_	0.24600	0.22950	0.21930	0.22950
1ae9A-1akp_	0.22800	0.26540	0.24560	0.26540
1ae9A-1aky_	0.20900	0.23100	0.23100	0.23100
1ae9A-1al01	0.23300	0.24480	0.23780	0.24480
1ae9A-1al3_	0.20000	0.21050	0.18130	0.21050
1ae9A-1allA	0.23900	0.25160	0.25160	0.25160
1ae9A-1aln_	0.21100	0.22510	0.22220	0.22510
1ae9A-1alu_	0.22000	0.24360	0.24040	0.24360
1ae9A-1alvA	0.18400	0.20610	0.20610	0.20610
1ae9A-1aly_	0.18800	0.18660	0.19520	0.19520
1ae9A-1am2_	0.15600	0.19440	0.18710	0.19440
1ae9A-1am7A	0.23200	0.23830	0.23330	0.23830
1ae9A-1am9A	0.31200	0.30940	0.30310	0.30940
1ae9A-1amf_	0.17500	0.20320	0.21350	0.21350
1ae9A-1amk_	0.21800	0.22810	0.22370	0.22810
1ae9A-1amm_	0.16200	0.18130	0.18130	0.18130
1ae9A-1amp_	0.22500	0.24120	0.22950	0.24120
1ae9A-1amuA	0.22500	0.24560	0.21200	0.24560
1ae9A-1amx_	0.21000	0.22170	0.20000	0.22170
1ae9A-1an8_	0.21900	0.22370	0.21490	0.22370
1ae9A-1an9A	0.30300	0.24710	0.20760	0.24710
1ae9A-1aoa_	0.19600	0.23250	0.22370	0.23250
1ae9A-1aocA	0.18300	0.20320	0.19740	0.20320
1ae9A-1aoeA	0.18600	0.20910	0.22370	0.22370
1ae9A-1aohA	0.18200	0.21150	0.19760	0.21150
1ae9A-1aol_	0.19400	0.18130	0.19300	0.19300
1ae9A-1aop_	0.20600	0.22220	0.20180	0.22220
1ae9A-1aorA	0.28500	0.27490	0.23680	0.27490
1ae9A-1aoy_	0.46200	0.46470	0.46470	0.46470
1ae9A-1aozA	0.21900	0.22810	0.20320	0.22810
1ae9A-1ap8_	0.16200	0.19150	0.20470	0.20470
1ae9A-1apj_	0.30100	0.36490	0.34460	0.36490
1ae9A-1apmE	0.23500	0.24270	0.24850	0.24850
1ae9A-1apq_	0.42900	0.43400	0.41980	0.43400
1ae9A-1apxA	0.28700	0.29530	0.29090	0.29530
1ae9A-1aq0A	0.22500	0.22950	0.21350	0.22950
1ae9A-1aqb_	0.17100	0.21490	0.21050	0.21490
1ae9A-1aqcA	0.26200	0.29960	0.30170	0.30170
1ae9A-1aqe_	0.33600	0.33860	0.34550	0.34550
1ae9A-1aqt_	0.22400	0.24440	0.24260	0.24440
1ae9A-1aquA	0.24400	0.23980	0.23540	0.23980
1ae9A-1aqzA	0.27100	0.26940	0.27110	0.27110
1ae9A-1arb_	0.22100	0.24850	0.22510	0.24850
1ae9A-1aru_	0.32700	0.33920	0.33330	0.33920
1ae9A-1ash_	0.27000	0.26360	0.27040	0.27040
1ae9A-1ast_	0.21200	0.20030	0.20910	0.20910
1ae9A-1at0_	0.19400	0.22010	0.20070	0.22010
1ae9A-1at3A	0.25000	0.24270	0.22080	0.24270
1ae9A-1atb_	0.28600	0.42340	0.37900	0.42340
1ae9A-1atg_	0.16800	0.22660	0.20910	0.22660
1ae9A-1atiA	0.22100	0.23680	0.21780	0.23680
1ae9A-1atx_	0.32600	0.40760	0.42930	0.42930
1ae9A-1atzA	0.24000	0.24420	0.22370	0.24420
1ae9A-1au1A	0.24400	0.24550	0.24250	0.24550
1ae9A-1aua_	0.22800	0.23830	0.22370	0.23830
1ae9A-1auiA	0.23200	0.21350	0.22660	0.22660
1ae9A-1auiB	0.18500	0.20000	0.20300	0.20300
1ae9A-1auk_	0.25000	0.27050	0.25580	0.27050
1ae9A-1auoA	0.22200	0.23540	0.22950	0.23540
1ae9A-1autC	0.19000	0.18710	0.19440	0.19440
1ae9A-1autL	0.25000	0.22140	0.22660	0.22660
1ae9A-1auvA	0.18600	0.20760	0.19440	0.20760
1ae9A-1auyA	0.14700	0.17480	0.17640	0.17640
1ae9A-1auz_	0.24800	0.26290	0.25220	0.26290
1ae9A-1avaA	0.25100	0.22810	0.22950	0.22950
1ae9A-1avaC	0.19400	0.21930	0.17840	0.21930
1ae9A-1avgI	0.19700	0.23060	0.21130	0.23060
1ae9A-1avpA	0.21900	0.23830	0.22370	0.23830
1ae9A-1avqA	0.20300	0.22510	0.23250	0.23250
1ae9A-1aw0_	0.39600	0.41670	0.41320	0.41670
1ae9A-1aw9_	0.19900	0.22950	0.22370	0.22950
1ae9A-1awcB	0.19600	0.21410	0.20590	0.21410
1ae9A-1awj_	0.31500	0.36360	0.31490	0.36360
1ae9A-1ax4A	0.22200	0.22370	0.22950	0.22950
1ae9A-1ax8_	0.27300	0.28270	0.27120	0.28270
1ae9A-1axcA	0.21800	0.21930	0.21640	0.21930
1ae9A-1axiB	0.15200	0.16230	0.16370	0.16370
1ae9A-1axn_	0.21600	0.24850	0.24270	0.24850
1aep_-1af7_	0.26100	0.24840	0.23690	0.24840
1aep_-1af8_	0.36300	0.45350	0.44770	0.45350
1aep_-1afj_	0.44100	0.45140	0.46180	0.46180
1aep_-1afp_	0.31900	0.40200	0.38730	0.40200
1aep_-1afrA	0.42300	0.43950	0.43950	0.43950
1aep_-1afwA	0.32000	0.33010	0.25000	0.33010
1aep_-1agg_	0.32300	0.31250	0.31770	0.31770
1aep_-1agi_	0.21400	0.24200	0.24200	0.24200
1aep_-1agjA	0.21600	0.22390	0.21080	0.22390
1aep_-1agqA	0.27500	0.26370	0.27750	0.27750
1aep_-1agrE	0.31200	0.33010	0.34770	0.34770
1aep_-1ah7_	0.35100	0.31050	0.36110	0.36110
1aep_-1aho_	0.37900	0.41020	0.39450	0.41020
1aep_-1ahsA	0.20200	0.25200	0.25990	0.25990
1aep_-1aihA	0.20400	0.23040	0.22060	0.23040
1aep_-1ail_	0.52100	0.54290	0.56070	0.56070
1aep_-1air_	0.18000	0.25330	0.25160	0.25330
1aep_-1aisA	0.24700	0.24180	0.24020	0.24180
1aep_-1aisB	0.23200	0.23860	0.25490	0.25490
1aep_-1aiw_	0.31900	0.35480	0.35480	0.35480
1aep_-1ajsA	0.37100	0.33820	0.27450	0.33820
1aep_-1ak0_	0.32500	0.33990	0.33660	0.33990
1aep_-1ak4C	0.30000	0.32240	0.34310	0.34310
1aep_-1ak5_	0.21100	0.25820	0.24180	0.25820
1aep_-1ak7_	0.20400	0.20260	0.20100	0.20260
1aep_-1akhA	0.52000	0.54080	0.53060	0.54080
1aep_-1akjD	0.28500	0.29390	0.29170	0.29390
1aep_-1ako_	0.25500	0.26310	0.24510	0.26310
1aep_-1akp_	0.24800	0.27630	0.26540	0.27630
1aep_-1aky_	0.22900	0.22390	0.24840	0.24840
1aep_-1al01	0.22000	0.22730	0.22730	0.22730
1aep_-1al3_	0.22500	0.23860	0.25000	0.25000
1aep_-1allA	0.29200	0.29250	0.29900	0.29900
1aep_-1aln_	0.25300	0.23860	0.24180	0.24180
1aep_-1alu_	0.33200	0.34310	0.34150	0.34310
1aep_-1alvA	0.26300	0.28270	0.27290	0.28270
1aep_-1aly_	0.26000	0.25340	0.17980	0.25340
1aep_-1am2_	0.20800	0.21240	0.22060	0.22060
1aep_-1am7A	0.20800	0.23670	0.23330	0.23670
1aep_-1am9A	0.43800	0.46560	0.46560	0.46560
1aep_-1amf_	0.21900	0.24350	0.25980	0.25980
1aep_-1amk_	0.23200	0.24020	0.24020	0.24020
1aep_-1amm_	0.15400	0.16180	0.18460	0.18460
1aep_-1amp_	0.28400	0.29250	0.28590	0.29250
1aep_-1amuA	0.26300	0.28760	0.25160	0.28760
1aep_-1amx_	0.26500	0.24000	0.25330	0.25330
1aep_-1an8_	0.25200	0.24180	0.24180	0.24180
1aep_-1an9A	0.28400	0.28920	0.28270	0.28920
1aep_-1aoa_	0.26300	0.26140	0.25650	0.26140
1aep_-1aocA	0.29400	0.21570	0.21240	0.21570
1aep_-1aoeA	0.23400	0.25000	0.24180	0.25000
1aep_-1aohA	0.26000	0.27970	0.26750	0.27970
1aep_-1aol_	0.29400	0.29410	0.28430	0.29410
1aep_-1aop_	0.23500	0.25160	0.24350	0.25160
1aep_-1aorA	0.29100	0.32840	0.28270	0.32840
1aep_-1aoy_	0.32100	0.35260	0.34620	0.35260
1aep_-1aozA	0.19900	0.24020	0.21730	0.24020
1aep_-1ap8_	0.25800	0.27290	0.27450	0.27450
1aep_-1apj_	0.32100	0.27360	0.30740	0.30740
1aep_-1apmE	0.28600	0.28430	0.29580	0.29580
1aep_-1apq_	0.35800	0.38680	0.36320	0.38680
1aep_-1apxA	0.24500	0.26800	0.25820	0.26800
1aep_-1aq0A	0.23400	0.24020	0.27120	0.27120
1aep_-1aqb_	0.21600	0.20920	0.21570	0.21570
1aep_-1aqcA	0.28700	0.30990	0.30170	0.30990
1aep_-1aqe_	0.34500	0.34550	0.32730	0.34550
1aep_-1aqt_	0.25900	0.26670	0.26670	0.26670
1aep_-1aquA	0.24700	0.25650	0.26470	0.26470
1aep_-1aqzA	0.16700	0.25000	0.24820	0.25000
1aep_-1arb_	0.21200	0.23200	0.22220	0.23200
1aep_-1aru_	0.27000	0.26310	0.25980	0.26310
1aep_-1ash_	0.28600	0.31290	0.31120	0.31290
1aep_-1ast_	0.22700	0.23530	0.23200	0.23530
1aep_-1at0_	0.21300	0.18840	0.19540	0.19540
1aep_-1at3A	0.20400	0.21570	0.22060	0.22060
1aep_-1atb_	0.24600	0.33870	0.35890	0.35890
1aep_-1atg_	0.21400	0.25000	0.24840	0.25000
1aep_-1atiA	0.31500	0.32350	0.29250	0.32350
1aep_-1atx_	0.39700	0.36960	0.39130	0.39130
1aep_-1atzA	0.27900	0.27610	0.29080	0.29080
1aep_-1au1A	0.34000	0.35620	0.37580	0.37580
1aep_-1aua_	0.27100	0.28270	0.24840	0.28270
1aep_-1auiA	0.26300	0.23690	0.26140	0.26140
1aep_-1auiB	0.22700	0.23530	0.20750	0.23530
1aep_-1auk_	0.29100	0.28590	0.27450	0.28590
1aep_-1auoA	0.28600	0.27940	0.28430	0.28430
1aep_-1autC	0.19800	0.19770	0.20590	0.20590
1aep_-1autL	0.20800	0.24740	0.23440	0.24740
1aep_-1auvA	0.27100	0.24020	0.24670	0.24670
1aep_-1auyA	0.23900	0.25980	0.23690	0.25980
1aep_-1auz_	0.30400	0.33190	0.32760	0.33190
1aep_-1avaA	0.24800	0.23530	0.11760	0.23530
1aep_-1avaC	0.21200	0.18950	0.23040	0.23040
1aep_-1avgI	0.20600	0.20250	0.20600	0.20600
1aep_-1avpA	0.26500	0.26800	0.26140	0.26800
1aep_-1avqA	0.24800	0.24840	0.25160	0.25160
1aep_-1aw0_	0.46900	0.48960	0.48610	0.48960
1aep_-1aw9_	0.29100	0.30390	0.30230	0.30390
1aep_-1awcB	0.16000	0.20420	0.20420	0.20420
1aep_-1awj_	0.22700	0.28570	0.31490	0.31490
1aep_-1ax4A	0.30900	0.27610	0.26310	0.27610
1aep_-1ax8_	0.32700	0.34040	0.35580	0.35580
1aep_-1axcA	0.17800	0.25490	0.23040	0.25490
1aep_-1axiB	0.18100	0.17810	0.19280	0.19280
1aep_-1axn_	0.28800	0.24510	0.27940	0.27940
1af7_-1af8_	0.34000	0.35170	0.30810	0.35170
1af7_-1afj_	0.36800	0.35760	0.36810	0.36810
1af7_-1afp_	0.36800	0.38240	0.36270	0.38240
1af7_-1afrA	0.19900	0.16700	0.18520	0.18520
1af7_-1afwA	0.16700	0.18160	0.17520	0.18160
1af7_-1agg_	0.40600	0.42710	0.42710	0.42710
1af7_-1agi_	0.24600	0.25200	0.25400	0.25400
1af7_-1agjA	0.15800	0.16840	0.15700	0.16840
1af7_-1agqA	0.25800	0.29950	0.28570	0.29950
1af7_-1agrE	0.25600	0.27930	0.25980	0.27930
1af7_-1ah7_	0.12900	0.17350	0.17450	0.17450
1af7_-1aho_	0.35500	0.38670	0.39450	0.39450
1af7_-1ahsA	0.26000	0.27180	0.24400	0.27180
1af7_-1aihA	0.21600	0.21030	0.20440	0.21030
1af7_-1ail_	0.37500	0.40710	0.40710	0.40710
1af7_-1air_	0.16500	0.15330	0.15150	0.15330
1af7_-1aisA	0.18400	0.20580	0.20580	0.20580
1af7_-1aisB	0.22800	0.22930	0.23190	0.23190
1af7_-1aiw_	0.34300	0.40320	0.39920	0.40320
1af7_-1ajsA	0.25500	0.24540	0.25730	0.25730
1af7_-1ak0_	0.14600	0.14020	0.15440	0.15440
1af7_-1ak4C	0.26600	0.28970	0.28970	0.28970
1af7_-1ak5_	0.18800	0.19530	0.20890	0.20890
1af7_-1ak7_	0.22400	0.22700	0.21980	0.22700
1af7_-1akhA	0.50500	0.53570	0.55100	0.55100
1af7_-1akjD	0.23700	0.25660	0.26540	0.26540
1af7_-1ako_	0.19100	0.19780	0.19960	0.19960
1af7_-1akp_	0.21700	0.26750	0.22370	0.26750
1af7_-1aky_	0.19200	0.20530	0.20410	0.20530
1af7_-1al01	0.24700	0.25700	0.27270	0.27270
1af7_-1al3_	0.17200	0.20570	0.21310	0.21310
1af7_-1allA	0.27200	0.28750	0.28440	0.28750
1af7_-1aln_	0.18900	0.16510	0.15330	0.16510
1af7_-1alu_	0.21700	0.24040	0.23730	0.24040
1af7_-1alvA	0.21700	0.23410	0.22980	0.23410
1af7_-1aly_	0.21200	0.22430	0.21230	0.22430
1af7_-1am2_	0.17100	0.18510	0.17680	0.18510
1af7_-1am7A	0.26200	0.26500	0.26830	0.26830
1af7_-1am9A	0.33400	0.35310	0.35940	0.35940
1af7_-1amf_	0.21500	0.21650	0.19480	0.21650
1af7_-1amk_	0.18800	0.20400	0.20700	0.20700
1af7_-1amm_	0.17200	0.18390	0.19250	0.19250
1af7_-1amp_	0.17000	0.18430	0.18160	0.18430
1af7_-1amuA	0.18200	0.20620	0.22350	0.22350
1af7_-1amx_	0.24800	0.27000	0.26000	0.27000
1af7_-1an8_	0.16100	0.16260	0.17720	0.17720
1af7_-1an9A	0.19500	0.15970	0.22900	0.22900
1af7_-1aoa_	0.18900	0.17000	0.17310	0.17310
1af7_-1aocA	0.21900	0.22140	0.21860	0.22140
1af7_-1aoeA	0.26700	0.27860	0.29950	0.29950
1af7_-1aohA	0.23400	0.26220	0.26400	0.26400
1af7_-1aol_	0.14200	0.15640	0.15750	0.15750
1af7_-1aop_	0.16000	0.16880	0.16060	0.16880
1af7_-1aorA	0.22900	0.22900	0.21260	0.22900
1af7_-1aoy_	0.33000	0.36540	0.34290	0.36540
1af7_-1aozA	0.17000	0.16790	0.17520	0.17520
1af7_-1ap8_	0.20400	0.21240	0.20420	0.21240
1af7_-1apj_	0.27000	0.36150	0.34800	0.36150
1af7_-1apmE	0.15800	0.15240	0.16330	0.16330
1af7_-1apq_	0.34400	0.41980	0.39620	0.41980
1af7_-1apxA	0.15600	0.15160	0.17570	0.17570
1af7_-1aq0A	0.17800	0.19070	0.19250	0.19250
1af7_-1aqb_	0.25000	0.25000	0.24860	0.25000
1af7_-1aqcA	0.24400	0.26240	0.26860	0.26860
1af7_-1aqe_	0.33600	0.34770	0.34320	0.34770
1af7_-1aqt_	0.22400	0.25000	0.24260	0.25000
1af7_-1aquA	0.19500	0.17790	0.18340	0.18340
1af7_-1aqzA	0.20400	0.20950	0.22360	0.22360
1af7_-1arb_	0.17400	0.15590	0.14450	0.15590
1af7_-1aru_	0.15900	0.15240	0.16700	0.16700
1af7_-1ash_	0.31600	0.31630	0.31630	0.31630
1af7_-1ast_	0.18200	0.21500	0.21000	0.21500
1af7_-1at0_	0.16700	0.19540	0.20070	0.20070
1af7_-1at3A	0.18000	0.17510	0.18890	0.18890
1af7_-1atb_	0.27800	0.33060	0.34680	0.34680
1af7_-1atg_	0.20000	0.20560	0.19910	0.20560
1af7_-1atiA	0.14900	0.17880	0.16420	0.17880
1af7_-1atx_	0.37500	0.48910	0.50000	0.50000
1af7_-1atzA	0.26400	0.33150	0.28530	0.33150
1af7_-1au1A	0.20900	0.22740	0.20630	0.22740
1af7_-1aua_	0.17600	0.15240	0.16510	0.16510
1af7_-1auiA	0.16200	0.17430	0.19620	0.19620
1af7_-1auiB	0.23300	0.24850	0.23480	0.24850
1af7_-1auk_	0.19300	0.20890	0.22450	0.22450
1af7_-1auoA	0.25500	0.24540	0.26030	0.26030
1af7_-1autC	0.12800	0.15060	0.14120	0.15060
1af7_-1autL	0.23200	0.26560	0.27340	0.27340
1af7_-1auvA	0.18700	0.19430	0.18520	0.19430
1af7_-1auyA	0.22500	0.22390	0.21630	0.22390
1af7_-1auz_	0.38600	0.42670	0.39870	0.42670
1af7_-1avaA	0.19800	0.18890	0.18160	0.18890
1af7_-1avaC	0.19200	0.18230	0.17820	0.18230
1af7_-1avgI	0.21100	0.22710	0.21650	0.22710
1af7_-1avpA	0.18100	0.21940	0.21570	0.21940
1af7_-1avqA	0.18000	0.16670	0.18750	0.18750
1af7_-1aw0_	0.38900	0.40970	0.40620	0.40970
1af7_-1aw9_	0.20400	0.21530	0.21640	0.21640
1af7_-1awcB	0.25700	0.25330	0.24350	0.25330
1af7_-1awj_	0.29900	0.31490	0.31820	0.31820
1af7_-1ax4A	0.22400	0.21170	0.23080	0.23080
1af7_-1ax8_	0.22100	0.24620	0.23850	0.24620
1af7_-1axcA	0.13800	0.15660	0.15360	0.15660
1af7_-1axiB	0.17300	0.16490	0.17410	0.17410
1af7_-1axn_	0.17400	0.18520	0.15880	0.18520
1af8_-1afj_	0.33000	0.32290	0.34380	0.34380
1af8_-1afp_	0.41700	0.40690	0.38730	0.40690
1af8_-1afrA	0.36300	0.35470	0.37210	0.37210
1af8_-1afwA	0.33100	0.37500	0.36630	0.37500
1af8_-1agg_	0.31800	0.33850	0.34900	0.34900
1af8_-1agi_	0.27000	0.29070	0.29360	0.29360
1af8_-1agjA	0.32000	0.31980	0.30810	0.31980
1af8_-1agqA	0.21200	0.24130	0.25000	0.25000
1af8_-1agrE	0.33400	0.36340	0.34300	0.36340
1af8_-1ah7_	0.34600	0.44190	0.43020	0.44190
1af8_-1aho_	0.40600	0.42190	0.42190	0.42190
1af8_-1ahsA	0.29900	0.31690	0.34010	0.34010
1af8_-1aihA	0.27600	0.35760	0.35470	0.35760
1af8_-1ail_	0.32100	0.34290	0.32860	0.34290
1af8_-1air_	0.31700	0.36050	0.30230	0.36050
1af8_-1aisA	0.35800	0.40120	0.40410	0.40410
1af8_-1aisB	0.33100	0.38080	0.38370	0.38370
1af8_-1aiw_	0.31500	0.32260	0.33470	0.33470
1af8_-1ajsA	0.37500	0.40410	0.38660	0.40410
1af8_-1ak0_	0.32600	0.39240	0.36920	0.39240
1af8_-1ak4C	0.35200	0.38950	0.38950	0.38950
1af8_-1ak5_	0.31100	0.39530	0.40410	0.40410
1af8_-1ak7_	0.34000	0.34880	0.36630	0.36630
1af8_-1akhA	0.44900	0.47960	0.47450	0.47960
1af8_-1akjD	0.26500	0.28490	0.26160	0.28490
1af8_-1ako_	0.34300	0.35470	0.37790	0.37790
1af8_-1akp_	0.27000	0.27620	0.27620	0.27620
1af8_-1aky_	0.32000	0.32560	0.34010	0.34010
1af8_-1al01	0.32600	0.36340	0.35760	0.36340
1af8_-1al3_	0.32000	0.33720	0.36340	0.36340
1af8_-1allA	0.34900	0.37790	0.40990	0.40990
1af8_-1aln_	0.34600	0.36050	0.33720	0.36050
1af8_-1alu_	0.32600	0.36050	0.34300	0.36050
1af8_-1alvA	0.47700	0.49710	0.49710	0.49710
1af8_-1aly_	0.32800	0.30230	0.31100	0.31100
1af8_-1am2_	0.28500	0.30230	0.28780	0.30230
1af8_-1am7A	0.36900	0.38660	0.39830	0.39830
1af8_-1am9A	0.29700	0.31250	0.30940	0.31250
1af8_-1amf_	0.32600	0.34880	0.37210	0.37210
1af8_-1amk_	0.39000	0.38660	0.38370	0.38660
1af8_-1amm_	0.32800	0.33140	0.32560	0.33140
1af8_-1amp_	0.41300	0.45930	0.46510	0.46510
1af8_-1amuA	0.38400	0.37500	0.37500	0.37500
1af8_-1amx_	0.27000	0.32270	0.32560	0.32560
1af8_-1an8_	0.35200	0.37500	0.36630	0.37500
1af8_-1an9A	0.36600	0.40120	0.39830	0.40120
1af8_-1aoa_	0.39000	0.41860	0.40990	0.41860
1af8_-1aocA	0.26700	0.33720	0.35170	0.35170
1af8_-1aoeA	0.27900	0.31100	0.31100	0.31100
1af8_-1aohA	0.31700	0.31100	0.26160	0.31100
1af8_-1aol_	0.41300	0.42440	0.44770	0.44770
1af8_-1aop_	0.36000	0.36340	0.34590	0.36340
1af8_-1aorA	0.39000	0.38370	0.43310	0.43310
1af8_-1aoy_	0.31700	0.34940	0.33650	0.34940
1af8_-1aozA	0.32800	0.35170	0.29940	0.35170
1af8_-1ap8_	0.36900	0.37500	0.34010	0.37500
1af8_-1apj_	0.29100	0.28380	0.25680	0.28380
1af8_-1apmE	0.38400	0.39530	0.38660	0.39530
1af8_-1apq_	0.42000	0.43400	0.42450	0.43400
1af8_-1apxA	0.34900	0.35760	0.35170	0.35760
1af8_-1aq0A	0.38400	0.38080	0.38370	0.38370
1af8_-1aqb_	0.28200	0.31690	0.30230	0.31690
1af8_-1aqcA	0.24700	0.32850	0.32850	0.32850
1af8_-1aqe_	0.34000	0.33720	0.33720	0.33720
1af8_-1aqt_	0.27900	0.29070	0.27620	0.29070
1af8_-1aquA	0.39500	0.38370	0.37500	0.38370
1af8_-1aqzA	0.29100	0.31100	0.29650	0.31100
1af8_-1arb_	0.28200	0.33430	0.32270	0.33430
1af8_-1aru_	0.38100	0.38370	0.38660	0.38660
1af8_-1ash_	0.34600	0.40120	0.40990	0.40990
1af8_-1ast_	0.29400	0.31980	0.31400	0.31980
1af8_-1at0_	0.27600	0.29650	0.29940	0.29940
1af8_-1at3A	0.31100	0.35170	0.34880	0.35170
1af8_-1atb_	0.27800	0.31450	0.30240	0.31450
1af8_-1atg_	0.27600	0.38370	0.32270	0.38370
1af8_-1atiA	0.48500	0.51450	0.50870	0.51450
1af8_-1atx_	0.29300	0.33700	0.34240	0.34240
1af8_-1atzA	0.31700	0.34590	0.34300	0.34590
1af8_-1au1A	0.28800	0.34010	0.34010	0.34010
1af8_-1aua_	0.32600	0.36340	0.34010	0.36340
1af8_-1auiA	0.30800	0.35470	0.32270	0.35470
1af8_-1auiB	0.38400	0.36920	0.40120	0.40120
1af8_-1auk_	0.31700	0.39830	0.39830	0.39830
1af8_-1auoA	0.31700	0.33430	0.34300	0.34300
1af8_-1autC	0.26500	0.32560	0.30810	0.32560
1af8_-1autL	0.27600	0.22670	0.28490	0.28490
1af8_-1auvA	0.36600	0.40700	0.38660	0.40700
1af8_-1auyA	0.25600	0.31400	0.30810	0.31400
1af8_-1auz_	0.31100	0.32270	0.31400	0.32270
1af8_-1avaA	0.32000	0.37210	0.34300	0.37210
1af8_-1avaC	0.29700	0.30520	0.29070	0.30520
1af8_-1avgI	0.30500	0.29940	0.28490	0.29940
1af8_-1avpA	0.38100	0.37500	0.35170	0.37500
1af8_-1avqA	0.33400	0.35760	0.35170	0.35760
1af8_-1aw0_	0.35800	0.37150	0.38890	0.38890
1af8_-1aw9_	0.35500	0.35760	0.36630	0.36630
1af8_-1awcB	0.28500	0.28490	0.27910	0.28490
1af8_-1awj_	0.27300	0.26300	0.26300	0.26300
1af8_-1ax4A	0.33700	0.38950	0.36340	0.38950
1af8_-1ax8_	0.32000	0.33140	0.33430	0.33430
1af8_-1axcA	0.34300	0.34300	0.33140	0.34300
1af8_-1axiB	0.26200	0.27330	0.25870	0.27330
1af8_-1axn_	0.29400	0.36630	0.32850	0.36630
1afj_-1afp_	0.37700	0.40200	0.39220	0.40200
1afj_-1afrA	0.37200	0.44100	0.43400	0.44100
1afj_-1afwA	0.39900	0.43060	0.44440	0.44440
1afj_-1agg_	0.33300	0.39580	0.38540	0.39580
1afj_-1agi_	0.27100	0.32290	0.31940	0.32290
1afj_-1agjA	0.39200	0.42360	0.43060	0.43060
1afj_-1agqA	0.26000	0.30210	0.30210	0.30210
1afj_-1agrE	0.33700	0.36110	0.35070	0.36110
1afj_-1ah7_	0.37200	0.39930	0.41320	0.41320
1afj_-1aho_	0.44100	0.47270	0.46480	0.47270
1afj_-1ahsA	0.34400	0.50000	0.50000	0.50000
1afj_-1aihA	0.46500	0.47220	0.47220	0.47220
1afj_-1ail_	0.28900	0.33210	0.32860	0.33210
1afj_-1air_	0.32600	0.34030	0.34380	0.34380
1afj_-1aisA	0.59000	0.60070	0.60070	0.60070
1afj_-1aisB	0.41700	0.44100	0.43750	0.44100
1afj_-1aiw_	0.27000	0.35480	0.33470	0.35480
1afj_-1ajsA	0.47200	0.48260	0.48960	0.48960
1afj_-1ak0_	0.39900	0.41670	0.40280	0.41670
1afj_-1ak4C	0.39900	0.42010	0.42010	0.42010
1afj_-1ak5_	0.35800	0.37150	0.35760	0.37150
1afj_-1ak7_	0.36100	0.39930	0.38540	0.39930
1afj_-1akhA	0.43900	0.47450	0.47450	0.47450
1afj_-1akjD	0.43800	0.48960	0.47920	0.48960
1afj_-1ako_	0.39600	0.44100	0.43750	0.44100
1afj_-1akp_	0.32300	0.43060	0.43750	0.43750
1afj_-1aky_	0.35800	0.34720	0.35420	0.35420
1afj_-1al01	0.34700	0.35760	0.36460	0.36460
1afj_-1al3_	0.38900	0.39930	0.39240	0.39930
1afj_-1allA	0.38500	0.46530	0.44440	0.46530
1afj_-1aln_	0.37200	0.39930	0.40620	0.40620
1afj_-1alu_	0.33000	0.36110	0.34380	0.36110
1afj_-1alvA	0.41700	0.43750	0.43750	0.43750
1afj_-1aly_	0.35100	0.47570	0.47570	0.47570
1afj_-1am2_	0.27400	0.38890	0.37150	0.38890
1afj_-1am7A	0.35800	0.41670	0.44790	0.44790
1afj_-1am9A	0.28100	0.30560	0.29860	0.30560
1afj_-1amf_	0.39200	0.40620	0.41320	0.41320
1afj_-1amk_	0.34400	0.37850	0.37850	0.37850
1afj_-1amm_	0.29200	0.35070	0.32290	0.35070
1afj_-1amp_	0.39900	0.44790	0.44100	0.44790
1afj_-1amuA	0.50000	0.50000	0.50350	0.50350
1afj_-1amx_	0.51700	0.53470	0.53120	0.53470
1afj_-1an8_	0.32300	0.38190	0.37500	0.38190
1afj_-1an9A	0.46500	0.46180	0.45830	0.46180
1afj_-1aoa_	0.36100	0.37500	0.37500	0.37500
1afj_-1aocA	0.38200	0.37850	0.35070	0.37850
1afj_-1aoeA	0.37500	0.38540	0.38540	0.38540
1afj_-1aohA	0.52400	0.53820	0.53820	0.53820
1afj_-1aol_	0.31600	0.46880	0.45830	0.46880
1afj_-1aop_	0.44100	0.47220	0.47570	0.47570
1afj_-1aorA	0.39900	0.39930	0.40280	0.40280
1afj_-1aoy_	0.35800	0.36810	0.36810	0.36810
1afj_-1aozA	0.43400	0.45140	0.42710	0.45140
1afj_-1ap8_	0.53500	0.53820	0.53820	0.53820
1afj_-1apj_	0.28500	0.29860	0.31250	0.31250
1afj_-1apmE	0.41300	0.45830	0.44100	0.45830
1afj_-1apq_	0.35400	0.39150	0.39620	0.39620
1afj_-1apxA	0.28800	0.37150	0.36460	0.37150
1afj_-1aq0A	0.37200	0.38890	0.38190	0.38890
1afj_-1aqb_	0.44400	0.44790	0.44100	0.44790
1afj_-1aqcA	0.27400	0.32640	0.32990	0.32990
1afj_-1aqe_	0.34000	0.35420	0.35070	0.35420
1afj_-1aqt_	0.32600	0.34720	0.35760	0.35760
1afj_-1aquA	0.35400	0.38890	0.37850	0.38890
1afj_-1aqzA	0.25300	0.34030	0.34030	0.34030
1afj_-1arb_	0.41700	0.41320	0.42010	0.42010
1afj_-1aru_	0.33700	0.37150	0.37150	0.37150
1afj_-1ash_	0.42400	0.45830	0.45830	0.45830
1afj_-1ast_	0.35100	0.37150	0.35760	0.37150
1afj_-1at0_	0.25700	0.40280	0.40280	0.40280
1afj_-1at3A	0.31200	0.55900	0.53470	0.55900
1afj_-1atb_	0.26600	0.27820	0.29440	0.29440
1afj_-1atg_	0.37200	0.40970	0.40970	0.40970
1afj_-1atiA	0.41700	0.43400	0.43400	0.43400
1afj_-1atx_	0.36400	0.39130	0.38590	0.39130
1afj_-1atzA	0.36800	0.38890	0.39580	0.39580
1afj_-1au1A	0.33300	0.38190	0.38190	0.38190
1afj_-1aua_	0.35800	0.38190	0.35420	0.38190
1afj_-1auiA	0.37500	0.38890	0.35760	0.38890
1afj_-1auiB	0.33700	0.36810	0.37150	0.37150
1afj_-1auk_	0.39600	0.39580	0.36460	0.39580
1afj_-1auoA	0.34000	0.41670	0.41670	0.41670
1afj_-1autC	0.32600	0.42710	0.42010	0.42710
1afj_-1autL	0.27800	0.29510	0.27780	0.29510
1afj_-1auvA	0.33700	0.39580	0.38890	0.39580
1afj_-1auyA	0.39600	0.47220	0.48610	0.48610
1afj_-1auz_	0.33000	0.35070	0.35070	0.35070
1afj_-1avaA	0.34700	0.36810	0.39930	0.39930
1afj_-1avaC	0.35800	0.41320	0.41670	0.41670
1afj_-1avgI	0.33300	0.39580	0.37850	0.39580
1afj_-1avpA	0.34400	0.39580	0.39580	0.39580
1afj_-1avqA	0.33700	0.36110	0.36810	0.36810
1afj_-1aw0_	0.75700	0.77780	0.77780	0.77780
1afj_-1aw9_	0.34400	0.38890	0.39580	0.39580
1afj_-1awcB	0.30900	0.34030	0.34030	0.34030
1afj_-1awj_	0.29500	0.32640	0.32290	0.32640
1afj_-1ax4A	0.46500	0.51390	0.50000	0.51390
1afj_-1ax8_	0.31200	0.38890	0.38540	0.38890
1afj_-1axcA	0.35100	0.37500	0.36460	0.37500
1afj_-1axiB	0.42400	0.45830	0.45830	0.45830
1afj_-1axn_	0.34700	0.37850	0.37850	0.37850
1afp_-1afrA	0.31900	0.38240	0.41670	0.41670
1afp_-1afwA	0.39700	0.47550	0.45590	0.47550
1afp_-1agg_	0.33900	0.38540	0.36980	0.38540
1afp_-1agi_	0.32800	0.43140	0.44610	0.44610
1afp_-1agjA	0.48000	0.51960	0.47550	0.51960
1afp_-1agqA	0.38700	0.39710	0.39220	0.39710
1afp_-1agrE	0.30400	0.40200	0.40200	0.40200
1afp_-1ah7_	0.35800	0.40200	0.36270	0.40200
1afp_-1aho_	0.32800	0.38730	0.38240	0.38730
1afp_-1ahsA	0.43100	0.44610	0.44610	0.44610
1afp_-1aihA	0.45600	0.49020	0.46570	0.49020
1afp_-1ail_	0.30900	0.31860	0.33330	0.33330
1afp_-1air_	0.32800	0.33820	0.35780	0.35780
1afp_-1aisA	0.44100	0.51960	0.51470	0.51960
1afp_-1aisB	0.36800	0.39710	0.43140	0.43140
1afp_-1aiw_	0.34300	0.37750	0.39710	0.39710
1afp_-1ajsA	0.33300	0.47550	0.46080	0.47550
1afp_-1ak0_	0.32800	0.41670	0.41670	0.41670
1afp_-1ak4C	0.31400	0.40200	0.32840	0.40200
1afp_-1ak5_	0.40200	0.42650	0.41670	0.42650
1afp_-1ak7_	0.36800	0.47550	0.47550	0.47550
1afp_-1akhA	0.31100	0.33670	0.32140	0.33670
1afp_-1akjD	0.39200	0.45590	0.46570	0.46570
1afp_-1ako_	0.42600	0.46080	0.42650	0.46080
1afp_-1akp_	0.40200	0.44610	0.45100	0.45100
1afp_-1aky_	0.34300	0.39710	0.40200	0.40200
1afp_-1al01	0.28900	0.38240	0.37750	0.38240
1afp_-1al3_	0.31400	0.37750	0.37250	0.37750
1afp_-1allA	0.31900	0.34800	0.33820	0.34800
1afp_-1aln_	0.40200	0.43630	0.41180	0.43630
1afp_-1alu_	0.27900	0.35780	0.37250	0.37250
1afp_-1alvA	0.40200	0.43140	0.40200	0.43140
1afp_-1aly_	0.45600	0.49510	0.49510	0.49510
1afp_-1am2_	0.37300	0.44610	0.44610	0.44610
1afp_-1am7A	0.32800	0.36760	0.37750	0.37750
1afp_-1am9A	0.24500	0.32840	0.33820	0.33820
1afp_-1amf_	0.30400	0.39220	0.39220	0.39220
1afp_-1amk_	0.40700	0.38730	0.39220	0.39220
1afp_-1amm_	0.36800	0.39710	0.42650	0.42650
1afp_-1amp_	0.34300	0.43630	0.43140	0.43630
1afp_-1amuA	0.38700	0.47060	0.42160	0.47060
1afp_-1amx_	0.40200	0.44120	0.46080	0.46080
1afp_-1an8_	0.54400	0.58330	0.58820	0.58820
1afp_-1an9A	0.35300	0.41180	0.45590	0.45590
1afp_-1aoa_	0.29900	0.37750	0.36270	0.37750
1afp_-1aocA	0.29400	0.44610	0.44120	0.44610
1afp_-1aoeA	0.30400	0.38730	0.37750	0.38730
1afp_-1aohA	0.34800	0.44120	0.43630	0.44120
1afp_-1aol_	0.34800	0.43630	0.44120	0.44120
1afp_-1aop_	0.36800	0.45100	0.45100	0.45100
1afp_-1aorA	0.44100	0.58820	0.48530	0.58820
1afp_-1aoy_	0.38700	0.41180	0.33330	0.41180
1afp_-1aozA	0.37300	0.44120	0.40690	0.44120
1afp_-1ap8_	0.38700	0.41670	0.38730	0.41670
1afp_-1apj_	0.30400	0.40200	0.39710	0.40200
1afp_-1apmE	0.40700	0.49020	0.46080	0.49020
1afp_-1apq_	0.30900	0.31370	0.32350	0.32350
1afp_-1apxA	0.34300	0.39220	0.38240	0.39220
1afp_-1aq0A	0.32800	0.40200	0.34800	0.40200
1afp_-1aqb_	0.36800	0.45100	0.46570	0.46570
1afp_-1aqcA	0.43600	0.43630	0.43140	0.43630
1afp_-1aqe_	0.33300	0.38730	0.37750	0.38730
1afp_-1aqt_	0.42600	0.43630	0.44120	0.44120
1afp_-1aquA	0.24000	0.37750	0.37250	0.37750
1afp_-1aqzA	0.36800	0.40690	0.41670	0.41670
1afp_-1arb_	0.47100	0.49510	0.49510	0.49510
1afp_-1aru_	0.32400	0.38240	0.39220	0.39220
1afp_-1ash_	0.32800	0.34800	0.32840	0.34800
1afp_-1ast_	0.34300	0.44610	0.42160	0.44610
1afp_-1at0_	0.42200	0.43630	0.44120	0.44120
1afp_-1at3A	0.38700	0.48530	0.48530	0.48530
1afp_-1atb_	0.38200	0.39220	0.38240	0.39220
1afp_-1atg_	0.33300	0.38730	0.37250	0.38730
1afp_-1atiA	0.35300	0.47060	0.43140	0.47060
1afp_-1atx_	0.33700	0.33700	0.40760	0.40760
1afp_-1atzA	0.36800	0.40690	0.41180	0.41180
1afp_-1au1A	0.34300	0.36270	0.35290	0.36270
1afp_-1aua_	0.40200	0.41670	0.40200	0.41670
1afp_-1auiA	0.35800	0.45100	0.45100	0.45100
1afp_-1auiB	0.31900	0.36760	0.36760	0.36760
1afp_-1auk_	0.40700	0.44120	0.42160	0.44120
1afp_-1auoA	0.38200	0.43630	0.41670	0.43630
1afp_-1autC	0.40700	0.47550	0.48040	0.48040
1afp_-1autL	0.28900	0.33820	0.34310	0.34310
1afp_-1auvA	0.46600	0.49510	0.49510	0.49510
1afp_-1auyA	0.40200	0.41670	0.43630	0.43630
1afp_-1auz_	0.33300	0.34310	0.36270	0.36270
1afp_-1avaA	0.39700	0.45100	0.40200	0.45100
1afp_-1avaC	0.34300	0.45590	0.44120	0.45590
1afp_-1avgI	0.41700	0.46570	0.46570	0.46570
1afp_-1avpA	0.38700	0.48040	0.48530	0.48530
1afp_-1avqA	0.34300	0.38240	0.43140	0.43140
1afp_-1aw0_	0.34800	0.40690	0.40690	0.40690
1afp_-1aw9_	0.37300	0.39710	0.38730	0.39710
1afp_-1awcB	0.30900	0.34310	0.31860	0.34310
1afp_-1awj_	0.39200	0.43630	0.44120	0.44120
1afp_-1ax4A	0.38700	0.40200	0.42650	0.42650
1afp_-1ax8_	0.32400	0.38730	0.37750	0.38730
1afp_-1axcA	0.46600	0.54410	0.53920	0.54410
1afp_-1axiB	0.34800	0.46570	0.47060	0.47060
1afp_-1axn_	0.31400	0.37250	0.31370	0.37250
1afrA-1afwA	0.15500	0.15430	0.16230	0.16230
1afrA-1agg_	0.31800	0.37500	0.40100	0.40100
1afrA-1agi_	0.25200	0.26600	0.26400	0.26600
1afrA-1agjA	0.17900	0.18290	0.18390	0.18390
1afrA-1agqA	0.26900	0.26650	0.27470	0.27470
1afrA-1agrE	0.35000	0.30080	0.36330	0.36330
1afrA-1ah7_	0.21400	0.22450	0.22450	0.22450
1afrA-1aho_	0.40200	0.42190	0.42580	0.42580
1afrA-1ahsA	0.21600	0.26790	0.28570	0.28570
1afrA-1aihA	0.21900	0.24120	0.26320	0.26320
1afrA-1ail_	0.60700	0.62500	0.62860	0.62860
1afrA-1air_	0.11400	0.13480	0.13550	0.13550
1afrA-1aisA	0.22500	0.22240	0.22650	0.22650
1afrA-1aisB	0.25600	0.22280	0.26940	0.26940
1afrA-1aiw_	0.29000	0.36690	0.33470	0.36690
1afrA-1ajsA	0.15300	0.15290	0.15000	0.15290
1afrA-1ak0_	0.18600	0.17990	0.17050	0.17990
1afrA-1ak4C	0.29700	0.29480	0.32240	0.32240
1afrA-1ak5_	0.13900	0.13680	0.12310	0.13680
1afrA-1ak7_	0.25100	0.23850	0.21700	0.23850
1afrA-1akhA	0.53100	0.57650	0.57650	0.57650
1afrA-1akjD	0.22100	0.28290	0.26320	0.28290
1afrA-1ako_	0.22400	0.20990	0.21740	0.21740
1afrA-1akp_	0.22100	0.23900	0.26100	0.26100
1afrA-1aky_	0.20200	0.21220	0.21440	0.21440
1afrA-1al01	0.24500	0.27100	0.27100	0.27100
1afrA-1al3_	0.19000	0.20570	0.18570	0.20570
1afrA-1allA	0.30900	0.32810	0.31720	0.32810
1afrA-1aln_	0.15200	0.16330	0.14800	0.16330
1afrA-1alu_	0.42500	0.44750	0.44750	0.44750
1afrA-1alvA	0.24700	0.29910	0.29480	0.29910
1afrA-1aly_	0.20700	0.26880	0.26710	0.26880
1afrA-1am2_	0.19900	0.19480	0.18510	0.19480
1afrA-1am7A	0.22700	0.25170	0.27000	0.27000
1afrA-1am9A	0.44400	0.45940	0.45940	0.45940
1afrA-1amf_	0.18700	0.19480	0.16450	0.19480
1afrA-1amk_	0.18400	0.18200	0.17000	0.18200
1afrA-1amm_	0.18400	0.19830	0.18680	0.19830
1afrA-1amp_	0.18000	0.18470	0.16490	0.18470
1afrA-1amuA	0.16100	0.15870	0.15290	0.15870
1afrA-1amx_	0.25300	0.25500	0.24170	0.25500
1afrA-1an8_	0.18800	0.20020	0.18200	0.20020
1afrA-1an9A	0.15200	0.14850	0.12940	0.14850
1afrA-1aoa_	0.18600	0.18520	0.19940	0.19940
1afrA-1aocA	0.23700	0.21430	0.21860	0.21860
1afrA-1aoeA	0.22800	0.22400	0.21350	0.22400
1afrA-1aohA	0.31300	0.30070	0.21850	0.30070
1afrA-1aol_	0.17800	0.17730	0.17840	0.17840
1afrA-1aop_	0.13800	0.13550	0.15580	0.15580
1afrA-1aorA	0.17900	0.18190	0.18700	0.18700
1afrA-1aoy_	0.36900	0.41670	0.38460	0.41670
1afrA-1aozA	0.15600	0.15800	0.14930	0.15800
1afrA-1ap8_	0.20500	0.20890	0.20660	0.20890
1afrA-1apj_	0.34100	0.38180	0.38180	0.38180
1afrA-1apmE	0.16000	0.17230	0.17160	0.17230
1afrA-1apq_	0.27400	0.45280	0.38210	0.45280
1afrA-1apxA	0.19400	0.19880	0.20080	0.20080
1afrA-1aq0A	0.16200	0.15520	0.15600	0.15600
1afrA-1aqb_	0.21300	0.24000	0.21710	0.24000
1afrA-1aqcA	0.31000	0.31610	0.31400	0.31610
1afrA-1aqe_	0.36600	0.38410	0.34320	0.38410
1afrA-1aqt_	0.33900	0.35190	0.35000	0.35190
1afrA-1aquA	0.18600	0.17790	0.18950	0.18950
1afrA-1aqzA	0.23600	0.25180	0.24470	0.25180
1afrA-1arb_	0.16700	0.17490	0.14070	0.17490
1afrA-1aru_	0.15800	0.15850	0.16220	0.16220
1afrA-1ash_	0.33500	0.31970	0.29250	0.31970
1afrA-1ast_	0.21200	0.21880	0.21500	0.21880
1afrA-1at0_	0.22400	0.23940	0.21650	0.23940
1afrA-1at3A	0.19800	0.20050	0.18430	0.20050
1afrA-1atb_	0.28600	0.34270	0.35080	0.35080
1afrA-1atg_	0.18400	0.19590	0.18610	0.19590
1afrA-1atiA	0.15300	0.15360	0.14640	0.15360
1afrA-1atx_	0.32600	0.45650	0.43480	0.45650
1afrA-1atzA	0.23800	0.25540	0.24860	0.25540
1afrA-1au1A	0.46400	0.46990	0.46690	0.46990
1afrA-1aua_	0.18100	0.16470	0.15540	0.16470
1afrA-1auiA	0.14600	0.14570	0.14640	0.14640
1afrA-1auiB	0.23300	0.21210	0.27420	0.27420
1afrA-1auk_	0.16400	0.15720	0.15940	0.15940
1afrA-1auoA	0.21700	0.23510	0.22480	0.23510
1afrA-1autC	0.14500	0.16950	0.17360	0.17360
1afrA-1autL	0.28600	0.24220	0.29690	0.29690
1afrA-1auvA	0.15400	0.15690	0.16580	0.16580
1afrA-1auyA	0.21000	0.20550	0.20710	0.20710
1afrA-1auz_	0.33000	0.32760	0.31680	0.32760
1afrA-1avaA	0.15900	0.15940	0.14490	0.15940
1afrA-1avaC	0.20900	0.19200	0.18370	0.19200
1afrA-1avgI	0.21000	0.23590	0.22010	0.23590
1afrA-1avpA	0.22200	0.23160	0.23410	0.23410
1afrA-1avqA	0.20600	0.21930	0.19740	0.21930
1afrA-1aw0_	0.41700	0.45140	0.46180	0.46180
1afrA-1aw9_	0.28100	0.29630	0.26040	0.29630
1afrA-1awcB	0.26500	0.30070	0.28430	0.30070
1afrA-1awj_	0.27600	0.29870	0.30520	0.30520
1afrA-1ax4A	0.14100	0.14060	0.14200	0.14200
1afrA-1ax8_	0.45800	0.44620	0.45000	0.45000
1afrA-1axcA	0.14300	0.17170	0.16870	0.17170
1afrA-1axiB	0.17100	0.17410	0.18720	0.18720
1afrA-1axn_	0.16300	0.15790	0.16180	0.16180
1afwA-1agg_	0.41700	0.41670	0.42190	0.42190
1afwA-1agi_	0.26400	0.27600	0.30200	0.30200
1afwA-1agjA	0.17300	0.18700	0.19010	0.19010
1afwA-1agqA	0.28800	0.31590	0.29400	0.31590
1afwA-1agrE	0.29100	0.29300	0.30860	0.30860
1afwA-1ah7_	0.20400	0.20100	0.18370	0.20100
1afwA-1aho_	0.40200	0.46090	0.42970	0.46090
1afwA-1ahsA	0.27800	0.29960	0.28770	0.29960
1afwA-1aihA	0.21300	0.22790	0.21620	0.22790
1afwA-1ail_	0.43900	0.45360	0.46790	0.46790
1afwA-1air_	0.13100	0.14700	0.13280	0.14700
1afwA-1aisA	0.20700	0.21960	0.22100	0.22100
1afwA-1aisB	0.20900	0.22540	0.20730	0.22540
1afwA-1aiw_	0.34700	0.37100	0.40320	0.40320
1afwA-1ajsA	0.15600	0.13460	0.13460	0.13460
1afwA-1ak0_	0.20500	0.20830	0.18750	0.20830
1afwA-1ak4C	0.29800	0.32240	0.31720	0.32240
1afwA-1ak5_	0.17100	0.15960	0.15120	0.15960
1afwA-1ak7_	0.23600	0.27590	0.24140	0.27590
1afwA-1akhA	0.45900	0.51530	0.51020	0.51530
1afwA-1akjD	0.35100	0.33110	0.37500	0.37500
1afwA-1ako_	0.22600	0.24440	0.20520	0.24440
1afwA-1akp_	0.29200	0.29820	0.29610	0.29820
1afwA-1aky_	0.18500	0.22480	0.23740	0.23740
1afwA-1al01	0.29500	0.26920	0.25520	0.26920
1afwA-1al3_	0.20100	0.20360	0.17720	0.20360
1afwA-1allA	0.30300	0.27970	0.28590	0.28590
1afwA-1aln_	0.15300	0.15310	0.15310	0.15310
1afwA-1alu_	0.26900	0.26590	0.23570	0.26590
1afwA-1alvA	0.23000	0.23700	0.23990	0.23990
1afwA-1aly_	0.29600	0.27740	0.28080	0.28080
1afwA-1am2_	0.20700	0.23480	0.22790	0.23480
1afwA-1am7A	0.27000	0.26170	0.27170	0.27170
1afwA-1am9A	0.33400	0.37810	0.35940	0.37810
1afwA-1amf_	0.20500	0.21320	0.20450	0.21320
1afwA-1amk_	0.19500	0.19500	0.22400	0.22400
1afwA-1amm_	0.19100	0.22130	0.21550	0.22130
1afwA-1amp_	0.17600	0.19070	0.17780	0.19070
1afwA-1amuA	0.14600	0.14490	0.13590	0.14490
1afwA-1amx_	0.26300	0.27330	0.29000	0.29000
1afwA-1an8_	0.17800	0.24390	0.24030	0.24390
1afwA-1an9A	0.14300	0.14490	0.14120	0.14490
1afwA-1aoa_	0.21000	0.19840	0.17810	0.19840
1afwA-1aocA	0.26100	0.25860	0.25430	0.25860
1afwA-1aoeA	0.22300	0.25130	0.23570	0.25130
1afwA-1aohA	0.28500	0.33920	0.30240	0.33920
1afwA-1aol_	0.18000	0.21590	0.18720	0.21590
1afwA-1aop_	0.12900	0.13850	0.12310	0.13850
1afwA-1aorA	0.15500	0.14490	0.13270	0.14490
1afwA-1aoy_	0.40400	0.41670	0.38460	0.41670
1afwA-1aozA	0.13000	0.13720	0.14100	0.14100
1afwA-1ap8_	0.19500	0.19480	0.18660	0.19480
1afwA-1apj_	0.29700	0.38850	0.33450	0.38850
1afwA-1apmE	0.15400	0.15030	0.12540	0.15030
1afwA-1apq_	0.42900	0.43870	0.44340	0.44340
1afwA-1apxA	0.17800	0.16970	0.19780	0.19780
1afwA-1aq0A	0.17600	0.15850	0.17320	0.17320
1afwA-1aqb_	0.23400	0.24570	0.24290	0.24570
1afwA-1aqcA	0.24200	0.27480	0.29130	0.29130
1afwA-1aqe_	0.26800	0.29090	0.32050	0.32050
1afwA-1aqt_	0.26700	0.26300	0.24440	0.26300
1afwA-1aquA	0.18100	0.19660	0.16370	0.19660
1afwA-1aqzA	0.21300	0.27820	0.26230	0.27820
1afwA-1arb_	0.18200	0.17970	0.15870	0.17970
1afwA-1aru_	0.14100	0.13910	0.14210	0.14210
1afwA-1ash_	0.25700	0.29080	0.26530	0.29080
1afwA-1ast_	0.28000	0.23500	0.26750	0.26750
1afwA-1at0_	0.18300	0.26060	0.26760	0.26760
1afwA-1at3A	0.20600	0.21080	0.17740	0.21080
1afwA-1atb_	0.34700	0.37900	0.36290	0.37900
1afwA-1atg_	0.20700	0.23050	0.21430	0.23050
1afwA-1atiA	0.12800	0.15060	0.12880	0.15060
1afwA-1atx_	0.36400	0.45650	0.46200	0.46200
1afwA-1atzA	0.25100	0.26090	0.27580	0.27580
1afwA-1au1A	0.25800	0.26510	0.22140	0.26510
1afwA-1aua_	0.17700	0.17820	0.13940	0.17820
1afwA-1auiA	0.11600	0.13890	0.14750	0.14750
1afwA-1auiB	0.21400	0.23330	0.23180	0.23330
1afwA-1auk_	0.13700	0.14290	0.14100	0.14290
1afwA-1auoA	0.23100	0.24200	0.24660	0.24660
1afwA-1autC	0.15300	0.18720	0.17050	0.18720
1afwA-1autL	0.21600	0.25780	0.30990	0.30990
1afwA-1auvA	0.16300	0.16220	0.15430	0.16220
1afwA-1auyA	0.25600	0.26230	0.23160	0.26230
1afwA-1auz_	0.31000	0.32760	0.31470	0.32760
1afwA-1avaA	0.14900	0.13270	0.12950	0.13270
1afwA-1avaC	0.21400	0.19060	0.20720	0.20720
1afwA-1avgI	0.26100	0.27460	0.23240	0.27460
1afwA-1avpA	0.26500	0.23160	0.25120	0.25120
1afwA-1avqA	0.19700	0.24560	0.24780	0.24780
1afwA-1aw0_	0.42400	0.43400	0.43060	0.43400
1afwA-1aw9_	0.21300	0.21300	0.19910	0.21300
1afwA-1awcB	0.23000	0.22220	0.22390	0.22390
1afwA-1awj_	0.31200	0.39610	0.41560	0.41560
1afwA-1ax4A	0.15200	0.14170	0.13330	0.14170
1afwA-1ax8_	0.26700	0.27690	0.27690	0.27690
1afwA-1axcA	0.18100	0.19480	0.16370	0.19480
1afwA-1axiB	0.18100	0.19900	0.19760	0.19900
1afwA-1axn_	0.15600	0.15940	0.16250	0.16250
1agg_-1agi_	0.39600	0.47920	0.47920	0.47920
1agg_-1agjA	0.41700	0.45310	0.44790	0.45310
1agg_-1agqA	0.33300	0.40620	0.39580	0.40620
1agg_-1agrE	0.38500	0.42710	0.38540	0.42710
1agg_-1ah7_	0.32800	0.35420	0.40100	0.40100
1agg_-1aho_	0.40100	0.42710	0.42190	0.42710
1agg_-1ahsA	0.44800	0.45310	0.46880	0.46880
1agg_-1aihA	0.30700	0.38020	0.37500	0.38020
1agg_-1ail_	0.26000	0.31770	0.33330	0.33330
1agg_-1air_	0.41700	0.45830	0.44790	0.45830
1agg_-1aisA	0.30200	0.38540	0.34900	0.38540
1agg_-1aisB	0.35400	0.36980	0.36980	0.36980
1agg_-1aiw_	0.37500	0.41670	0.42190	0.42190
1agg_-1ajsA	0.39100	0.42190	0.39060	0.42190
1agg_-1ak0_	0.31800	0.39580	0.39060	0.39580
1agg_-1ak4C	0.35400	0.43230	0.36460	0.43230
1agg_-1ak5_	0.34400	0.44270	0.42710	0.44270
1agg_-1ak7_	0.40600	0.42710	0.40100	0.42710
1agg_-1akhA	0.28100	0.30210	0.29690	0.30210
1agg_-1akjD	0.35900	0.40100	0.39580	0.40100
1agg_-1ako_	0.39600	0.42710	0.43230	0.43230
1agg_-1akp_	0.34400	0.44790	0.44790	0.44790
1agg_-1aky_	0.36500	0.38020	0.39580	0.39580
1agg_-1al01	0.31800	0.41150	0.39060	0.41150
1agg_-1al3_	0.43200	0.52600	0.51040	0.52600
1agg_-1allA	0.28600	0.37500	0.34380	0.37500
1agg_-1aln_	0.49000	0.44790	0.43750	0.44790
1agg_-1alu_	0.28600	0.35420	0.34900	0.35420
1agg_-1alvA	0.40600	0.42190	0.38540	0.42190
1agg_-1aly_	0.32300	0.41150	0.43750	0.43750
1agg_-1am2_	0.32800	0.39060	0.39060	0.39060
1agg_-1am7A	0.32300	0.39060	0.39060	0.39060
1agg_-1am9A	0.28600	0.31250	0.29690	0.31250
1agg_-1amf_	0.32800	0.44270	0.44790	0.44790
1agg_-1amk_	0.40600	0.41670	0.43230	0.43230
1agg_-1amm_	0.49500	0.50520	0.50000	0.50520
1agg_-1amp_	0.42200	0.44790	0.42190	0.44790
1agg_-1amuA	0.37500	0.44790	0.44790	0.44790
1agg_-1amx_	0.31200	0.43230	0.39060	0.43230
1agg_-1an8_	0.39600	0.40100	0.41150	0.41150
1agg_-1an9A	0.38500	0.40100	0.38020	0.40100
1agg_-1aoa_	0.33900	0.41670	0.36980	0.41670
1agg_-1aocA	0.33900	0.42190	0.46350	0.46350
1agg_-1aoeA	0.34900	0.37500	0.39580	0.39580
1agg_-1aohA	0.34900	0.41670	0.42710	0.42710
1agg_-1aol_	0.32800	0.40620	0.42190	0.42190
1agg_-1aop_	0.47400	0.45830	0.48440	0.48440
1agg_-1aorA	0.38500	0.47920	0.43750	0.47920
1agg_-1aoy_	0.42200	0.44790	0.44790	0.44790
1agg_-1aozA	0.40600	0.51040	0.42710	0.51040
1agg_-1ap8_	0.36500	0.40620	0.42190	0.42190
1agg_-1apj_	0.34400	0.38020	0.38020	0.38020
1agg_-1apmE	0.34900	0.48440	0.43750	0.48440
1agg_-1apq_	0.33900	0.34380	0.36460	0.36460
1agg_-1apxA	0.37500	0.43230	0.38020	0.43230
1agg_-1aq0A	0.42700	0.44270	0.45830	0.45830
1agg_-1aqb_	0.32300	0.38020	0.38020	0.38020
1agg_-1aqcA	0.38500	0.43750	0.43230	0.43750
1agg_-1aqe_	0.32800	0.37500	0.37500	0.37500
1agg_-1aqt_	0.33900	0.46350	0.44790	0.46350
1agg_-1aquA	0.31800	0.38020	0.39060	0.39060
1agg_-1aqzA	0.38500	0.41150	0.41150	0.41150
1agg_-1arb_	0.37500	0.46350	0.44790	0.46350
1agg_-1aru_	0.38000	0.47920	0.39060	0.47920
1agg_-1ash_	0.33300	0.32810	0.32810	0.32810
1agg_-1ast_	0.33300	0.40100	0.41150	0.41150
1agg_-1at0_	0.35900	0.40620	0.40100	0.40620
1agg_-1at3A	0.41100	0.53120	0.52600	0.53120
1agg_-1atb_	0.27600	0.37500	0.38540	0.38540
1agg_-1atg_	0.38000	0.43230	0.44270	0.44270
1agg_-1atiA	0.32800	0.41670	0.43230	0.43230
1agg_-1atx_	0.37000	0.40220	0.40220	0.40220
1agg_-1atzA	0.33300	0.42710	0.40620	0.42710
1agg_-1au1A	0.32300	0.30730	0.32810	0.32810
1agg_-1aua_	0.33300	0.40100	0.36460	0.40100
1agg_-1auiA	0.41100	0.46880	0.46350	0.46880
1agg_-1auiB	0.34900	0.39580	0.35940	0.39580
1agg_-1auk_	0.37500	0.42710	0.37500	0.42710
1agg_-1auoA	0.38500	0.42190	0.45310	0.45310
1agg_-1autC	0.44300	0.48960	0.46350	0.48960
1agg_-1autL	0.40600	0.43230	0.41150	0.43230
1agg_-1auvA	0.44300	0.45310	0.43750	0.45310
1agg_-1auyA	0.42700	0.45310	0.46880	0.46880
1agg_-1auz_	0.37000	0.36980	0.40620	0.40620
1agg_-1avaA	0.42200	0.43750	0.44270	0.44270
1agg_-1avaC	0.42200	0.43750	0.47920	0.47920
1agg_-1avgI	0.37000	0.38540	0.39580	0.39580
1agg_-1avpA	0.34900	0.43230	0.37500	0.43230
1agg_-1avqA	0.37000	0.40620	0.39060	0.40620
1agg_-1aw0_	0.37500	0.38020	0.37500	0.38020
1agg_-1aw9_	0.39100	0.36460	0.40100	0.40100
1agg_-1awcB	0.38000	0.41150	0.43750	0.43750
1agg_-1awj_	0.31200	0.34900	0.37500	0.37500
1agg_-1ax4A	0.44300	0.46350	0.38020	0.46350
1agg_-1ax8_	0.30700	0.34380	0.35940	0.35940
1agg_-1axcA	0.40600	0.36460	0.44270	0.44270
1agg_-1axiB	0.33900	0.40100	0.45310	0.45310
1agg_-1axn_	0.37500	0.39580	0.39580	0.39580
1agi_-1agjA	0.22000	0.26800	0.26600	0.26800
1agi_-1agqA	0.26100	0.26370	0.27200	0.27200
1agi_-1agrE	0.19400	0.25200	0.25400	0.25400
1agi_-1ah7_	0.24200	0.26000	0.26600	0.26600
1agi_-1aho_	0.30100	0.36720	0.36330	0.36720
1agi_-1ahsA	0.24600	0.25400	0.25800	0.25800
1agi_-1aihA	0.22000	0.25000	0.22400	0.25000
1agi_-1ail_	0.33200	0.36070	0.36430	0.36430
1agi_-1air_	0.25400	0.24000	0.26000	0.26000
1agi_-1aisA	0.17800	0.25800	0.21800	0.25800
1agi_-1aisB	0.23200	0.23800	0.25400	0.25400
1agi_-1aiw_	0.33900	0.43550	0.43550	0.43550
1agi_-1ajsA	0.27400	0.26800	0.28000	0.28000
1agi_-1ak0_	0.28000	0.29000	0.30000	0.30000
1agi_-1ak4C	0.21000	0.24400	0.25200	0.25200
1agi_-1ak5_	0.24800	0.26800	0.27600	0.27600
1agi_-1ak7_	0.23400	0.26800	0.27000	0.27000
1agi_-1akhA	0.53100	0.57140	0.57140	0.57140
1agi_-1akjD	0.20600	0.22370	0.23030	0.23030
1agi_-1ako_	0.24400	0.26200	0.28200	0.28200
1agi_-1akp_	0.25400	0.27190	0.27190	0.27190
1agi_-1aky_	0.23400	0.24600	0.24800	0.24800
1agi_-1al01	0.22400	0.23600	0.22200	0.23600
1agi_-1al3_	0.21600	0.24600	0.24800	0.24800
1agi_-1allA	0.22600	0.24400	0.21400	0.24400
1agi_-1aln_	0.26400	0.28400	0.28600	0.28600
1agi_-1alu_	0.20800	0.24200	0.21000	0.24200
1agi_-1alvA	0.22000	0.24800	0.24400	0.24800
1agi_-1aly_	0.22800	0.24000	0.22800	0.24000
1agi_-1am2_	0.23800	0.26200	0.26800	0.26800
1agi_-1am7A	0.20800	0.22600	0.24400	0.24400
1agi_-1am9A	0.22800	0.29060	0.26560	0.29060
1agi_-1amf_	0.22400	0.25400	0.24200	0.25400
1agi_-1amk_	0.27800	0.26600	0.27800	0.27800
1agi_-1amm_	0.19600	0.24400	0.25200	0.25200
1agi_-1amp_	0.26400	0.31200	0.30800	0.31200
1agi_-1amuA	0.26200	0.27000	0.26800	0.27000
1agi_-1amx_	0.23600	0.24000	0.24600	0.24600
1agi_-1an8_	0.25600	0.24200	0.24200	0.24200
1agi_-1an9A	0.24400	0.25200	0.25600	0.25600
1agi_-1aoa_	0.20800	0.26200	0.25800	0.26200
1agi_-1aocA	0.22800	0.23000	0.24800	0.24800
1agi_-1aoeA	0.20200	0.23800	0.24400	0.24400
1agi_-1aohA	0.21400	0.21800	0.21600	0.21800
1agi_-1aol_	0.21800	0.27000	0.27200	0.27200
1agi_-1aop_	0.26000	0.31000	0.27000	0.31000
1agi_-1aorA	0.28800	0.29000	0.25400	0.29000
1agi_-1aoy_	0.37200	0.39740	0.38780	0.39740
1agi_-1aozA	0.27600	0.28800	0.27000	0.28800
1agi_-1ap8_	0.26800	0.25600	0.26400	0.26400
1agi_-1apj_	0.25000	0.30070	0.30740	0.30740
1agi_-1apmE	0.22400	0.27000	0.28200	0.28200
1agi_-1apq_	0.31100	0.41040	0.41040	0.41040
1agi_-1apxA	0.24200	0.26200	0.26400	0.26400
1agi_-1aq0A	0.29600	0.29800	0.29600	0.29800
1agi_-1aqb_	0.27000	0.25800	0.26200	0.26200
1agi_-1aqcA	0.19200	0.23350	0.23760	0.23760
1agi_-1aqe_	0.21400	0.21360	0.22270	0.22270
1agi_-1aqt_	0.15600	0.25400	0.25000	0.25400
1agi_-1aquA	0.23600	0.23600	0.23200	0.23600
1agi_-1aqzA	0.19400	0.25600	0.26800	0.26800
1agi_-1arb_	0.24200	0.28800	0.25600	0.28800
1agi_-1aru_	0.25000	0.29200	0.28200	0.29200
1agi_-1ash_	0.26400	0.24200	0.24000	0.24200
1agi_-1ast_	0.20800	0.23800	0.23800	0.23800
1agi_-1at0_	0.24200	0.23400	0.23000	0.23400
1agi_-1at3A	0.23800	0.24800	0.24000	0.24800
1agi_-1atb_	0.33500	0.39110	0.37500	0.39110
1agi_-1atg_	0.23400	0.25800	0.23400	0.25800
1agi_-1atiA	0.26400	0.27800	0.27800	0.27800
1agi_-1atx_	0.37500	0.37500	0.38590	0.38590
1agi_-1atzA	0.24400	0.26200	0.26000	0.26200
1agi_-1au1A	0.18800	0.22400	0.21600	0.22400
1agi_-1aua_	0.21800	0.26600	0.22600	0.26600
1agi_-1auiA	0.24800	0.26400	0.30000	0.30000
1agi_-1auiB	0.22400	0.25000	0.24000	0.25000
1agi_-1auk_	0.28800	0.29400	0.26400	0.29400
1agi_-1auoA	0.24600	0.27400	0.28000	0.28000
1agi_-1autC	0.21200	0.28000	0.25400	0.28000
1agi_-1autL	0.21900	0.22400	0.24480	0.24480
1agi_-1auvA	0.27000	0.28800	0.25800	0.28800
1agi_-1auyA	0.25200	0.24800	0.25800	0.25800
1agi_-1auz_	0.25400	0.24780	0.27160	0.27160
1agi_-1avaA	0.25600	0.30000	0.26600	0.30000
1agi_-1avaC	0.25600	0.23200	0.26400	0.26400
1agi_-1avgI	0.24600	0.27400	0.27400	0.27400
1agi_-1avpA	0.23800	0.26200	0.24800	0.26200
1agi_-1avqA	0.26000	0.27600	0.28800	0.28800
1agi_-1aw0_	0.29900	0.35420	0.34380	0.35420
1agi_-1aw9_	0.22400	0.24400	0.24200	0.24400
1agi_-1awcB	0.23000	0.21200	0.21200	0.21200
1agi_-1awj_	0.34400	0.35060	0.33120	0.35060
1agi_-1ax4A	0.26000	0.27400	0.26600	0.27400
1agi_-1ax8_	0.17200	0.21600	0.22200	0.22200
1agi_-1axcA	0.22400	0.26400	0.26600	0.26600
1agi_-1axiB	0.21400	0.23800	0.22000	0.23800
1agi_-1axn_	0.20200	0.24800	0.24800	0.24800
1agjA-1agqA	0.20900	0.28570	0.28850	0.28850
1agjA-1agrE	0.21700	0.24800	0.26370	0.26370
1agjA-1ah7_	0.13500	0.15190	0.14260	0.15190
1agjA-1aho_	0.39500	0.48440	0.48830	0.48830
1agjA-1ahsA	0.26800	0.28570	0.25200	0.28570
1agjA-1aihA	0.19000	0.20740	0.23530	0.23530
1agjA-1ail_	0.37500	0.42500	0.42860	0.42860
1agjA-1air_	0.14600	0.16630	0.16940	0.16940
1agjA-1aisA	0.17000	0.20030	0.20990	0.20990
1agjA-1aisB	0.18800	0.19430	0.18520	0.19430
1agjA-1aiw_	0.37500	0.43550	0.43150	0.43550
1agjA-1ajsA	0.17000	0.18180	0.15080	0.18180
1agjA-1ak0_	0.16500	0.14460	0.15080	0.15080
1agjA-1ak4C	0.20500	0.21720	0.20690	0.21720
1agjA-1ak5_	0.18400	0.16320	0.16740	0.16740
1agjA-1ak7_	0.22100	0.23420	0.22410	0.23420
1agjA-1akhA	0.39300	0.50000	0.46940	0.50000
1agjA-1akjD	0.28300	0.28070	0.29390	0.29390
1agjA-1ako_	0.18500	0.17250	0.17360	0.17360
1agjA-1akp_	0.25000	0.30700	0.31140	0.31140
1agjA-1aky_	0.21400	0.20530	0.20870	0.20870
1agjA-1al01	0.22900	0.23950	0.24480	0.24480
1agjA-1al3_	0.15700	0.14660	0.14770	0.14770
1agjA-1allA	0.25000	0.25620	0.24220	0.25620
1agjA-1aln_	0.15500	0.19520	0.18600	0.19520
1agjA-1alu_	0.21500	0.20220	0.20860	0.20860
1agjA-1alvA	0.19700	0.20090	0.18790	0.20090
1agjA-1aly_	0.24300	0.26370	0.26540	0.26540
1agjA-1am2_	0.21400	0.22790	0.23760	0.23760
1agjA-1am7A	0.22500	0.23000	0.24170	0.24170
1agjA-1am9A	0.30900	0.30000	0.30000	0.30000
1agjA-1amf_	0.16000	0.16230	0.16770	0.16770
1agjA-1amk_	0.17400	0.18800	0.15700	0.18800
1agjA-1amm_	0.21000	0.21700	0.21700	0.21700
1agjA-1amp_	0.16100	0.16430	0.18390	0.18390
1agjA-1amuA	0.20000	0.18390	0.18490	0.18490
1agjA-1amx_	0.21800	0.25830	0.25170	0.25830
1agjA-1an8_	0.18800	0.18930	0.16750	0.18930
1agjA-1an9A	0.16400	0.18290	0.17560	0.18290
1agjA-1aoa_	0.15300	0.15810	0.14880	0.15810
1agjA-1aocA	0.22900	0.22430	0.21290	0.22430
1agjA-1aoeA	0.18100	0.18230	0.18490	0.18490
1agjA-1aohA	0.26900	0.26570	0.26750	0.26750
1agjA-1aol_	0.17300	0.17070	0.15860	0.17070
1agjA-1aop_	0.20600	0.18600	0.16530	0.18600
1agjA-1aorA	0.21600	0.19420	0.18180	0.19420
1agjA-1aoy_	0.31700	0.33650	0.34940	0.34940
1agjA-1aozA	0.18800	0.21590	0.18180	0.21590
1agjA-1ap8_	0.15700	0.18310	0.16430	0.18310
1agjA-1apj_	0.29400	0.38850	0.40540	0.40540
1agjA-1apmE	0.19800	0.19320	0.18700	0.19320
1agjA-1apq_	0.34000	0.43400	0.42920	0.43400
1agjA-1apxA	0.15000	0.16430	0.16320	0.16430
1agjA-1aq0A	0.14900	0.18600	0.17980	0.18600
1agjA-1aqb_	0.24000	0.26140	0.23710	0.26140
1agjA-1aqcA	0.23100	0.25620	0.26030	0.26030
1agjA-1aqe_	0.25200	0.30910	0.30000	0.30910
1agjA-1aqt_	0.24600	0.23330	0.24630	0.24630
1agjA-1aquA	0.16900	0.17980	0.16010	0.17980
1agjA-1aqzA	0.18300	0.28700	0.23240	0.28700
1agjA-1arb_	0.53100	0.54130	0.54130	0.54130
1agjA-1aru_	0.19300	0.17560	0.16430	0.17560
1agjA-1ash_	0.22800	0.23810	0.23640	0.23810
1agjA-1ast_	0.18800	0.17370	0.17750	0.17750
1agjA-1at0_	0.29800	0.30460	0.31160	0.31160
1agjA-1at3A	0.15700	0.20850	0.18890	0.20850
1agjA-1atb_	0.29800	0.37500	0.41940	0.41940
1agjA-1atg_	0.15900	0.16130	0.15800	0.16130
1agjA-1atiA	0.18700	0.17980	0.17050	0.17980
1agjA-1atx_	0.43500	0.45650	0.47830	0.47830
1agjA-1atzA	0.24700	0.19290	0.24460	0.24460
1agjA-1au1A	0.19600	0.21080	0.20180	0.21080
1agjA-1aua_	0.16500	0.17150	0.14670	0.17150
1agjA-1auiA	0.17900	0.18490	0.16940	0.18490
1agjA-1auiB	0.20300	0.19850	0.19850	0.19850
1agjA-1auk_	0.17100	0.18180	0.16320	0.18180
1agjA-1auoA	0.17900	0.17550	0.18690	0.18690
1agjA-1autC	0.57400	0.59310	0.59310	0.59310
1agjA-1autL	0.24500	0.28120	0.26820	0.28120
1agjA-1auvA	0.15900	0.16320	0.16840	0.16840
1agjA-1auyA	0.19000	0.20710	0.20550	0.20710
1agjA-1auz_	0.23900	0.30600	0.27370	0.30600
1agjA-1avaA	0.18300	0.17250	0.16840	0.17250
1agjA-1avaC	0.18500	0.20300	0.21820	0.21820
1agjA-1avgI	0.27100	0.28170	0.27290	0.28170
1agjA-1avpA	0.18400	0.18140	0.19120	0.19120
1agjA-1avqA	0.17800	0.18090	0.15570	0.18090
1agjA-1aw0_	0.41000	0.46180	0.45830	0.46180
1agjA-1aw9_	0.17700	0.16440	0.17590	0.17590
1agjA-1awcB	0.20800	0.21570	0.22060	0.22060
1agjA-1awj_	0.35700	0.38960	0.36690	0.38960
1agjA-1ax4A	0.20000	0.17460	0.16740	0.17460
1agjA-1ax8_	0.23700	0.25000	0.23650	0.25000
1agjA-1axcA	0.18900	0.17150	0.14770	0.17150
1agjA-1axiB	0.16100	0.17410	0.17800	0.17800
1agjA-1axn_	0.19600	0.19630	0.17770	0.19630
1agqA-1agrE	0.26100	0.27750	0.27750	0.27750
1agqA-1ah7_	0.27500	0.33790	0.32420	0.33790
1agqA-1aho_	0.32000	0.33200	0.33200	0.33200
1agqA-1ahsA	0.27500	0.28850	0.28850	0.28850
1agqA-1aihA	0.21700	0.24450	0.26920	0.26920
1agqA-1ail_	0.24300	0.28570	0.28570	0.28570
1agqA-1air_	0.28300	0.27470	0.25270	0.27470
1agqA-1aisA	0.28800	0.31320	0.27200	0.31320
1agqA-1aisB	0.19800	0.28850	0.28850	0.28850
1agqA-1aiw_	0.25800	0.33870	0.33870	0.33870
1agqA-1ajsA	0.23600	0.29400	0.27750	0.29400
1agqA-1ak0_	0.21200	0.28570	0.29120	0.29120
1agqA-1ak4C	0.23100	0.27750	0.26100	0.27750
1agqA-1ak5_	0.22800	0.27200	0.28300	0.28300
1agqA-1ak7_	0.28800	0.28850	0.28300	0.28850
1agqA-1akhA	0.29600	0.34690	0.36730	0.36730
1agqA-1akjD	0.20600	0.31040	0.30770	0.31040
1agqA-1ako_	0.24500	0.30770	0.31590	0.31590
1agqA-1akp_	0.23100	0.27200	0.28020	0.28020
1agqA-1aky_	0.22500	0.24730	0.26370	0.26370
1agqA-1al01	0.22800	0.29950	0.30220	0.30220
1agqA-1al3_	0.24700	0.29120	0.29670	0.29670
1agqA-1allA	0.23400	0.31040	0.31040	0.31040
1agqA-1aln_	0.29900	0.29400	0.25820	0.29400
1agqA-1alu_	0.25800	0.25550	0.25820	0.25820
1agqA-1alvA	0.23900	0.26650	0.24180	0.26650
1agqA-1aly_	0.28300	0.29950	0.30220	0.30220
1agqA-1am2_	0.23400	0.25270	0.27750	0.27750
1agqA-1am7A	0.19800	0.25000	0.23350	0.25000
1agqA-1am9A	0.23400	0.27190	0.27190	0.27190
1agqA-1amf_	0.21200	0.29950	0.31040	0.31040
1agqA-1amk_	0.26600	0.31320	0.28570	0.31320
1agqA-1amm_	0.25300	0.23630	0.26920	0.26920
1agqA-1amp_	0.24200	0.33790	0.29670	0.33790
1agqA-1amuA	0.25800	0.28300	0.32140	0.32140
1agqA-1amx_	0.29700	0.32140	0.31590	0.32140
1agqA-1an8_	0.22500	0.28020	0.26100	0.28020
1agqA-1an9A	0.33200	0.39290	0.32970	0.39290
1agqA-1aoa_	0.26400	0.29670	0.27200	0.29670
1agqA-1aocA	0.44200	0.50000	0.50000	0.50000
1agqA-1aoeA	0.23900	0.27200	0.28020	0.28020
1agqA-1aohA	0.29700	0.31590	0.30220	0.31590
1agqA-1aol_	0.27500	0.32690	0.33520	0.33520
1agqA-1aop_	0.27200	0.29670	0.25820	0.29670
1agqA-1aorA	0.26400	0.33240	0.34620	0.34620
1agqA-1aoy_	0.25000	0.25960	0.26920	0.26920
1agqA-1aozA	0.31300	0.31590	0.30490	0.31590
1agqA-1ap8_	0.25500	0.28570	0.29670	0.29670
1agqA-1apj_	0.26700	0.30070	0.27360	0.30070
1agqA-1apmE	0.26900	0.33790	0.26370	0.33790
1agqA-1apq_	0.45800	0.47640	0.47640	0.47640
1agqA-1apxA	0.25500	0.24730	0.25820	0.25820
1agqA-1aq0A	0.24200	0.30490	0.30770	0.30770
1agqA-1aqb_	0.28000	0.29950	0.29670	0.29950
1agqA-1aqcA	0.20900	0.27470	0.27750	0.27750
1agqA-1aqe_	0.22800	0.23350	0.22530	0.23350
1agqA-1aqt_	0.25300	0.27750	0.27470	0.27750
1agqA-1aquA	0.23100	0.23900	0.26920	0.26920
1agqA-1aqzA	0.24500	0.25820	0.25820	0.25820
1agqA-1arb_	0.24700	0.28020	0.27470	0.28020
1agqA-1aru_	0.24700	0.28300	0.29400	0.29400
1agqA-1ash_	0.21700	0.23080	0.25820	0.25820
1agqA-1ast_	0.22500	0.24730	0.24180	0.24730
1agqA-1at0_	0.20100	0.22800	0.24730	0.24730
1agqA-1at3A	0.28800	0.29120	0.29670	0.29670
1agqA-1atb_	0.25800	0.32660	0.31850	0.32660
1agqA-1atg_	0.22000	0.29400	0.28570	0.29400
1agqA-1atiA	0.28000	0.33240	0.33240	0.33240
1agqA-1atx_	0.37000	0.41300	0.41300	0.41300
1agqA-1atzA	0.26400	0.27470	0.25000	0.27470
1agqA-1au1A	0.23100	0.27470	0.27750	0.27750
1agqA-1aua_	0.29700	0.29120	0.29120	0.29120
1agqA-1auiA	0.19800	0.28570	0.28850	0.28850
1agqA-1auiB	0.23100	0.22800	0.23900	0.23900
1agqA-1auk_	0.27500	0.31320	0.32140	0.32140
1agqA-1auoA	0.30200	0.31870	0.30490	0.31870
1agqA-1autC	0.26100	0.29120	0.28850	0.29120
1agqA-1autL	0.20300	0.28570	0.28570	0.28570
1agqA-1auvA	0.25800	0.29670	0.26650	0.29670
1agqA-1auyA	0.28800	0.29950	0.28850	0.29950
1agqA-1auz_	0.27700	0.26650	0.28300	0.28300
1agqA-1avaA	0.22800	0.29120	0.29670	0.29670
1agqA-1avaC	0.28600	0.27750	0.29670	0.29670
1agqA-1avgI	0.29400	0.31040	0.30770	0.31040
1agqA-1avpA	0.26600	0.27750	0.27750	0.27750
1agqA-1avqA	0.22000	0.25820	0.29120	0.29120
1agqA-1aw0_	0.24700	0.29170	0.28470	0.29170
1agqA-1aw9_	0.21400	0.28300	0.25550	0.28300
1agqA-1awcB	0.19200	0.22530	0.21430	0.22530
1agqA-1awj_	0.22700	0.31820	0.31490	0.31820
1agqA-1ax4A	0.28300	0.32690	0.31320	0.32690
1agqA-1ax8_	0.20100	0.25820	0.25270	0.25820
1agqA-1axcA	0.24500	0.28020	0.28020	0.28020
1agqA-1axiB	0.29400	0.30220	0.31040	0.31040
1agqA-1axn_	0.20600	0.26100	0.27200	0.27200
1agrE-1ah7_	0.32800	0.33790	0.29100	0.33790
1agrE-1aho_	0.32000	0.35160	0.36330	0.36330
1agrE-1ahsA	0.21600	0.22820	0.21630	0.22820
1agrE-1aihA	0.24800	0.30470	0.30660	0.30660
1agrE-1ail_	0.45400	0.49290	0.49290	0.49290
1agrE-1air_	0.24800	0.28910	0.24220	0.28910
1agrE-1aisA	0.23400	0.24220	0.24610	0.24610
1agrE-1aisB	0.27700	0.28520	0.25590	0.28520
1agrE-1aiw_	0.31900	0.35890	0.35890	0.35890
1agrE-1ajsA	0.32200	0.31640	0.37110	0.37110
1agrE-1ak0_	0.29700	0.30080	0.28910	0.30080
1agrE-1ak4C	0.31100	0.30270	0.30860	0.30860
1agrE-1ak5_	0.28500	0.30860	0.29690	0.30860
1agrE-1ak7_	0.24400	0.24410	0.24020	0.24410
1agrE-1akhA	0.49000	0.53060	0.54590	0.54590
1agrE-1akjD	0.20800	0.23900	0.22810	0.23900
1agrE-1ako_	0.34400	0.34960	0.36130	0.36130
1agrE-1akp_	0.22800	0.22810	0.24340	0.24340
1agrE-1aky_	0.28900	0.28120	0.27730	0.28120
1agrE-1al01	0.24800	0.26950	0.24800	0.26950
1agrE-1al3_	0.25600	0.24800	0.24800	0.24800
1agrE-1allA	0.27100	0.26950	0.27730	0.27730
1agrE-1aln_	0.24800	0.26560	0.31840	0.31840
1agrE-1alu_	0.32000	0.36330	0.36330	0.36330
1agrE-1alvA	0.26200	0.26760	0.26370	0.26760
1agrE-1aly_	0.22500	0.23240	0.20700	0.23240
1agrE-1am2_	0.18800	0.22270	0.20510	0.22270
1agrE-1am7A	0.26400	0.28520	0.25780	0.28520
1agrE-1am9A	0.35900	0.40940	0.41250	0.41250
1agrE-1amf_	0.26200	0.26950	0.26950	0.26950
1agrE-1amk_	0.28100	0.29300	0.26560	0.29300
1agrE-1amm_	0.20100	0.20310	0.19920	0.20310
1agrE-1amp_	0.29700	0.32230	0.31050	0.32230
1agrE-1amuA	0.27100	0.27930	0.27730	0.27930
1agrE-1amx_	0.23600	0.26370	0.25200	0.26370
1agrE-1an8_	0.23000	0.27540	0.26370	0.27540
1agrE-1an9A	0.27900	0.29490	0.28320	0.29490
1agrE-1aoa_	0.31100	0.30860	0.33790	0.33790
1agrE-1aocA	0.23000	0.22270	0.24410	0.24410
1agrE-1aoeA	0.28100	0.27930	0.27150	0.27930
1agrE-1aohA	0.18400	0.22850	0.23830	0.23830
1agrE-1aol_	0.31800	0.30270	0.29100	0.30270
1agrE-1aop_	0.24000	0.29100	0.27340	0.29100
1agrE-1aorA	0.30900	0.32030	0.30270	0.32030
1agrE-1aoy_	0.37500	0.40380	0.41030	0.41030
1agrE-1aozA	0.25600	0.25590	0.25780	0.25780
1agrE-1ap8_	0.27700	0.28710	0.28120	0.28710
1agrE-1apj_	0.25300	0.31760	0.34460	0.34460
1agrE-1apmE	0.30900	0.34770	0.35550	0.35550
1agrE-1apq_	0.35800	0.45280	0.46700	0.46700
1agrE-1apxA	0.30300	0.30470	0.31250	0.31250
1agrE-1aq0A	0.29500	0.32620	0.32620	0.32620
1agrE-1aqb_	0.24000	0.24610	0.23240	0.24610
1agrE-1aqcA	0.24600	0.24590	0.24590	0.24590
1agrE-1aqe_	0.22300	0.28180	0.28180	0.28180
1agrE-1aqt_	0.21900	0.25980	0.25980	0.25980
1agrE-1aquA	0.30700	0.30860	0.30860	0.30860
1agrE-1aqzA	0.21300	0.21880	0.21880	0.21880
1agrE-1arb_	0.28100	0.26760	0.26760	0.26760
1agrE-1aru_	0.28300	0.32620	0.30660	0.32620
1agrE-1ash_	0.32000	0.32620	0.28710	0.32620
1agrE-1ast_	0.29100	0.30660	0.28520	0.30660
1agrE-1at0_	0.18400	0.19140	0.19340	0.19340
1agrE-1at3A	0.23200	0.25980	0.24610	0.25980
1agrE-1atb_	0.27000	0.32660	0.33060	0.33060
1agrE-1atg_	0.24800	0.26560	0.24410	0.26560
1agrE-1atiA	0.27500	0.28710	0.30470	0.30470
1agrE-1atx_	0.34800	0.36410	0.36410	0.36410
1agrE-1atzA	0.27300	0.28520	0.26170	0.28520
1agrE-1au1A	0.32800	0.33200	0.33590	0.33590
1agrE-1aua_	0.29900	0.29490	0.33200	0.33200
1agrE-1auiA	0.33000	0.29880	0.30860	0.30860
1agrE-1auiB	0.27000	0.27150	0.26370	0.27150
1agrE-1auk_	0.26800	0.33400	0.34180	0.34180
1agrE-1auoA	0.26000	0.27730	0.29100	0.29100
1agrE-1autC	0.27100	0.26370	0.25590	0.26370
1agrE-1autL	0.22900	0.22400	0.22920	0.22920
1agrE-1auvA	0.27500	0.27930	0.29880	0.29880
1agrE-1auyA	0.26800	0.26560	0.22070	0.26560
1agrE-1auz_	0.28400	0.31030	0.25650	0.31030
1agrE-1avaA	0.31100	0.30860	0.30080	0.30860
1agrE-1avaC	0.21700	0.22460	0.17190	0.22460
1agrE-1avgI	0.19500	0.20310	0.19730	0.20310
1agrE-1avpA	0.27300	0.28320	0.30270	0.30270
1agrE-1avqA	0.26200	0.26760	0.26560	0.26760
1agrE-1aw0_	0.37800	0.38890	0.39240	0.39240
1agrE-1aw9_	0.31100	0.32030	0.33590	0.33590
1agrE-1awcB	0.26200	0.22460	0.25000	0.25000
1agrE-1awj_	0.26000	0.28250	0.27920	0.28250
1agrE-1ax4A	0.29500	0.33790	0.31050	0.33790
1agrE-1ax8_	0.31600	0.33200	0.33200	0.33200
1agrE-1axcA	0.23200	0.25590	0.28710	0.28710
1agrE-1axiB	0.20900	0.24020	0.22070	0.24020
1agrE-1axn_	0.34200	0.32810	0.35740	0.35740
1ah7_-1aho_	0.31200	0.39450	0.39450	0.39450
1ah7_-1ahsA	0.22400	0.25000	0.26790	0.26790
1ah7_-1aihA	0.19000	0.22940	0.20150	0.22940
1ah7_-1ail_	0.45700	0.48210	0.47860	0.48210
1ah7_-1air_	0.14400	0.16220	0.16430	0.16430
1ah7_-1aisA	0.23800	0.22930	0.23200	0.23200
1ah7_-1aisB	0.18900	0.21500	0.20470	0.21500
1ah7_-1aiw_	0.36300	0.37900	0.38710	0.38710
1ah7_-1ajsA	0.19400	0.19390	0.20000	0.20000
1ah7_-1ak0_	0.53600	0.53060	0.52960	0.53060
1ah7_-1ak4C	0.29300	0.30340	0.30340	0.30340
1ah7_-1ak5_	0.21400	0.21330	0.21220	0.21330
1ah7_-1ak7_	0.23000	0.19400	0.23280	0.23280
1ah7_-1akhA	0.50000	0.57140	0.57650	0.57650
1ah7_-1akjD	0.25900	0.26540	0.25000	0.26540
1ah7_-1ako_	0.18200	0.18270	0.16840	0.18270
1ah7_-1akp_	0.20800	0.26970	0.23460	0.26970
1ah7_-1aky_	0.19400	0.19840	0.20070	0.20070
1ah7_-1al01	0.26400	0.26570	0.26920	0.26920
1ah7_-1al3_	0.17500	0.20150	0.18140	0.20150
1ah7_-1allA	0.26600	0.26410	0.27340	0.27340
1ah7_-1aln_	0.15000	0.16730	0.15510	0.16730
1ah7_-1alu_	0.29800	0.30730	0.31050	0.31050
1ah7_-1alvA	0.28000	0.27600	0.27310	0.27600
1ah7_-1aly_	0.25300	0.23800	0.22260	0.23800
1ah7_-1am2_	0.15500	0.17680	0.17680	0.17680
1ah7_-1am7A	0.22200	0.28670	0.28330	0.28670
1ah7_-1am9A	0.43800	0.43750	0.43750	0.43750
1ah7_-1amf_	0.16600	0.18180	0.17420	0.18180
1ah7_-1amk_	0.19300	0.19490	0.18160	0.19490
1ah7_-1amm_	0.15900	0.17390	0.17960	0.17960
1ah7_-1amp_	0.24500	0.23780	0.22650	0.23780
1ah7_-1amuA	0.24900	0.17040	0.18980	0.18980
1ah7_-1amx_	0.19800	0.22500	0.21170	0.22500
1ah7_-1an8_	0.23400	0.18080	0.18330	0.18330
1ah7_-1an9A	0.22600	0.22860	0.20100	0.22860
1ah7_-1aoa_	0.19600	0.18370	0.19590	0.19590
1ah7_-1aocA	0.17300	0.21140	0.20860	0.21140
1ah7_-1aoeA	0.15200	0.19790	0.19010	0.19790
1ah7_-1aohA	0.18900	0.22550	0.18880	0.22550
1ah7_-1aol_	0.14200	0.18280	0.17290	0.18280
1ah7_-1aop_	0.18600	0.20310	0.18880	0.20310
1ah7_-1aorA	0.21700	0.20200	0.21530	0.21530
1ah7_-1aoy_	0.36500	0.38780	0.37820	0.38780
1ah7_-1aozA	0.16600	0.17240	0.16730	0.17240
1ah7_-1ap8_	0.20100	0.21360	0.20660	0.21360
1ah7_-1apj_	0.34100	0.31420	0.34120	0.34120
1ah7_-1apmE	0.19800	0.18570	0.19290	0.19290
1ah7_-1apq_	0.34000	0.39150	0.38210	0.39150
1ah7_-1apxA	0.18200	0.22760	0.25000	0.25000
1ah7_-1aq0A	0.21300	0.19590	0.18980	0.19590
1ah7_-1aqb_	0.19000	0.22290	0.21430	0.22290
1ah7_-1aqcA	0.33900	0.34920	0.35120	0.35120
1ah7_-1aqe_	0.32500	0.31820	0.32950	0.32950
1ah7_-1aqt_	0.34100	0.34260	0.35000	0.35000
1ah7_-1aquA	0.17800	0.17140	0.18060	0.18060
1ah7_-1aqzA	0.19200	0.22890	0.22180	0.22890
1ah7_-1arb_	0.17900	0.15510	0.17140	0.17140
1ah7_-1aru_	0.20700	0.21940	0.21330	0.21940
1ah7_-1ash_	0.29800	0.29250	0.30610	0.30610
1ah7_-1ast_	0.22300	0.24000	0.22630	0.24000
1ah7_-1at0_	0.18500	0.22010	0.20950	0.22010
1ah7_-1at3A	0.18800	0.18550	0.18430	0.18550
1ah7_-1atb_	0.33900	0.35480	0.36690	0.36690
1ah7_-1atg_	0.14800	0.18180	0.17420	0.18180
1ah7_-1atiA	0.19800	0.20200	0.22240	0.22240
1ah7_-1atx_	0.31500	0.42930	0.42930	0.42930
1ah7_-1atzA	0.26200	0.26360	0.27040	0.27040
1ah7_-1au1A	0.28600	0.26360	0.29370	0.29370
1ah7_-1aua_	0.19200	0.17550	0.16730	0.17550
1ah7_-1auiA	0.17800	0.18160	0.17040	0.18160
1ah7_-1auiB	0.22100	0.20450	0.22120	0.22120
1ah7_-1auk_	0.19800	0.22550	0.20920	0.22550
1ah7_-1auoA	0.21900	0.23390	0.24540	0.24540
1ah7_-1autC	0.17500	0.17050	0.17050	0.17050
1ah7_-1autL	0.25300	0.26560	0.25520	0.26560
1ah7_-1auvA	0.20800	0.20610	0.19290	0.20610
1ah7_-1auyA	0.23800	0.24080	0.24230	0.24230
1ah7_-1auz_	0.26100	0.32540	0.27590	0.32540
1ah7_-1avaA	0.17100	0.20000	0.20610	0.20610
1ah7_-1avaC	0.21400	0.18920	0.18650	0.18920
1ah7_-1avgI	0.21700	0.22540	0.21480	0.22540
1ah7_-1avpA	0.22800	0.24750	0.22430	0.24750
1ah7_-1avqA	0.22400	0.20940	0.19960	0.20940
1ah7_-1aw0_	0.38500	0.47220	0.46180	0.47220
1ah7_-1aw9_	0.20500	0.21060	0.19910	0.21060
1ah7_-1awcB	0.20100	0.22710	0.22060	0.22710
1ah7_-1awj_	0.32500	0.33770	0.31820	0.33770
1ah7_-1ax4A	0.22000	0.21630	0.17650	0.21630
1ah7_-1ax8_	0.32700	0.33850	0.33650	0.33850
1ah7_-1axcA	0.15200	0.15710	0.14800	0.15710
1ah7_-1axiB	0.16500	0.16230	0.16620	0.16620
1ah7_-1axn_	0.18100	0.17450	0.18060	0.18060
1aho_-1ahsA	0.31200	0.37110	0.36720	0.37110
1aho_-1aihA	0.30100	0.33980	0.33590	0.33980
1aho_-1ail_	0.24200	0.35940	0.35160	0.35940
1aho_-1air_	0.35200	0.38670	0.36330	0.38670
1aho_-1aisA	0.34000	0.43360	0.37110	0.43360
1aho_-1aisB	0.32000	0.41020	0.42190	0.42190
1aho_-1aiw_	0.28600	0.29030	0.30240	0.30240
1aho_-1ajsA	0.39500	0.44530	0.42580	0.44530
1aho_-1ak0_	0.29700	0.38280	0.39060	0.39060
1aho_-1ak4C	0.38700	0.36330	0.39450	0.39450
1aho_-1ak5_	0.37100	0.39450	0.41800	0.41800
1aho_-1ak7_	0.36700	0.38670	0.42580	0.42580
1aho_-1akhA	0.42300	0.45410	0.46430	0.46430
1aho_-1akjD	0.39500	0.42190	0.43750	0.43750
1aho_-1ako_	0.42600	0.41020	0.41020	0.41020
1aho_-1akp_	0.28900	0.35160	0.34770	0.35160
1aho_-1aky_	0.32800	0.37890	0.37110	0.37890
1aho_-1al01	0.33600	0.38670	0.35940	0.38670
1aho_-1al3_	0.40600	0.41410	0.41410	0.41410
1aho_-1allA	0.28900	0.37110	0.36330	0.37110
1aho_-1aln_	0.39800	0.42580	0.43360	0.43360
1aho_-1alu_	0.32400	0.35160	0.34380	0.35160
1aho_-1alvA	0.32000	0.39450	0.40230	0.40230
1aho_-1aly_	0.30900	0.46090	0.45700	0.46090
1aho_-1am2_	0.39100	0.44920	0.39450	0.44920
1aho_-1am7A	0.31600	0.37500	0.38280	0.38280
1aho_-1am9A	0.28100	0.30860	0.30860	0.30860
1aho_-1amf_	0.40200	0.43360	0.42970	0.43360
1aho_-1amk_	0.36700	0.46480	0.46880	0.46880
1aho_-1amm_	0.31200	0.36330	0.33980	0.36330
1aho_-1amp_	0.36700	0.46090	0.45700	0.46090
1aho_-1amuA	0.41800	0.42970	0.42580	0.42970
1aho_-1amx_	0.40600	0.41020	0.42580	0.42580
1aho_-1an8_	0.33600	0.40230	0.39840	0.40230
1aho_-1an9A	0.36300	0.49610	0.49610	0.49610
1aho_-1aoa_	0.34400	0.39840	0.39060	0.39840
1aho_-1aocA	0.35200	0.43360	0.43360	0.43360
1aho_-1aoeA	0.34000	0.36330	0.35160	0.36330
1aho_-1aohA	0.38300	0.41800	0.42190	0.42190
1aho_-1aol_	0.40200	0.40620	0.43360	0.43360
1aho_-1aop_	0.43800	0.46090	0.43360	0.46090
1aho_-1aorA	0.39800	0.46480	0.39840	0.46480
1aho_-1aoy_	0.40600	0.42580	0.40620	0.42580
1aho_-1aozA	0.35900	0.38670	0.39060	0.39060
1aho_-1ap8_	0.44100	0.46090	0.45310	0.46090
1aho_-1apj_	0.28500	0.30080	0.30080	0.30080
1aho_-1apmE	0.39800	0.43360	0.42580	0.43360
1aho_-1apq_	0.28800	0.38680	0.38680	0.38680
1aho_-1apxA	0.39500	0.41410	0.41410	0.41410
1aho_-1aq0A	0.36300	0.42190	0.41020	0.42190
1aho_-1aqb_	0.29300	0.39450	0.39450	0.39450
1aho_-1aqcA	0.36700	0.37110	0.37500	0.37500
1aho_-1aqe_	0.27300	0.30080	0.30080	0.30080
1aho_-1aqt_	0.37900	0.39450	0.39060	0.39450
1aho_-1aquA	0.36700	0.41800	0.41800	0.41800
1aho_-1aqzA	0.31600	0.32810	0.32810	0.32810
1aho_-1arb_	0.50000	0.53520	0.53520	0.53520
1aho_-1aru_	0.38300	0.42970	0.42580	0.42970
1aho_-1ash_	0.30100	0.38280	0.38670	0.38670
1aho_-1ast_	0.31200	0.37890	0.39450	0.39450
1aho_-1at0_	0.33600	0.37110	0.37890	0.37890
1aho_-1at3A	0.44500	0.48830	0.49220	0.49220
1aho_-1atb_	0.26600	0.30650	0.31850	0.31850
1aho_-1atg_	0.39500	0.41410	0.39450	0.41410
1aho_-1atiA	0.36300	0.40620	0.44140	0.44140
1aho_-1atx_	0.29900	0.42930	0.42930	0.42930
1aho_-1atzA	0.35200	0.39450	0.39840	0.39840
1aho_-1au1A	0.31200	0.35940	0.36330	0.36330
1aho_-1aua_	0.34400	0.39840	0.38670	0.39840
1aho_-1auiA	0.38300	0.42190	0.42190	0.42190
1aho_-1auiB	0.31600	0.38280	0.38280	0.38280
1aho_-1auk_	0.38700	0.43360	0.44140	0.44140
1aho_-1auoA	0.37100	0.41020	0.42190	0.42190
1aho_-1autC	0.33600	0.48830	0.43360	0.48830
1aho_-1autL	0.33600	0.35160	0.33590	0.35160
1aho_-1auvA	0.37500	0.41800	0.41800	0.41800
1aho_-1auyA	0.34800	0.39450	0.39840	0.39840
1aho_-1auz_	0.43000	0.44530	0.42190	0.44530
1aho_-1avaA	0.37100	0.41800	0.39060	0.41800
1aho_-1avaC	0.40200	0.40620	0.40620	0.40620
1aho_-1avgI	0.30900	0.40620	0.40620	0.40620
1aho_-1avpA	0.38300	0.44530	0.42970	0.44530
1aho_-1avqA	0.33600	0.37890	0.38280	0.38280
1aho_-1aw0_	0.47700	0.49220	0.49610	0.49610
1aho_-1aw9_	0.35200	0.37500	0.37110	0.37500
1aho_-1awcB	0.35200	0.38280	0.37890	0.38280
1aho_-1awj_	0.28500	0.32420	0.32810	0.32810
1aho_-1ax4A	0.38300	0.44920	0.45700	0.45700
1aho_-1ax8_	0.39800	0.37110	0.35940	0.37110
1aho_-1axcA	0.32000	0.38670	0.37110	0.38670
1aho_-1axiB	0.36300	0.38280	0.38670	0.38670
1aho_-1axn_	0.37100	0.39450	0.39060	0.39450
1ahsA-1aihA	0.19200	0.22020	0.21630	0.22020
1ahsA-1ail_	0.28600	0.31430	0.30000	0.31430
1ahsA-1air_	0.25800	0.28170	0.26590	0.28170
1ahsA-1aisA	0.28000	0.30160	0.30750	0.30750
1ahsA-1aisB	0.23000	0.22820	0.23610	0.23610
1ahsA-1aiw_	0.41100	0.41940	0.43150	0.43150
1ahsA-1ajsA	0.24800	0.26590	0.28170	0.28170
1ahsA-1ak0_	0.25200	0.27180	0.29170	0.29170
1ahsA-1ak4C	0.28200	0.26790	0.26590	0.26790
1ahsA-1ak5_	0.26000	0.26790	0.24400	0.26790
1ahsA-1ak7_	0.23600	0.25400	0.24800	0.25400
1ahsA-1akhA	0.36700	0.41330	0.41330	0.41330
1ahsA-1akjD	0.31100	0.31800	0.32460	0.32460
1ahsA-1ako_	0.25600	0.27980	0.25400	0.27980
1ahsA-1akp_	0.29600	0.32890	0.32890	0.32890
1ahsA-1aky_	0.27400	0.29170	0.26190	0.29170
1ahsA-1al01	0.24600	0.25400	0.23810	0.25400
1ahsA-1al3_	0.20800	0.23810	0.23810	0.23810
1ahsA-1allA	0.23800	0.25000	0.24800	0.25000
1ahsA-1aln_	0.23800	0.27380	0.26980	0.27380
1ahsA-1alu_	0.20000	0.20630	0.22420	0.22420
1ahsA-1alvA	0.21400	0.25000	0.23410	0.25000
1ahsA-1aly_	0.40100	0.40480	0.39880	0.40480
1ahsA-1am2_	0.19800	0.24010	0.24400	0.24400
1ahsA-1am7A	0.23600	0.22820	0.22820	0.22820
1ahsA-1am9A	0.24100	0.23130	0.22500	0.23130
1ahsA-1amf_	0.23400	0.26790	0.26390	0.26790
1ahsA-1amk_	0.29400	0.27780	0.26390	0.27780
1ahsA-1amm_	0.21400	0.27380	0.29370	0.29370
1ahsA-1amp_	0.29400	0.29560	0.25600	0.29560
1ahsA-1amuA	0.22200	0.25000	0.26190	0.26190
1ahsA-1amx_	0.38700	0.37500	0.40670	0.40670
1ahsA-1an8_	0.29800	0.29560	0.29960	0.29960
1ahsA-1an9A	0.26000	0.27580	0.25990	0.27580
1ahsA-1aoa_	0.23800	0.23020	0.23610	0.23610
1ahsA-1aocA	0.22800	0.24210	0.24210	0.24210
1ahsA-1aoeA	0.22200	0.22020	0.24400	0.24400
1ahsA-1aohA	0.39300	0.36900	0.36510	0.36900
1ahsA-1aol_	0.33500	0.33730	0.32940	0.33730
1ahsA-1aop_	0.28400	0.27180	0.28770	0.28770
1ahsA-1aorA	0.25200	0.27180	0.26390	0.27180
1ahsA-1aoy_	0.31400	0.31410	0.32370	0.32370
1ahsA-1aozA	0.36100	0.38490	0.38290	0.38490
1ahsA-1ap8_	0.25800	0.27580	0.28370	0.28370
1ahsA-1apj_	0.29700	0.31080	0.30410	0.31080
1ahsA-1apmE	0.26600	0.25790	0.25990	0.25990
1ahsA-1apq_	0.34400	0.40090	0.38680	0.40090
1ahsA-1apxA	0.22600	0.26390	0.23210	0.26390
1ahsA-1aq0A	0.31700	0.32140	0.28170	0.32140
1ahsA-1aqb_	0.26800	0.27180	0.27780	0.27780
1ahsA-1aqcA	0.22300	0.20450	0.22930	0.22930
1ahsA-1aqe_	0.20000	0.22950	0.24090	0.24090
1ahsA-1aqt_	0.18300	0.22220	0.22020	0.22220
1ahsA-1aquA	0.23800	0.25000	0.23210	0.25000
1ahsA-1aqzA	0.20800	0.22620	0.21430	0.22620
1ahsA-1arb_	0.26800	0.26980	0.29760	0.29760
1ahsA-1aru_	0.24200	0.24400	0.27580	0.27580
1ahsA-1ash_	0.25400	0.25000	0.24800	0.25000
1ahsA-1ast_	0.21400	0.24210	0.22420	0.24210
1ahsA-1at0_	0.20000	0.22220	0.25000	0.25000
1ahsA-1at3A	0.23600	0.26790	0.26790	0.26790
1ahsA-1atb_	0.25400	0.32660	0.34680	0.34680
1ahsA-1atg_	0.22200	0.26590	0.26590	0.26590
1ahsA-1atiA	0.23000	0.37900	0.37700	0.37900
1ahsA-1atx_	0.35900	0.42390	0.44020	0.44020
1ahsA-1atzA	0.23800	0.29170	0.28770	0.29170
1ahsA-1au1A	0.22000	0.22820	0.25600	0.25600
1ahsA-1aua_	0.26800	0.24800	0.22620	0.24800
1ahsA-1auiA	0.27400	0.27580	0.25790	0.27580
1ahsA-1auiB	0.23200	0.23210	0.22820	0.23210
1ahsA-1auk_	0.31300	0.27980	0.25400	0.27980
1ahsA-1auoA	0.23200	0.27980	0.25990	0.27980
1ahsA-1autC	0.25000	0.30360	0.30160	0.30360
1ahsA-1autL	0.24500	0.23180	0.27080	0.27080
1ahsA-1auvA	0.21600	0.26790	0.25790	0.26790
1ahsA-1auyA	0.41500	0.44640	0.42860	0.44640
1ahsA-1auz_	0.25400	0.29090	0.29960	0.29960
1ahsA-1avaA	0.28400	0.28970	0.27180	0.28970
1ahsA-1avaC	0.21400	0.25990	0.25400	0.25990
1ahsA-1avgI	0.20400	0.27580	0.27580	0.27580
1ahsA-1avpA	0.27400	0.27780	0.29370	0.29370
1ahsA-1avqA	0.23400	0.24210	0.24400	0.24400
1ahsA-1aw0_	0.37500	0.43400	0.42710	0.43400
1ahsA-1aw9_	0.20600	0.24010	0.20830	0.24010
1ahsA-1awcB	0.22200	0.24010	0.23810	0.24010
1ahsA-1awj_	0.26600	0.31820	0.32140	0.32140
1ahsA-1ax4A	0.30200	0.28770	0.25990	0.28770
1ahsA-1ax8_	0.18100	0.24010	0.21230	0.24010
1ahsA-1axcA	0.26600	0.30950	0.30560	0.30950
1ahsA-1axiB	0.26800	0.30560	0.29960	0.30560
1ahsA-1axn_	0.23400	0.24010	0.24400	0.24400
1aihA-1ail_	0.42900	0.44290	0.45710	0.45710
1aihA-1air_	0.19900	0.19560	0.21760	0.21760
1aihA-1aisA	0.19000	0.19850	0.18240	0.19850
1aihA-1aisB	0.23500	0.23820	0.24850	0.24850
1aihA-1aiw_	0.27800	0.32260	0.33060	0.33060
1aihA-1ajsA	0.23100	0.26910	0.26620	0.26910
1aihA-1ak0_	0.20700	0.21910	0.21180	0.21910
1aihA-1ak4C	0.18100	0.24140	0.23620	0.24140
1aihA-1ak5_	0.21600	0.20000	0.22500	0.22500
1aihA-1ak7_	0.19100	0.19560	0.17350	0.19560
1aihA-1akhA	0.52600	0.54080	0.54590	0.54590
1aihA-1akjD	0.23900	0.22590	0.24120	0.24120
1aihA-1ako_	0.21600	0.21620	0.20880	0.21620
1aihA-1akp_	0.22800	0.22590	0.24340	0.24340
1aihA-1aky_	0.21600	0.21620	0.22350	0.22350
1aihA-1al01	0.21700	0.23430	0.25350	0.25350
1aihA-1al3_	0.17600	0.20440	0.20150	0.20440
1aihA-1allA	0.26900	0.23750	0.25940	0.25940
1aihA-1aln_	0.23200	0.23240	0.22940	0.23240
1aihA-1alu_	0.19100	0.23570	0.23410	0.23570
1aihA-1alvA	0.22100	0.22060	0.21470	0.22060
1aihA-1aly_	0.19000	0.18490	0.16610	0.18490
1aihA-1am2_	0.19100	0.17210	0.17060	0.17210
1aihA-1am7A	0.20500	0.22500	0.22330	0.22500
1aihA-1am9A	0.28400	0.33440	0.33120	0.33440
1aihA-1amf_	0.16800	0.20150	0.20440	0.20440
1aihA-1amk_	0.19400	0.20590	0.21910	0.21910
1aihA-1amm_	0.17800	0.18970	0.17500	0.18970
1aihA-1amp_	0.23200	0.26620	0.24410	0.26620
1aihA-1amuA	0.22900	0.26760	0.22650	0.26760
1aihA-1amx_	0.18500	0.22170	0.20830	0.22170
1aihA-1an8_	0.23500	0.24560	0.21620	0.24560
1aihA-1an9A	0.26200	0.23380	0.23090	0.23380
1aihA-1aoa_	0.18200	0.21030	0.20590	0.21030
1aihA-1aocA	0.17500	0.17350	0.16910	0.17350
1aihA-1aoeA	0.20400	0.20440	0.19850	0.20440
1aihA-1aohA	0.16100	0.20450	0.19580	0.20450
1aihA-1aol_	0.16600	0.18680	0.15740	0.18680
1aihA-1aop_	0.22800	0.21620	0.25150	0.25150
1aihA-1aorA	0.29400	0.28090	0.28970	0.28970
1aihA-1aoy_	0.37200	0.40710	0.41350	0.41350
1aihA-1aozA	0.23500	0.22940	0.19710	0.22940
1aihA-1ap8_	0.18200	0.20000	0.18820	0.20000
1aihA-1apj_	0.35500	0.35140	0.37160	0.37160
1aihA-1apmE	0.20600	0.22790	0.22790	0.22790
1aihA-1apq_	0.37700	0.40570	0.38680	0.40570
1aihA-1apxA	0.23200	0.25000	0.26760	0.26760
1aihA-1aq0A	0.20000	0.23530	0.22940	0.23530
1aihA-1aqb_	0.17100	0.19410	0.20440	0.20440
1aihA-1aqcA	0.27700	0.27690	0.28510	0.28510
1aihA-1aqe_	0.29500	0.30230	0.29090	0.30230
1aihA-1aqt_	0.22000	0.21670	0.21670	0.21670
1aihA-1aquA	0.20300	0.20590	0.19850	0.20590
1aihA-1aqzA	0.26800	0.27290	0.27460	0.27460
1aihA-1arb_	0.22400	0.21620	0.22350	0.22350
1aihA-1aru_	0.25400	0.27650	0.22210	0.27650
1aihA-1ash_	0.25900	0.28740	0.25170	0.28740
1aihA-1ast_	0.19400	0.23090	0.23240	0.23240
1aihA-1at0_	0.19000	0.18840	0.19010	0.19010
1aihA-1at3A	0.21900	0.22650	0.21470	0.22650
1aihA-1atb_	0.32700	0.38710	0.36290	0.38710
1aihA-1atg_	0.18700	0.19410	0.17940	0.19410
1aihA-1atiA	0.21900	0.22500	0.21180	0.22500
1aihA-1atx_	0.35300	0.42930	0.40760	0.42930
1aihA-1atzA	0.18700	0.21470	0.20000	0.21470
1aihA-1au1A	0.17600	0.22290	0.20780	0.22290
1aihA-1aua_	0.21500	0.24710	0.24120	0.24710
1aihA-1auiA	0.21500	0.21030	0.22060	0.22060
1aihA-1auiB	0.22900	0.20760	0.20450	0.20760
1aihA-1auk_	0.24300	0.27650	0.27500	0.27650
1aihA-1auoA	0.21300	0.22650	0.18820	0.22650
1aihA-1autC	0.19300	0.18820	0.19410	0.19410
1aihA-1autL	0.21100	0.26040	0.24220	0.26040
1aihA-1auvA	0.20400	0.19850	0.22060	0.22060
1aihA-1auyA	0.13300	0.17480	0.15180	0.17480
1aihA-1auz_	0.22200	0.26080	0.26080	0.26080
1aihA-1avaA	0.26800	0.26470	0.23240	0.26470
1aihA-1avaC	0.17100	0.17500	0.18680	0.18680
1aihA-1avgI	0.20400	0.21830	0.21480	0.21830
1aihA-1avpA	0.19700	0.21620	0.22210	0.22210
1aihA-1avqA	0.22500	0.21180	0.20590	0.21180
1aihA-1aw0_	0.35400	0.49310	0.48610	0.49310
1aihA-1aw9_	0.20600	0.20150	0.19710	0.20150
1aihA-1awcB	0.24700	0.23370	0.25980	0.25980
1aihA-1awj_	0.33400	0.34090	0.32790	0.34090
1aihA-1ax4A	0.22200	0.25740	0.21620	0.25740
1aihA-1ax8_	0.24000	0.28270	0.29040	0.29040
1aihA-1axcA	0.22100	0.23530	0.19560	0.23530
1aihA-1axiB	0.21300	0.20150	0.20000	0.20150
1aihA-1axn_	0.22500	0.25150	0.25290	0.25290
1ail_-1air_	0.38200	0.38210	0.39290	0.39290
1ail_-1aisA	0.36800	0.40000	0.39290	0.40000
1ail_-1aisB	0.42500	0.45360	0.45360	0.45360
1ail_-1aiw_	0.26600	0.28230	0.29840	0.29840
1ail_-1ajsA	0.46100	0.46430	0.47500	0.47500
1ail_-1ak0_	0.50000	0.53210	0.53570	0.53570
1ail_-1ak4C	0.42900	0.45000	0.44290	0.45000
1ail_-1ak5_	0.38900	0.43930	0.44290	0.44290
1ail_-1ak7_	0.40700	0.44290	0.41430	0.44290
1ail_-1akhA	0.54600	0.60200	0.59690	0.60200
1ail_-1akjD	0.27900	0.31430	0.30710	0.31430
1ail_-1ako_	0.50400	0.49640	0.52140	0.52140
1ail_-1akp_	0.28200	0.30710	0.32860	0.32860
1ail_-1aky_	0.45400	0.49640	0.40000	0.49640
1ail_-1al01	0.42500	0.44290	0.43930	0.44290
1ail_-1al3_	0.35400	0.36790	0.35360	0.36790
1ail_-1allA	0.48200	0.51430	0.45710	0.51430
1ail_-1aln_	0.39300	0.44290	0.42500	0.44290
1ail_-1alu_	0.56100	0.59290	0.59290	0.59290
1ail_-1alvA	0.41800	0.43930	0.44290	0.44290
1ail_-1aly_	0.28900	0.30710	0.29290	0.30710
1ail_-1am2_	0.37500	0.36790	0.37140	0.37140
1ail_-1am7A	0.36100	0.38930	0.37860	0.38930
1ail_-1am9A	0.36800	0.38210	0.38210	0.38210
1ail_-1amf_	0.37100	0.38570	0.36430	0.38570
1ail_-1amk_	0.41800	0.43210	0.42500	0.43210
1ail_-1amm_	0.27100	0.26790	0.28210	0.28210
1ail_-1amp_	0.44300	0.46430	0.46070	0.46430
1ail_-1amuA	0.39300	0.55710	0.55710	0.55710
1ail_-1amx_	0.32100	0.36790	0.36070	0.36790
1ail_-1an8_	0.43200	0.44290	0.43930	0.44290
1ail_-1an9A	0.48600	0.49290	0.46070	0.49290
1ail_-1aoa_	0.38900	0.41070	0.40710	0.41070
1ail_-1aocA	0.37900	0.41430	0.41790	0.41790
1ail_-1aoeA	0.37900	0.43570	0.41790	0.43570
1ail_-1aohA	0.26800	0.32500	0.28570	0.32500
1ail_-1aol_	0.30000	0.39640	0.40000	0.40000
1ail_-1aop_	0.43600	0.46070	0.45710	0.46070
1ail_-1aorA	0.50700	0.52140	0.50710	0.52140
1ail_-1aoy_	0.33200	0.37860	0.39640	0.39640
1ail_-1aozA	0.33900	0.38210	0.38210	0.38210
1ail_-1ap8_	0.39600	0.40000	0.39290	0.40000
1ail_-1apj_	0.28200	0.35360	0.36430	0.36430
1ail_-1apmE	0.44600	0.55360	0.55710	0.55710
1ail_-1apq_	0.30200	0.31600	0.32080	0.32080
1ail_-1apxA	0.50700	0.51430	0.51430	0.51430
1ail_-1aq0A	0.43600	0.45710	0.45710	0.45710
1ail_-1aqb_	0.39600	0.38930	0.40000	0.40000
1ail_-1aqcA	0.41400	0.42140	0.40710	0.42140
1ail_-1aqe_	0.34300	0.33570	0.36430	0.36430
1ail_-1aqt_	0.47100	0.50000	0.49290	0.50000
1ail_-1aquA	0.45400	0.46790	0.40000	0.46790
1ail_-1aqzA	0.30000	0.36070	0.35710	0.36070
1ail_-1arb_	0.36800	0.35710	0.36430	0.36430
1ail_-1aru_	0.45000	0.55360	0.53210	0.55360
1ail_-1ash_	0.45400	0.48210	0.48210	0.48210
1ail_-1ast_	0.41100	0.42500	0.43570	0.43570
1ail_-1at0_	0.24300	0.29640	0.29640	0.29640
1ail_-1at3A	0.41800	0.43210	0.42500	0.43210
1ail_-1atb_	0.25400	0.32660	0.32260	0.32660
1ail_-1atg_	0.36800	0.38210	0.38570	0.38570
1ail_-1atiA	0.42500	0.43570	0.44640	0.44640
1ail_-1atx_	0.32100	0.36960	0.37500	0.37500
1ail_-1atzA	0.41800	0.44290	0.43210	0.44290
1ail_-1au1A	0.57100	0.62140	0.62140	0.62140
1ail_-1aua_	0.47900	0.47140	0.44640	0.47140
1ail_-1auiA	0.43900	0.47500	0.48570	0.48570
1ail_-1auiB	0.37900	0.38210	0.38570	0.38570
1ail_-1auk_	0.45700	0.46790	0.45710	0.46790
1ail_-1auoA	0.44300	0.47500	0.45710	0.47500
1ail_-1autC	0.32100	0.35710	0.35000	0.35710
1ail_-1autL	0.23900	0.26790	0.25710	0.26790
1ail_-1auvA	0.37900	0.39290	0.38570	0.39290
1ail_-1auyA	0.28900	0.28930	0.27860	0.28930
1ail_-1auz_	0.38200	0.41430	0.41430	0.41430
1ail_-1avaA	0.42100	0.45360	0.44640	0.45360
1ail_-1avaC	0.30400	0.33210	0.30360	0.33210
1ail_-1avgI	0.22900	0.32500	0.32500	0.32500
1ail_-1avpA	0.47500	0.45360	0.47140	0.47140
1ail_-1avqA	0.49300	0.49640	0.49640	0.49640
1ail_-1aw0_	0.29600	0.32860	0.33570	0.33570
1ail_-1aw9_	0.48900	0.53210	0.53210	0.53210
1ail_-1awcB	0.32500	0.35710	0.37140	0.37140
1ail_-1awj_	0.25000	0.25710	0.25000	0.25710
1ail_-1ax4A	0.42100	0.44290	0.44290	0.44290
1ail_-1ax8_	0.54300	0.55000	0.55000	0.55000
1ail_-1axcA	0.38600	0.45710	0.45000	0.45710
1ail_-1axiB	0.24300	0.36070	0.35710	0.36070
1ail_-1axn_	0.42100	0.46430	0.45000	0.46430
1air_-1aisA	0.16400	0.17130	0.19610	0.19610
1air_-1aisB	0.20300	0.22020	0.23700	0.23700
1air_-1aiw_	0.34700	0.40730	0.36290	0.40730
1air_-1ajsA	0.15100	0.15700	0.13280	0.15700
1air_-1ak0_	0.15400	0.14200	0.14110	0.14200
1air_-1ak4C	0.24700	0.28790	0.27590	0.28790
1air_-1ak5_	0.14500	0.14820	0.13600	0.14820
1air_-1ak7_	0.23000	0.23560	0.21840	0.23560
1air_-1akhA	0.44900	0.46940	0.45410	0.46940
1air_-1akjD	0.20600	0.23460	0.23030	0.23460
1air_-1ako_	0.21000	0.17540	0.18000	0.18000
1air_-1akp_	0.23500	0.25880	0.25440	0.25880
1air_-1aky_	0.20200	0.20760	0.18230	0.20760
1air_-1al01	0.23400	0.26400	0.25170	0.26400
1air_-1al3_	0.16000	0.16030	0.16240	0.16240
1air_-1allA	0.20900	0.20160	0.19530	0.20160
1air_-1aln_	0.17700	0.15140	0.16500	0.16500
1air_-1alu_	0.20700	0.21820	0.21970	0.21970
1air_-1alvA	0.18200	0.21390	0.21820	0.21820
1air_-1aly_	0.20400	0.24830	0.24320	0.24830
1air_-1am2_	0.20700	0.16300	0.19890	0.19890
1air_-1am7A	0.21800	0.23830	0.23000	0.23830
1air_-1am9A	0.23100	0.28120	0.32190	0.32190
1air_-1amf_	0.14300	0.18610	0.18720	0.18720
1air_-1amk_	0.19300	0.19800	0.21000	0.21000
1air_-1amm_	0.18700	0.22130	0.22700	0.22700
1air_-1amp_	0.18300	0.17440	0.17350	0.17440
1air_-1amuA	0.16000	0.18820	0.14560	0.18820
1air_-1amx_	0.21500	0.26500	0.26170	0.26500
1air_-1an8_	0.17400	0.16140	0.16630	0.16630
1air_-1an9A	0.15000	0.12790	0.11250	0.12790
1air_-1aoa_	0.16900	0.17410	0.17410	0.17410
1air_-1aocA	0.18900	0.20860	0.20290	0.20860
1air_-1aoeA	0.18800	0.22140	0.21350	0.22140
1air_-1aohA	0.21000	0.23430	0.25700	0.25700
1air_-1aol_	0.14100	0.16520	0.15640	0.16520
1air_-1aop_	0.14700	0.14490	0.14420	0.14490
1air_-1aorA	0.17000	0.14630	0.16260	0.16260
1air_-1aoy_	0.31400	0.32690	0.32370	0.32690
1air_-1aozA	0.16500	0.14560	0.17190	0.17190
1air_-1ap8_	0.17800	0.20190	0.19370	0.20190
1air_-1apj_	0.33100	0.34120	0.33110	0.34120
1air_-1apmE	0.13800	0.13340	0.12760	0.13340
1air_-1apq_	0.32500	0.36790	0.38210	0.38210
1air_-1apxA	0.19900	0.17370	0.18570	0.18570
1air_-1aq0A	0.15800	0.15850	0.15110	0.15850
1air_-1aqb_	0.19400	0.20000	0.19430	0.20000
1air_-1aqcA	0.22700	0.23970	0.28310	0.28310
1air_-1aqe_	0.22700	0.24090	0.28180	0.28180
1air_-1aqt_	0.20700	0.22960	0.23150	0.23150
1air_-1aquA	0.16500	0.15570	0.16100	0.16100
1air_-1aqzA	0.22000	0.21480	0.22180	0.22180
1air_-1arb_	0.14200	0.15870	0.15680	0.15870
1air_-1aru_	0.14800	0.15100	0.13620	0.15100
1air_-1ash_	0.20400	0.21260	0.23470	0.23470
1air_-1ast_	0.18400	0.18500	0.20500	0.20500
1air_-1at0_	0.21300	0.22710	0.22710	0.22710
1air_-1at3A	0.16900	0.17970	0.17050	0.17970
1air_-1atb_	0.31900	0.35480	0.38310	0.38310
1air_-1atg_	0.14600	0.17640	0.18720	0.18720
1air_-1atiA	0.12400	0.13070	0.13780	0.13780
1air_-1atx_	0.39700	0.43480	0.41300	0.43480
1air_-1atzA	0.23400	0.26900	0.23910	0.26900
1air_-1au1A	0.17200	0.22440	0.21080	0.22440
1air_-1aua_	0.15800	0.15620	0.15620	0.15620
1air_-1auiA	0.14500	0.15620	0.15550	0.15620
1air_-1auiB	0.19700	0.22730	0.21210	0.22730
1air_-1auk_	0.19000	0.18390	0.18040	0.18390
1air_-1auoA	0.28000	0.27870	0.26490	0.27870
1air_-1autC	0.15200	0.14850	0.16950	0.16950
1air_-1autL	0.27900	0.30210	0.32030	0.32030
1air_-1auvA	0.14500	0.15340	0.14890	0.15340
1air_-1auyA	0.19300	0.21630	0.19480	0.21630
1air_-1auz_	0.36400	0.38580	0.38360	0.38580
1air_-1avaA	0.16300	0.15480	0.13990	0.15480
1air_-1avaC	0.17700	0.17960	0.18650	0.18650
1air_-1avgI	0.21700	0.23420	0.23060	0.23420
1air_-1avpA	0.19700	0.21450	0.21080	0.21450
1air_-1avqA	0.17500	0.16780	0.19080	0.19080
1air_-1aw0_	0.30900	0.35420	0.35070	0.35420
1air_-1aw9_	0.18600	0.19330	0.18980	0.19330
1air_-1awcB	0.33700	0.32840	0.34150	0.34150
1air_-1awj_	0.27900	0.25970	0.29870	0.29870
1air_-1ax4A	0.12900	0.15910	0.12640	0.15910
1air_-1ax8_	0.23700	0.25190	0.24040	0.25190
1air_-1axcA	0.15600	0.15560	0.14660	0.15560
1air_-1axiB	0.17400	0.19240	0.18590	0.19240
1air_-1axn_	0.15200	0.18190	0.16490	0.18190
1aisA-1aisB	0.23600	0.22240	0.21820	0.22240
1aisA-1aiw_	0.31500	0.37500	0.37100	0.37500
1aisA-1ajsA	0.23500	0.22510	0.22930	0.22930
1aisA-1ak0_	0.18500	0.23340	0.21690	0.23340
1aisA-1ak4C	0.24000	0.25520	0.25520	0.25520
1aisA-1ak5_	0.22700	0.23070	0.21820	0.23070
1aisA-1ak7_	0.16800	0.22560	0.22700	0.22700
1aisA-1akhA	0.45400	0.50000	0.48470	0.50000
1aisA-1akjD	0.30300	0.32460	0.32460	0.32460
1aisA-1ako_	0.19900	0.20990	0.20300	0.20990
1aisA-1akp_	0.23500	0.29610	0.26750	0.29610
1aisA-1aky_	0.18800	0.19750	0.18090	0.19750
1aisA-1al01	0.19200	0.21850	0.22380	0.22380
1aisA-1al3_	0.21500	0.19060	0.20990	0.20990
1aisA-1allA	0.21900	0.25620	0.25620	0.25620
1aisA-1aln_	0.22000	0.20860	0.20860	0.20860
1aisA-1alu_	0.21300	0.21820	0.21970	0.21970
1aisA-1alvA	0.21100	0.21530	0.21390	0.21530
1aisA-1aly_	0.24500	0.26200	0.23970	0.26200
1aisA-1am2_	0.17000	0.17400	0.17400	0.17400
1aisA-1am7A	0.23000	0.24500	0.24670	0.24670
1aisA-1am9A	0.34400	0.34690	0.34690	0.34690
1aisA-1amf_	0.19300	0.20300	0.20440	0.20440
1aisA-1amk_	0.22200	0.21960	0.20720	0.21960
1aisA-1amm_	0.16800	0.18820	0.16380	0.18820
1aisA-1amp_	0.24300	0.24860	0.24310	0.24860
1aisA-1amuA	0.20300	0.24450	0.19610	0.24450
1aisA-1amx_	0.24500	0.29170	0.30170	0.30170
1aisA-1an8_	0.18100	0.18920	0.19060	0.19060
1aisA-1an9A	0.25700	0.22790	0.23200	0.23200
1aisA-1aoa_	0.19800	0.20300	0.20860	0.20860
1aisA-1aocA	0.17100	0.16710	0.16860	0.16860
1aisA-1aoeA	0.19600	0.20300	0.20300	0.20300
1aisA-1aohA	0.32300	0.33920	0.33040	0.33920
1aisA-1aol_	0.15700	0.23760	0.21270	0.23760
1aisA-1aop_	0.24400	0.19200	0.25550	0.25550
1aisA-1aorA	0.25100	0.25000	0.22240	0.25000
1aisA-1aoy_	0.30800	0.36220	0.36220	0.36220
1aisA-1aozA	0.22200	0.23480	0.22100	0.23480
1aisA-1ap8_	0.24200	0.25140	0.25550	0.25550
1aisA-1apj_	0.31400	0.31080	0.32770	0.32770
1aisA-1apmE	0.18000	0.20580	0.19610	0.20580
1aisA-1apq_	0.39200	0.39150	0.39150	0.39150
1aisA-1apxA	0.18200	0.20170	0.19890	0.20170
1aisA-1aq0A	0.21000	0.24170	0.23900	0.24170
1aisA-1aqb_	0.23300	0.22140	0.23430	0.23430
1aisA-1aqcA	0.23600	0.25830	0.26030	0.26030
1aisA-1aqe_	0.24300	0.25450	0.28860	0.28860
1aisA-1aqt_	0.20600	0.22590	0.22590	0.22590
1aisA-1aquA	0.19200	0.20170	0.19750	0.20170
1aisA-1aqzA	0.21100	0.20250	0.19720	0.20250
1aisA-1arb_	0.18100	0.19610	0.18230	0.19610
1aisA-1aru_	0.17700	0.21550	0.21690	0.21690
1aisA-1ash_	0.29800	0.30440	0.30440	0.30440
1aisA-1ast_	0.15600	0.16440	0.17400	0.17400
1aisA-1at0_	0.13400	0.18660	0.18840	0.18840
1aisA-1at3A	0.16700	0.22100	0.24170	0.24170
1aisA-1atb_	0.32700	0.34680	0.33870	0.34680
1aisA-1atg_	0.17000	0.20580	0.20580	0.20580
1aisA-1atiA	0.24300	0.25000	0.23900	0.25000
1aisA-1atx_	0.30400	0.37500	0.42930	0.42930
1aisA-1atzA	0.17500	0.18650	0.18780	0.18780
1aisA-1au1A	0.20600	0.20930	0.20630	0.20930
1aisA-1aua_	0.17800	0.19200	0.17400	0.19200
1aisA-1auiA	0.21500	0.19060	0.21960	0.21960
1aisA-1auiB	0.18000	0.20610	0.18790	0.20610
1aisA-1auk_	0.24000	0.24590	0.24590	0.24590
1aisA-1auoA	0.19200	0.19750	0.20170	0.20170
1aisA-1autC	0.16200	0.20580	0.19610	0.20580
1aisA-1autL	0.28600	0.28120	0.29170	0.29170
1aisA-1auvA	0.20700	0.19340	0.18650	0.19340
1aisA-1auyA	0.20400	0.20860	0.21010	0.21010
1aisA-1auz_	0.25200	0.26720	0.26940	0.26940
1aisA-1avaA	0.20600	0.21130	0.22100	0.22100
1aisA-1avaC	0.14000	0.19060	0.16570	0.19060
1aisA-1avgI	0.24600	0.25530	0.25700	0.25700
1aisA-1avpA	0.23200	0.23480	0.20990	0.23480
1aisA-1avqA	0.17400	0.18650	0.17820	0.18650
1aisA-1aw0_	0.60100	0.61110	0.61810	0.61810
1aisA-1aw9_	0.17000	0.17400	0.18370	0.18370
1aisA-1awcB	0.17300	0.20260	0.22880	0.22880
1aisA-1awj_	0.31200	0.33440	0.31490	0.33440
1aisA-1ax4A	0.30400	0.31080	0.32320	0.32320
1aisA-1ax8_	0.28500	0.29230	0.28270	0.29230
1aisA-1axcA	0.20600	0.21130	0.20580	0.21130
1aisA-1axiB	0.18800	0.21690	0.22100	0.22100
1aisA-1axn_	0.19100	0.21820	0.19200	0.21820
1aisB-1aiw_	0.30600	0.32660	0.32660	0.32660
1aisB-1ajsA	0.24200	0.24480	0.24870	0.24870
1aisB-1ak0_	0.21500	0.21630	0.20470	0.21630
1aisB-1ak4C	0.24700	0.27070	0.28280	0.28280
1aisB-1ak5_	0.20900	0.22410	0.21630	0.22410
1aisB-1ak7_	0.19000	0.20690	0.18530	0.20690
1aisB-1akhA	0.71900	0.72450	0.72450	0.72450
1aisB-1akjD	0.20600	0.24340	0.21930	0.24340
1aisB-1ako_	0.22800	0.22800	0.19690	0.22800
1aisB-1akp_	0.22800	0.25440	0.24340	0.25440
1aisB-1aky_	0.18100	0.18260	0.19170	0.19170
1aisB-1al01	0.21900	0.23430	0.24830	0.24830
1aisB-1al3_	0.19300	0.19820	0.17360	0.19820
1aisB-1allA	0.22700	0.24370	0.24220	0.24370
1aisB-1aln_	0.20600	0.21890	0.24350	0.24350
1aisB-1alu_	0.23400	0.21820	0.23410	0.23410
1aisB-1alvA	0.23800	0.21820	0.23840	0.23840
1aisB-1aly_	0.18700	0.18660	0.19350	0.19350
1aisB-1am2_	0.18000	0.18920	0.17400	0.18920
1aisB-1am7A	0.22500	0.23670	0.24670	0.24670
1aisB-1am9A	0.42200	0.43440	0.43440	0.43440
1aisB-1amf_	0.19800	0.19560	0.20210	0.20210
1aisB-1amk_	0.22700	0.23060	0.22280	0.23060
1aisB-1amm_	0.22600	0.20400	0.19400	0.20400
1aisB-1amp_	0.20600	0.23190	0.22280	0.23190
1aisB-1amuA	0.23400	0.25390	0.23450	0.25390
1aisB-1amx_	0.19700	0.22000	0.22330	0.22330
1aisB-1an8_	0.17000	0.17360	0.18010	0.18010
1aisB-1an9A	0.20300	0.20980	0.21500	0.21500
1aisB-1aoa_	0.24200	0.21240	0.23960	0.23960
1aisB-1aocA	0.18700	0.18290	0.18860	0.18860
1aisB-1aoeA	0.15900	0.17580	0.17580	0.17580
1aisB-1aohA	0.23300	0.23950	0.20630	0.23950
1aisB-1aol_	0.14400	0.20080	0.18520	0.20080
1aisB-1aop_	0.25400	0.26810	0.24610	0.26810
1aisB-1aorA	0.26000	0.25780	0.25260	0.25780
1aisB-1aoy_	0.38500	0.42950	0.41670	0.42950
1aisB-1aozA	0.21900	0.21890	0.21110	0.21890
1aisB-1ap8_	0.19700	0.21890	0.22410	0.22410
1aisB-1apj_	0.33400	0.39530	0.38180	0.39530
1aisB-1apmE	0.23200	0.20600	0.21890	0.21890
1aisB-1apq_	0.41500	0.47170	0.43870	0.47170
1aisB-1apxA	0.24000	0.21500	0.19560	0.21500
1aisB-1aq0A	0.20900	0.21890	0.21110	0.21890
1aisB-1aqb_	0.23600	0.23860	0.21710	0.23860
1aisB-1aqcA	0.24000	0.25830	0.25620	0.25830
1aisB-1aqe_	0.32300	0.30000	0.27050	0.30000
1aisB-1aqt_	0.25600	0.25190	0.25000	0.25190
1aisB-1aquA	0.21100	0.20470	0.20730	0.20730
1aisB-1aqzA	0.19500	0.20770	0.20770	0.20770
1aisB-1arb_	0.18500	0.19560	0.19950	0.19950
1aisB-1aru_	0.26800	0.23190	0.21760	0.23190
1aisB-1ash_	0.25500	0.25850	0.25680	0.25850
1aisB-1ast_	0.20300	0.19300	0.19040	0.19300
1aisB-1at0_	0.18500	0.18840	0.17780	0.18840
1aisB-1at3A	0.16700	0.19170	0.19950	0.19950
1aisB-1atb_	0.32700	0.35480	0.34680	0.35480
1aisB-1atg_	0.19800	0.20600	0.21110	0.21110
1aisB-1atiA	0.23300	0.21760	0.24090	0.24090
1aisB-1atx_	0.34200	0.42390	0.41300	0.42390
1aisB-1atzA	0.19400	0.21600	0.20240	0.21600
1aisB-1au1A	0.21700	0.23640	0.24100	0.24100
1aisB-1aua_	0.21200	0.20730	0.20340	0.20730
1aisB-1auiA	0.25300	0.25130	0.26040	0.26040
1aisB-1auiB	0.25500	0.27420	0.25610	0.27420
1aisB-1auk_	0.23400	0.22540	0.23830	0.23830
1aisB-1auoA	0.19800	0.21630	0.20210	0.21630
1aisB-1autC	0.17400	0.17620	0.17100	0.17620
1aisB-1autL	0.27100	0.27340	0.28390	0.28390
1aisB-1auvA	0.22200	0.18260	0.19690	0.19690
1aisB-1auyA	0.17200	0.16870	0.17640	0.17640
1aisB-1auz_	0.28000	0.29310	0.26940	0.29310
1aisB-1avaA	0.27100	0.26300	0.20340	0.26300
1aisB-1avaC	0.17800	0.17820	0.16300	0.17820
1aisB-1avgI	0.17800	0.21300	0.18490	0.21300
1aisB-1avpA	0.19000	0.19820	0.19300	0.19820
1aisB-1avqA	0.21400	0.18650	0.19950	0.19950
1aisB-1aw0_	0.45100	0.47570	0.48960	0.48960
1aisB-1aw9_	0.20200	0.21630	0.20850	0.21630
1aisB-1awcB	0.26300	0.26960	0.25160	0.26960
1aisB-1awj_	0.27600	0.31490	0.31170	0.31490
1aisB-1ax4A	0.23300	0.25000	0.20730	0.25000
1aisB-1ax8_	0.25400	0.26920	0.27310	0.27310
1aisB-1axcA	0.19800	0.21240	0.20850	0.21240
1aisB-1axiB	0.17700	0.16100	0.17150	0.17150
1aisB-1axn_	0.21900	0.26420	0.22670	0.26420
1aiw_-1ajsA	0.35500	0.36690	0.36290	0.36690
1aiw_-1ak0_	0.36700	0.40320	0.35080	0.40320
1aiw_-1ak4C	0.34300	0.32260	0.32260	0.32260
1aiw_-1ak5_	0.36300	0.37900	0.35890	0.37900
1aiw_-1ak7_	0.36700	0.39110	0.43550	0.43550
1aiw_-1akhA	0.36700	0.39290	0.39290	0.39290
1aiw_-1akjD	0.32700	0.35890	0.38310	0.38310
1aiw_-1ako_	0.34700	0.36290	0.37500	0.37500
1aiw_-1akp_	0.28600	0.35890	0.35480	0.35890
1aiw_-1aky_	0.33100	0.35080	0.36290	0.36290
1aiw_-1al01	0.36300	0.38710	0.33870	0.38710
1aiw_-1al3_	0.38700	0.40320	0.39520	0.40320
1aiw_-1allA	0.32300	0.33470	0.32260	0.33470
1aiw_-1aln_	0.39100	0.42740	0.40320	0.42740
1aiw_-1alu_	0.30600	0.31050	0.31450	0.31450
1aiw_-1alvA	0.36700	0.40730	0.38310	0.40730
1aiw_-1aly_	0.31900	0.35480	0.35890	0.35890
1aiw_-1am2_	0.35900	0.38710	0.38710	0.38710
1aiw_-1am7A	0.39900	0.33060	0.37500	0.37500
1aiw_-1am9A	0.24200	0.27020	0.25810	0.27020
1aiw_-1amf_	0.33500	0.37900	0.39920	0.39920
1aiw_-1amk_	0.33500	0.37900	0.35890	0.37900
1aiw_-1amm_	0.36300	0.38310	0.39520	0.39520
1aiw_-1amp_	0.32700	0.39110	0.38310	0.39110
1aiw_-1amuA	0.38300	0.39920	0.44350	0.44350
1aiw_-1amx_	0.27000	0.33060	0.34270	0.34270
1aiw_-1an8_	0.34700	0.35890	0.34680	0.35890
1aiw_-1an9A	0.32300	0.42340	0.39520	0.42340
1aiw_-1aoa_	0.29400	0.35480	0.38710	0.38710
1aiw_-1aocA	0.33900	0.40730	0.40730	0.40730
1aiw_-1aoeA	0.41500	0.40320	0.39110	0.40320
1aiw_-1aohA	0.32300	0.32660	0.35890	0.35890
1aiw_-1aol_	0.34700	0.34680	0.35890	0.35890
1aiw_-1aop_	0.35500	0.43150	0.45560	0.45560
1aiw_-1aorA	0.39500	0.44350	0.39110	0.44350
1aiw_-1aoy_	0.26600	0.30650	0.33470	0.33470
1aiw_-1aozA	0.31500	0.39920	0.38310	0.39920
1aiw_-1ap8_	0.33500	0.37500	0.35480	0.37500
1aiw_-1apj_	0.28600	0.29440	0.29840	0.29840
1aiw_-1apmE	0.33100	0.38310	0.38710	0.38710
1aiw_-1apq_	0.27400	0.32550	0.34430	0.34430
1aiw_-1apxA	0.34700	0.38310	0.34270	0.38310
1aiw_-1aq0A	0.31000	0.37900	0.35480	0.37900
1aiw_-1aqb_	0.33500	0.36290	0.37500	0.37500
1aiw_-1aqcA	0.33100	0.34680	0.33060	0.34680
1aiw_-1aqe_	0.29800	0.32260	0.33060	0.33060
1aiw_-1aqt_	0.34700	0.47180	0.46770	0.47180
1aiw_-1aquA	0.29400	0.35480	0.34270	0.35480
1aiw_-1aqzA	0.41100	0.43950	0.43550	0.43950
1aiw_-1arb_	0.32700	0.47980	0.47180	0.47980
1aiw_-1aru_	0.40300	0.37500	0.39110	0.39110
1aiw_-1ash_	0.26200	0.32660	0.31850	0.32660
1aiw_-1ast_	0.33900	0.31450	0.33470	0.33470
1aiw_-1at0_	0.32700	0.37100	0.38710	0.38710
1aiw_-1at3A	0.30600	0.39920	0.38710	0.39920
1aiw_-1atb_	0.26600	0.31050	0.31050	0.31050
1aiw_-1atg_	0.37900	0.36290	0.39110	0.39110
1aiw_-1atiA	0.32700	0.40320	0.41130	0.41130
1aiw_-1atx_	0.33700	0.35870	0.37500	0.37500
1aiw_-1atzA	0.35900	0.37900	0.37100	0.37900
1aiw_-1au1A	0.24600	0.32260	0.32260	0.32260
1aiw_-1aua_	0.29800	0.33870	0.33870	0.33870
1aiw_-1auiA	0.32700	0.39520	0.37500	0.39520
1aiw_-1auiB	0.32700	0.35080	0.36290	0.36290
1aiw_-1auk_	0.31500	0.37100	0.38710	0.38710
1aiw_-1auoA	0.33100	0.39110	0.37100	0.39110
1aiw_-1autC	0.34300	0.43550	0.44350	0.44350
1aiw_-1autL	0.28600	0.30650	0.31450	0.31450
1aiw_-1auvA	0.32300	0.36290	0.35890	0.36290
1aiw_-1auyA	0.40300	0.42340	0.41130	0.42340
1aiw_-1auz_	0.31000	0.33870	0.33470	0.33870
1aiw_-1avaA	0.35100	0.35890	0.37500	0.37500
1aiw_-1avaC	0.35900	0.41130	0.44350	0.44350
1aiw_-1avgI	0.31500	0.40730	0.41940	0.41940
1aiw_-1avpA	0.32300	0.36690	0.39920	0.39920
1aiw_-1avqA	0.31500	0.39110	0.39110	0.39110
1aiw_-1aw0_	0.26600	0.32260	0.33470	0.33470
1aiw_-1aw9_	0.33500	0.33870	0.36690	0.36690
1aiw_-1awcB	0.29400	0.34270	0.34680	0.34680
1aiw_-1awj_	0.29000	0.32260	0.31450	0.32260
1aiw_-1ax4A	0.34300	0.36290	0.34270	0.36290
1aiw_-1ax8_	0.25800	0.33060	0.29440	0.33060
1aiw_-1axcA	0.30200	0.37900	0.38310	0.38310
1aiw_-1axiB	0.32300	0.36290	0.33060	0.36290
1aiw_-1axn_	0.30600	0.37500	0.35080	0.37500
1ajsA-1ak0_	0.19700	0.18180	0.21590	0.21590
1ajsA-1ak4C	0.29800	0.30340	0.30170	0.30340
1ajsA-1ak5_	0.20000	0.17710	0.21050	0.21050
1ajsA-1ak7_	0.27400	0.27870	0.28450	0.28450
1ajsA-1akhA	0.46400	0.53060	0.50000	0.53060
1ajsA-1akjD	0.31800	0.34210	0.29390	0.34210
1ajsA-1ako_	0.21900	0.22570	0.19590	0.22570
1ajsA-1akp_	0.28300	0.26100	0.28510	0.28510
1ajsA-1aky_	0.25800	0.28900	0.28560	0.28900
1ajsA-1al01	0.25300	0.28320	0.26920	0.28320
1ajsA-1al3_	0.21600	0.20890	0.22050	0.22050
1ajsA-1allA	0.26400	0.25000	0.25780	0.25780
1ajsA-1aln_	0.16800	0.19640	0.17860	0.19640
1ajsA-1alu_	0.28500	0.29940	0.28500	0.29940
1ajsA-1alvA	0.23000	0.24570	0.24280	0.24570
1ajsA-1aly_	0.24300	0.25510	0.21400	0.25510
1ajsA-1am2_	0.18100	0.20030	0.18650	0.20030
1ajsA-1am7A	0.23300	0.29830	0.30670	0.30670
1ajsA-1am9A	0.46900	0.48130	0.48130	0.48130
1ajsA-1amf_	0.24900	0.23380	0.24680	0.24680
1ajsA-1amk_	0.23900	0.24400	0.24600	0.24600
1ajsA-1amm_	0.20100	0.22700	0.19830	0.22700
1ajsA-1amp_	0.19000	0.16240	0.17530	0.17530
1ajsA-1amuA	0.22600	0.12080	0.17960	0.17960
1ajsA-1amx_	0.22500	0.27000	0.26670	0.27000
1ajsA-1an8_	0.20300	0.19780	0.18080	0.19780
1ajsA-1an9A	0.14500	0.14930	0.15810	0.15810
1ajsA-1aoa_	0.18800	0.19740	0.23380	0.23380
1ajsA-1aocA	0.22100	0.22570	0.21290	0.22570
1ajsA-1aoeA	0.31500	0.30990	0.31770	0.31770
1ajsA-1aohA	0.21000	0.25170	0.21850	0.25170
1ajsA-1aol_	0.16300	0.20700	0.19380	0.20700
1ajsA-1aop_	0.15100	0.15530	0.14500	0.15530
1ajsA-1aorA	0.18000	0.17960	0.13590	0.17960
1ajsA-1aoy_	0.38100	0.39420	0.35260	0.39420
1ajsA-1aozA	0.15400	0.13230	0.11950	0.13230
1ajsA-1ap8_	0.19000	0.20310	0.19480	0.20310
1ajsA-1apj_	0.29700	0.36150	0.32770	0.36150
1ajsA-1apmE	0.13700	0.14440	0.13640	0.14440
1ajsA-1apq_	0.38700	0.44810	0.40570	0.44810
1ajsA-1apxA	0.17900	0.15860	0.16060	0.16060
1ajsA-1aq0A	0.20600	0.20260	0.19120	0.20260
1ajsA-1aqb_	0.23600	0.22860	0.22140	0.22860
1ajsA-1aqcA	0.31400	0.36160	0.36160	0.36160
1ajsA-1aqe_	0.21800	0.32050	0.32050	0.32050
1ajsA-1aqt_	0.29800	0.30370	0.28890	0.30370
1ajsA-1aquA	0.18800	0.16640	0.21170	0.21170
1ajsA-1aqzA	0.22200	0.25700	0.22890	0.25700
1ajsA-1arb_	0.15300	0.16730	0.16630	0.16730
1ajsA-1aru_	0.13200	0.13390	0.13320	0.13390
1ajsA-1ash_	0.28200	0.29590	0.29420	0.29590
1ajsA-1ast_	0.20700	0.20000	0.24370	0.24370
1ajsA-1at0_	0.22900	0.22890	0.22710	0.22890
1ajsA-1at3A	0.20000	0.21540	0.19930	0.21540
1ajsA-1atb_	0.33500	0.37100	0.35480	0.37100
1ajsA-1atg_	0.22300	0.21000	0.23480	0.23480
1ajsA-1atiA	0.12700	0.12740	0.11830	0.12740
1ajsA-1atx_	0.39700	0.55430	0.44570	0.55430
1ajsA-1atzA	0.36800	0.36680	0.38180	0.38180
1ajsA-1au1A	0.29700	0.29970	0.29520	0.29970
1ajsA-1aua_	0.18800	0.17650	0.18240	0.18240
1ajsA-1auiA	0.15800	0.13100	0.14620	0.14620
1ajsA-1auiB	0.24700	0.25910	0.19850	0.25910
1ajsA-1auk_	0.19000	0.14810	0.20080	0.20080
1ajsA-1auoA	0.30400	0.20530	0.30620	0.30620
1ajsA-1autC	0.16500	0.16320	0.19040	0.19040
1ajsA-1autL	0.33100	0.33330	0.33330	0.33330
1ajsA-1auvA	0.20100	0.20390	0.20120	0.20390
1ajsA-1auyA	0.22100	0.20550	0.20550	0.20550
1ajsA-1auz_	0.43800	0.43100	0.44400	0.44400
1ajsA-1avaA	0.16000	0.16690	0.14330	0.16690
1ajsA-1avaC	0.20900	0.18780	0.20720	0.20720
1ajsA-1avgI	0.21000	0.24300	0.23770	0.24300
1ajsA-1avpA	0.22800	0.20960	0.22430	0.22430
1ajsA-1avqA	0.21400	0.20390	0.20070	0.20390
1ajsA-1aw0_	0.50300	0.52430	0.52080	0.52430
1ajsA-1aw9_	0.23000	0.24540	0.24880	0.24880
1ajsA-1awcB	0.29400	0.32680	0.29740	0.32680
1ajsA-1awj_	0.35100	0.37010	0.29220	0.37010
1ajsA-1ax4A	0.46000	0.44900	0.46480	0.46480
1ajsA-1ax8_	0.36000	0.35960	0.35960	0.35960
1ajsA-1axcA	0.14100	0.15460	0.16160	0.16160
1ajsA-1axiB	0.18800	0.20420	0.19370	0.20420
1ajsA-1axn_	0.18600	0.19040	0.14630	0.19040
1ak0_-1ak4C	0.29700	0.30520	0.30520	0.30520
1ak0_-1ak5_	0.18300	0.19030	0.19410	0.19410
1ak0_-1ak7_	0.19800	0.20980	0.21840	0.21840
1ak0_-1akhA	0.53100	0.59180	0.59690	0.59690
1ak0_-1akjD	0.21500	0.28730	0.29390	0.29390
1ak0_-1ako_	0.15200	0.15910	0.16290	0.16290
1ak0_-1akp_	0.23700	0.30480	0.24120	0.30480
1ak0_-1aky_	0.22200	0.21100	0.21100	0.21100
1ak0_-1al01	0.29200	0.29370	0.30940	0.30940
1ak0_-1al3_	0.18100	0.16560	0.15610	0.16560
1ak0_-1allA	0.28400	0.26090	0.26090	0.26090
1ak0_-1aln_	0.15900	0.16190	0.16000	0.16190
1ak0_-1alu_	0.32300	0.33280	0.33280	0.33280
1ak0_-1alvA	0.28000	0.23410	0.27890	0.27890
1ak0_-1aly_	0.25500	0.23290	0.23800	0.23800
1ak0_-1am2_	0.19800	0.17400	0.19750	0.19750
1ak0_-1am7A	0.25700	0.26830	0.27000	0.27000
1ak0_-1am9A	0.42200	0.42810	0.42500	0.42810
1ak0_-1amf_	0.18100	0.17970	0.17860	0.17970
1ak0_-1amk_	0.18300	0.18600	0.18600	0.18600
1ak0_-1amm_	0.17700	0.19110	0.17100	0.19110
1ak0_-1amp_	0.21400	0.21780	0.19890	0.21780
1ak0_-1amuA	0.22300	0.16570	0.16950	0.16950
1ak0_-1amx_	0.18200	0.22670	0.20670	0.22670
1ak0_-1an8_	0.22500	0.18930	0.20630	0.20630
1ak0_-1an9A	0.17100	0.21210	0.18840	0.21210
1ak0_-1aoa_	0.18100	0.17310	0.18220	0.18220
1ak0_-1aocA	0.20000	0.20710	0.20140	0.20710
1ak0_-1aoeA	0.19500	0.20440	0.20960	0.20960
1ak0_-1aohA	0.23300	0.24130	0.25520	0.25520
1ak0_-1aol_	0.17200	0.17620	0.16300	0.17620
1ak0_-1aop_	0.17700	0.17330	0.17140	0.17330
1ak0_-1aorA	0.20400	0.20080	0.17800	0.20080
1ak0_-1aoy_	0.37800	0.38460	0.38140	0.38460
1ak0_-1aozA	0.16700	0.15620	0.17610	0.17610
1ak0_-1ap8_	0.20800	0.21600	0.20540	0.21600
1ak0_-1apj_	0.31400	0.34120	0.35470	0.35470
1ak0_-1apmE	0.16400	0.18750	0.16860	0.18750
1ak0_-1apq_	0.34400	0.40570	0.36320	0.40570
1ak0_-1apxA	0.22300	0.22090	0.21990	0.22090
1ak0_-1aq0A	0.17100	0.17140	0.17050	0.17140
1ak0_-1aqb_	0.17400	0.22860	0.21570	0.22860
1ak0_-1aqcA	0.31600	0.32440	0.30790	0.32440
1ak0_-1aqe_	0.27500	0.31820	0.31360	0.31820
1ak0_-1aqt_	0.29100	0.31110	0.30000	0.31110
1ak0_-1aquA	0.15600	0.16190	0.15530	0.16190
1ak0_-1aqzA	0.23800	0.22010	0.22180	0.22180
1ak0_-1arb_	0.14200	0.14350	0.16920	0.16920
1ak0_-1aru_	0.15600	0.20170	0.20550	0.20550
1ak0_-1ash_	0.27700	0.29420	0.29420	0.29420
1ak0_-1ast_	0.21400	0.21620	0.20250	0.21620
1ak0_-1at0_	0.18800	0.22360	0.22010	0.22360
1ak0_-1at3A	0.16700	0.19010	0.18890	0.19010
1ak0_-1atb_	0.37500	0.41530	0.39520	0.41530
1ak0_-1atg_	0.17900	0.18400	0.18070	0.18400
1ak0_-1atiA	0.17100	0.19030	0.18660	0.19030
1ak0_-1atx_	0.32100	0.43480	0.44020	0.44020
1ak0_-1atzA	0.27300	0.28120	0.27310	0.28120
1ak0_-1au1A	0.30900	0.31480	0.30420	0.31480
1ak0_-1aua_	0.18200	0.18840	0.16760	0.18840
1ak0_-1auiA	0.15900	0.15340	0.15060	0.15340
1ak0_-1auiB	0.20200	0.21670	0.23790	0.23790
1ak0_-1auk_	0.19000	0.20740	0.19220	0.20740
1ak0_-1auoA	0.24200	0.23390	0.24310	0.24310
1ak0_-1autC	0.14900	0.16630	0.17570	0.17570
1ak0_-1autL	0.23400	0.23180	0.26820	0.26820
1ak0_-1auvA	0.17700	0.18750	0.16760	0.18750
1ak0_-1auyA	0.20600	0.25310	0.24690	0.25310
1ak0_-1auz_	0.27200	0.29090	0.28230	0.29090
1ak0_-1avaA	0.19300	0.16950	0.16570	0.16950
1ak0_-1avaC	0.20000	0.18780	0.19340	0.19340
1ak0_-1avgI	0.18500	0.22180	0.20250	0.22180
1ak0_-1avpA	0.23700	0.23410	0.20470	0.23410
1ak0_-1avqA	0.20900	0.22040	0.21160	0.22040
1ak0_-1aw0_	0.42400	0.42710	0.42360	0.42710
1ak0_-1aw9_	0.19900	0.18520	0.19330	0.19330
1ak0_-1awcB	0.17000	0.21900	0.21410	0.21900
1ak0_-1awj_	0.26900	0.33120	0.29550	0.33120
1ak0_-1ax4A	0.20300	0.20550	0.19510	0.20550
1ak0_-1ax8_	0.35000	0.35580	0.36150	0.36150
1ak0_-1axcA	0.17200	0.17070	0.17970	0.17970
1ak0_-1axiB	0.18200	0.18590	0.19240	0.19240
1ak0_-1axn_	0.17100	0.16670	0.17710	0.17710
1ak4C-1ak5_	0.24300	0.25690	0.25340	0.25690
1ak4C-1ak7_	0.22600	0.23280	0.23450	0.23450
1ak4C-1akhA	0.53600	0.55100	0.53060	0.55100
1ak4C-1akjD	0.27600	0.26100	0.26100	0.26100
1ak4C-1ako_	0.26900	0.28280	0.27590	0.28280
1ak4C-1akp_	0.24100	0.22150	0.22370	0.22370
1ak4C-1aky_	0.24000	0.28620	0.27590	0.28620
1ak4C-1al01	0.22400	0.26920	0.27100	0.27100
1ak4C-1al3_	0.22400	0.24660	0.22760	0.24660
1ak4C-1allA	0.27200	0.26900	0.27930	0.27930
1ak4C-1aln_	0.28300	0.23970	0.24830	0.24830
1ak4C-1alu_	0.25500	0.29310	0.29140	0.29310
1ak4C-1alvA	0.26000	0.26720	0.26550	0.26720
1ak4C-1aly_	0.22600	0.21550	0.22410	0.22410
1ak4C-1am2_	0.22100	0.21030	0.23790	0.23790
1ak4C-1am7A	0.21700	0.22760	0.22760	0.22760
1ak4C-1am9A	0.39400	0.37190	0.37500	0.37500
1ak4C-1amf_	0.24300	0.22930	0.23970	0.23970
1ak4C-1amk_	0.24800	0.27760	0.28620	0.28620
1ak4C-1amm_	0.20000	0.20860	0.21550	0.21550
1ak4C-1amp_	0.31900	0.34140	0.32410	0.34140
1ak4C-1amuA	0.27200	0.28100	0.26900	0.28100
1ak4C-1amx_	0.23300	0.22930	0.24310	0.24310
1ak4C-1an8_	0.25300	0.25860	0.25520	0.25860
1ak4C-1an9A	0.27100	0.27590	0.27760	0.27760
1ak4C-1aoa_	0.25300	0.26550	0.25520	0.26550
1ak4C-1aocA	0.23300	0.24480	0.25170	0.25170
1ak4C-1aoeA	0.22200	0.26900	0.27070	0.27070
1ak4C-1aohA	0.22600	0.23080	0.20630	0.23080
1ak4C-1aol_	0.22200	0.25520	0.25000	0.25520
1ak4C-1aop_	0.24000	0.26380	0.25520	0.26380
1ak4C-1aorA	0.29100	0.30520	0.27760	0.30520
1ak4C-1aoy_	0.34000	0.36220	0.36220	0.36220
1ak4C-1aozA	0.22900	0.25340	0.26210	0.26210
1ak4C-1ap8_	0.23800	0.28450	0.26210	0.28450
1ak4C-1apj_	0.27700	0.32090	0.30740	0.32090
1ak4C-1apmE	0.30700	0.29660	0.32930	0.32930
1ak4C-1apq_	0.36800	0.40570	0.39620	0.40570
1ak4C-1apxA	0.25000	0.29140	0.25520	0.29140
1ak4C-1aq0A	0.23600	0.24660	0.25340	0.25340
1ak4C-1aqb_	0.20200	0.20520	0.20170	0.20520
1ak4C-1aqcA	0.26200	0.27070	0.27070	0.27070
1ak4C-1aqe_	0.25200	0.27730	0.29770	0.29770
1ak4C-1aqt_	0.23500	0.23890	0.23890	0.23890
1ak4C-1aquA	0.22100	0.25170	0.24310	0.25170
1ak4C-1aqzA	0.19000	0.22360	0.22710	0.22710
1ak4C-1arb_	0.18600	0.22070	0.22590	0.22590
1ak4C-1aru_	0.25700	0.27240	0.27240	0.27240
1ak4C-1ash_	0.26400	0.26550	0.27240	0.27240
1ak4C-1ast_	0.22600	0.24480	0.25000	0.25000
1ak4C-1at0_	0.18500	0.17780	0.20950	0.20950
1ak4C-1at3A	0.22200	0.24830	0.23280	0.24830
1ak4C-1atb_	0.30600	0.31050	0.35080	0.35080
1ak4C-1atg_	0.21600	0.23970	0.23790	0.23970
1ak4C-1atiA	0.28300	0.30000	0.29310	0.30000
1ak4C-1atx_	0.36400	0.39670	0.38590	0.39670
1ak4C-1atzA	0.27600	0.28100	0.27410	0.28100
1ak4C-1au1A	0.27100	0.28280	0.29310	0.29310
1ak4C-1aua_	0.27800	0.26030	0.25170	0.26030
1ak4C-1auiA	0.25200	0.26380	0.26030	0.26380
1ak4C-1auiB	0.20700	0.21720	0.21550	0.21720
1ak4C-1auk_	0.31000	0.29140	0.29480	0.29480
1ak4C-1auoA	0.29700	0.28450	0.28280	0.28450
1ak4C-1autC	0.22600	0.24310	0.19830	0.24310
1ak4C-1autL	0.22700	0.20050	0.23180	0.23180
1ak4C-1auvA	0.24800	0.25690	0.26030	0.26030
1ak4C-1auyA	0.23100	0.25170	0.21900	0.25170
1ak4C-1auz_	0.28200	0.31900	0.31470	0.31900
1ak4C-1avaA	0.28400	0.29310	0.28100	0.29310
1ak4C-1avaC	0.20500	0.21380	0.19660	0.21380
1ak4C-1avgI	0.18700	0.18130	0.17960	0.18130
1ak4C-1avpA	0.26600	0.27760	0.27070	0.27760
1ak4C-1avqA	0.26200	0.26900	0.25520	0.26900
1ak4C-1aw0_	0.43100	0.46180	0.45490	0.46180
1ak4C-1aw9_	0.25700	0.26210	0.26720	0.26720
1ak4C-1awcB	0.21600	0.23790	0.23970	0.23970
1ak4C-1awj_	0.30500	0.31490	0.30840	0.31490
1ak4C-1ax4A	0.28800	0.29480	0.28100	0.29480
1ak4C-1ax8_	0.26500	0.29620	0.29230	0.29620
1ak4C-1axcA	0.19800	0.21720	0.21030	0.21720
1ak4C-1axiB	0.21400	0.19830	0.22240	0.22240
1ak4C-1axn_	0.31700	0.27240	0.30520	0.30520
1ak5_-1ak7_	0.22000	0.21700	0.21120	0.21700
1ak5_-1akhA	0.51000	0.57650	0.53570	0.57650
1ak5_-1akjD	0.26800	0.26750	0.27630	0.27630
1ak5_-1ako_	0.23800	0.24160	0.24440	0.24440
1ak5_-1akp_	0.22800	0.26540	0.27410	0.27410
1ak5_-1aky_	0.24000	0.23620	0.24080	0.24080
1ak5_-1al01	0.29900	0.29720	0.28500	0.29720
1ak5_-1al3_	0.17900	0.18250	0.19200	0.19200
1ak5_-1allA	0.24700	0.25780	0.25000	0.25780
1ak5_-1aln_	0.19500	0.16070	0.15310	0.16070
1ak5_-1alu_	0.21300	0.24360	0.24200	0.24360
1ak5_-1alvA	0.19200	0.21240	0.21680	0.21680
1ak5_-1aly_	0.17300	0.20210	0.20030	0.20210
1ak5_-1am2_	0.17500	0.19200	0.18780	0.19200
1ak5_-1am7A	0.23200	0.27000	0.24000	0.27000
1ak5_-1am9A	0.34100	0.35940	0.35940	0.35940
1ak5_-1amf_	0.18500	0.17750	0.18610	0.18610
1ak5_-1amk_	0.44300	0.44900	0.39900	0.44900
1ak5_-1amm_	0.18700	0.21410	0.19540	0.21410
1ak5_-1amp_	0.17300	0.17350	0.17440	0.17440
1ak5_-1amuA	0.19200	0.17480	0.17400	0.17480
1ak5_-1amx_	0.22000	0.23670	0.21830	0.23670
1ak5_-1an8_	0.19700	0.18080	0.18570	0.18570
1ak5_-1an9A	0.16300	0.15430	0.16410	0.16410
1ak5_-1aoa_	0.16900	0.17210	0.18320	0.18320
1ak5_-1aocA	0.20900	0.19570	0.20860	0.20860
1ak5_-1aoeA	0.26000	0.25260	0.25520	0.25520
1ak5_-1aohA	0.19600	0.23430	0.23430	0.23430
1ak5_-1aol_	0.16500	0.18500	0.16520	0.18500
1ak5_-1aop_	0.16400	0.15500	0.15880	0.15880
1ak5_-1aorA	0.15800	0.17100	0.13980	0.17100
1ak5_-1aoy_	0.30400	0.34940	0.34940	0.34940
1ak5_-1aozA	0.16200	0.14820	0.13830	0.14820
1ak5_-1ap8_	0.19600	0.20420	0.19840	0.20420
1ak5_-1apj_	0.33400	0.34800	0.37840	0.37840
1ak5_-1apmE	0.14700	0.14670	0.14060	0.14670
1ak5_-1apq_	0.32100	0.38210	0.37260	0.38210
1ak5_-1apxA	0.17600	0.17670	0.17170	0.17670
1ak5_-1aq0A	0.30100	0.31780	0.32840	0.32840
1ak5_-1aqb_	0.25300	0.26430	0.27000	0.27000
1ak5_-1aqcA	0.30200	0.32640	0.32230	0.32640
1ak5_-1aqe_	0.26400	0.29090	0.31820	0.31820
1ak5_-1aqt_	0.23100	0.28700	0.28330	0.28700
1ak5_-1aquA	0.16200	0.17350	0.18770	0.18770
1ak5_-1aqzA	0.18800	0.21300	0.21130	0.21300
1ak5_-1arb_	0.17100	0.17680	0.16440	0.17680
1ak5_-1aru_	0.15900	0.16410	0.17400	0.17400
1ak5_-1ash_	0.27200	0.28400	0.26700	0.28400
1ak5_-1ast_	0.17400	0.21880	0.22630	0.22630
1ak5_-1at0_	0.19700	0.22540	0.23770	0.23770
1ak5_-1at3A	0.17400	0.18320	0.18200	0.18320
1ak5_-1atb_	0.33100	0.36290	0.33060	0.36290
1ak5_-1atg_	0.16900	0.17210	0.17320	0.17320
1ak5_-1atiA	0.16800	0.16790	0.14820	0.16790
1ak5_-1atx_	0.40800	0.46200	0.44020	0.46200
1ak5_-1atzA	0.28400	0.28940	0.29480	0.29480
1ak5_-1au1A	0.23300	0.24400	0.22290	0.24400
1ak5_-1aua_	0.20600	0.20950	0.18160	0.20950
1ak5_-1auiA	0.18900	0.14740	0.19600	0.19600
1ak5_-1auiB	0.21500	0.24240	0.21210	0.24240
1ak5_-1auk_	0.19600	0.19150	0.21050	0.21050
1ak5_-1auoA	0.26600	0.26610	0.26490	0.26610
1ak5_-1autC	0.16800	0.17470	0.16210	0.17470
1ak5_-1autL	0.25500	0.27860	0.27860	0.27860
1ak5_-1auvA	0.17500	0.17110	0.16400	0.17110
1ak5_-1auyA	0.19800	0.19020	0.19330	0.19330
1ak5_-1auz_	0.42000	0.48060	0.48490	0.48490
1ak5_-1avaA	0.33100	0.25990	0.33430	0.33430
1ak5_-1avaC	0.20600	0.21270	0.17400	0.21270
1ak5_-1avgI	0.24800	0.22360	0.24820	0.24820
1ak5_-1avpA	0.21100	0.23530	0.23160	0.23530
1ak5_-1avqA	0.17100	0.20500	0.18310	0.20500
1ak5_-1aw0_	0.39900	0.39240	0.38890	0.39240
1ak5_-1aw9_	0.20100	0.21410	0.21530	0.21530
1ak5_-1awcB	0.30900	0.33330	0.32520	0.33330
1ak5_-1awj_	0.30200	0.32470	0.31170	0.32470
1ak5_-1ax4A	0.21000	0.20590	0.19680	0.20590
1ak5_-1ax8_	0.25400	0.30000	0.30580	0.30580
1ak5_-1axcA	0.14400	0.16370	0.15660	0.16370
1ak5_-1axiB	0.17400	0.18980	0.19240	0.19240
1ak5_-1axn_	0.15900	0.16020	0.16020	0.16020
1ak7_-1akhA	0.45900	0.50000	0.50000	0.50000
1ak7_-1akjD	0.30300	0.30920	0.28510	0.30920
1ak7_-1ako_	0.24000	0.25720	0.23280	0.25720
1ak7_-1akp_	0.27600	0.28070	0.28070	0.28070
1ak7_-1aky_	0.23900	0.22990	0.20260	0.22990
1ak7_-1al01	0.26200	0.26400	0.25700	0.26400
1ak7_-1al3_	0.19300	0.25570	0.20690	0.25570
1ak7_-1allA	0.21600	0.21410	0.21410	0.21410
1ak7_-1aln_	0.22100	0.22560	0.22840	0.22840
1ak7_-1alu_	0.22100	0.22130	0.20860	0.22130
1ak7_-1alvA	0.20800	0.22400	0.20950	0.22400
1ak7_-1aly_	0.23300	0.23800	0.25170	0.25170
1ak7_-1am2_	0.19100	0.18820	0.18530	0.18820
1ak7_-1am7A	0.20500	0.22670	0.21170	0.22670
1ak7_-1am9A	0.22800	0.28120	0.27500	0.28120
1ak7_-1amf_	0.23400	0.25000	0.22840	0.25000
1ak7_-1amk_	0.22000	0.22130	0.21120	0.22130
1ak7_-1amm_	0.18800	0.22130	0.22270	0.22270
1ak7_-1amp_	0.24700	0.25290	0.25570	0.25570
1ak7_-1amuA	0.24600	0.25140	0.21840	0.25140
1ak7_-1amx_	0.22700	0.23330	0.23330	0.23330
1ak7_-1an8_	0.18400	0.19540	0.18100	0.19540
1ak7_-1an9A	0.20500	0.21120	0.19540	0.21120
1ak7_-1aoa_	0.19100	0.18100	0.17960	0.18100
1ak7_-1aocA	0.18200	0.19400	0.17820	0.19400
1ak7_-1aoeA	0.17700	0.18530	0.20830	0.20830
1ak7_-1aohA	0.23400	0.23250	0.23950	0.23950
1ak7_-1aol_	0.16200	0.22560	0.18100	0.22560
1ak7_-1aop_	0.24900	0.25860	0.25290	0.25860
1ak7_-1aorA	0.24600	0.25290	0.24570	0.25290
1ak7_-1aoy_	0.34600	0.35260	0.33010	0.35260
1ak7_-1aozA	0.23700	0.23560	0.25570	0.25570
1ak7_-1ap8_	0.25100	0.22990	0.25000	0.25000
1ak7_-1apj_	0.31800	0.37500	0.34460	0.37500
1ak7_-1apmE	0.22400	0.21700	0.22560	0.22560
1ak7_-1apq_	0.35400	0.39150	0.37740	0.39150
1ak7_-1apxA	0.20700	0.19830	0.21840	0.21840
1ak7_-1aq0A	0.20400	0.24280	0.21700	0.24280
1ak7_-1aqb_	0.19300	0.19680	0.22130	0.22130
1ak7_-1aqcA	0.26700	0.24170	0.26860	0.26860
1ak7_-1aqe_	0.26600	0.26360	0.27950	0.27950
1ak7_-1aqt_	0.24400	0.25370	0.25740	0.25740
1ak7_-1aquA	0.21600	0.23280	0.21700	0.23280
1ak7_-1aqzA	0.18300	0.21830	0.22540	0.22540
1ak7_-1arb_	0.24100	0.22990	0.24280	0.24280
1ak7_-1aru_	0.23400	0.22560	0.20260	0.22560
1ak7_-1ash_	0.20400	0.22110	0.21090	0.22110
1ak7_-1ast_	0.21000	0.18820	0.20400	0.20400
1ak7_-1at0_	0.20100	0.20600	0.20600	0.20600
1ak7_-1at3A	0.24700	0.23710	0.23990	0.23990
1ak7_-1atb_	0.30600	0.35480	0.38310	0.38310
1ak7_-1atg_	0.24000	0.24570	0.22840	0.24570
1ak7_-1atiA	0.25300	0.27010	0.21550	0.27010
1ak7_-1atx_	0.36400	0.42390	0.42390	0.42390
1ak7_-1atzA	0.24300	0.23130	0.23990	0.23990
1ak7_-1au1A	0.18500	0.19580	0.19430	0.19580
1ak7_-1aua_	0.20800	0.22840	0.20550	0.22840
1ak7_-1auiA	0.24400	0.22840	0.21980	0.22840
1ak7_-1auiB	0.17300	0.19700	0.19550	0.19700
1ak7_-1auk_	0.22600	0.24860	0.21840	0.24860
1ak7_-1auoA	0.23400	0.22410	0.23850	0.23850
1ak7_-1autC	0.23000	0.21700	0.21840	0.21840
1ak7_-1autL	0.23400	0.23960	0.26560	0.26560
1ak7_-1auvA	0.21400	0.19250	0.19970	0.19970
1ak7_-1auyA	0.20400	0.22700	0.21930	0.22700
1ak7_-1auz_	0.33600	0.31680	0.29740	0.31680
1ak7_-1avaA	0.23300	0.23850	0.21550	0.23850
1ak7_-1avaC	0.16800	0.19540	0.17960	0.19540
1ak7_-1avgI	0.18800	0.21650	0.22010	0.22010
1ak7_-1avpA	0.22600	0.24860	0.24570	0.24860
1ak7_-1avqA	0.19300	0.21410	0.21700	0.21700
1ak7_-1aw0_	0.37200	0.39240	0.42010	0.42010
1ak7_-1aw9_	0.23300	0.22270	0.20830	0.22270
1ak7_-1awcB	0.19100	0.22390	0.22390	0.22390
1ak7_-1awj_	0.29500	0.32790	0.33120	0.33120
1ak7_-1ax4A	0.25300	0.24140	0.26290	0.26290
1ak7_-1ax8_	0.25200	0.24040	0.25190	0.25190
1ak7_-1axcA	0.17200	0.17820	0.17240	0.17820
1ak7_-1axiB	0.16500	0.20110	0.18970	0.20110
1ak7_-1axn_	0.21800	0.25000	0.25860	0.25860
1akhA-1akjD	0.35200	0.38780	0.37240	0.38780
1akhA-1ako_	0.49000	0.54080	0.53570	0.54080
1akhA-1akp_	0.35700	0.39800	0.43370	0.43370
1akhA-1aky_	0.54100	0.56120	0.50510	0.56120
1akhA-1al01	0.46400	0.67860	0.67860	0.67860
1akhA-1al3_	0.57100	0.58670	0.58670	0.58670
1akhA-1allA	0.54100	0.68880	0.68880	0.68880
1akhA-1aln_	0.61200	0.64290	0.63780	0.64290
1akhA-1alu_	0.47400	0.53570	0.54080	0.54080
1akhA-1alvA	0.49500	0.52040	0.52040	0.52040
1akhA-1aly_	0.33700	0.36730	0.36220	0.36730
1akhA-1am2_	0.41300	0.44900	0.44900	0.44900
1akhA-1am7A	0.44900	0.52550	0.52550	0.52550
1akhA-1am9A	0.36700	0.46940	0.47450	0.47450
1akhA-1amf_	0.45400	0.48980	0.48980	0.48980
1akhA-1amk_	0.57700	0.60710	0.60200	0.60710
1akhA-1amm_	0.38300	0.42860	0.42350	0.42860
1akhA-1amp_	0.46400	0.55610	0.52040	0.55610
1akhA-1amuA	0.54100	0.59180	0.57140	0.59180
1akhA-1amx_	0.39300	0.42350	0.41840	0.42350
1akhA-1an8_	0.50500	0.52040	0.52040	0.52040
1akhA-1an9A	0.43400	0.50510	0.51530	0.51530
1akhA-1aoa_	0.45900	0.48980	0.47960	0.48980
1akhA-1aocA	0.39800	0.49490	0.48470	0.49490
1akhA-1aoeA	0.38300	0.42860	0.45920	0.45920
1akhA-1aohA	0.37200	0.39290	0.36730	0.39290
1akhA-1aol_	0.34200	0.51020	0.51530	0.51530
1akhA-1aop_	0.47400	0.61730	0.61730	0.61730
1akhA-1aorA	0.54100	0.60200	0.63780	0.63780
1akhA-1aoy_	0.63300	0.67350	0.66840	0.67350
1akhA-1aozA	0.40800	0.44900	0.46940	0.46940
1akhA-1ap8_	0.45900	0.51020	0.51530	0.51530
1akhA-1apj_	0.40300	0.42350	0.42860	0.42860
1akhA-1apmE	0.48500	0.60710	0.61730	0.61730
1akhA-1apq_	0.28100	0.31630	0.28570	0.31630
1akhA-1apxA	0.64300	0.66840	0.66840	0.66840
1akhA-1aq0A	0.48500	0.53060	0.54080	0.54080
1akhA-1aqb_	0.43900	0.53060	0.52550	0.53060
1akhA-1aqcA	0.45400	0.56120	0.56630	0.56630
1akhA-1aqe_	0.37800	0.39800	0.44390	0.44390
1akhA-1aqt_	0.42900	0.51530	0.52040	0.52040
1akhA-1aquA	0.41800	0.51020	0.54080	0.54080
1akhA-1aqzA	0.43400	0.51020	0.51020	0.51020
1akhA-1arb_	0.41300	0.47450	0.43370	0.47450
1akhA-1aru_	0.68900	0.73470	0.73470	0.73470
1akhA-1ash_	0.52000	0.55610	0.55610	0.55610
1akhA-1ast_	0.40800	0.48980	0.48470	0.48980
1akhA-1at0_	0.33200	0.36730	0.36730	0.36730
1akhA-1at3A	0.48500	0.53060	0.54590	0.54590
1akhA-1atb_	0.36700	0.35710	0.34690	0.35710
1akhA-1atg_	0.38800	0.51020	0.47960	0.51020
1akhA-1atiA	0.43400	0.55100	0.53570	0.55100
1akhA-1atx_	0.27700	0.31520	0.35330	0.35330
1akhA-1atzA	0.43400	0.51530	0.47450	0.51530
1akhA-1au1A	0.45400	0.53060	0.54080	0.54080
1akhA-1aua_	0.49000	0.56630	0.54590	0.56630
1akhA-1auiA	0.44900	0.54080	0.54590	0.54590
1akhA-1auiB	0.45900	0.54590	0.54590	0.54590
1akhA-1auk_	0.53100	0.59180	0.57140	0.59180
1akhA-1auoA	0.51500	0.54080	0.54080	0.54080
1akhA-1autC	0.46400	0.48980	0.48470	0.48980
1akhA-1autL	0.28100	0.29590	0.30610	0.30610
1akhA-1auvA	0.44900	0.53060	0.53570	0.53570
1akhA-1auyA	0.35200	0.44900	0.43370	0.44900
1akhA-1auz_	0.43900	0.48980	0.48470	0.48980
1akhA-1avaA	0.47400	0.53570	0.51530	0.53570
1akhA-1avaC	0.33200	0.42860	0.41330	0.42860
1akhA-1avgI	0.34700	0.40310	0.38270	0.40310
1akhA-1avpA	0.44900	0.53060	0.53060	0.53060
1akhA-1avqA	0.43900	0.57140	0.63780	0.63780
1akhA-1aw0_	0.46900	0.49490	0.48980	0.49490
1akhA-1aw9_	0.46900	0.55100	0.55100	0.55100
1akhA-1awcB	0.41300	0.46940	0.46940	0.46940
1akhA-1awj_	0.35200	0.36220	0.36220	0.36220
1akhA-1ax4A	0.55100	0.54590	0.53060	0.54590
1akhA-1ax8_	0.48000	0.55100	0.54080	0.55100
1akhA-1axcA	0.48000	0.53060	0.50510	0.53060
1akhA-1axiB	0.38800	0.44900	0.37240	0.44900
1akhA-1axn_	0.53100	0.56120	0.50510	0.56120
1akjD-1ako_	0.28700	0.31580	0.30040	0.31580
1akjD-1akp_	0.46700	0.48030	0.48250	0.48250
1akjD-1aky_	0.21500	0.24340	0.23460	0.24340
1akjD-1al01	0.20800	0.22150	0.25220	0.25220
1akjD-1al3_	0.24800	0.25880	0.24780	0.25880
1akjD-1allA	0.22800	0.24780	0.24560	0.24780
1akjD-1aln_	0.25700	0.28290	0.31140	0.31140
1akjD-1alu_	0.25900	0.26320	0.24560	0.26320
1akjD-1alvA	0.20600	0.22370	0.24120	0.24120
1akjD-1aly_	0.24300	0.37720	0.37720	0.37720
1akjD-1am2_	0.25700	0.25660	0.24340	0.25660
1akjD-1am7A	0.22600	0.24340	0.22810	0.24340
1akjD-1am9A	0.18100	0.22500	0.20940	0.22500
1akjD-1amf_	0.23200	0.24340	0.26320	0.26320
1akjD-1amk_	0.25400	0.29610	0.25000	0.29610
1akjD-1amm_	0.25700	0.28730	0.28730	0.28730
1akjD-1amp_	0.28500	0.28070	0.29390	0.29390
1akjD-1amuA	0.27000	0.28950	0.26540	0.28950
1akjD-1amx_	0.39300	0.40570	0.41450	0.41450
1akjD-1an8_	0.34000	0.35090	0.32240	0.35090
1akjD-1an9A	0.26500	0.31140	0.29170	0.31140
1akjD-1aoa_	0.23500	0.25220	0.24560	0.25220
1akjD-1aocA	0.25000	0.27410	0.27190	0.27410
1akjD-1aoeA	0.25900	0.26100	0.26320	0.26320
1akjD-1aohA	0.39000	0.43420	0.43420	0.43420
1akjD-1aol_	0.47100	0.46930	0.41230	0.46930
1akjD-1aop_	0.25400	0.33330	0.27190	0.33330
1akjD-1aorA	0.27600	0.33110	0.32680	0.33110
1akjD-1aoy_	0.34000	0.33970	0.32370	0.33970
1akjD-1aozA	0.39900	0.40790	0.39250	0.40790
1akjD-1ap8_	0.25400	0.38380	0.37720	0.38380
1akjD-1apj_	0.25700	0.34460	0.34460	0.34460
1akjD-1apmE	0.32200	0.35960	0.36400	0.36400
1akjD-1apq_	0.33000	0.42450	0.41510	0.42450
1akjD-1apxA	0.23900	0.26320	0.24780	0.26320
1akjD-1aq0A	0.25700	0.28070	0.27850	0.28070
1akjD-1aqb_	0.27600	0.29170	0.30920	0.30920
1akjD-1aqcA	0.25900	0.24340	0.24560	0.24560
1akjD-1aqe_	0.25000	0.22950	0.22050	0.22950
1akjD-1aqt_	0.24600	0.28510	0.28950	0.28950
1akjD-1aquA	0.25200	0.27410	0.22150	0.27410
1akjD-1aqzA	0.21900	0.28950	0.29390	0.29390
1akjD-1arb_	0.29800	0.32020	0.32020	0.32020
1akjD-1aru_	0.26500	0.26970	0.26320	0.26970
1akjD-1ash_	0.21100	0.28510	0.27850	0.28510
1akjD-1ast_	0.24100	0.24560	0.24560	0.24560
1akjD-1at0_	0.22600	0.24340	0.26100	0.26100
1akjD-1at3A	0.35500	0.35530	0.35530	0.35530
1akjD-1atb_	0.29000	0.37900	0.39110	0.39110
1akjD-1atg_	0.25000	0.25220	0.24340	0.25220
1akjD-1atiA	0.31400	0.35750	0.33990	0.35750
1akjD-1atx_	0.33700	0.42390	0.41300	0.42390
1akjD-1atzA	0.29400	0.28950	0.30700	0.30700
1akjD-1au1A	0.20600	0.26540	0.26540	0.26540
1akjD-1aua_	0.23000	0.26100	0.25660	0.26100
1akjD-1auiA	0.26500	0.26970	0.29610	0.29610
1akjD-1auiB	0.22400	0.23250	0.23250	0.23250
1akjD-1auk_	0.23200	0.30480	0.29610	0.30480
1akjD-1auoA	0.21500	0.25880	0.28290	0.28290
1akjD-1autC	0.28500	0.29820	0.29820	0.29820
1akjD-1autL	0.20300	0.26560	0.25520	0.26560
1akjD-1auvA	0.22600	0.32460	0.32680	0.32680
1akjD-1auyA	0.34900	0.35530	0.35960	0.35960
1akjD-1auz_	0.22800	0.26970	0.26970	0.26970
1akjD-1avaA	0.27000	0.26750	0.25440	0.26750
1akjD-1avaC	0.27900	0.28510	0.26750	0.28510
1akjD-1avgI	0.30500	0.31140	0.30920	0.31140
1akjD-1avpA	0.23900	0.26750	0.26750	0.26750
1akjD-1avqA	0.27200	0.26320	0.26540	0.26540
1akjD-1aw0_	0.42400	0.48960	0.48610	0.48960
1akjD-1aw9_	0.20400	0.23680	0.21930	0.23680
1akjD-1awcB	0.17500	0.22590	0.22150	0.22590
1akjD-1awj_	0.35400	0.34420	0.35060	0.35060
1akjD-1ax4A	0.28700	0.33330	0.31800	0.33330
1akjD-1ax8_	0.21900	0.22810	0.24780	0.24780
1akjD-1axcA	0.26300	0.32460	0.32460	0.32460
1akjD-1axiB	0.39000	0.49560	0.49340	0.49560
1akjD-1axn_	0.21500	0.23460	0.25440	0.25440
1ako_-1akp_	0.27900	0.28730	0.26970	0.28730
1ako_-1aky_	0.24300	0.25000	0.23390	0.25000
1ako_-1al01	0.25200	0.26920	0.24480	0.26920
1ako_-1al3_	0.17700	0.18460	0.19200	0.19200
1ako_-1allA	0.26400	0.26090	0.24370	0.26090
1ako_-1aln_	0.17500	0.16880	0.16980	0.16980
1ako_-1alu_	0.27900	0.28340	0.22770	0.28340
1ako_-1alvA	0.19700	0.20810	0.23120	0.23120
1ako_-1aly_	0.25000	0.28080	0.24660	0.28080
1ako_-1am2_	0.17100	0.18230	0.18370	0.18370
1ako_-1am7A	0.27000	0.26330	0.22330	0.26330
1ako_-1am9A	0.31600	0.36560	0.34380	0.36560
1ako_-1amf_	0.21900	0.21750	0.22400	0.22400
1ako_-1amk_	0.26700	0.24800	0.27400	0.27400
1ako_-1amm_	0.19400	0.20400	0.17670	0.20400
1ako_-1amp_	0.24200	0.22200	0.25840	0.25840
1ako_-1amuA	0.18400	0.19680	0.19500	0.19680
1ako_-1amx_	0.23000	0.26670	0.26670	0.26670
1ako_-1an8_	0.19400	0.18690	0.19170	0.19170
1ako_-1an9A	0.19300	0.19400	0.17260	0.19400
1ako_-1aoa_	0.17400	0.16800	0.16300	0.16800
1ako_-1aocA	0.21000	0.20860	0.21000	0.21000
1ako_-1aoeA	0.23800	0.25260	0.23050	0.25260
1ako_-1aohA	0.23400	0.28850	0.25870	0.28850
1ako_-1aol_	0.13900	0.18060	0.16740	0.18060
1ako_-1aop_	0.16800	0.16140	0.18380	0.18380
1ako_-1aorA	0.18500	0.19680	0.18750	0.19680
1ako_-1aoy_	0.34000	0.34620	0.35900	0.35900
1ako_-1aozA	0.21500	0.22110	0.19590	0.22110
1ako_-1ap8_	0.21100	0.21240	0.21240	0.21240
1ako_-1apj_	0.30700	0.34800	0.37160	0.37160
1ako_-1apmE	0.17500	0.17910	0.17160	0.17910
1ako_-1apq_	0.41500	0.49530	0.47170	0.49530
1ako_-1apxA	0.18300	0.16060	0.16670	0.16670
1ako_-1aq0A	0.26900	0.24720	0.25930	0.25930
1ako_-1aqb_	0.27400	0.29000	0.28290	0.29000
1ako_-1aqcA	0.28300	0.28930	0.28720	0.28930
1ako_-1aqe_	0.23600	0.28180	0.27950	0.28180
1ako_-1aqt_	0.27800	0.29440	0.28330	0.29440
1ako_-1aquA	0.20700	0.20900	0.20900	0.20900
1ako_-1aqzA	0.22200	0.22360	0.23240	0.23240
1ako_-1arb_	0.15100	0.17680	0.15400	0.17680
1ako_-1aru_	0.19300	0.17350	0.17070	0.17350
1ako_-1ash_	0.29600	0.30100	0.27550	0.30100
1ako_-1ast_	0.24400	0.20750	0.20620	0.20750
1ako_-1at0_	0.19500	0.23420	0.23940	0.23940
1ako_-1at3A	0.19600	0.19470	0.17400	0.19470
1ako_-1atb_	0.29800	0.41940	0.36290	0.41940
1ako_-1atg_	0.17200	0.22290	0.21540	0.22290
1ako_-1atiA	0.18600	0.18560	0.17350	0.18560
1ako_-1atx_	0.37000	0.44020	0.47280	0.47280
1ako_-1atzA	0.29900	0.28800	0.29480	0.29480
1ako_-1au1A	0.24800	0.25300	0.25150	0.25300
1ako_-1aua_	0.18800	0.19400	0.19220	0.19400
1ako_-1auiA	0.26200	0.26120	0.25650	0.26120
1ako_-1auiB	0.21100	0.24240	0.20300	0.24240
1ako_-1auk_	0.24900	0.26400	0.25190	0.26400
1ako_-1auoA	0.27500	0.26490	0.25570	0.26490
1ako_-1autC	0.16800	0.16950	0.15690	0.16950
1ako_-1autL	0.28600	0.27340	0.27340	0.27340
1ako_-1auvA	0.19200	0.18940	0.19030	0.19030
1ako_-1auyA	0.19800	0.20400	0.20550	0.20550
1ako_-1auz_	0.34900	0.45910	0.45690	0.45910
1ako_-1avaA	0.25600	0.24350	0.22110	0.24350
1ako_-1avaC	0.18600	0.21960	0.19610	0.21960
1ako_-1avgI	0.24100	0.25000	0.24820	0.25000
1ako_-1avpA	0.24600	0.24390	0.22670	0.24390
1ako_-1avqA	0.17900	0.18310	0.17210	0.18310
1ako_-1aw0_	0.42400	0.47570	0.48610	0.48610
1ako_-1aw9_	0.26400	0.27550	0.25930	0.27550
1ako_-1awcB	0.27000	0.26960	0.25820	0.26960
1ako_-1awj_	0.33800	0.37010	0.35710	0.37010
1ako_-1ax4A	0.21500	0.19870	0.21640	0.21640
1ako_-1ax8_	0.28500	0.30770	0.30770	0.30770
1ako_-1axcA	0.17500	0.16970	0.17570	0.17570
1ako_-1axiB	0.19600	0.17410	0.19500	0.19500
1ako_-1axn_	0.18800	0.18100	0.19310	0.19310
1akp_-1aky_	0.26300	0.24120	0.24340	0.24340
1akp_-1al01	0.23500	0.27410	0.25000	0.27410
1akp_-1al3_	0.25900	0.25000	0.24780	0.25000
1akp_-1allA	0.25900	0.25000	0.19960	0.25000
1akp_-1aln_	0.27900	0.27850	0.27410	0.27850
1akp_-1alu_	0.22400	0.23680	0.23460	0.23680
1akp_-1alvA	0.22600	0.20830	0.23030	0.23030
1akp_-1aly_	0.39300	0.41010	0.39910	0.41010
1akp_-1am2_	0.21900	0.27850	0.27850	0.27850
1akp_-1am7A	0.23500	0.22590	0.20610	0.22590
1akp_-1am9A	0.18100	0.21250	0.21880	0.21880
1akp_-1amf_	0.22100	0.23680	0.25000	0.25000
1akp_-1amk_	0.27000	0.29390	0.30920	0.30920
1akp_-1amm_	0.25900	0.25220	0.29170	0.29170
1akp_-1amp_	0.27400	0.28730	0.27630	0.28730
1akp_-1amuA	0.23700	0.30480	0.26100	0.30480
1akp_-1amx_	0.32200	0.39470	0.40790	0.40790
1akp_-1an8_	0.31600	0.32240	0.30920	0.32240
1akp_-1an9A	0.30700	0.33110	0.28290	0.33110
1akp_-1aoa_	0.23000	0.22810	0.25880	0.25880
1akp_-1aocA	0.19300	0.25220	0.25220	0.25220
1akp_-1aoeA	0.22400	0.24560	0.23680	0.24560
1akp_-1aohA	0.36200	0.38160	0.37940	0.38160
1akp_-1aol_	0.39700	0.41010	0.41010	0.41010
1akp_-1aop_	0.30000	0.30700	0.28510	0.30700
1akp_-1aorA	0.28900	0.34210	0.29820	0.34210
1akp_-1aoy_	0.29800	0.27880	0.27880	0.27880
1akp_-1aozA	0.39000	0.42540	0.42760	0.42760
1akp_-1ap8_	0.26100	0.27630	0.28070	0.28070
1akp_-1apj_	0.32400	0.30410	0.32770	0.32770
1akp_-1apmE	0.32700	0.25880	0.29170	0.29170
1akp_-1apq_	0.34400	0.36790	0.37260	0.37260
1akp_-1apxA	0.23000	0.25440	0.23900	0.25440
1akp_-1aq0A	0.27200	0.27850	0.25660	0.27850
1akp_-1aqb_	0.25700	0.29390	0.28730	0.29390
1akp_-1aqcA	0.23900	0.23250	0.24340	0.24340
1akp_-1aqe_	0.23600	0.24550	0.24550	0.24550
1akp_-1aqt_	0.23000	0.25660	0.24560	0.25660
1akp_-1aquA	0.27600	0.28950	0.26320	0.28950
1akp_-1aqzA	0.27000	0.28730	0.26320	0.28730
1akp_-1arb_	0.27400	0.29390	0.29390	0.29390
1akp_-1aru_	0.23500	0.28070	0.26750	0.28070
1akp_-1ash_	0.22100	0.22370	0.23680	0.23680
1akp_-1ast_	0.20600	0.23250	0.24120	0.24120
1akp_-1at0_	0.23500	0.24120	0.24780	0.24780
1akp_-1at3A	0.26500	0.32240	0.32460	0.32460
1akp_-1atb_	0.28200	0.34270	0.34680	0.34680
1akp_-1atg_	0.20600	0.24560	0.24120	0.24560
1akp_-1atiA	0.33300	0.35750	0.28730	0.35750
1akp_-1atx_	0.32100	0.38590	0.39130	0.39130
1akp_-1atzA	0.34200	0.27850	0.31800	0.31800
1akp_-1au1A	0.24100	0.25440	0.23250	0.25440
1akp_-1aua_	0.23900	0.26750	0.21710	0.26750
1akp_-1auiA	0.27200	0.28950	0.25000	0.28950
1akp_-1auiB	0.25400	0.21930	0.23460	0.23460
1akp_-1auk_	0.25000	0.30260	0.27850	0.30260
1akp_-1auoA	0.20800	0.24560	0.23900	0.24560
1akp_-1autC	0.25000	0.34210	0.33550	0.34210
1akp_-1autL	0.21600	0.21880	0.21090	0.21880
1akp_-1auvA	0.26800	0.29610	0.29390	0.29610
1akp_-1auyA	0.33800	0.35310	0.35310	0.35310
1akp_-1auz_	0.21900	0.21710	0.21490	0.21710
1akp_-1avaA	0.19700	0.24780	0.23680	0.24780
1akp_-1avaC	0.28700	0.31800	0.26970	0.31800
1akp_-1avgI	0.20400	0.26750	0.26540	0.26750
1akp_-1avpA	0.27900	0.28950	0.28290	0.28950
1akp_-1avqA	0.23000	0.27410	0.25220	0.27410
1akp_-1aw0_	0.36800	0.39930	0.40280	0.40280
1akp_-1aw9_	0.27600	0.28290	0.27410	0.28290
1akp_-1awcB	0.18200	0.21270	0.21050	0.21270
1akp_-1awj_	0.28900	0.33440	0.35060	0.35060
1akp_-1ax4A	0.27000	0.27630	0.27410	0.27630
1akp_-1ax8_	0.18900	0.21270	0.21490	0.21490
1akp_-1axcA	0.27000	0.30260	0.29610	0.30260
1akp_-1axiB	0.42500	0.43640	0.40350	0.43640
1akp_-1axn_	0.25000	0.25000	0.25660	0.25660
1aky_-1al01	0.27800	0.24650	0.26570	0.26570
1aky_-1al3_	0.20600	0.21440	0.17890	0.21440
1aky_-1allA	0.23400	0.22340	0.23280	0.23280
1aky_-1aln_	0.19000	0.19040	0.20640	0.20640
1aky_-1alu_	0.24200	0.23890	0.24520	0.24520
1aky_-1alvA	0.19500	0.20520	0.19510	0.20520
1aky_-1aly_	0.20200	0.22260	0.18660	0.22260
1aky_-1am2_	0.17700	0.17540	0.20030	0.20030
1aky_-1am7A	0.25700	0.25830	0.22670	0.25830
1aky_-1am9A	0.30600	0.33440	0.35000	0.35000
1aky_-1amf_	0.19700	0.20760	0.18000	0.20760
1aky_-1amk_	0.25900	0.26610	0.25460	0.26610
1aky_-1amm_	0.17800	0.20830	0.20690	0.20830
1aky_-1amp_	0.24700	0.24770	0.25800	0.25800
1aky_-1amuA	0.23500	0.25460	0.24080	0.25460
1aky_-1amx_	0.22000	0.23670	0.22830	0.23670
1aky_-1an8_	0.15300	0.16020	0.16140	0.16140
1aky_-1an9A	0.25100	0.25230	0.21560	0.25230
1aky_-1aoa_	0.19000	0.16860	0.16860	0.16860
1aky_-1aocA	0.17600	0.18000	0.17000	0.18000
1aky_-1aoeA	0.30600	0.31770	0.27340	0.31770
1aky_-1aohA	0.19400	0.22900	0.22380	0.22900
1aky_-1aol_	0.16700	0.18000	0.18810	0.18810
1aky_-1aop_	0.19200	0.21790	0.19500	0.21790
1aky_-1aorA	0.23900	0.21440	0.20180	0.21440
1aky_-1aoy_	0.35900	0.37820	0.36540	0.37820
1aky_-1aozA	0.18000	0.19840	0.16860	0.19840
1aky_-1ap8_	0.16700	0.16430	0.16550	0.16550
1aky_-1apj_	0.28700	0.34460	0.33780	0.34460
1aky_-1apmE	0.18800	0.18920	0.18920	0.18920
1aky_-1apq_	0.32500	0.40090	0.36320	0.40090
1aky_-1apxA	0.16900	0.17550	0.17430	0.17550
1aky_-1aq0A	0.26600	0.24890	0.25460	0.25460
1aky_-1aqb_	0.20600	0.20570	0.21710	0.21710
1aky_-1aqcA	0.25200	0.26650	0.26030	0.26650
1aky_-1aqe_	0.22500	0.27950	0.34550	0.34550
1aky_-1aqt_	0.24400	0.24260	0.27220	0.27220
1aky_-1aquA	0.34200	0.36350	0.36010	0.36350
1aky_-1aqzA	0.20800	0.21650	0.20250	0.21650
1aky_-1arb_	0.21400	0.19950	0.19610	0.19950
1aky_-1aru_	0.20400	0.19150	0.19380	0.19380
1aky_-1ash_	0.28400	0.28060	0.26700	0.28060
1aky_-1ast_	0.20700	0.22880	0.22750	0.22880
1aky_-1at0_	0.19700	0.26940	0.24120	0.26940
1aky_-1at3A	0.19200	0.19590	0.19930	0.19930
1aky_-1atb_	0.28200	0.32660	0.35480	0.35480
1aky_-1atg_	0.19000	0.22020	0.22250	0.22250
1aky_-1atiA	0.20500	0.18920	0.17090	0.18920
1aky_-1atx_	0.37000	0.41850	0.39130	0.41850
1aky_-1atzA	0.30800	0.32470	0.33290	0.33290
1aky_-1au1A	0.20900	0.22140	0.21540	0.22140
1aky_-1aua_	0.23400	0.23170	0.21440	0.23170
1aky_-1auiA	0.23200	0.22940	0.22710	0.22940
1aky_-1auiB	0.19700	0.18640	0.20150	0.20150
1aky_-1auk_	0.35100	0.35320	0.33140	0.35320
1aky_-1auoA	0.32000	0.29700	0.30620	0.30620
1aky_-1autC	0.18600	0.19950	0.21100	0.21100
1aky_-1autL	0.27600	0.24740	0.25000	0.25000
1aky_-1auvA	0.23900	0.25110	0.25230	0.25230
1aky_-1auyA	0.20400	0.20400	0.21930	0.21930
1aky_-1auz_	0.40500	0.38580	0.42240	0.42240
1aky_-1avaA	0.26000	0.26490	0.23280	0.26490
1aky_-1avaC	0.16600	0.17540	0.18650	0.18650
1aky_-1avgI	0.19900	0.23240	0.21650	0.23240
1aky_-1avpA	0.20600	0.21690	0.22180	0.22180
1aky_-1avqA	0.20200	0.20760	0.19950	0.20760
1aky_-1aw0_	0.36500	0.38190	0.34720	0.38190
1aky_-1aw9_	0.20900	0.19910	0.20950	0.20950
1aky_-1awcB	0.27100	0.27780	0.27610	0.27780
1aky_-1awj_	0.24400	0.31490	0.28250	0.31490
1aky_-1ax4A	0.29900	0.29360	0.30390	0.30390
1aky_-1ax8_	0.28800	0.28850	0.27310	0.28850
1aky_-1axcA	0.17000	0.18230	0.18230	0.18230
1aky_-1axiB	0.19600	0.18590	0.17280	0.18590
1aky_-1axn_	0.18800	0.20410	0.20530	0.20530
1al01-1al3_	0.20300	0.24650	0.22900	0.24650
1al01-1allA	0.25300	0.26220	0.24650	0.26220
1al01-1aln_	0.25900	0.27970	0.26750	0.27970
1al01-1alu_	0.22600	0.25170	0.26220	0.26220
1al01-1alvA	0.22400	0.23780	0.24300	0.24300
1al01-1aly_	0.19900	0.20450	0.18360	0.20450
1al01-1am2_	0.21200	0.20450	0.19060	0.20450
1al01-1am7A	0.22900	0.23600	0.23080	0.23600
1al01-1am9A	0.30900	0.31560	0.31870	0.31870
1al01-1amf_	0.24500	0.21330	0.22030	0.22030
1al01-1amk_	0.29500	0.27970	0.28500	0.28500
1al01-1amm_	0.17500	0.18360	0.18010	0.18360
1al01-1amp_	0.26000	0.26400	0.27100	0.27100
1al01-1amuA	0.24100	0.28320	0.25700	0.28320
1al01-1amx_	0.22600	0.23080	0.22030	0.23080
1al01-1an8_	0.22600	0.23600	0.23780	0.23780
1al01-1an9A	0.26200	0.26400	0.25700	0.26400
1al01-1aoa_	0.22900	0.24300	0.25170	0.25170
1al01-1aocA	0.22900	0.22550	0.22380	0.22550
1al01-1aoeA	0.24300	0.27270	0.27970	0.27970
1al01-1aohA	0.20100	0.20800	0.20800	0.20800
1al01-1aol_	0.21500	0.24480	0.25870	0.25870
1al01-1aop_	0.25200	0.25350	0.24300	0.25350
1al01-1aorA	0.30100	0.31820	0.29370	0.31820
1al01-1aoy_	0.37800	0.43910	0.44230	0.44230
1al01-1aozA	0.24100	0.26220	0.24480	0.26220
1al01-1ap8_	0.21900	0.23430	0.21850	0.23430
1al01-1apj_	0.38500	0.40880	0.38850	0.40880
1al01-1apmE	0.24100	0.32340	0.31990	0.32340
1al01-1apq_	0.36300	0.34910	0.35850	0.35850
1al01-1apxA	0.24700	0.27800	0.28150	0.28150
1al01-1aq0A	0.31100	0.28500	0.27970	0.28500
1al01-1aqb_	0.21200	0.23080	0.22550	0.23080
1al01-1aqcA	0.31400	0.31820	0.26240	0.31820
1al01-1aqe_	0.25500	0.24090	0.24770	0.24770
1al01-1aqt_	0.19400	0.23700	0.22780	0.23700
1al01-1aquA	0.23600	0.28670	0.26220	0.28670
1al01-1aqzA	0.23400	0.24470	0.25530	0.25530
1al01-1arb_	0.24100	0.25520	0.23080	0.25520
1al01-1aru_	0.26000	0.30770	0.27970	0.30770
1al01-1ash_	0.23100	0.24130	0.26750	0.26750
1al01-1ast_	0.23600	0.23950	0.23780	0.23950
1al01-1at0_	0.18100	0.20070	0.19720	0.20070
1al01-1at3A	0.28000	0.29020	0.30420	0.30420
1al01-1atb_	0.39500	0.39920	0.35480	0.39920
1al01-1atg_	0.22000	0.22200	0.23250	0.23250
1al01-1atiA	0.25200	0.26750	0.29200	0.29200
1al01-1atx_	0.33700	0.42930	0.42930	0.42930
1al01-1atzA	0.23600	0.24300	0.23250	0.24300
1al01-1au1A	0.22400	0.24650	0.22550	0.24650
1al01-1aua_	0.28700	0.27800	0.28150	0.28150
1al01-1auiA	0.27600	0.30240	0.29370	0.30240
1al01-1auiB	0.21700	0.22900	0.23250	0.23250
1al01-1auk_	0.23800	0.27270	0.26050	0.27270
1al01-1auoA	0.28100	0.28670	0.28500	0.28670
1al01-1autC	0.22600	0.22900	0.24650	0.24650
1al01-1autL	0.21100	0.24740	0.22400	0.24740
1al01-1auvA	0.21900	0.25520	0.27270	0.27270
1al01-1auyA	0.18900	0.21150	0.20100	0.21150
1al01-1auz_	0.30000	0.29960	0.28880	0.29960
1al01-1avaA	0.31300	0.28320	0.29720	0.29720
1al01-1avaC	0.24700	0.20280	0.25000	0.25000
1al01-1avgI	0.20200	0.22180	0.22010	0.22180
1al01-1avpA	0.24300	0.26050	0.25520	0.26050
1al01-1avqA	0.26400	0.26920	0.23780	0.26920
1al01-1aw0_	0.32300	0.38190	0.38190	0.38190
1al01-1aw9_	0.21000	0.25870	0.24830	0.25870
1al01-1awcB	0.23600	0.23600	0.20630	0.23600
1al01-1awj_	0.33400	0.31490	0.31490	0.31490
1al01-1ax4A	0.27300	0.29550	0.26050	0.29550
1al01-1ax8_	0.24200	0.26150	0.24810	0.26150
1al01-1axcA	0.21300	0.22030	0.22550	0.22550
1al01-1axiB	0.18400	0.18880	0.20100	0.20100
1al01-1axn_	0.26600	0.26050	0.27450	0.27450
1al3_-1allA	0.21600	0.26410	0.21720	0.26410
1al3_-1aln_	0.14900	0.16240	0.16140	0.16240
1al3_-1alu_	0.22500	0.22450	0.22610	0.22610
1al3_-1alvA	0.18500	0.19360	0.19220	0.19360
1al3_-1aly_	0.23600	0.22090	0.23290	0.23290
1al3_-1am2_	0.14900	0.16570	0.16440	0.16570
1al3_-1am7A	0.19800	0.22500	0.23500	0.23500
1al3_-1am9A	0.24100	0.31870	0.31250	0.31870
1al3_-1amf_	0.53500	0.54330	0.54330	0.54330
1al3_-1amk_	0.15600	0.16240	0.16670	0.16670
1al3_-1amm_	0.19000	0.20260	0.19830	0.20260
1al3_-1amp_	0.20700	0.20890	0.19940	0.20890
1al3_-1amuA	0.20400	0.21520	0.19940	0.21520
1al3_-1amx_	0.21200	0.22830	0.23500	0.23500
1al3_-1an8_	0.17000	0.18200	0.17350	0.18200
1al3_-1an9A	0.25100	0.26160	0.25840	0.26160
1al3_-1aoa_	0.15000	0.14770	0.15300	0.15300
1al3_-1aocA	0.15100	0.18000	0.17290	0.18000
1al3_-1aoeA	0.24100	0.26170	0.26170	0.26170
1al3_-1aohA	0.22000	0.22200	0.22030	0.22200
1al3_-1aol_	0.17000	0.15420	0.14760	0.15420
1al3_-1aop_	0.20900	0.18140	0.19730	0.19730
1al3_-1aorA	0.23300	0.23100	0.23100	0.23100
1al3_-1aoy_	0.36500	0.36860	0.37500	0.37500
1al3_-1aozA	0.14700	0.20360	0.17510	0.20360
1al3_-1ap8_	0.16800	0.16670	0.16900	0.16900
1al3_-1apj_	0.32100	0.30740	0.31760	0.31760
1al3_-1apmE	0.17100	0.17510	0.16980	0.17510
1al3_-1apq_	0.32500	0.40570	0.39620	0.40570
1al3_-1apxA	0.15400	0.17300	0.16350	0.17300
1al3_-1aq0A	0.16700	0.17720	0.16560	0.17720
1al3_-1aqb_	0.22600	0.21430	0.21570	0.21570
1al3_-1aqcA	0.21500	0.23970	0.23760	0.23970
1al3_-1aqe_	0.23900	0.25680	0.23410	0.25680
1al3_-1aqt_	0.23100	0.23700	0.23700	0.23700
1al3_-1aquA	0.20000	0.21200	0.18250	0.21200
1al3_-1aqzA	0.22900	0.22540	0.23240	0.23240
1al3_-1arb_	0.12900	0.16560	0.16030	0.16560
1al3_-1aru_	0.18400	0.19200	0.16030	0.19200
1al3_-1ash_	0.23800	0.24150	0.25340	0.25340
1al3_-1ast_	0.19400	0.19000	0.19630	0.19630
1al3_-1at0_	0.21000	0.22710	0.22360	0.22710
1al3_-1at3A	0.17100	0.17860	0.15900	0.17860
1al3_-1atb_	0.28600	0.31450	0.32660	0.32660
1al3_-1atg_	0.49900	0.50540	0.50000	0.50540
1al3_-1atiA	0.18100	0.19730	0.19300	0.19730
1al3_-1atx_	0.33700	0.47830	0.50540	0.50540
1al3_-1atzA	0.21900	0.26490	0.25140	0.26490
1al3_-1au1A	0.17000	0.21230	0.20780	0.21230
1al3_-1aua_	0.14600	0.15610	0.14450	0.15610
1al3_-1auiA	0.17600	0.19730	0.19090	0.19730
1al3_-1auiB	0.23500	0.24090	0.21520	0.24090
1al3_-1auk_	0.15300	0.18570	0.21730	0.21730
1al3_-1auoA	0.21600	0.22360	0.21560	0.22360
1al3_-1autC	0.12000	0.14770	0.15080	0.15080
1al3_-1autL	0.24500	0.26300	0.26560	0.26560
1al3_-1auvA	0.19800	0.20780	0.19510	0.20780
1al3_-1auyA	0.19500	0.21170	0.21470	0.21470
1al3_-1auz_	0.28200	0.29090	0.28660	0.29090
1al3_-1avaA	0.15300	0.17510	0.16980	0.17510
1al3_-1avaC	0.16200	0.18780	0.17680	0.18780
1al3_-1avgI	0.20400	0.21480	0.21650	0.21650
1al3_-1avpA	0.16800	0.18500	0.17280	0.18500
1al3_-1avqA	0.15100	0.15130	0.14910	0.15130
1al3_-1aw0_	0.39900	0.44440	0.43750	0.44440
1al3_-1aw9_	0.16100	0.19680	0.19100	0.19680
1al3_-1awcB	0.18100	0.22550	0.22060	0.22550
1al3_-1awj_	0.25300	0.28900	0.26950	0.28900
1al3_-1ax4A	0.21500	0.22260	0.22050	0.22260
1al3_-1ax8_	0.26900	0.27500	0.26730	0.27500
1al3_-1axcA	0.14000	0.16980	0.13400	0.16980
1al3_-1axiB	0.19100	0.16230	0.16880	0.16880
1al3_-1axn_	0.18800	0.17190	0.16880	0.17190
1allA-1aln_	0.28300	0.28280	0.27190	0.28280
1allA-1alu_	0.25300	0.26110	0.25480	0.26110
1allA-1alvA	0.24200	0.25000	0.23750	0.25000
1allA-1aly_	0.19900	0.20720	0.21060	0.21060
1allA-1am2_	0.18100	0.18590	0.19530	0.19530
1allA-1am7A	0.23700	0.23330	0.24830	0.24830
1allA-1am9A	0.36200	0.36560	0.37190	0.37190
1allA-1amf_	0.23900	0.27030	0.24690	0.27030
1allA-1amk_	0.25200	0.26090	0.27810	0.27810
1allA-1amm_	0.16900	0.19690	0.17810	0.19690
1allA-1amp_	0.24800	0.25310	0.25940	0.25940
1allA-1amuA	0.25800	0.26560	0.25000	0.26560
1allA-1amx_	0.19000	0.25500	0.19330	0.25500
1allA-1an8_	0.26300	0.23910	0.24370	0.24370
1allA-1an9A	0.24700	0.26560	0.25310	0.26560
1allA-1aoa_	0.25600	0.25620	0.25310	0.25620
1allA-1aocA	0.23000	0.22030	0.22190	0.22190
1allA-1aoeA	0.19400	0.24220	0.23280	0.24220
1allA-1aohA	0.24100	0.23430	0.19760	0.23430
1allA-1aol_	0.25000	0.23750	0.20780	0.23750
1allA-1aop_	0.22500	0.27340	0.22030	0.27340
1allA-1aorA	0.31600	0.29380	0.30940	0.30940
1allA-1aoy_	0.37500	0.39740	0.38460	0.39740
1allA-1aozA	0.21600	0.24370	0.25000	0.25000
1allA-1ap8_	0.24500	0.25310	0.23910	0.25310
1allA-1apj_	0.32100	0.33780	0.32430	0.33780
1allA-1apmE	0.24700	0.28120	0.25470	0.28120
1allA-1apq_	0.30700	0.41980	0.40570	0.41980
1allA-1apxA	0.23600	0.26410	0.26560	0.26560
1allA-1aq0A	0.26700	0.25470	0.23910	0.25470
1allA-1aqb_	0.22200	0.22500	0.22190	0.22500
1allA-1aqcA	0.29300	0.29960	0.29960	0.29960
1allA-1aqe_	0.24500	0.26360	0.26590	0.26590
1allA-1aqt_	0.25600	0.26670	0.26670	0.26670
1allA-1aquA	0.23000	0.24220	0.23750	0.24220
1allA-1aqzA	0.22200	0.22360	0.22360	0.22360
1allA-1arb_	0.18000	0.23130	0.20780	0.23130
1allA-1aru_	0.25000	0.26560	0.23130	0.26560
1allA-1ash_	0.40100	0.38780	0.45410	0.45410
1allA-1ast_	0.20300	0.23130	0.21090	0.23130
1allA-1at0_	0.17300	0.19010	0.19010	0.19010
1allA-1at3A	0.19800	0.22500	0.24690	0.24690
1allA-1atb_	0.30200	0.31050	0.35080	0.35080
1allA-1atg_	0.26400	0.26870	0.26720	0.26870
1allA-1atiA	0.27800	0.29060	0.24370	0.29060
1allA-1atx_	0.37000	0.46200	0.42930	0.46200
1allA-1atzA	0.27300	0.25310	0.26870	0.26870
1allA-1au1A	0.23900	0.25940	0.25780	0.25940
1allA-1aua_	0.24200	0.26090	0.23280	0.26090
1allA-1auiA	0.21100	0.23750	0.23440	0.23750
1allA-1auiB	0.21200	0.21880	0.21250	0.21880
1allA-1auk_	0.26400	0.25940	0.26720	0.26720
1allA-1auoA	0.26400	0.26410	0.25940	0.26410
1allA-1autC	0.16300	0.21090	0.20940	0.21090
1allA-1autL	0.21600	0.22660	0.23180	0.23180
1allA-1auvA	0.25900	0.25780	0.26250	0.26250
1allA-1auyA	0.16900	0.20470	0.22030	0.22030
1allA-1auz_	0.29100	0.30390	0.29740	0.30390
1allA-1avaA	0.25800	0.24840	0.24220	0.24840
1allA-1avaC	0.20300	0.17810	0.18120	0.18120
1allA-1avgI	0.20800	0.21830	0.22890	0.22890
1allA-1avpA	0.24400	0.25160	0.25000	0.25160
1allA-1avqA	0.27000	0.27970	0.23910	0.27970
1allA-1aw0_	0.41700	0.50690	0.51390	0.51390
1allA-1aw9_	0.26900	0.26870	0.26870	0.26870
1allA-1awcB	0.16800	0.22060	0.20590	0.22060
1allA-1awj_	0.24000	0.29220	0.29220	0.29220
1allA-1ax4A	0.25900	0.26250	0.25780	0.26250
1allA-1ax8_	0.28100	0.29420	0.29230	0.29420
1allA-1axcA	0.18900	0.20620	0.20780	0.20780
1allA-1axiB	0.18000	0.19840	0.19690	0.19840
1allA-1axn_	0.26700	0.24840	0.27810	0.27810
1aln_-1alu_	0.22100	0.23570	0.23250	0.23570
1aln_-1alvA	0.22000	0.24280	0.23990	0.24280
1aln_-1aly_	0.20500	0.23290	0.22090	0.23290
1aln_-1am2_	0.19300	0.21130	0.20860	0.21130
1aln_-1am7A	0.22300	0.24830	0.25170	0.25170
1aln_-1am9A	0.24400	0.30630	0.30000	0.30630
1aln_-1amf_	0.19700	0.15260	0.16880	0.16880
1aln_-1amk_	0.21600	0.20800	0.19900	0.20800
1aln_-1amm_	0.22100	0.23850	0.22410	0.23850
1aln_-1amp_	0.16900	0.17960	0.16240	0.17960
1aln_-1amuA	0.16900	0.19220	0.19300	0.19300
1aln_-1amx_	0.20000	0.26830	0.26000	0.26830
1aln_-1an8_	0.21400	0.21480	0.21120	0.21480
1aln_-1an9A	0.12600	0.14370	0.14370	0.14370
1aln_-1aoa_	0.15300	0.18020	0.15590	0.18020
1aln_-1aocA	0.18600	0.19570	0.18860	0.19570
1aln_-1aoeA	0.22500	0.19790	0.19790	0.19790
1aln_-1aohA	0.23300	0.25700	0.22900	0.25700
1aln_-1aol_	0.18000	0.17290	0.15860	0.17290
1aln_-1aop_	0.16700	0.14880	0.15220	0.15220
1aln_-1aorA	0.20900	0.21600	0.21430	0.21600
1aln_-1aoy_	0.39400	0.40060	0.37500	0.40060
1aln_-1aozA	0.15600	0.18880	0.18200	0.18880
1aln_-1ap8_	0.19400	0.18190	0.18900	0.18900
1aln_-1apj_	0.30700	0.43580	0.44930	0.44930
1aln_-1apmE	0.15500	0.17180	0.15560	0.17180
1aln_-1apq_	0.40600	0.42920	0.44810	0.44810
1aln_-1apxA	0.20200	0.20580	0.19680	0.20580
1aln_-1aq0A	0.18200	0.15990	0.15820	0.15990
1aln_-1aqb_	0.22600	0.28290	0.24140	0.28290
1aln_-1aqcA	0.28100	0.28510	0.29130	0.29130
1aln_-1aqe_	0.27300	0.30680	0.27270	0.30680
1aln_-1aqt_	0.25400	0.25560	0.25740	0.25740
1aln_-1aquA	0.14100	0.14770	0.16900	0.16900
1aln_-1aqzA	0.24600	0.26760	0.26060	0.26760
1aln_-1arb_	0.18000	0.19200	0.17870	0.19200
1aln_-1aru_	0.20400	0.20490	0.19470	0.20490
1aln_-1ash_	0.26900	0.29420	0.29930	0.29930
1aln_-1ast_	0.20400	0.21620	0.19000	0.21620
1aln_-1at0_	0.20600	0.27110	0.27110	0.27110
1aln_-1at3A	0.21000	0.22580	0.20620	0.22580
1aln_-1atb_	0.29800	0.41130	0.39920	0.41130
1aln_-1atg_	0.17300	0.15910	0.15370	0.15910
1aln_-1atiA	0.16200	0.15560	0.15820	0.15820
1aln_-1atx_	0.31500	0.44020	0.44570	0.44570
1aln_-1atzA	0.24500	0.24460	0.21600	0.24460
1aln_-1au1A	0.20800	0.22290	0.24250	0.24250
1aln_-1aua_	0.19300	0.15390	0.15820	0.15820
1aln_-1auiA	0.16300	0.16240	0.16240	0.16240
1aln_-1auiB	0.22700	0.22730	0.26970	0.26970
1aln_-1auk_	0.15700	0.17520	0.15820	0.17520
1aln_-1auoA	0.24400	0.24430	0.23970	0.24430
1aln_-1autC	0.17800	0.18100	0.18200	0.18200
1aln_-1autL	0.24700	0.30730	0.31250	0.31250
1aln_-1auvA	0.15100	0.14800	0.15160	0.15160
1aln_-1auyA	0.21200	0.23010	0.20550	0.23010
1aln_-1auz_	0.32100	0.33190	0.34050	0.34050
1aln_-1avaA	0.19000	0.19470	0.16750	0.19470
1aln_-1avaC	0.20400	0.23900	0.20440	0.23900
1aln_-1avgI	0.23100	0.31160	0.29930	0.31160
1aln_-1avpA	0.21300	0.21810	0.21570	0.21810
1aln_-1avqA	0.20400	0.19080	0.19850	0.19850
1aln_-1aw0_	0.40600	0.42360	0.42360	0.42360
1aln_-1aw9_	0.20800	0.19330	0.17590	0.19330
1aln_-1awcB	0.27500	0.28270	0.29250	0.29250
1aln_-1awj_	0.35100	0.35390	0.34740	0.35390
1aln_-1ax4A	0.19200	0.19640	0.19050	0.19640
1aln_-1ax8_	0.23300	0.27880	0.26150	0.27880
1aln_-1axcA	0.15800	0.16970	0.17770	0.17770
1aln_-1axiB	0.20700	0.19240	0.18320	0.19240
1aln_-1axn_	0.17300	0.18370	0.19130	0.19130
1alu_-1alvA	0.25200	0.25640	0.25000	0.25640
1alu_-1aly_	0.19500	0.20030	0.21580	0.21580
1alu_-1am2_	0.20500	0.21020	0.19430	0.21020
1alu_-1am7A	0.19000	0.20330	0.20000	0.20330
1alu_-1am9A	0.40600	0.42190	0.42190	0.42190
1alu_-1amf_	0.22500	0.21500	0.22930	0.22930
1alu_-1amk_	0.24200	0.24200	0.20860	0.24200
1alu_-1amm_	0.15600	0.17360	0.15290	0.17360
1alu_-1amp_	0.25300	0.25960	0.26590	0.26590
1alu_-1amuA	0.25300	0.25640	0.26270	0.26270
1alu_-1amx_	0.18700	0.22670	0.21670	0.22670
1alu_-1an8_	0.21000	0.21970	0.23410	0.23410
1alu_-1an9A	0.26400	0.27390	0.25960	0.27390
1alu_-1aoa_	0.23700	0.23890	0.23730	0.23890
1alu_-1aocA	0.20900	0.22610	0.21500	0.22610
1alu_-1aoeA	0.19400	0.21340	0.21020	0.21340
1alu_-1aohA	0.18900	0.20630	0.20630	0.20630
1alu_-1aol_	0.17200	0.21970	0.20700	0.21970
1alu_-1aop_	0.22300	0.23890	0.24680	0.24680
1alu_-1aorA	0.29100	0.29620	0.26590	0.29620
1alu_-1aoy_	0.34300	0.36860	0.35580	0.36860
1alu_-1aozA	0.21300	0.23890	0.22450	0.23890
1alu_-1ap8_	0.23100	0.24680	0.25160	0.25160
1alu_-1apj_	0.30400	0.31420	0.31080	0.31420
1alu_-1apmE	0.25300	0.29940	0.25480	0.29940
1alu_-1apq_	0.29700	0.35380	0.31600	0.35380
1alu_-1apxA	0.27900	0.28180	0.27070	0.28180
1alu_-1aq0A	0.27200	0.24840	0.22770	0.24840
1alu_-1aqb_	0.20900	0.21660	0.21500	0.21660
1alu_-1aqcA	0.31400	0.32230	0.32020	0.32230
1alu_-1aqe_	0.30900	0.28410	0.30910	0.30910
1alu_-1aqt_	0.27400	0.29070	0.29070	0.29070
1alu_-1aquA	0.26100	0.23890	0.22930	0.23890
1alu_-1aqzA	0.19000	0.20600	0.20950	0.20950
1alu_-1arb_	0.21000	0.21820	0.21970	0.21970
1alu_-1aru_	0.27700	0.28180	0.28500	0.28500
1alu_-1ash_	0.24100	0.26360	0.26020	0.26360
1alu_-1ast_	0.22500	0.23410	0.23410	0.23410
1alu_-1at0_	0.20200	0.18840	0.17960	0.18840
1alu_-1at3A	0.20100	0.23570	0.23250	0.23570
1alu_-1atb_	0.26600	0.37900	0.38710	0.38710
1alu_-1atg_	0.22600	0.22450	0.22290	0.22450
1alu_-1atiA	0.26100	0.27070	0.22290	0.27070
1alu_-1atx_	0.34200	0.40220	0.38040	0.40220
1alu_-1atzA	0.25800	0.26270	0.25640	0.26270
1alu_-1au1A	0.53500	0.40610	0.55100	0.55100
1alu_-1aua_	0.28200	0.28820	0.25480	0.28820
1alu_-1auiA	0.28200	0.28660	0.23090	0.28660
1alu_-1auiB	0.20200	0.20860	0.21340	0.21340
1alu_-1auk_	0.27100	0.25320	0.25480	0.25480
1alu_-1auoA	0.24700	0.24360	0.24200	0.24360
1alu_-1autC	0.22600	0.21660	0.21660	0.21660
1alu_-1autL	0.21900	0.23180	0.22920	0.23180
1alu_-1auvA	0.24700	0.24840	0.24680	0.24840
1alu_-1auyA	0.18300	0.18630	0.18790	0.18790
1alu_-1auz_	0.31200	0.31470	0.29090	0.31470
1alu_-1avaA	0.23100	0.22930	0.23890	0.23890
1alu_-1avaC	0.17400	0.19900	0.17360	0.19900
1alu_-1avgI	0.17800	0.21300	0.20950	0.21300
1alu_-1avpA	0.25300	0.24840	0.25640	0.25640
1alu_-1avqA	0.24400	0.25640	0.21340	0.25640
1alu_-1aw0_	0.35400	0.38190	0.37500	0.38190
1alu_-1aw9_	0.26400	0.27070	0.27710	0.27710
1alu_-1awcB	0.18800	0.19440	0.20100	0.20100
1alu_-1awj_	0.30800	0.27270	0.27920	0.27920
1alu_-1ax4A	0.26800	0.26910	0.25960	0.26910
1alu_-1ax8_	0.69600	0.70000	0.70000	0.70000
1alu_-1axcA	0.17400	0.25800	0.25800	0.25800
1alu_-1axiB	0.16600	0.18790	0.18150	0.18790
1alu_-1axn_	0.22000	0.25960	0.26750	0.26750
1alvA-1aly_	0.19200	0.19350	0.17470	0.19350
1alvA-1am2_	0.17600	0.19080	0.17050	0.19080
1alvA-1am7A	0.25200	0.29330	0.28830	0.29330
1alvA-1am9A	0.40000	0.41560	0.40940	0.41560
1alvA-1amf_	0.17900	0.19080	0.19800	0.19800
1alvA-1amk_	0.19700	0.19650	0.20230	0.20230
1alvA-1amm_	0.16900	0.21100	0.20810	0.21100
1alvA-1amp_	0.30800	0.29340	0.29770	0.29770
1alvA-1amuA	0.24300	0.24860	0.22250	0.24860
1alvA-1amx_	0.20200	0.20500	0.20000	0.20500
1alvA-1an8_	0.22100	0.21530	0.22400	0.22400
1alvA-1an9A	0.25000	0.23550	0.24570	0.24570
1alvA-1aoa_	0.26600	0.26300	0.26590	0.26590
1alvA-1aocA	0.21200	0.21680	0.21240	0.21680
1alvA-1aoeA	0.18900	0.20090	0.20380	0.20380
1alvA-1aohA	0.15700	0.20450	0.17130	0.20450
1alvA-1aol_	0.19100	0.19360	0.19650	0.19650
1alvA-1aop_	0.28800	0.28610	0.28760	0.28760
1alvA-1aorA	0.29900	0.28760	0.26880	0.28760
1alvA-1aoy_	0.42000	0.43270	0.37500	0.43270
1alvA-1aozA	0.22300	0.20660	0.21680	0.21680
1alvA-1ap8_	0.25700	0.24570	0.23990	0.24570
1alvA-1apj_	0.31100	0.31080	0.27360	0.31080
1alvA-1apmE	0.24100	0.26010	0.23700	0.26010
1alvA-1apq_	0.36300	0.41980	0.44340	0.44340
1alvA-1apxA	0.25400	0.22250	0.25140	0.25140
1alvA-1aq0A	0.22100	0.22830	0.20810	0.22830
1alvA-1aqb_	0.16900	0.19080	0.17770	0.19080
1alvA-1aqcA	0.24000	0.28310	0.27890	0.28310
1alvA-1aqe_	0.30000	0.32270	0.36360	0.36360
1alvA-1aqt_	0.22400	0.24810	0.25000	0.25000
1alvA-1aquA	0.26200	0.26450	0.26730	0.26730
1alvA-1aqzA	0.22500	0.22360	0.23590	0.23590
1alvA-1arb_	0.16500	0.19360	0.21240	0.21240
1alvA-1aru_	0.26000	0.26590	0.25290	0.26590
1alvA-1ash_	0.29100	0.28570	0.29250	0.29250
1alvA-1ast_	0.21800	0.21100	0.18930	0.21100
1alvA-1at0_	0.17800	0.19540	0.19720	0.19720
1alvA-1at3A	0.17300	0.22250	0.20380	0.22250
1alvA-1atb_	0.28600	0.31450	0.33870	0.33870
1alvA-1atg_	0.16800	0.18790	0.19080	0.19080
1alvA-1atiA	0.29500	0.31210	0.31070	0.31210
1alvA-1atx_	0.37000	0.39670	0.35330	0.39670
1alvA-1atzA	0.19400	0.21680	0.21530	0.21680
1alvA-1au1A	0.24500	0.25000	0.24850	0.25000
1alvA-1aua_	0.28200	0.27600	0.28900	0.28900
1alvA-1auiA	0.23100	0.22980	0.23700	0.23700
1alvA-1auiB	0.32400	0.33640	0.33790	0.33790
1alvA-1auk_	0.24900	0.25000	0.23990	0.25000
1alvA-1auoA	0.23700	0.22400	0.24280	0.24280
1alvA-1autC	0.16800	0.18640	0.19220	0.19220
1alvA-1autL	0.28100	0.28120	0.27340	0.28120
1alvA-1auvA	0.18600	0.20090	0.21390	0.21390
1alvA-1auyA	0.16000	0.19480	0.17480	0.19480
1alvA-1auz_	0.21600	0.25000	0.24780	0.25000
1alvA-1avaA	0.19500	0.23550	0.21530	0.23550
1alvA-1avaC	0.19700	0.19220	0.18500	0.19220
1alvA-1avgI	0.18500	0.19370	0.20770	0.20770
1alvA-1avpA	0.24400	0.25000	0.23550	0.25000
1alvA-1avqA	0.20100	0.22830	0.20520	0.22830
1alvA-1aw0_	0.46500	0.47570	0.48260	0.48260
1alvA-1aw9_	0.21700	0.25140	0.25430	0.25430
1alvA-1awcB	0.19400	0.21410	0.20920	0.21410
1alvA-1awj_	0.29200	0.30840	0.28250	0.30840
1alvA-1ax4A	0.22800	0.22980	0.24570	0.24570
1alvA-1ax8_	0.28800	0.30580	0.31540	0.31540
1alvA-1axcA	0.22300	0.21100	0.19080	0.21100
1alvA-1axiB	0.16600	0.18500	0.18640	0.18640
1alvA-1axn_	0.20400	0.21970	0.22250	0.22250
1aly_-1am2_	0.17800	0.21400	0.21230	0.21400
1aly_-1am7A	0.19000	0.18490	0.16950	0.18490
1aly_-1am9A	0.19700	0.25000	0.22190	0.25000
1aly_-1amf_	0.19500	0.22600	0.21920	0.22600
1aly_-1amk_	0.24000	0.22950	0.21920	0.22950
1aly_-1amm_	0.18200	0.24320	0.24320	0.24320
1aly_-1amp_	0.24000	0.28080	0.24830	0.28080
1aly_-1amuA	0.18800	0.23970	0.22770	0.23970
1aly_-1amx_	0.33900	0.35960	0.35790	0.35960
1aly_-1an8_	0.25200	0.28250	0.28420	0.28420
1aly_-1an9A	0.22900	0.26200	0.24490	0.26200
1aly_-1aoa_	0.22600	0.21750	0.22260	0.22260
1aly_-1aocA	0.21100	0.23290	0.22770	0.23290
1aly_-1aoeA	0.19000	0.24660	0.24320	0.24660
1aly_-1aohA	0.34100	0.34970	0.35310	0.35310
1aly_-1aol_	0.26000	0.27570	0.27400	0.27570
1aly_-1aop_	0.22800	0.26030	0.26880	0.26880
1aly_-1aorA	0.27700	0.25340	0.23290	0.25340
1aly_-1aoy_	0.34600	0.30130	0.32370	0.32370
1aly_-1aozA	0.30000	0.31340	0.30650	0.31340
1aly_-1ap8_	0.21700	0.25340	0.26200	0.26200
1aly_-1apj_	0.28400	0.31420	0.32430	0.32430
1aly_-1apmE	0.22400	0.22430	0.24830	0.24830
1aly_-1apq_	0.38200	0.46230	0.44810	0.46230
1aly_-1apxA	0.19700	0.19520	0.21230	0.21230
1aly_-1aq0A	0.22800	0.25680	0.24490	0.25680
1aly_-1aqb_	0.23500	0.24830	0.22950	0.24830
1aly_-1aqcA	0.20700	0.22310	0.23550	0.23550
1aly_-1aqe_	0.20500	0.23640	0.22500	0.23640
1aly_-1aqt_	0.18500	0.19810	0.21670	0.21670
1aly_-1aquA	0.19500	0.20890	0.19180	0.20890
1aly_-1aqzA	0.18000	0.21830	0.20250	0.21830
1aly_-1arb_	0.23600	0.24660	0.24140	0.24660
1aly_-1aru_	0.20500	0.23120	0.19860	0.23120
1aly_-1ash_	0.18000	0.21400	0.19010	0.21400
1aly_-1ast_	0.20400	0.21230	0.20210	0.21230
1aly_-1at0_	0.19000	0.22540	0.21130	0.22540
1aly_-1at3A	0.25900	0.26200	0.26030	0.26200
1aly_-1atb_	0.31900	0.35890	0.37900	0.37900
1aly_-1atg_	0.20200	0.25340	0.24660	0.25340
1aly_-1atiA	0.26000	0.29790	0.29620	0.29790
1aly_-1atx_	0.35300	0.46200	0.43480	0.46200
1aly_-1atzA	0.23600	0.24490	0.24320	0.24490
1aly_-1au1A	0.19200	0.21750	0.19180	0.21750
1aly_-1aua_	0.20000	0.20890	0.22090	0.22090
1aly_-1auiA	0.24700	0.23290	0.26540	0.26540
1aly_-1auiB	0.21400	0.19860	0.18320	0.19860
1aly_-1auk_	0.23800	0.28420	0.22430	0.28420
1aly_-1auoA	0.21700	0.23460	0.24140	0.24140
1aly_-1autC	0.26500	0.27740	0.23290	0.27740
1aly_-1autL	0.24500	0.23700	0.25000	0.25000
1aly_-1auvA	0.24700	0.25860	0.25170	0.25860
1aly_-1auyA	0.36000	0.36130	0.36470	0.36470
1aly_-1auz_	0.23900	0.26510	0.22630	0.26510
1aly_-1avaA	0.22100	0.24140	0.21400	0.24140
1aly_-1avaC	0.21600	0.25860	0.21920	0.25860
1aly_-1avgI	0.19200	0.22180	0.22360	0.22360
1aly_-1avpA	0.20500	0.22260	0.23290	0.23290
1aly_-1avqA	0.21400	0.22600	0.21750	0.22600
1aly_-1aw0_	0.32300	0.44790	0.44790	0.44790
1aly_-1aw9_	0.20200	0.20210	0.21750	0.21750
1aly_-1awcB	0.18500	0.17470	0.19690	0.19690
1aly_-1awj_	0.29200	0.31170	0.32470	0.32470
1aly_-1ax4A	0.27600	0.27570	0.24140	0.27570
1aly_-1ax8_	0.16900	0.21920	0.19620	0.21920
1aly_-1axcA	0.18000	0.22600	0.22600	0.22600
1aly_-1axiB	0.26000	0.26710	0.26710	0.26710
1aly_-1axn_	0.20500	0.21920	0.21580	0.21920
1am2_-1am7A	0.21700	0.25170	0.25670	0.25670
1am2_-1am9A	0.26300	0.27500	0.28120	0.28120
1am2_-1amf_	0.14800	0.21820	0.19890	0.21820
1am2_-1amk_	0.18000	0.20170	0.18510	0.20170
1am2_-1amm_	0.17800	0.19540	0.16240	0.19540
1am2_-1amp_	0.18500	0.20440	0.19340	0.20440
1am2_-1amuA	0.21300	0.21960	0.21690	0.21960
1am2_-1amx_	0.19300	0.20500	0.18670	0.20500
1am2_-1an8_	0.17100	0.20170	0.19610	0.20170
1am2_-1an9A	0.22000	0.21130	0.19480	0.21130
1am2_-1aoa_	0.18200	0.19060	0.15880	0.19060
1am2_-1aocA	0.17600	0.18570	0.19140	0.19140
1am2_-1aoeA	0.17000	0.16440	0.16020	0.16440
1am2_-1aohA	0.17000	0.21850	0.19060	0.21850
1am2_-1aol_	0.19800	0.19890	0.18650	0.19890
1am2_-1aop_	0.19100	0.20580	0.20720	0.20720
1am2_-1aorA	0.20400	0.22790	0.20440	0.22790
1am2_-1aoy_	0.25300	0.29810	0.30450	0.30450
1am2_-1aozA	0.19200	0.23070	0.20720	0.23070
1am2_-1ap8_	0.18100	0.16710	0.17540	0.17540
1am2_-1apj_	0.28000	0.32090	0.33780	0.33780
1am2_-1apmE	0.18500	0.20030	0.18090	0.20030
1am2_-1apq_	0.33000	0.37740	0.36790	0.37740
1am2_-1apxA	0.22100	0.22100	0.19610	0.22100
1am2_-1aq0A	0.18000	0.17680	0.18370	0.18370
1am2_-1aqb_	0.16100	0.17860	0.18000	0.18000
1am2_-1aqcA	0.21900	0.23970	0.24790	0.24790
1am2_-1aqe_	0.19800	0.27730	0.21140	0.27730
1am2_-1aqt_	0.25200	0.25190	0.25190	0.25190
1am2_-1aquA	0.18200	0.21690	0.17680	0.21690
1am2_-1aqzA	0.18800	0.21480	0.20070	0.21480
1am2_-1arb_	0.18800	0.22380	0.22240	0.22380
1am2_-1aru_	0.22900	0.21550	0.21820	0.21820
1am2_-1ash_	0.18400	0.19220	0.22280	0.22280
1am2_-1ast_	0.20300	0.17820	0.17960	0.17960
1am2_-1at0_	0.75500	0.76410	0.76410	0.76410
1am2_-1at3A	0.18200	0.19060	0.17540	0.19060
1am2_-1atb_	0.30600	0.39520	0.43150	0.43150
1am2_-1atg_	0.16400	0.16850	0.17540	0.17540
1am2_-1atiA	0.18100	0.20440	0.20300	0.20440
1am2_-1atx_	0.38600	0.44020	0.46200	0.46200
1am2_-1atzA	0.15100	0.17820	0.19200	0.19200
1am2_-1au1A	0.18700	0.19430	0.19880	0.19880
1am2_-1aua_	0.20300	0.18920	0.19610	0.19610
1am2_-1auiA	0.19200	0.21690	0.17820	0.21690
1am2_-1auiB	0.18200	0.17580	0.18640	0.18640
1am2_-1auk_	0.18500	0.21130	0.21690	0.21690
1am2_-1auoA	0.14600	0.17130	0.16020	0.17130
1am2_-1autC	0.21800	0.22100	0.23760	0.23760
1am2_-1autL	0.25300	0.25260	0.26300	0.26300
1am2_-1auvA	0.19100	0.18780	0.19340	0.19340
1am2_-1auyA	0.16300	0.17790	0.17790	0.17790
1am2_-1auz_	0.21800	0.22840	0.23710	0.23710
1am2_-1avaA	0.21300	0.18510	0.18370	0.18510
1am2_-1avaC	0.19600	0.20720	0.20440	0.20720
1am2_-1avgI	0.21700	0.22360	0.22180	0.22360
1am2_-1avpA	0.18100	0.16710	0.17540	0.17540
1am2_-1avqA	0.21800	0.21550	0.22510	0.22510
1am2_-1aw0_	0.26400	0.41670	0.38540	0.41670
1am2_-1aw9_	0.17800	0.17680	0.17960	0.17960
1am2_-1awcB	0.17200	0.17320	0.18790	0.18790
1am2_-1awj_	0.30200	0.30840	0.31820	0.31820
1am2_-1ax4A	0.24300	0.20580	0.23200	0.23200
1am2_-1ax8_	0.25000	0.25770	0.22690	0.25770
1am2_-1axcA	0.19300	0.21130	0.20440	0.21130
1am2_-1axiB	0.19300	0.16570	0.17400	0.17400
1am2_-1axn_	0.20900	0.23340	0.21820	0.23340
1am7A-1am9A	0.32800	0.33120	0.33750	0.33750
1am7A-1amf_	0.23700	0.25330	0.23170	0.25330
1am7A-1amk_	0.21300	0.24500	0.21000	0.24500
1am7A-1amm_	0.23200	0.18500	0.22170	0.22170
1am7A-1amp_	0.23000	0.26170	0.24500	0.26170
1am7A-1amuA	0.23800	0.25330	0.26330	0.26330
1am7A-1amx_	0.19000	0.19830	0.20670	0.20670
1am7A-1an8_	0.24000	0.21830	0.22330	0.22330
1am7A-1an9A	0.24300	0.26830	0.23000	0.26830
1am7A-1aoa_	0.30700	0.30170	0.30170	0.30170
1am7A-1aocA	0.20700	0.21670	0.22330	0.22330
1am7A-1aoeA	0.25000	0.24170	0.24670	0.24670
1am7A-1aohA	0.17800	0.19760	0.18530	0.19760
1am7A-1aol_	0.28500	0.25000	0.22670	0.25000
1am7A-1aop_	0.23800	0.25330	0.24330	0.25330
1am7A-1aorA	0.27300	0.35830	0.32500	0.35830
1am7A-1aoy_	0.35300	0.41030	0.35900	0.41030
1am7A-1aozA	0.18000	0.25500	0.25500	0.25500
1am7A-1ap8_	0.22700	0.22830	0.22500	0.22830
1am7A-1apj_	0.31800	0.32770	0.31420	0.32770
1am7A-1apmE	0.25700	0.25830	0.22500	0.25830
1am7A-1apq_	0.32100	0.35380	0.39150	0.39150
1am7A-1apxA	0.29200	0.30830	0.30000	0.30830
1am7A-1aq0A	0.27500	0.24000	0.22670	0.24000
1am7A-1aqb_	0.24800	0.25670	0.23000	0.25670
1am7A-1aqcA	0.23600	0.24380	0.24380	0.24380
1am7A-1aqe_	0.24800	0.27270	0.28860	0.28860
1am7A-1aqt_	0.24300	0.23520	0.23330	0.23520
1am7A-1aquA	0.34800	0.33330	0.35170	0.35170
1am7A-1aqzA	0.18300	0.24650	0.24120	0.24650
1am7A-1arb_	0.26200	0.27330	0.22500	0.27330
1am7A-1aru_	0.29300	0.30330	0.29830	0.30330
1am7A-1ash_	0.22300	0.26190	0.27380	0.27380
1am7A-1ast_	0.23500	0.24670	0.26000	0.26000
1am7A-1at0_	0.22000	0.21830	0.19890	0.21830
1am7A-1at3A	0.27500	0.27330	0.23830	0.27330
1am7A-1atb_	0.32300	0.32660	0.33060	0.33060
1am7A-1atg_	0.23700	0.24170	0.23000	0.24170
1am7A-1atiA	0.26800	0.30500	0.30500	0.30500
1am7A-1atx_	0.31500	0.44020	0.38590	0.44020
1am7A-1atzA	0.23200	0.26670	0.23830	0.26670
1am7A-1au1A	0.21700	0.21830	0.20500	0.21830
1am7A-1aua_	0.23800	0.23670	0.23830	0.23830
1am7A-1auiA	0.23000	0.24830	0.24330	0.24830
1am7A-1auiB	0.23300	0.27670	0.26830	0.27670
1am7A-1auk_	0.27300	0.28830	0.25000	0.28830
1am7A-1auoA	0.21800	0.23000	0.22830	0.23000
1am7A-1autC	0.24500	0.22330	0.24000	0.24000
1am7A-1autL	0.27600	0.28120	0.27080	0.28120
1am7A-1auvA	0.24000	0.24830	0.22000	0.24830
1am7A-1auyA	0.17700	0.17830	0.18500	0.18500
1am7A-1auz_	0.25900	0.26080	0.26290	0.26290
1am7A-1avaA	0.21200	0.24000	0.21830	0.24000
1am7A-1avaC	0.19500	0.22830	0.22170	0.22830
1am7A-1avgI	0.21000	0.20600	0.20600	0.20600
1am7A-1avpA	0.22200	0.24830	0.24330	0.24830
1am7A-1avqA	0.24700	0.27000	0.24330	0.27000
1am7A-1aw0_	0.38500	0.46530	0.44100	0.46530
1am7A-1aw9_	0.21200	0.25330	0.25670	0.25670
1am7A-1awcB	0.23300	0.22330	0.22330	0.22330
1am7A-1awj_	0.28600	0.30190	0.27920	0.30190
1am7A-1ax4A	0.24800	0.29000	0.23670	0.29000
1am7A-1ax8_	0.25200	0.26350	0.26350	0.26350
1am7A-1axcA	0.19800	0.20500	0.21500	0.21500
1am7A-1axiB	0.20500	0.19670	0.21830	0.21830
1am7A-1axn_	0.27500	0.27500	0.27170	0.27500
1am9A-1amf_	0.29100	0.34380	0.31250	0.34380
1am9A-1amk_	0.30300	0.31560	0.30310	0.31560
1am9A-1amm_	0.23100	0.25000	0.25940	0.25940
1am9A-1amp_	0.37200	0.38440	0.38440	0.38440
1am9A-1amuA	0.33800	0.34060	0.35310	0.35310
1am9A-1amx_	0.21600	0.27500	0.26870	0.27500
1am9A-1an8_	0.30300	0.34380	0.34380	0.34380
1am9A-1an9A	0.38400	0.40940	0.40620	0.40940
1am9A-1aoa_	0.38100	0.39690	0.44690	0.44690
1am9A-1aocA	0.31900	0.32810	0.32810	0.32810
1am9A-1aoeA	0.25000	0.27810	0.26870	0.27810
1am9A-1aohA	0.22500	0.24060	0.26250	0.26250
1am9A-1aol_	0.25300	0.32190	0.32190	0.32190
1am9A-1aop_	0.38800	0.37500	0.35940	0.37500
1am9A-1aorA	0.43100	0.45620	0.45620	0.45620
1am9A-1aoy_	0.24700	0.28850	0.28210	0.28850
1am9A-1aozA	0.27500	0.32500	0.30310	0.32500
1am9A-1ap8_	0.30000	0.30310	0.30630	0.30630
1am9A-1apj_	0.17600	0.23310	0.23650	0.23650
1am9A-1apmE	0.35300	0.35940	0.34380	0.35940
1am9A-1apq_	0.28300	0.28300	0.28300	0.28300
1am9A-1apxA	0.33400	0.34690	0.34690	0.34690
1am9A-1aq0A	0.29700	0.32500	0.32500	0.32500
1am9A-1aqb_	0.23400	0.25940	0.25940	0.25940
1am9A-1aqcA	0.36200	0.36880	0.37190	0.37190
1am9A-1aqe_	0.26900	0.29690	0.29690	0.29690
1am9A-1aqt_	0.32500	0.34690	0.34690	0.34690
1am9A-1aquA	0.32500	0.34060	0.31560	0.34060
1am9A-1aqzA	0.21900	0.26560	0.26560	0.26560
1am9A-1arb_	0.25600	0.28440	0.30000	0.30000
1am9A-1aru_	0.32500	0.34060	0.34690	0.34690
1am9A-1ash_	0.34100	0.36250	0.35310	0.36250
1am9A-1ast_	0.30900	0.31870	0.32500	0.32500
1am9A-1at0_	0.22500	0.21560	0.21250	0.21560
1am9A-1at3A	0.30600	0.31560	0.31870	0.31870
1am9A-1atb_	0.28200	0.29840	0.29030	0.29840
1am9A-1atg_	0.26900	0.33750	0.34060	0.34060
1am9A-1atiA	0.42200	0.45310	0.45940	0.45940
1am9A-1atx_	0.27700	0.30430	0.30980	0.30980
1am9A-1atzA	0.28700	0.32190	0.31250	0.32190
1am9A-1au1A	0.40000	0.40310	0.40620	0.40620
1am9A-1aua_	0.37200	0.38120	0.38440	0.38440
1am9A-1auiA	0.41600	0.43750	0.44370	0.44370
1am9A-1auiB	0.29700	0.30940	0.31250	0.31250
1am9A-1auk_	0.40300	0.42190	0.42500	0.42500
1am9A-1auoA	0.33100	0.34380	0.33750	0.34380
1am9A-1autC	0.25000	0.28120	0.27190	0.28120
1am9A-1autL	0.27200	0.29060	0.29060	0.29060
1am9A-1auvA	0.30000	0.30630	0.32500	0.32500
1am9A-1auyA	0.19700	0.25940	0.25620	0.25940
1am9A-1auz_	0.28700	0.30940	0.29690	0.30940
1am9A-1avaA	0.32800	0.32810	0.35630	0.35630
1am9A-1avaC	0.21900	0.25940	0.26250	0.26250
1am9A-1avgI	0.20900	0.25620	0.26250	0.26250
1am9A-1avpA	0.34100	0.35310	0.31560	0.35310
1am9A-1avqA	0.37500	0.39060	0.39060	0.39060
1am9A-1aw0_	0.27800	0.30560	0.30560	0.30560
1am9A-1aw9_	0.35000	0.37500	0.37810	0.37810
1am9A-1awcB	0.25000	0.28750	0.28120	0.28750
1am9A-1awj_	0.17500	0.18180	0.19160	0.19160
1am9A-1ax4A	0.40000	0.39060	0.40000	0.40000
1am9A-1ax8_	0.34100	0.36250	0.35630	0.36250
1am9A-1axcA	0.32800	0.33120	0.33120	0.33120
1am9A-1axiB	0.21900	0.28120	0.27810	0.28120
1am9A-1axn_	0.29700	0.40310	0.37500	0.40310
1amf_-1amk_	0.17100	0.17320	0.17860	0.17860
1amf_-1amm_	0.18500	0.18820	0.20830	0.20830
1amf_-1amp_	0.22300	0.22840	0.21650	0.22840
1amf_-1amuA	0.21600	0.23050	0.23380	0.23380
1amf_-1amx_	0.22300	0.22170	0.21500	0.22170
1amf_-1an8_	0.19800	0.19660	0.20270	0.20270
1amf_-1an9A	0.24200	0.24890	0.24680	0.24890
1amf_-1aoa_	0.17600	0.17530	0.16670	0.17530
1amf_-1aocA	0.16700	0.17000	0.18290	0.18290
1amf_-1aoeA	0.19500	0.26300	0.23180	0.26300
1amf_-1aohA	0.21500	0.23250	0.24830	0.24830
1amf_-1aol_	0.17300	0.17510	0.16410	0.17510
1amf_-1aop_	0.19200	0.16340	0.18070	0.18070
1amf_-1aorA	0.20000	0.24130	0.24890	0.24890
1amf_-1aoy_	0.32100	0.35580	0.37180	0.37180
1amf_-1aozA	0.17500	0.18180	0.18070	0.18180
1amf_-1ap8_	0.14800	0.16670	0.16200	0.16670
1amf_-1apj_	0.32400	0.34120	0.34460	0.34460
1amf_-1apmE	0.14100	0.17750	0.17320	0.17750
1amf_-1apq_	0.33000	0.45280	0.44340	0.45280
1amf_-1apxA	0.16900	0.15910	0.15910	0.15910
1amf_-1aq0A	0.17900	0.19260	0.19160	0.19260
1amf_-1aqb_	0.22100	0.24000	0.20000	0.24000
1amf_-1aqcA	0.22500	0.23970	0.24590	0.24590
1amf_-1aqe_	0.20900	0.28410	0.26590	0.28410
1amf_-1aqt_	0.21100	0.23150	0.24070	0.24070
1amf_-1aquA	0.21100	0.20450	0.21210	0.21210
1amf_-1aqzA	0.22500	0.22540	0.23940	0.23940
1amf_-1arb_	0.18500	0.18070	0.17860	0.18070
1amf_-1aru_	0.18500	0.18290	0.17100	0.18290
1amf_-1ash_	0.25700	0.24830	0.25340	0.25340
1amf_-1ast_	0.20400	0.20750	0.20000	0.20750
1amf_-1at0_	0.20600	0.25180	0.23770	0.25180
1amf_-1at3A	0.16200	0.16590	0.20050	0.20050
1amf_-1atb_	0.33500	0.35480	0.33060	0.35480
1amf_-1atg_	0.77900	0.78140	0.78140	0.78140
1amf_-1atiA	0.17400	0.18180	0.16990	0.18180
1amf_-1atx_	0.38600	0.47830	0.48370	0.48370
1amf_-1atzA	0.23500	0.26900	0.27170	0.27170
1amf_-1au1A	0.20900	0.20630	0.20780	0.20780
1amf_-1aua_	0.16800	0.16450	0.16020	0.16450
1amf_-1auiA	0.16500	0.19590	0.19910	0.19910
1amf_-1auiB	0.21100	0.20150	0.19700	0.20150
1amf_-1auk_	0.18300	0.20350	0.20780	0.20780
1amf_-1auoA	0.21400	0.22020	0.21220	0.22020
1amf_-1autC	0.15200	0.17970	0.15690	0.17970
1amf_-1autL	0.20100	0.26560	0.27340	0.27340
1amf_-1auvA	0.21600	0.23270	0.21540	0.23270
1amf_-1auyA	0.19600	0.22700	0.23010	0.23010
1amf_-1auz_	0.24600	0.29960	0.29740	0.29960
1amf_-1avaA	0.16600	0.18290	0.18720	0.18720
1amf_-1avaC	0.18900	0.19750	0.17680	0.19750
1amf_-1avgI	0.23100	0.23060	0.22540	0.23060
1amf_-1avpA	0.17600	0.17890	0.18870	0.18870
1amf_-1avqA	0.16100	0.15570	0.15680	0.15680
1amf_-1aw0_	0.44400	0.46180	0.45490	0.46180
1amf_-1aw9_	0.17200	0.19910	0.19680	0.19910
1amf_-1awcB	0.19600	0.22880	0.21730	0.22880
1amf_-1awj_	0.29900	0.29870	0.29550	0.29870
1amf_-1ax4A	0.26100	0.21320	0.24240	0.24240
1amf_-1ax8_	0.25400	0.26350	0.24040	0.26350
1amf_-1axcA	0.16700	0.15370	0.16130	0.16130
1amf_-1axiB	0.17300	0.17280	0.17800	0.17800
1amf_-1axn_	0.17100	0.16880	0.17420	0.17420
1amk_-1amm_	0.20500	0.21120	0.19830	0.21120
1amk_-1amp_	0.20700	0.21400	0.21100	0.21400
1amk_-1amuA	0.22400	0.22400	0.22500	0.22500
1amk_-1amx_	0.23700	0.26170	0.21500	0.26170
1amk_-1an8_	0.19800	0.16990	0.17230	0.17230
1amk_-1an9A	0.20100	0.20500	0.19100	0.20500
1amk_-1aoa_	0.20600	0.20140	0.18120	0.20140
1amk_-1aocA	0.20300	0.20860	0.20860	0.20860
1amk_-1aoeA	0.24000	0.22920	0.25520	0.25520
1amk_-1aohA	0.27400	0.26570	0.25350	0.26570
1amk_-1aol_	0.15600	0.17070	0.16080	0.17070
1amk_-1aop_	0.16400	0.19900	0.17600	0.19900
1amk_-1aorA	0.21100	0.20800	0.19100	0.20800
1amk_-1aoy_	0.36500	0.38140	0.37500	0.38140
1amk_-1aozA	0.21300	0.21400	0.19200	0.21400
1amk_-1ap8_	0.20700	0.23710	0.23120	0.23710
1amk_-1apj_	0.32100	0.36490	0.37500	0.37500
1amk_-1apmE	0.19300	0.19100	0.20100	0.20100
1amk_-1apq_	0.37700	0.39620	0.38210	0.39620
1amk_-1apxA	0.17400	0.16970	0.17070	0.17070
1amk_-1aq0A	0.42000	0.43200	0.42900	0.43200
1amk_-1aqb_	0.22900	0.26000	0.26430	0.26430
1amk_-1aqcA	0.28300	0.29750	0.28720	0.29750
1amk_-1aqe_	0.24500	0.27270	0.29770	0.29770
1amk_-1aqt_	0.27200	0.27590	0.24070	0.27590
1amk_-1aquA	0.18600	0.19700	0.19800	0.19800
1amk_-1aqzA	0.19500	0.23240	0.23940	0.23940
1amk_-1arb_	0.16800	0.16700	0.17900	0.17900
1amk_-1aru_	0.19100	0.18600	0.18400	0.18600
1amk_-1ash_	0.30800	0.31120	0.30610	0.31120
1amk_-1ast_	0.19500	0.21120	0.21500	0.21500
1amk_-1at0_	0.19900	0.21650	0.21300	0.21650
1amk_-1at3A	0.18300	0.17740	0.17970	0.17970
1amk_-1atb_	0.29800	0.37900	0.33870	0.37900
1amk_-1atg_	0.16100	0.16560	0.16340	0.16560
1amk_-1atiA	0.20000	0.20600	0.16500	0.20600
1amk_-1atx_	0.41300	0.44570	0.45110	0.45110
1amk_-1atzA	0.30700	0.30430	0.31250	0.31250
1amk_-1au1A	0.22000	0.22590	0.21230	0.22590
1amk_-1aua_	0.22700	0.20100	0.19300	0.20100
1amk_-1auiA	0.26000	0.21000	0.25300	0.25300
1amk_-1auiB	0.22700	0.23330	0.21210	0.23330
1amk_-1auk_	0.27100	0.26900	0.24600	0.26900
1amk_-1auoA	0.24000	0.24430	0.25110	0.25110
1amk_-1autC	0.14700	0.17150	0.17050	0.17150
1amk_-1autL	0.26300	0.27600	0.26560	0.27600
1amk_-1auvA	0.21700	0.20800	0.20100	0.20800
1amk_-1auyA	0.20100	0.21170	0.19790	0.21170
1amk_-1auz_	0.41600	0.43970	0.43970	0.43970
1amk_-1avaA	0.43600	0.37800	0.43400	0.43400
1amk_-1avaC	0.18100	0.20300	0.17960	0.20300
1amk_-1avgI	0.23600	0.26410	0.25350	0.26410
1amk_-1avpA	0.23200	0.22430	0.21320	0.22430
1amk_-1avqA	0.21300	0.21050	0.19190	0.21050
1amk_-1aw0_	0.37200	0.40620	0.37850	0.40620
1amk_-1aw9_	0.24300	0.23610	0.23150	0.23610
1amk_-1awcB	0.28300	0.30390	0.29900	0.30390
1amk_-1awj_	0.30200	0.31490	0.31170	0.31490
1amk_-1ax4A	0.25000	0.27200	0.22300	0.27200
1amk_-1ax8_	0.26200	0.28080	0.25960	0.28080
1amk_-1axcA	0.13400	0.15060	0.14660	0.15060
1amk_-1axiB	0.19000	0.19110	0.18590	0.19110
1amk_-1axn_	0.18600	0.20900	0.18500	0.20900
1amm_-1amp_	0.21600	0.20550	0.20110	0.20550
1amm_-1amuA	0.21100	0.23710	0.23710	0.23710
1amm_-1amx_	0.19300	0.20500	0.21170	0.21170
1amm_-1an8_	0.23600	0.23710	0.23420	0.23710
1amm_-1an9A	0.18200	0.21120	0.21840	0.21840
1amm_-1aoa_	0.23100	0.22410	0.21410	0.22410
1amm_-1aocA	0.15800	0.16670	0.15800	0.16670
1amm_-1aoeA	0.16500	0.17670	0.16090	0.17670
1amm_-1aohA	0.16400	0.23600	0.22550	0.23600
1amm_-1aol_	0.16500	0.22130	0.21260	0.22130
1amm_-1aop_	0.19300	0.24140	0.19250	0.24140
1amm_-1aorA	0.26700	0.25860	0.23560	0.25860
1amm_-1aoy_	0.28500	0.29810	0.30450	0.30450
1amm_-1aozA	0.21300	0.27300	0.25570	0.27300
1amm_-1ap8_	0.21800	0.22410	0.22130	0.22410
1amm_-1apj_	0.36800	0.35140	0.37840	0.37840
1amm_-1apmE	0.19100	0.19540	0.18530	0.19540
1amm_-1apq_	0.35400	0.37260	0.37740	0.37740
1amm_-1apxA	0.21700	0.20830	0.18970	0.20830
1amm_-1aq0A	0.20400	0.20980	0.23990	0.23990
1amm_-1aqb_	0.16800	0.17390	0.18680	0.18680
1amm_-1aqcA	0.24000	0.24790	0.24790	0.24790
1amm_-1aqe_	0.22300	0.25000	0.26360	0.26360
1amm_-1aqt_	0.21900	0.22220	0.25000	0.25000
1amm_-1aquA	0.18400	0.17960	0.18680	0.18680
1amm_-1aqzA	0.23800	0.22360	0.22710	0.22710
1amm_-1arb_	0.21400	0.21980	0.20830	0.21980
1amm_-1aru_	0.22300	0.20400	0.19400	0.20400
1amm_-1ash_	0.18500	0.21770	0.19730	0.21770
1amm_-1ast_	0.20300	0.20260	0.18530	0.20260
1amm_-1at0_	0.19400	0.25000	0.21130	0.25000
1amm_-1at3A	0.18200	0.18680	0.18100	0.18680
1amm_-1atb_	0.33900	0.34680	0.34270	0.34680
1amm_-1atg_	0.20000	0.17820	0.17820	0.17820
1amm_-1atiA	0.19500	0.20980	0.19680	0.20980
1amm_-1atx_	0.42400	0.43480	0.41300	0.43480
1amm_-1atzA	0.15100	0.17670	0.16950	0.17670
1amm_-1au1A	0.16100	0.16720	0.14910	0.16720
1amm_-1aua_	0.19300	0.19680	0.17390	0.19680
1amm_-1auiA	0.22800	0.22700	0.22270	0.22700
1amm_-1auiB	0.20000	0.17420	0.18480	0.18480
1amm_-1auk_	0.20800	0.21700	0.20550	0.21700
1amm_-1auoA	0.19400	0.20550	0.18390	0.20550
1amm_-1autC	0.20000	0.20260	0.20980	0.20980
1amm_-1autL	0.27100	0.27600	0.28910	0.28910
1amm_-1auvA	0.23600	0.23560	0.23420	0.23560
1amm_-1auyA	0.17300	0.24390	0.25000	0.25000
1amm_-1auz_	0.23900	0.25220	0.25860	0.25860
1amm_-1avaA	0.22300	0.23280	0.19540	0.23280
1amm_-1avaC	0.18700	0.18390	0.18970	0.18970
1amm_-1avgI	0.21700	0.21480	0.20070	0.21480
1amm_-1avpA	0.19800	0.21260	0.19970	0.21260
1amm_-1avqA	0.19100	0.18390	0.16380	0.18390
1amm_-1aw0_	0.28800	0.33680	0.34380	0.34380
1amm_-1aw9_	0.16100	0.18820	0.18250	0.18820
1amm_-1awcB	0.21200	0.21900	0.19930	0.21900
1amm_-1awj_	0.30200	0.33770	0.33770	0.33770
1amm_-1ax4A	0.24000	0.23850	0.21260	0.23850
1amm_-1ax8_	0.17500	0.20580	0.18850	0.20580
1amm_-1axcA	0.22300	0.21260	0.19540	0.21260
1amm_-1axiB	0.17800	0.19540	0.18970	0.19540
1amm_-1axn_	0.19300	0.21410	0.18530	0.21410
1amp_-1amuA	0.17600	0.17870	0.17270	0.17870
1amp_-1amx_	0.24500	0.27670	0.25000	0.27670
1amp_-1an8_	0.22600	0.21000	0.20630	0.21000
1amp_-1an9A	0.19700	0.19760	0.17610	0.19760
1amp_-1aoa_	0.21700	0.18320	0.20140	0.20140
1amp_-1aocA	0.24000	0.22000	0.23710	0.23710
1amp_-1aoeA	0.24200	0.23310	0.24350	0.24350
1amp_-1aohA	0.25300	0.26570	0.28850	0.28850
1amp_-1aol_	0.19400	0.19160	0.17290	0.19160
1amp_-1aop_	0.19800	0.19500	0.19590	0.19590
1amp_-1aorA	0.20900	0.17010	0.16490	0.17010
1amp_-1aoy_	0.34600	0.42630	0.41030	0.42630
1amp_-1aozA	0.17400	0.16840	0.18300	0.18300
1amp_-1ap8_	0.21800	0.23360	0.21480	0.23360
1amp_-1apj_	0.29700	0.35810	0.32090	0.35810
1amp_-1apmE	0.20600	0.18560	0.16920	0.18560
1amp_-1apq_	0.36300	0.42920	0.43870	0.43870
1amp_-1apxA	0.20400	0.20780	0.19580	0.20780
1amp_-1aq0A	0.18600	0.19070	0.17700	0.19070
1amp_-1aqb_	0.26900	0.27860	0.24570	0.27860
1amp_-1aqcA	0.28700	0.28720	0.29130	0.29130
1amp_-1aqe_	0.27000	0.28640	0.28180	0.28640
1amp_-1aqt_	0.24800	0.28150	0.26110	0.28150
1amp_-1aquA	0.15600	0.18240	0.16100	0.18240
1amp_-1aqzA	0.22900	0.27990	0.27290	0.27990
1amp_-1arb_	0.15600	0.16250	0.15300	0.16250
1amp_-1aru_	0.16800	0.17610	0.18470	0.18470
1amp_-1ash_	0.32000	0.30610	0.30100	0.30610
1amp_-1ast_	0.24500	0.24750	0.24120	0.24750
1amp_-1at0_	0.26800	0.25180	0.21480	0.25180
1amp_-1at3A	0.21400	0.20740	0.19120	0.20740
1amp_-1atb_	0.33100	0.37900	0.37100	0.37900
1amp_-1atg_	0.18500	0.21970	0.22190	0.22190
1amp_-1atiA	0.18300	0.19760	0.18730	0.19760
1amp_-1atx_	0.34200	0.47830	0.42390	0.47830
1amp_-1atzA	0.30700	0.30430	0.34780	0.34780
1amp_-1au1A	0.26100	0.27110	0.26810	0.27110
1amp_-1aua_	0.15800	0.16240	0.14350	0.16240
1amp_-1auiA	0.17600	0.16750	0.17270	0.17270
1amp_-1auiB	0.27000	0.27120	0.26820	0.27120
1amp_-1auk_	0.20500	0.20620	0.20190	0.20620
1amp_-1auoA	0.29700	0.30160	0.30730	0.30730
1amp_-1autC	0.16000	0.17680	0.16210	0.17680
1amp_-1autL	0.27900	0.27600	0.29950	0.29950
1amp_-1auvA	0.16400	0.19150	0.19770	0.19770
1amp_-1auyA	0.21800	0.22700	0.21010	0.22700
1amp_-1auz_	0.39700	0.37930	0.40090	0.40090
1amp_-1avaA	0.19800	0.19500	0.18990	0.19500
1amp_-1avaC	0.18500	0.20170	0.20990	0.20990
1amp_-1avgI	0.25900	0.25180	0.24820	0.25180
1amp_-1avpA	0.22500	0.24510	0.24880	0.24880
1amp_-1avqA	0.20000	0.18750	0.20830	0.20830
1amp_-1aw0_	0.41300	0.45140	0.44790	0.45140
1amp_-1aw9_	0.21900	0.21060	0.21990	0.21990
1amp_-1awcB	0.22200	0.28590	0.25330	0.28590
1amp_-1awj_	0.28900	0.33440	0.33440	0.33440
1amp_-1ax4A	0.19800	0.19420	0.19330	0.19420
1amp_-1ax8_	0.31000	0.31920	0.29620	0.31920
1amp_-1axcA	0.16900	0.16870	0.17670	0.17670
1amp_-1axiB	0.15200	0.17800	0.17410	0.17800
1amp_-1axn_	0.16400	0.17010	0.17100	0.17100
1amuA-1amx_	0.21000	0.26500	0.24170	0.26500
1amuA-1an8_	0.21600	0.22090	0.22210	0.22210
1amuA-1an9A	0.15700	0.16100	0.16470	0.16470
1amuA-1aoa_	0.19500	0.18420	0.18720	0.18720
1amuA-1aocA	0.22700	0.26140	0.26290	0.26290
1amuA-1aoeA	0.27100	0.25390	0.27470	0.27470
1amuA-1aohA	0.20800	0.27100	0.28670	0.28670
1amuA-1aol_	0.18800	0.20480	0.17730	0.20480
1amuA-1aop_	0.13500	0.14910	0.13650	0.14910
1amuA-1aorA	0.13900	0.11540	0.12180	0.12180
1amuA-1aoy_	0.40700	0.41670	0.41990	0.41990
1amuA-1aozA	0.11900	0.10850	0.10410	0.10850
1amuA-1ap8_	0.19200	0.22650	0.21360	0.22650
1amuA-1apj_	0.29400	0.37840	0.36490	0.37840
1amuA-1apmE	0.16500	0.16570	0.16200	0.16570
1amuA-1apq_	0.37700	0.42920	0.42920	0.42920
1amuA-1apxA	0.20600	0.20780	0.20680	0.20780
1amuA-1aq0A	0.17700	0.17810	0.18300	0.18300
1amuA-1aqb_	0.22300	0.22140	0.23000	0.23000
1amuA-1aqcA	0.25400	0.28720	0.25000	0.28720
1amuA-1aqe_	0.25500	0.34320	0.32500	0.34320
1amuA-1aqt_	0.25600	0.28700	0.25930	0.28700
1amuA-1aquA	0.18200	0.18240	0.18770	0.18770
1amuA-1aqzA	0.23400	0.30110	0.27820	0.30110
1amuA-1arb_	0.21500	0.19010	0.17210	0.19010
1amuA-1aru_	0.16900	0.17560	0.17040	0.17560
1amuA-1ash_	0.26500	0.26700	0.28060	0.28060
1amuA-1ast_	0.20900	0.24120	0.22380	0.24120
1amuA-1at0_	0.21800	0.24650	0.24820	0.24820
1amuA-1at3A	0.20500	0.20970	0.20160	0.20970
1amuA-1atb_	0.35500	0.45160	0.42340	0.45160
1amuA-1atg_	0.22100	0.22080	0.20890	0.22080
1amuA-1atiA	0.11800	0.11440	0.11040	0.11440
1amuA-1atx_	0.51100	0.53260	0.47280	0.53260
1amuA-1atzA	0.24600	0.28940	0.33560	0.33560
1amuA-1au1A	0.25300	0.25300	0.26510	0.26510
1amuA-1aua_	0.19000	0.18920	0.17990	0.18920
1amuA-1auiA	0.15600	0.14550	0.14350	0.14550
1amuA-1auiB	0.26800	0.35760	0.27880	0.35760
1amuA-1auk_	0.13300	0.12500	0.12080	0.12500
1amuA-1auoA	0.28900	0.27980	0.26490	0.27980
1amuA-1autC	0.16700	0.17780	0.20080	0.20080
1amuA-1autL	0.26800	0.39060	0.31770	0.39060
1amuA-1auvA	0.17000	0.18090	0.16400	0.18090
1amuA-1auyA	0.20600	0.22700	0.23160	0.23160
1amuA-1auz_	0.34900	0.34480	0.32330	0.34480
1amuA-1avaA	0.15500	0.15450	0.14520	0.15450
1amuA-1avaC	0.23300	0.25280	0.20440	0.25280
1amuA-1avgI	0.21700	0.29230	0.23590	0.29230
1amuA-1avpA	0.26000	0.21450	0.22060	0.22060
1amuA-1avqA	0.18800	0.21380	0.18860	0.21380
1amuA-1aw0_	0.55200	0.56250	0.40620	0.56250
1amuA-1aw9_	0.23300	0.21410	0.22920	0.22920
1amuA-1awcB	0.30900	0.30070	0.28270	0.30070
1amuA-1awj_	0.29900	0.36690	0.35710	0.36690
1amuA-1ax4A	0.17100	0.15190	0.17510	0.17510
1amuA-1ax8_	0.26700	0.32120	0.31350	0.32120
1amuA-1axcA	0.18200	0.18070	0.17570	0.18070
1amuA-1axiB	0.21500	0.20550	0.18460	0.20550
1amuA-1axn_	0.16800	0.16330	0.15400	0.16330
1amx_-1an8_	0.24000	0.26830	0.26670	0.26830
1amx_-1an9A	0.23700	0.24330	0.25170	0.25170
1amx_-1aoa_	0.21700	0.24500	0.23830	0.24500
1amx_-1aocA	0.24000	0.24170	0.20670	0.24170
1amx_-1aoeA	0.24000	0.24000	0.22170	0.24000
1amx_-1aohA	0.48100	0.49830	0.49830	0.49830
1amx_-1aol_	0.29500	0.30330	0.31330	0.31330
1amx_-1aop_	0.23500	0.25500	0.23170	0.25500
1amx_-1aorA	0.28200	0.25830	0.25830	0.25830
1amx_-1aoy_	0.33000	0.32690	0.33330	0.33330
1amx_-1aozA	0.36200	0.37000	0.33830	0.37000
1amx_-1ap8_	0.31200	0.29500	0.26330	0.29500
1amx_-1apj_	0.27000	0.31760	0.30410	0.31760
1amx_-1apmE	0.20700	0.28330	0.23000	0.28330
1amx_-1apq_	0.34000	0.39150	0.35850	0.39150
1amx_-1apxA	0.19200	0.22170	0.25170	0.25170
1amx_-1aq0A	0.22300	0.23670	0.23830	0.23830
1amx_-1aqb_	0.22000	0.22670	0.23670	0.23670
1amx_-1aqcA	0.18600	0.24170	0.24380	0.24380
1amx_-1aqe_	0.27500	0.27730	0.27270	0.27730
1amx_-1aqt_	0.17200	0.21110	0.23330	0.23330
1amx_-1aquA	0.20200	0.21330	0.21170	0.21330
1amx_-1aqzA	0.18300	0.19370	0.20070	0.20070
1amx_-1arb_	0.23200	0.24500	0.23500	0.24500
1amx_-1aru_	0.22200	0.23330	0.24000	0.24000
1amx_-1ash_	0.23600	0.20410	0.20750	0.20750
1amx_-1ast_	0.19000	0.20830	0.20170	0.20830
1amx_-1at0_	0.20100	0.21830	0.21650	0.21830
1amx_-1at3A	0.23000	0.26830	0.26000	0.26830
1amx_-1atb_	0.28600	0.34270	0.33060	0.34270
1amx_-1atg_	0.20500	0.24670	0.24670	0.24670
1amx_-1atiA	0.23200	0.29330	0.24830	0.29330
1amx_-1atx_	0.42400	0.46740	0.48370	0.48370
1amx_-1atzA	0.25000	0.26330	0.24330	0.26330
1amx_-1au1A	0.20300	0.22170	0.23170	0.23170
1amx_-1aua_	0.25700	0.25500	0.22000	0.25500
1amx_-1auiA	0.26200	0.27170	0.26830	0.27170
1amx_-1auiB	0.16300	0.18670	0.19170	0.19170
1amx_-1auk_	0.24500	0.28170	0.27500	0.28170
1amx_-1auoA	0.23000	0.23830	0.24330	0.24330
1amx_-1autC	0.19800	0.26170	0.25170	0.26170
1amx_-1autL	0.22400	0.27860	0.26560	0.27860
1amx_-1auvA	0.20800	0.23670	0.20830	0.23670
1amx_-1auyA	0.38200	0.38330	0.35830	0.38330
1amx_-1auz_	0.26500	0.30600	0.30390	0.30600
1amx_-1avaA	0.22500	0.25670	0.21330	0.25670
1amx_-1avaC	0.23500	0.22330	0.20500	0.22330
1amx_-1avgI	0.25500	0.25700	0.25530	0.25700
1amx_-1avpA	0.23500	0.24330	0.24000	0.24330
1amx_-1avqA	0.19700	0.22330	0.20170	0.22330
1amx_-1aw0_	0.48600	0.49310	0.48960	0.49310
1amx_-1aw9_	0.18200	0.23000	0.21830	0.23000
1amx_-1awcB	0.17300	0.19500	0.19330	0.19500
1amx_-1awj_	0.27900	0.35060	0.29220	0.35060
1amx_-1ax4A	0.23300	0.26000	0.23000	0.26000
1amx_-1ax8_	0.21200	0.23080	0.25000	0.25000
1amx_-1axcA	0.23500	0.24170	0.24170	0.24170
1amx_-1axiB	0.27200	0.31170	0.31170	0.31170
1amx_-1axn_	0.19700	0.22000	0.19000	0.22000
1an8_-1an9A	0.16000	0.21120	0.16500	0.21120
1an8_-1aoa_	0.17200	0.17600	0.17960	0.17960
1an8_-1aocA	0.18600	0.17290	0.20000	0.20000
1an8_-1aoeA	0.17400	0.17970	0.17190	0.17970
1an8_-1aohA	0.24500	0.26050	0.25000	0.26050
1an8_-1aol_	0.20900	0.20270	0.17480	0.20270
1an8_-1aop_	0.19500	0.19170	0.18450	0.19170
1an8_-1aorA	0.23900	0.21480	0.22330	0.22330
1an8_-1aoy_	0.32100	0.36540	0.36540	0.36540
1an8_-1aozA	0.18200	0.20020	0.22330	0.22330
1an8_-1ap8_	0.19100	0.19300	0.17350	0.19300
1an8_-1apj_	0.29700	0.32770	0.34120	0.34120
1an8_-1apmE	0.19200	0.20020	0.20150	0.20150
1an8_-1apq_	0.31100	0.38680	0.44340	0.44340
1an8_-1apxA	0.17600	0.19540	0.18570	0.19540
1an8_-1aq0A	0.18600	0.18810	0.19170	0.19170
1an8_-1aqb_	0.18900	0.19290	0.20140	0.20140
1an8_-1aqcA	0.25800	0.26650	0.26030	0.26650
1an8_-1aqe_	0.24800	0.25230	0.27730	0.27730
1an8_-1aqt_	0.20000	0.27780	0.24810	0.27780
1an8_-1aquA	0.17600	0.16870	0.17110	0.17110
1an8_-1aqzA	0.23400	0.23590	0.24470	0.24470
1an8_-1arb_	0.18000	0.17960	0.17960	0.17960
1an8_-1aru_	0.20800	0.17840	0.18930	0.18930
1an8_-1ash_	0.25200	0.25510	0.26700	0.26700
1an8_-1ast_	0.20100	0.17370	0.18000	0.18000
1an8_-1at0_	0.21700	0.22890	0.23420	0.23420
1an8_-1at3A	0.14800	0.17110	0.16500	0.17110
1an8_-1atb_	0.36300	0.37900	0.37900	0.37900
1an8_-1atg_	0.19300	0.19540	0.19660	0.19660
1an8_-1atiA	0.20300	0.20510	0.21480	0.21480
1an8_-1atx_	0.40200	0.43480	0.42930	0.43480
1an8_-1atzA	0.21300	0.20790	0.18210	0.20790
1an8_-1au1A	0.19000	0.22890	0.20930	0.22890
1an8_-1aua_	0.16900	0.21720	0.21970	0.21970
1an8_-1auiA	0.15900	0.19170	0.18690	0.19170
1an8_-1auiB	0.18800	0.20150	0.18940	0.20150
1an8_-1auk_	0.20300	0.20630	0.20150	0.20630
1an8_-1auoA	0.19900	0.17230	0.19660	0.19660
1an8_-1autC	0.17600	0.17600	0.16870	0.17600
1an8_-1autL	0.30500	0.28120	0.26040	0.28120
1an8_-1auvA	0.18600	0.18690	0.17230	0.18690
1an8_-1auyA	0.21800	0.24690	0.24230	0.24690
1an8_-1auz_	0.22800	0.25000	0.24350	0.25000
1an8_-1avaA	0.19300	0.19300	0.21120	0.21120
1an8_-1avaC	0.19900	0.18510	0.18780	0.18780
1an8_-1avgI	0.22700	0.24650	0.23060	0.24650
1an8_-1avpA	0.16200	0.16420	0.16910	0.16910
1an8_-1avqA	0.16900	0.17960	0.17960	0.17960
1an8_-1aw0_	0.33700	0.40280	0.39240	0.40280
1an8_-1aw9_	0.16000	0.16870	0.16870	0.16870
1an8_-1awcB	0.19300	0.18790	0.17970	0.18790
1an8_-1awj_	0.29500	0.36040	0.33770	0.36040
1an8_-1ax4A	0.19500	0.20150	0.19170	0.20150
1an8_-1ax8_	0.23500	0.25770	0.24810	0.25770
1an8_-1axcA	0.15900	0.17230	0.17230	0.17230
1an8_-1axiB	0.19100	0.21600	0.21600	0.21600
1an8_-1axn_	0.19300	0.19050	0.18570	0.19050
1an9A-1aoa_	0.19000	0.19230	0.19330	0.19330
1an9A-1aocA	0.22900	0.22140	0.22570	0.22570
1an9A-1aoeA	0.22400	0.23700	0.23570	0.23700
1an9A-1aohA	0.24800	0.26400	0.26750	0.26750
1an9A-1aol_	0.16000	0.18170	0.15530	0.18170
1an9A-1aop_	0.15100	0.15810	0.13750	0.15810
1an9A-1aorA	0.15600	0.15590	0.14560	0.15590
1an9A-1aoy_	0.33000	0.37500	0.36540	0.37500
1an9A-1aozA	0.14300	0.14260	0.13820	0.14260
1an9A-1ap8_	0.22500	0.21950	0.22540	0.22540
1an9A-1apj_	0.31100	0.35470	0.36150	0.36150
1an9A-1apmE	0.15300	0.13900	0.12720	0.13900
1an9A-1apq_	0.34900	0.45280	0.37260	0.45280
1an9A-1apxA	0.17500	0.17870	0.16870	0.17870
1an9A-1aq0A	0.17500	0.16340	0.17080	0.17080
1an9A-1aqb_	0.23900	0.24290	0.25430	0.25430
1an9A-1aqcA	0.30600	0.30990	0.30580	0.30990
1an9A-1aqe_	0.27300	0.30000	0.27270	0.30000
1an9A-1aqt_	0.24300	0.24630	0.24260	0.24630
1an9A-1aquA	0.19700	0.19480	0.16900	0.19480
1an9A-1aqzA	0.28900	0.25180	0.24820	0.25180
1an9A-1arb_	0.15200	0.15680	0.18160	0.18160
1an9A-1aru_	0.13200	0.14360	0.18230	0.18230
1an9A-1ash_	0.25500	0.25340	0.24660	0.25340
1an9A-1ast_	0.24200	0.24750	0.24870	0.24870
1an9A-1at0_	0.23100	0.28350	0.22540	0.28350
1an9A-1at3A	0.18100	0.20510	0.19470	0.20510
1an9A-1atb_	0.33500	0.37100	0.36290	0.37100
1an9A-1atg_	0.17200	0.22840	0.22620	0.22840
1an9A-1atiA	0.15400	0.16100	0.17060	0.17060
1an9A-1atx_	0.37500	0.44020	0.45650	0.45650
1an9A-1atzA	0.31400	0.34240	0.34380	0.34380
1an9A-1au1A	0.24200	0.25300	0.25300	0.25300
1an9A-1aua_	0.15400	0.17480	0.15030	0.17480
1an9A-1auiA	0.16400	0.14710	0.15960	0.15960
1an9A-1auiB	0.24700	0.25000	0.22270	0.25000
1an9A-1auk_	0.15800	0.17940	0.16030	0.17940
1an9A-1auoA	0.26000	0.28210	0.29010	0.29010
1an9A-1autC	0.17500	0.16420	0.17260	0.17260
1an9A-1autL	0.22900	0.30210	0.25520	0.30210
1an9A-1auvA	0.17800	0.19240	0.21370	0.21370
1an9A-1auyA	0.20200	0.21930	0.21780	0.21930
1an9A-1auz_	0.31700	0.35560	0.36640	0.36640
1an9A-1avaA	0.16100	0.16180	0.16620	0.16620
1an9A-1avaC	0.17700	0.21270	0.18650	0.21270
1an9A-1avgI	0.23800	0.28350	0.28350	0.28350
1an9A-1avpA	0.21900	0.23160	0.20340	0.23160
1an9A-1avqA	0.17500	0.17760	0.18090	0.18090
1an9A-1aw0_	0.43800	0.51740	0.50690	0.51740
1an9A-1aw9_	0.18300	0.19910	0.18980	0.19910
1an9A-1awcB	0.23700	0.25650	0.24840	0.25650
1an9A-1awj_	0.23700	0.37010	0.36690	0.37010
1an9A-1ax4A	0.14300	0.14630	0.13530	0.14630
1an9A-1ax8_	0.32900	0.30580	0.30960	0.30960
1an9A-1axcA	0.15400	0.16670	0.15660	0.16670
1an9A-1axiB	0.18100	0.22510	0.21470	0.22510
1an9A-1axn_	0.15200	0.14470	0.12770	0.14470
1aoa_-1aocA	0.22900	0.23570	0.23570	0.23570
1aoa_-1aoeA	0.23200	0.21090	0.21220	0.21220
1aoa_-1aohA	0.20500	0.20450	0.20450	0.20450
1aoa_-1aol_	0.20300	0.18280	0.17290	0.18280
1aoa_-1aop_	0.21700	0.18220	0.16900	0.18220
1aoa_-1aorA	0.23000	0.19840	0.22670	0.22670
1aoa_-1aoy_	0.33700	0.37820	0.37820	0.37820
1aoa_-1aozA	0.17200	0.18930	0.17410	0.18930
1aoa_-1ap8_	0.16200	0.17610	0.17610	0.17610
1aoa_-1apj_	0.27000	0.36490	0.36490	0.36490
1aoa_-1apmE	0.18000	0.17910	0.18830	0.18830
1aoa_-1apq_	0.40100	0.41510	0.41040	0.41510
1aoa_-1apxA	0.16300	0.18220	0.17510	0.18220
1aoa_-1aq0A	0.19200	0.16190	0.18420	0.18420
1aoa_-1aqb_	0.19400	0.21000	0.19710	0.21000
1aoa_-1aqcA	0.25800	0.27480	0.26860	0.27480
1aoa_-1aqe_	0.29100	0.30910	0.30910	0.30910
1aoa_-1aqt_	0.24100	0.24440	0.27410	0.27410
1aoa_-1aquA	0.17800	0.17510	0.14980	0.17510
1aoa_-1aqzA	0.21100	0.21650	0.22890	0.22890
1aoa_-1arb_	0.15300	0.17110	0.15180	0.17110
1aoa_-1aru_	0.19400	0.18930	0.19530	0.19530
1aoa_-1ash_	0.24300	0.25680	0.24830	0.25680
1aoa_-1ast_	0.19600	0.21750	0.18750	0.21750
1aoa_-1at0_	0.21700	0.24300	0.20950	0.24300
1aoa_-1at3A	0.18800	0.17740	0.17860	0.17860
1aoa_-1atb_	0.31000	0.35890	0.34680	0.35890
1aoa_-1atg_	0.15900	0.16230	0.17640	0.17640
1aoa_-1atiA	0.22800	0.21960	0.22060	0.22060
1aoa_-1atx_	0.33200	0.40220	0.39670	0.40220
1aoa_-1atzA	0.21200	0.21880	0.21600	0.21880
1aoa_-1au1A	0.23200	0.23040	0.20930	0.23040
1aoa_-1aua_	0.18300	0.18320	0.17410	0.18320
1aoa_-1auiA	0.21800	0.17910	0.21360	0.21360
1aoa_-1auiB	0.24400	0.23180	0.23180	0.23180
1aoa_-1auk_	0.18400	0.19530	0.18830	0.19530
1aoa_-1auoA	0.17000	0.18690	0.19380	0.19380
1aoa_-1autC	0.17100	0.16420	0.17360	0.17360
1aoa_-1autL	0.33300	0.32550	0.29950	0.32550
1aoa_-1auvA	0.16400	0.15590	0.15990	0.15990
1aoa_-1auyA	0.21800	0.17940	0.18870	0.18870
1aoa_-1auz_	0.30400	0.33410	0.32330	0.33410
1aoa_-1avaA	0.17200	0.17610	0.18620	0.18620
1aoa_-1avaC	0.17400	0.17400	0.17400	0.17400
1aoa_-1avgI	0.19500	0.22360	0.21830	0.22360
1aoa_-1avpA	0.19900	0.24140	0.24020	0.24140
1aoa_-1avqA	0.20500	0.18860	0.18310	0.18860
1aoa_-1aw0_	0.39200	0.40970	0.41320	0.41320
1aoa_-1aw9_	0.17600	0.19680	0.23150	0.23150
1aoa_-1awcB	0.19800	0.20920	0.21730	0.21730
1aoa_-1awj_	0.31200	0.33120	0.32790	0.33120
1aoa_-1ax4A	0.23700	0.19840	0.21960	0.21960
1aoa_-1ax8_	0.26900	0.26920	0.27310	0.27310
1aoa_-1axcA	0.19100	0.15990	0.18120	0.18120
1aoa_-1axiB	0.16400	0.17020	0.17410	0.17410
1aoa_-1axn_	0.18600	0.17610	0.18620	0.18620
1aocA-1aoeA	0.18900	0.19430	0.19710	0.19710
1aocA-1aohA	0.22600	0.23950	0.23780	0.23950
1aocA-1aol_	0.24400	0.23140	0.21430	0.23140
1aocA-1aop_	0.21000	0.23430	0.21570	0.23430
1aocA-1aorA	0.22400	0.22290	0.21430	0.22290
1aocA-1aoy_	0.24700	0.32370	0.33010	0.33010
1aocA-1aozA	0.19100	0.22430	0.21430	0.22430
1aocA-1ap8_	0.15700	0.20000	0.17290	0.20000
1aocA-1apj_	0.25300	0.28380	0.29390	0.29390
1aocA-1apmE	0.23000	0.24140	0.23290	0.24140
1aocA-1apq_	0.48100	0.51890	0.51890	0.51890
1aocA-1apxA	0.19400	0.20290	0.20570	0.20570
1aocA-1aq0A	0.20100	0.19570	0.20430	0.20430
1aocA-1aqb_	0.19400	0.20570	0.19860	0.20570
1aocA-1aqcA	0.25000	0.26030	0.26450	0.26450
1aocA-1aqe_	0.20200	0.22050	0.21820	0.22050
1aocA-1aqt_	0.22800	0.23700	0.23700	0.23700
1aocA-1aquA	0.15300	0.20290	0.17430	0.20290
1aocA-1aqzA	0.15800	0.24300	0.25700	0.25700
1aocA-1arb_	0.16400	0.20140	0.20430	0.20430
1aocA-1aru_	0.19900	0.21570	0.20000	0.21570
1aocA-1ash_	0.21300	0.22450	0.22790	0.22790
1aocA-1ast_	0.18900	0.19140	0.19290	0.19290
1aocA-1at0_	0.18000	0.24470	0.22540	0.24470
1aocA-1at3A	0.17900	0.19430	0.18430	0.19430
1aocA-1atb_	0.24200	0.40320	0.39520	0.40320
1aocA-1atg_	0.19000	0.17570	0.18570	0.18570
1aocA-1atiA	0.23100	0.25570	0.21570	0.25570
1aocA-1atx_	0.44000	0.44020	0.47830	0.47830
1aocA-1atzA	0.19700	0.21430	0.20290	0.21430
1aocA-1au1A	0.21100	0.22140	0.21540	0.22140
1aocA-1aua_	0.22100	0.24290	0.24710	0.24710
1aocA-1auiA	0.19600	0.22570	0.20570	0.22570
1aocA-1auiB	0.25900	0.25300	0.25610	0.25610
1aocA-1auk_	0.21100	0.22860	0.20710	0.22860
1aocA-1auoA	0.21700	0.23140	0.23290	0.23290
1aocA-1autC	0.19000	0.19430	0.20000	0.20000
1aocA-1autL	0.22700	0.26560	0.26560	0.26560
1aocA-1auvA	0.22700	0.20710	0.21140	0.21140
1aocA-1auyA	0.20900	0.21010	0.19790	0.21010
1aocA-1auz_	0.24600	0.25860	0.25220	0.25860
1aocA-1avaA	0.19600	0.21430	0.22000	0.22000
1aocA-1avaC	0.18300	0.19000	0.18710	0.19000
1aocA-1avgI	0.23900	0.23060	0.22890	0.23060
1aocA-1avpA	0.19000	0.19430	0.19430	0.19430
1aocA-1avqA	0.22600	0.21290	0.23570	0.23570
1aocA-1aw0_	0.36500	0.38890	0.36810	0.38890
1aocA-1aw9_	0.20100	0.20570	0.20570	0.20570
1aocA-1awcB	0.18300	0.18790	0.19280	0.19280
1aocA-1awj_	0.26300	0.35390	0.39290	0.39290
1aocA-1ax4A	0.24000	0.24430	0.20140	0.24430
1aocA-1ax8_	0.25400	0.26540	0.26540	0.26540
1aocA-1axcA	0.15700	0.22000	0.22710	0.22710
1aocA-1axiB	0.17600	0.19140	0.18430	0.19140
1aocA-1axn_	0.21700	0.22570	0.23290	0.23290
1aoeA-1aohA	0.21700	0.25870	0.23430	0.25870
1aoeA-1aol_	0.18200	0.18490	0.16800	0.18490
1aoeA-1aop_	0.18600	0.21740	0.19400	0.21740
1aoeA-1aorA	0.19900	0.21610	0.21090	0.21610
1aoeA-1aoy_	0.33000	0.34940	0.33330	0.34940
1aoeA-1aozA	0.22000	0.22530	0.21880	0.22530
1aoeA-1ap8_	0.17800	0.19140	0.17060	0.19140
1aoeA-1apj_	0.34500	0.36150	0.31760	0.36150
1aoeA-1apmE	0.18100	0.19530	0.20960	0.20960
1aoeA-1apq_	0.35400	0.36790	0.45280	0.45280
1aoeA-1apxA	0.20300	0.24220	0.20050	0.24220
1aoeA-1aq0A	0.23400	0.24220	0.24090	0.24220
1aoeA-1aqb_	0.20900	0.20860	0.20860	0.20860
1aoeA-1aqcA	0.19600	0.21690	0.21690	0.21690
1aoeA-1aqe_	0.22000	0.25680	0.26140	0.26140
1aoeA-1aqt_	0.19300	0.23520	0.21110	0.23520
1aoeA-1aquA	0.29200	0.28650	0.22790	0.28650
1aoeA-1aqzA	0.22200	0.21830	0.19370	0.21830
1aoeA-1arb_	0.17600	0.19660	0.20310	0.20310
1aoeA-1aru_	0.21900	0.20700	0.26300	0.26300
1aoeA-1ash_	0.21600	0.25680	0.26360	0.26360
1aoeA-1ast_	0.17300	0.17970	0.17580	0.17970
1aoeA-1at0_	0.18800	0.19010	0.22710	0.22710
1aoeA-1at3A	0.16800	0.20700	0.20700	0.20700
1aoeA-1atb_	0.31900	0.33470	0.33870	0.33870
1aoeA-1atg_	0.19300	0.25130	0.22400	0.25130
1aoeA-1atiA	0.21900	0.24610	0.24610	0.24610
1aoeA-1atx_	0.38600	0.44020	0.47280	0.47280
1aoeA-1atzA	0.25700	0.27720	0.27040	0.27720
1aoeA-1au1A	0.19700	0.21540	0.20780	0.21540
1aoeA-1aua_	0.28000	0.28650	0.25650	0.28650
1aoeA-1auiA	0.23800	0.23310	0.23700	0.23700
1aoeA-1auiB	0.17900	0.19390	0.21360	0.21360
1aoeA-1auk_	0.32200	0.34110	0.34380	0.34380
1aoeA-1auoA	0.28100	0.28390	0.26690	0.28390
1aoeA-1autC	0.16900	0.18490	0.18100	0.18490
1aoeA-1autL	0.19800	0.25000	0.22920	0.25000
1aoeA-1auvA	0.18900	0.22660	0.19530	0.22660
1aoeA-1auyA	0.16000	0.17640	0.18100	0.18100
1aoeA-1auz_	0.32300	0.32970	0.31900	0.32970
1aoeA-1avaA	0.24900	0.25130	0.25390	0.25390
1aoeA-1avaC	0.18900	0.18090	0.16570	0.18090
1aoeA-1avgI	0.22200	0.21300	0.20950	0.21300
1aoeA-1avpA	0.18000	0.21090	0.21350	0.21350
1aoeA-1avqA	0.17200	0.19270	0.18100	0.19270
1aoeA-1aw0_	0.37800	0.41320	0.40970	0.41320
1aoeA-1aw9_	0.19000	0.21350	0.20960	0.21350
1aoeA-1awcB	0.26300	0.28100	0.28270	0.28270
1aoeA-1awj_	0.29200	0.31490	0.30520	0.31490
1aoeA-1ax4A	0.33700	0.26820	0.33330	0.33330
1aoeA-1ax8_	0.21700	0.25960	0.25380	0.25960
1aoeA-1axcA	0.20300	0.21610	0.20960	0.21610
1aoeA-1axiB	0.19200	0.18720	0.18850	0.18850
1aoeA-1axn_	0.20700	0.25000	0.23310	0.25000
1aohA-1aol_	0.33400	0.34090	0.33220	0.34090
1aohA-1aop_	0.23800	0.24480	0.24130	0.24480
1aohA-1aorA	0.21700	0.25000	0.25170	0.25170
1aohA-1aoy_	0.30400	0.35260	0.31410	0.35260
1aohA-1aozA	0.35500	0.37240	0.35660	0.37240
1aohA-1ap8_	0.28300	0.29200	0.27970	0.29200
1aohA-1apj_	0.27000	0.32090	0.30740	0.32090
1aohA-1apmE	0.21900	0.26750	0.26400	0.26750
1aohA-1apq_	0.34000	0.41980	0.42450	0.42450
1aohA-1apxA	0.19100	0.19930	0.20100	0.20100
1aohA-1aq0A	0.24100	0.25870	0.24830	0.25870
1aohA-1aqb_	0.24700	0.25170	0.25520	0.25520
1aohA-1aqcA	0.18400	0.23350	0.21490	0.23350
1aohA-1aqe_	0.23900	0.21820	0.24090	0.24090
1aohA-1aqt_	0.18700	0.25190	0.25190	0.25190
1aohA-1aquA	0.19600	0.20980	0.20630	0.20980
1aohA-1aqzA	0.18000	0.18310	0.17250	0.18310
1aohA-1arb_	0.25900	0.24130	0.26750	0.26750
1aohA-1aru_	0.23100	0.23430	0.20630	0.23430
1aohA-1ash_	0.22700	0.23780	0.22200	0.23780
1aohA-1ast_	0.17300	0.20100	0.20980	0.20980
1aohA-1at0_	0.18300	0.18660	0.19370	0.19370
1aohA-1at3A	0.27100	0.27620	0.27450	0.27620
1aohA-1atb_	0.33900	0.37500	0.35890	0.37500
1aohA-1atg_	0.21300	0.23080	0.24130	0.24130
1aohA-1atiA	0.24500	0.28500	0.23950	0.28500
1aohA-1atx_	0.33700	0.41300	0.41850	0.41850
1aohA-1atzA	0.25200	0.26750	0.27270	0.27270
1aohA-1au1A	0.20500	0.20630	0.20980	0.20980
1aohA-1aua_	0.25200	0.27450	0.24830	0.27450
1aohA-1auiA	0.22900	0.27970	0.24830	0.27970
1aohA-1auiB	0.15700	0.18880	0.20630	0.20630
1aohA-1auk_	0.21900	0.27620	0.26220	0.27620
1aohA-1auoA	0.21500	0.26920	0.24650	0.26920
1aohA-1autC	0.22200	0.25520	0.23430	0.25520
1aohA-1autL	0.24000	0.24480	0.24480	0.24480
1aohA-1auvA	0.19800	0.22900	0.21500	0.22900
1aohA-1auyA	0.38300	0.38810	0.39510	0.39510
1aohA-1auz_	0.26500	0.28450	0.28880	0.28880
1aohA-1avaA	0.21900	0.23080	0.22200	0.23080
1aohA-1avaC	0.24000	0.25700	0.21850	0.25700
1aohA-1avgI	0.22200	0.22360	0.23240	0.23240
1aohA-1avpA	0.23400	0.25000	0.25350	0.25350
1aohA-1avqA	0.22700	0.22030	0.22900	0.22900
1aohA-1aw0_	0.57300	0.58680	0.58680	0.58680
1aohA-1aw9_	0.22700	0.20280	0.22730	0.22730
1aohA-1awcB	0.14500	0.20100	0.22380	0.22380
1aohA-1awj_	0.30200	0.33770	0.33120	0.33770
1aohA-1ax4A	0.25200	0.26570	0.25700	0.26570
1aohA-1ax8_	0.21200	0.24810	0.23850	0.24810
1aohA-1axcA	0.19400	0.23250	0.22900	0.23250
1aohA-1axiB	0.33000	0.33740	0.33740	0.33740
1aohA-1axn_	0.20500	0.21850	0.22030	0.22030
1aol_-1aop_	0.17100	0.20260	0.19050	0.20260
1aol_-1aorA	0.21300	0.18940	0.18390	0.18940
1aol_-1aoy_	0.35600	0.35900	0.34940	0.35900
1aol_-1aozA	0.18300	0.21260	0.19270	0.21260
1aol_-1ap8_	0.15300	0.17960	0.18190	0.18190
1aol_-1apj_	0.28700	0.30410	0.31080	0.31080
1aol_-1apmE	0.15500	0.19600	0.18060	0.19600
1aol_-1apq_	0.35400	0.40570	0.40090	0.40570
1aol_-1apxA	0.16600	0.16630	0.16630	0.16630
1aol_-1aq0A	0.18700	0.18720	0.17840	0.18720
1aol_-1aqb_	0.22900	0.23860	0.24710	0.24710
1aol_-1aqcA	0.23600	0.27480	0.25830	0.27480
1aol_-1aqe_	0.31600	0.31360	0.29320	0.31360
1aol_-1aqt_	0.18300	0.24070	0.24440	0.24440
1aol_-1aquA	0.15100	0.15970	0.15530	0.15970
1aol_-1aqzA	0.26800	0.27290	0.27110	0.27290
1aol_-1arb_	0.17400	0.17290	0.16300	0.17290
1aol_-1aru_	0.16000	0.16740	0.16410	0.16740
1aol_-1ash_	0.24700	0.26190	0.26020	0.26190
1aol_-1ast_	0.16600	0.17620	0.16880	0.17620
1aol_-1at0_	0.20200	0.20950	0.21650	0.21650
1aol_-1at3A	0.15600	0.22470	0.22580	0.22580
1aol_-1atb_	0.28600	0.35080	0.35890	0.35890
1aol_-1atg_	0.16400	0.16630	0.16520	0.16630
1aol_-1atiA	0.18100	0.18500	0.18720	0.18720
1aol_-1atx_	0.37000	0.47830	0.47830	0.47830
1aol_-1atzA	0.19600	0.20520	0.20650	0.20650
1aol_-1au1A	0.17500	0.22290	0.20930	0.22290
1aol_-1aua_	0.18300	0.16960	0.16190	0.16960
1aol_-1auiA	0.16900	0.18610	0.19270	0.19270
1aol_-1auiB	0.17600	0.20610	0.23330	0.23330
1aol_-1auk_	0.21800	0.18170	0.17840	0.18170
1aol_-1auoA	0.15800	0.17090	0.16060	0.17090
1aol_-1autC	0.20300	0.19930	0.17400	0.19930
1aol_-1autL	0.32600	0.29430	0.29950	0.29950
1aol_-1auvA	0.20400	0.21700	0.18500	0.21700
1aol_-1auyA	0.27500	0.25770	0.27910	0.27910
1aol_-1auz_	0.21100	0.27370	0.23490	0.27370
1aol_-1avaA	0.18900	0.17290	0.15530	0.17290
1aol_-1avaC	0.17500	0.20990	0.20580	0.20990
1aol_-1avgI	0.28200	0.27820	0.28520	0.28520
1aol_-1avpA	0.17500	0.18380	0.16790	0.18380
1aol_-1avqA	0.15600	0.16960	0.16740	0.16960
1aol_-1aw0_	0.27100	0.46180	0.45830	0.46180
1aol_-1aw9_	0.18900	0.17480	0.16550	0.17480
1aol_-1awcB	0.19400	0.20260	0.19280	0.20260
1aol_-1awj_	0.28900	0.39940	0.38310	0.39940
1aol_-1ax4A	0.18200	0.20810	0.21810	0.21810
1aol_-1ax8_	0.21000	0.25380	0.25580	0.25580
1aol_-1axcA	0.14300	0.15860	0.17070	0.17070
1aol_-1axiB	0.19500	0.26050	0.23690	0.26050
1aol_-1axn_	0.19700	0.15970	0.16960	0.16960
1aop_-1aorA	0.16200	0.14310	0.16280	0.16280
1aop_-1aoy_	0.32700	0.38460	0.38140	0.38460
1aop_-1aozA	0.12900	0.13160	0.12390	0.13160
1aop_-1ap8_	0.21900	0.23240	0.22420	0.23240
1aop_-1apj_	0.31400	0.35470	0.35140	0.35470
1aop_-1apmE	0.17300	0.17080	0.14000	0.17080
1aop_-1apq_	0.34400	0.48580	0.49530	0.49530
1aop_-1apxA	0.17900	0.18570	0.18170	0.18570
1aop_-1aq0A	0.15400	0.15850	0.15200	0.15850
1aop_-1aqb_	0.23000	0.22430	0.21570	0.22430
1aop_-1aqcA	0.29300	0.30170	0.29960	0.30170
1aop_-1aqe_	0.30000	0.27950	0.28860	0.28860
1aop_-1aqt_	0.27800	0.29630	0.30370	0.30370
1aop_-1aquA	0.17800	0.16990	0.15120	0.16990
1aop_-1aqzA	0.20200	0.25530	0.24650	0.25530
1aop_-1arb_	0.20100	0.21670	0.18730	0.21670
1aop_-1aru_	0.12900	0.14730	0.15480	0.15480
1aop_-1ash_	0.27700	0.23980	0.23980	0.23980
1aop_-1ast_	0.21700	0.21500	0.21750	0.21750
1aop_-1at0_	0.23600	0.24120	0.23060	0.24120
1aop_-1at3A	0.16500	0.18320	0.17970	0.18320
1aop_-1atb_	0.39500	0.36290	0.36690	0.36690
1aop_-1atg_	0.20300	0.17750	0.16990	0.17750
1aop_-1atiA	0.12300	0.13270	0.13270	0.13270
1aop_-1atx_	0.35300	0.51090	0.45650	0.51090
1aop_-1atzA	0.26500	0.26360	0.21740	0.26360
1aop_-1au1A	0.24100	0.23640	0.24250	0.24250
1aop_-1aua_	0.17900	0.17740	0.15620	0.17740
1aop_-1auiA	0.13300	0.13490	0.14950	0.14950
1aop_-1auiB	0.25600	0.27880	0.26820	0.27880
1aop_-1auk_	0.13500	0.13980	0.12660	0.13980
1aop_-1auoA	0.18800	0.24540	0.24080	0.24540
1aop_-1autC	0.22300	0.19040	0.18410	0.19040
1aop_-1autL	0.33100	0.29170	0.26820	0.29170
1aop_-1auvA	0.14900	0.16580	0.14450	0.16580
1aop_-1auyA	0.22500	0.22850	0.21630	0.22850
1aop_-1auz_	0.27600	0.30170	0.28450	0.30170
1aop_-1avaA	0.13000	0.13710	0.13830	0.13830
1aop_-1avaC	0.22500	0.20720	0.20720	0.20720
1aop_-1avgI	0.26100	0.26760	0.23240	0.26760
1aop_-1avpA	0.23900	0.24140	0.25740	0.25740
1aop_-1avqA	0.20800	0.23140	0.19300	0.23140
1aop_-1aw0_	0.48600	0.51040	0.50000	0.51040
1aop_-1aw9_	0.21500	0.21990	0.21990	0.21990
1aop_-1awcB	0.25000	0.25330	0.22710	0.25330
1aop_-1awj_	0.30200	0.33120	0.29220	0.33120
1aop_-1ax4A	0.14900	0.11840	0.13320	0.13320
1aop_-1ax8_	0.29800	0.30000	0.30190	0.30190
1aop_-1axcA	0.20100	0.21490	0.20880	0.21490
1aop_-1axiB	0.19600	0.18980	0.18850	0.18980
1aop_-1axn_	0.14900	0.16100	0.15330	0.16100
1aorA-1aoy_	0.43300	0.44230	0.41350	0.44230
1aorA-1aozA	0.12300	0.12050	0.13090	0.13090
1aorA-1ap8_	0.21000	0.21830	0.19480	0.21830
1aorA-1apj_	0.27400	0.37500	0.34460	0.37500
1aorA-1apmE	0.19100	0.19060	0.16790	0.19060
1aorA-1apq_	0.37300	0.48110	0.42450	0.48110
1aorA-1apxA	0.20400	0.23490	0.20080	0.23490
1aorA-1aq0A	0.19100	0.20590	0.17810	0.20590
1aorA-1aqb_	0.26300	0.26570	0.26860	0.26860
1aorA-1aqcA	0.30800	0.31610	0.31200	0.31610
1aorA-1aqe_	0.32300	0.35680	0.34090	0.35680
1aorA-1aqt_	0.32200	0.33700	0.29070	0.33700
1aorA-1aquA	0.18000	0.24380	0.21980	0.24380
1aorA-1aqzA	0.22000	0.26580	0.22540	0.26580
1aorA-1arb_	0.18400	0.18730	0.18540	0.18730
1aorA-1aru_	0.19200	0.18230	0.16820	0.18230
1aorA-1ash_	0.29800	0.30610	0.30610	0.30610
1aorA-1ast_	0.25900	0.20620	0.24250	0.24250
1aorA-1at0_	0.21500	0.26060	0.22360	0.26060
1aorA-1at3A	0.21800	0.22000	0.21080	0.22000
1aorA-1atb_	0.37900	0.48390	0.38310	0.48390
1aorA-1atg_	0.25600	0.23270	0.18610	0.23270
1aorA-1atiA	0.13000	0.13220	0.12590	0.13220
1aorA-1atx_	0.38600	0.48910	0.42390	0.48910
1aorA-1atzA	0.26200	0.25950	0.21740	0.25950
1aorA-1au1A	0.27100	0.27560	0.23040	0.27560
1aorA-1aua_	0.18800	0.18330	0.19000	0.19000
1aorA-1auiA	0.15600	0.14350	0.13890	0.14350
1aorA-1auiB	0.28300	0.30300	0.29240	0.30300
1aorA-1auk_	0.14500	0.13070	0.14480	0.14480
1aorA-1auoA	0.23300	0.23510	0.20760	0.23510
1aorA-1autC	0.16000	0.20080	0.18200	0.20080
1aorA-1autL	0.30200	0.34900	0.30470	0.34900
1aorA-1auvA	0.18000	0.17200	0.18350	0.18350
1aorA-1auyA	0.20200	0.21470	0.21780	0.21780
1aorA-1auz_	0.33200	0.33620	0.31900	0.33620
1aorA-1avaA	0.13800	0.14890	0.15570	0.15570
1aorA-1avaC	0.21100	0.25410	0.22650	0.25410
1aorA-1avgI	0.25900	0.26410	0.25180	0.26410
1aorA-1avpA	0.24100	0.28190	0.26100	0.28190
1aorA-1avqA	0.22000	0.22370	0.22480	0.22480
1aorA-1aw0_	0.40600	0.40970	0.40620	0.40970
1aorA-1aw9_	0.26200	0.26620	0.26740	0.26740
1aorA-1awcB	0.20800	0.30720	0.25820	0.30720
1aorA-1awj_	0.29900	0.37990	0.33120	0.37990
1aorA-1ax4A	0.15200	0.15090	0.13740	0.15090
1aorA-1ax8_	0.29000	0.30190	0.27690	0.30190
1aorA-1axcA	0.20300	0.16670	0.17170	0.17170
1aorA-1axiB	0.19000	0.22770	0.21600	0.22770
1aorA-1axn_	0.18900	0.18030	0.18730	0.18730
1aoy_-1aozA	0.28800	0.34290	0.33330	0.34290
1aoy_-1ap8_	0.31100	0.34620	0.34940	0.34940
1aoy_-1apj_	0.30400	0.30410	0.30070	0.30410
1aoy_-1apmE	0.36500	0.40710	0.37820	0.40710
1aoy_-1apq_	0.35400	0.36790	0.40090	0.40090
1aoy_-1apxA	0.45500	0.47120	0.42310	0.47120
1aoy_-1aq0A	0.33000	0.36220	0.34620	0.36220
1aoy_-1aqb_	0.30400	0.33010	0.33010	0.33010
1aoy_-1aqcA	0.30800	0.32690	0.32370	0.32690
1aoy_-1aqe_	0.28200	0.27560	0.27880	0.27880
1aoy_-1aqt_	0.24400	0.30770	0.30450	0.30770
1aoy_-1aquA	0.40400	0.44230	0.44230	0.44230
1aoy_-1aqzA	0.29500	0.33970	0.33650	0.33970
1aoy_-1arb_	0.29800	0.36540	0.34620	0.36540
1aoy_-1aru_	0.42600	0.46150	0.47440	0.47440
1aoy_-1ash_	0.36500	0.38780	0.38780	0.38780
1aoy_-1ast_	0.33000	0.34620	0.34290	0.34620
1aoy_-1at0_	0.26000	0.30130	0.29810	0.30130
1aoy_-1at3A	0.33700	0.34940	0.35260	0.35260
1aoy_-1atb_	0.29800	0.33870	0.33470	0.33870
1aoy_-1atg_	0.32100	0.37500	0.36540	0.37500
1aoy_-1atiA	0.38800	0.39100	0.35900	0.39100
1aoy_-1atx_	0.34800	0.39130	0.40220	0.40220
1aoy_-1atzA	0.32700	0.38460	0.38140	0.38460
1aoy_-1au1A	0.34900	0.39420	0.41350	0.41350
1aoy_-1aua_	0.34900	0.39420	0.40060	0.40060
1aoy_-1auiA	0.34300	0.38460	0.37500	0.38460
1aoy_-1auiB	0.39100	0.40060	0.40060	0.40060
1aoy_-1auk_	0.34000	0.40060	0.33650	0.40060
1aoy_-1auoA	0.37500	0.37180	0.37180	0.37180
1aoy_-1autC	0.30100	0.36540	0.33650	0.36540
1aoy_-1autL	0.25300	0.26920	0.27560	0.27560
1aoy_-1auvA	0.31100	0.36540	0.33970	0.36540
1aoy_-1auyA	0.26000	0.36860	0.36860	0.36860
1aoy_-1auz_	0.30800	0.33330	0.33330	0.33330
1aoy_-1avaA	0.39700	0.40060	0.36540	0.40060
1aoy_-1avaC	0.29200	0.34290	0.33970	0.34290
1aoy_-1avgI	0.27600	0.27880	0.31090	0.31090
1aoy_-1avpA	0.28800	0.34940	0.34940	0.34940
1aoy_-1avqA	0.32400	0.38460	0.38460	0.38460
1aoy_-1aw0_	0.38200	0.39930	0.39930	0.39930
1aoy_-1aw9_	0.34000	0.34940	0.34620	0.34940
1aoy_-1awcB	0.32700	0.35580	0.35260	0.35580
1aoy_-1awj_	0.24700	0.25650	0.24680	0.25650
1aoy_-1ax4A	0.42000	0.41670	0.40710	0.41670
1aoy_-1ax8_	0.34300	0.37180	0.36220	0.37180
1aoy_-1axcA	0.33700	0.38780	0.37500	0.38780
1aoy_-1axiB	0.27200	0.31090	0.32370	0.32370
1aoy_-1axn_	0.33300	0.38460	0.37500	0.38460
1aozA-1ap8_	0.23500	0.21360	0.19370	0.21360
1aozA-1apj_	0.31100	0.39190	0.34460	0.39190
1aozA-1apmE	0.16100	0.15400	0.14660	0.15400
1aozA-1apq_	0.34900	0.41510	0.43870	0.43870
1aozA-1apxA	0.16600	0.17270	0.19480	0.19480
1aozA-1aq0A	0.17600	0.17570	0.16670	0.17570
1aozA-1aqb_	0.22000	0.22140	0.23000	0.23000
1aozA-1aqcA	0.25600	0.29130	0.25830	0.29130
1aozA-1aqe_	0.30000	0.30230	0.30910	0.30910
1aozA-1aqt_	0.23900	0.29630	0.27590	0.29630
1aozA-1aquA	0.16700	0.17350	0.16280	0.17350
1aozA-1aqzA	0.21300	0.25700	0.25000	0.25700
1aozA-1arb_	0.15300	0.19580	0.17680	0.19580
1aozA-1aru_	0.13800	0.14730	0.13100	0.14730
1aozA-1ash_	0.21600	0.26360	0.22450	0.26360
1aozA-1ast_	0.23100	0.22250	0.19500	0.22250
1aozA-1at0_	0.23100	0.25350	0.25530	0.25530
1aozA-1at3A	0.16200	0.19240	0.18320	0.19240
1aozA-1atb_	0.37500	0.37500	0.34270	0.37500
1aozA-1atg_	0.17000	0.17530	0.16880	0.17530
1aozA-1atiA	0.10900	0.12240	0.11100	0.12240
1aozA-1atx_	0.36400	0.46200	0.45650	0.46200
1aozA-1atzA	0.21500	0.23370	0.23370	0.23370
1aozA-1au1A	0.20200	0.21840	0.21080	0.21840
1aozA-1aua_	0.18600	0.17060	0.15710	0.17060
1aozA-1auiA	0.12800	0.16200	0.13890	0.16200
1aozA-1auiB	0.18300	0.23030	0.21970	0.23030
1aozA-1auk_	0.13800	0.14010	0.12140	0.14010
1aozA-1auoA	0.24400	0.20640	0.26720	0.26720
1aozA-1autC	0.17800	0.20080	0.19350	0.20080
1aozA-1autL	0.32300	0.33330	0.34110	0.34110
1aozA-1auvA	0.19900	0.16130	0.16050	0.16130
1aozA-1auyA	0.27300	0.24230	0.26070	0.26070
1aozA-1auz_	0.30400	0.32760	0.31900	0.32760
1aozA-1avaA	0.14600	0.13650	0.13400	0.13650
1aozA-1avaC	0.19900	0.20720	0.21550	0.21550
1aozA-1avgI	0.20600	0.26060	0.25880	0.26060
1aozA-1avpA	0.20800	0.27330	0.26350	0.27330
1aozA-1avqA	0.19400	0.18200	0.19300	0.19300
1aozA-1aw0_	0.38500	0.42710	0.39930	0.42710
1aozA-1aw9_	0.24500	0.21180	0.22220	0.22220
1aozA-1awcB	0.24000	0.24020	0.24840	0.24840
1aozA-1awj_	0.26600	0.31820	0.34740	0.34740
1aozA-1ax4A	0.12300	0.11420	0.10940	0.11420
1aozA-1ax8_	0.24800	0.28850	0.28850	0.28850
1aozA-1axcA	0.16900	0.18570	0.19580	0.19580
1aozA-1axiB	0.23000	0.24080	0.23950	0.24080
1aozA-1axn_	0.15800	0.15710	0.16330	0.16330
1ap8_-1apj_	0.38200	0.38180	0.34120	0.38180
1ap8_-1apmE	0.22700	0.25590	0.20540	0.25590
1ap8_-1apq_	0.39600	0.44340	0.42920	0.44340
1ap8_-1apxA	0.17000	0.19370	0.18780	0.19370
1ap8_-1aq0A	0.20900	0.21830	0.19950	0.21830
1ap8_-1aqb_	0.27300	0.24290	0.25290	0.25290
1ap8_-1aqcA	0.24800	0.26450	0.26650	0.26650
1ap8_-1aqe_	0.28900	0.27730	0.31590	0.31590
1ap8_-1aqt_	0.21100	0.23520	0.23520	0.23520
1ap8_-1aquA	0.20100	0.19600	0.18900	0.19600
1ap8_-1aqzA	0.19700	0.21650	0.21130	0.21650
1ap8_-1arb_	0.18100	0.18310	0.18190	0.18310
1ap8_-1aru_	0.20300	0.23000	0.21710	0.23000
1ap8_-1ash_	0.26000	0.28570	0.27210	0.28570
1ap8_-1ast_	0.15200	0.17620	0.17370	0.17620
1ap8_-1at0_	0.23900	0.21130	0.27290	0.27290
1ap8_-1at3A	0.21000	0.20770	0.19720	0.20770
1ap8_-1atb_	0.33500	0.35080	0.37900	0.37900
1ap8_-1atg_	0.15700	0.16310	0.16670	0.16670
1ap8_-1atiA	0.16900	0.22890	0.22540	0.22890
1ap8_-1atx_	0.41800	0.42390	0.42930	0.42930
1ap8_-1atzA	0.20200	0.22010	0.21880	0.22010
1ap8_-1au1A	0.23300	0.22440	0.22440	0.22440
1ap8_-1aua_	0.17100	0.17840	0.18430	0.18430
1ap8_-1auiA	0.19100	0.21480	0.19950	0.21480
1ap8_-1auiB	0.22900	0.25300	0.23790	0.25300
1ap8_-1auk_	0.21100	0.19950	0.21830	0.21830
1ap8_-1auoA	0.20800	0.20420	0.20660	0.20660
1ap8_-1autC	0.15000	0.16670	0.17020	0.17020
1ap8_-1autL	0.22700	0.27340	0.27340	0.27340
1ap8_-1auvA	0.16200	0.18780	0.16430	0.18780
1ap8_-1auyA	0.21300	0.22240	0.22700	0.22700
1ap8_-1auz_	0.35600	0.35990	0.34910	0.35990
1ap8_-1avaA	0.22900	0.23470	0.22650	0.23470
1ap8_-1avaC	0.19200	0.19340	0.17960	0.19340
1ap8_-1avgI	0.21500	0.23940	0.25880	0.25880
1ap8_-1avpA	0.20800	0.21570	0.21450	0.21570
1ap8_-1avqA	0.19700	0.19840	0.19370	0.19840
1ap8_-1aw0_	0.58700	0.59380	0.58680	0.59380
1ap8_-1aw9_	0.19800	0.20420	0.20070	0.20420
1ap8_-1awcB	0.22500	0.22060	0.23370	0.23370
1ap8_-1awj_	0.30800	0.31170	0.29220	0.31170
1ap8_-1ax4A	0.19700	0.19370	0.20190	0.20190
1ap8_-1ax8_	0.31300	0.31920	0.31540	0.31920
1ap8_-1axcA	0.17500	0.17490	0.17020	0.17490
1ap8_-1axiB	0.18500	0.19110	0.19110	0.19110
1ap8_-1axn_	0.17000	0.17960	0.17370	0.17960
1apj_-1apmE	0.28700	0.39530	0.36150	0.39530
1apj_-1apq_	0.28300	0.30660	0.31600	0.31600
1apj_-1apxA	0.34100	0.36490	0.35470	0.36490
1apj_-1aq0A	0.34100	0.34800	0.33450	0.34800
1apj_-1aqb_	0.29100	0.35810	0.36150	0.36150
1apj_-1aqcA	0.29100	0.32090	0.31760	0.32090
1apj_-1aqe_	0.29100	0.30410	0.33110	0.33110
1apj_-1aqt_	0.28700	0.36150	0.34460	0.36150
1apj_-1aquA	0.32800	0.31760	0.36490	0.36490
1apj_-1aqzA	0.26400	0.34120	0.33780	0.34120
1apj_-1arb_	0.31800	0.36490	0.42230	0.42230
1apj_-1aru_	0.34100	0.38850	0.32770	0.38850
1apj_-1ash_	0.31800	0.34120	0.34460	0.34460
1apj_-1ast_	0.33100	0.34120	0.36150	0.36150
1apj_-1at0_	0.33100	0.32090	0.30740	0.32090
1apj_-1at3A	0.36800	0.43240	0.36150	0.43240
1apj_-1atb_	0.35100	0.37100	0.36290	0.37100
1apj_-1atg_	0.26400	0.32090	0.31760	0.32090
1apj_-1atiA	0.34800	0.33110	0.30070	0.33110
1apj_-1atx_	0.42900	0.42390	0.44570	0.44570
1apj_-1atzA	0.34100	0.36490	0.34460	0.36490
1apj_-1au1A	0.29400	0.35810	0.33780	0.35810
1apj_-1aua_	0.31800	0.36150	0.34800	0.36150
1apj_-1auiA	0.35500	0.38180	0.39530	0.39530
1apj_-1auiB	0.28000	0.32430	0.30740	0.32430
1apj_-1auk_	0.34500	0.36820	0.33450	0.36820
1apj_-1auoA	0.27400	0.34120	0.34800	0.34800
1apj_-1autC	0.36800	0.37840	0.39190	0.39190
1apj_-1autL	0.29700	0.31420	0.31080	0.31420
1apj_-1auvA	0.33100	0.33780	0.31080	0.33780
1apj_-1auyA	0.27000	0.31420	0.30070	0.31420
1apj_-1auz_	0.28700	0.33110	0.33110	0.33110
1apj_-1avaA	0.33100	0.34120	0.33450	0.34120
1apj_-1avaC	0.31100	0.33110	0.35140	0.35140
1apj_-1avgI	0.26700	0.33780	0.33450	0.33780
1apj_-1avpA	0.36100	0.36820	0.34120	0.36820
1apj_-1avqA	0.30100	0.35810	0.38180	0.38180
1apj_-1aw0_	0.29200	0.28820	0.29860	0.29860
1apj_-1aw9_	0.30100	0.35470	0.31760	0.35470
1apj_-1awcB	0.31100	0.30740	0.31080	0.31080
1apj_-1awj_	0.27700	0.29050	0.29730	0.29730
1apj_-1ax4A	0.32100	0.35810	0.34460	0.35810
1apj_-1ax8_	0.25300	0.33110	0.33450	0.33450
1apj_-1axcA	0.31100	0.35810	0.34460	0.35810
1apj_-1axiB	0.32800	0.36150	0.35140	0.36150
1apj_-1axn_	0.32100	0.35810	0.38510	0.38510
1apmE-1apq_	0.40100	0.44340	0.47170	0.47170
1apmE-1apxA	0.23000	0.20180	0.20480	0.20480
1apmE-1aq0A	0.17300	0.16580	0.16750	0.16750
1apmE-1aqb_	0.20700	0.24430	0.24290	0.24430
1apmE-1aqcA	0.20500	0.30170	0.31200	0.31200
1apmE-1aqe_	0.26600	0.30450	0.31590	0.31590
1apmE-1aqt_	0.24300	0.26670	0.26110	0.26670
1apmE-1aquA	0.19000	0.15840	0.17170	0.17170
1apmE-1aqzA	0.22400	0.25350	0.22710	0.25350
1apmE-1arb_	0.14800	0.17020	0.16440	0.17020
1apmE-1aru_	0.15000	0.14960	0.15480	0.15480
1apmE-1ash_	0.28900	0.29420	0.26700	0.29420
1apmE-1ast_	0.22000	0.21370	0.22380	0.22380
1apmE-1at0_	0.19400	0.21480	0.22010	0.22010
1apmE-1at3A	0.15900	0.20510	0.17630	0.20510
1apmE-1atb_	0.37500	0.39520	0.38310	0.39520
1apmE-1atg_	0.15300	0.16670	0.16770	0.16770
1apmE-1atiA	0.14400	0.14000	0.14810	0.14810
1apmE-1atx_	0.35900	0.50540	0.47830	0.50540
1apmE-1atzA	0.22800	0.23230	0.23100	0.23230
1apmE-1au1A	0.24100	0.27260	0.26050	0.27260
1apmE-1aua_	0.16300	0.17150	0.17060	0.17150
1apmE-1auiA	0.14700	0.14220	0.14150	0.14220
1apmE-1auiB	0.25900	0.24550	0.24090	0.24550
1apmE-1auk_	0.16000	0.15840	0.13420	0.15840
1apmE-1auoA	0.20000	0.21790	0.20410	0.21790
1apmE-1autC	0.17700	0.17780	0.16950	0.17780
1apmE-1autL	0.33300	0.31510	0.33850	0.33850
1apmE-1auvA	0.20000	0.17730	0.15340	0.17730
1apmE-1auyA	0.19900	0.20550	0.21780	0.21780
1apmE-1auz_	0.31500	0.34270	0.31680	0.34270
1apmE-1avaA	0.14700	0.15100	0.14300	0.15100
1apmE-1avaC	0.18900	0.21550	0.19890	0.21550
1apmE-1avgI	0.24800	0.25180	0.23940	0.25180
1apmE-1avpA	0.21400	0.23410	0.19980	0.23410
1apmE-1avqA	0.19500	0.18970	0.17540	0.18970
1apmE-1aw0_	0.41700	0.44440	0.42010	0.44440
1apmE-1aw9_	0.21500	0.22690	0.18630	0.22690
1apmE-1awcB	0.25000	0.25820	0.24350	0.25820
1apmE-1awj_	0.28900	0.37340	0.37340	0.37340
1apmE-1ax4A	0.15900	0.14960	0.13420	0.14960
1apmE-1ax8_	0.29000	0.33850	0.30190	0.33850
1apmE-1axcA	0.15600	0.15960	0.17170	0.17170
1apmE-1axiB	0.17700	0.19370	0.16750	0.19370
1apmE-1axn_	0.19000	0.15090	0.14710	0.15090
1apq_-1apxA	0.34000	0.42920	0.40090	0.42920
1apq_-1aq0A	0.38700	0.39620	0.37740	0.39620
1apq_-1aqb_	0.36800	0.42450	0.42450	0.42450
1apq_-1aqcA	0.37300	0.39150	0.36320	0.39150
1apq_-1aqe_	0.29200	0.33490	0.33020	0.33490
1apq_-1aqt_	0.35400	0.39150	0.37740	0.39150
1apq_-1aquA	0.36300	0.35850	0.39150	0.39150
1apq_-1aqzA	0.37700	0.37260	0.37260	0.37260
1apq_-1arb_	0.39600	0.42450	0.41980	0.42450
1apq_-1aru_	0.34000	0.41040	0.40570	0.41040
1apq_-1ash_	0.32500	0.42450	0.40570	0.42450
1apq_-1ast_	0.34900	0.40570	0.41980	0.41980
1apq_-1at0_	0.32100	0.36790	0.35380	0.36790
1apq_-1at3A	0.36800	0.42920	0.44340	0.44340
1apq_-1atb_	0.27400	0.35380	0.33490	0.35380
1apq_-1atg_	0.33000	0.46230	0.46230	0.46230
1apq_-1atiA	0.42500	0.42450	0.47170	0.47170
1apq_-1atx_	0.23900	0.37500	0.37500	0.37500
1apq_-1atzA	0.34900	0.38210	0.39620	0.39620
1apq_-1au1A	0.33000	0.37740	0.34910	0.37740
1apq_-1aua_	0.40600	0.41510	0.40090	0.41510
1apq_-1auiA	0.41000	0.40090	0.41510	0.41510
1apq_-1auiB	0.40600	0.42920	0.42450	0.42920
1apq_-1auk_	0.38200	0.44340	0.40090	0.44340
1apq_-1auoA	0.37700	0.38680	0.42920	0.42920
1apq_-1autC	0.33000	0.38680	0.41980	0.41980
1apq_-1autL	0.65600	0.66040	0.66040	0.66040
1apq_-1auvA	0.36300	0.40090	0.41510	0.41510
1apq_-1auyA	0.31100	0.36790	0.36320	0.36790
1apq_-1auz_	0.30700	0.38210	0.37260	0.38210
1apq_-1avaA	0.36300	0.50000	0.46700	0.50000
1apq_-1avaC	0.34400	0.41980	0.44810	0.44810
1apq_-1avgI	0.40100	0.39620	0.42920	0.42920
1apq_-1avpA	0.41000	0.43870	0.46230	0.46230
1apq_-1avqA	0.38200	0.40090	0.40570	0.40570
1apq_-1aw0_	0.37700	0.36790	0.40090	0.40090
1apq_-1aw9_	0.31100	0.43870	0.41510	0.43870
1apq_-1awcB	0.33500	0.34430	0.33960	0.34430
1apq_-1awj_	0.36800	0.36320	0.35380	0.36320
1apq_-1ax4A	0.42900	0.45750	0.42450	0.45750
1apq_-1ax8_	0.34900	0.39620	0.38210	0.39620
1apq_-1axcA	0.39600	0.48110	0.48110	0.48110
1apq_-1axiB	0.33500	0.38210	0.41040	0.41040
1apq_-1axn_	0.35400	0.38680	0.36790	0.38680
1apxA-1aq0A	0.16700	0.18880	0.17770	0.18880
1apxA-1aqb_	0.22000	0.21710	0.20710	0.21710
1apxA-1aqcA	0.25800	0.27480	0.27890	0.27890
1apxA-1aqe_	0.26100	0.26820	0.27050	0.27050
1apxA-1aqt_	0.26500	0.26480	0.26850	0.26850
1apxA-1aquA	0.17000	0.15560	0.17770	0.17770
1apxA-1aqzA	0.24300	0.24300	0.24300	0.24300
1apxA-1arb_	0.15100	0.16470	0.15760	0.16470
1apxA-1aru_	0.73600	0.74500	0.74500	0.74500
1apxA-1ash_	0.27900	0.30100	0.30270	0.30270
1apxA-1ast_	0.22800	0.18750	0.21500	0.21500
1apxA-1at0_	0.27600	0.26580	0.27820	0.27820
1apxA-1at3A	0.17200	0.18430	0.17740	0.18430
1apxA-1atb_	0.29000	0.33870	0.37100	0.37100
1apxA-1atg_	0.15300	0.15690	0.14940	0.15690
1apxA-1atiA	0.18600	0.19580	0.18370	0.19580
1apxA-1atx_	0.38600	0.42930	0.41300	0.42930
1apxA-1atzA	0.20800	0.22150	0.21060	0.22150
1apxA-1au1A	0.26100	0.25900	0.24100	0.25900
1apxA-1aua_	0.17100	0.19980	0.20380	0.20380
1apxA-1auiA	0.22500	0.22390	0.18470	0.22390
1apxA-1auiB	0.22100	0.23640	0.25300	0.25300
1apxA-1auk_	0.20000	0.19880	0.19880	0.19880
1apxA-1auoA	0.19000	0.20530	0.19950	0.20530
1apxA-1autC	0.15900	0.15480	0.17570	0.17570
1apxA-1autL	0.26000	0.26560	0.25780	0.26560
1apxA-1auvA	0.16400	0.17070	0.16470	0.17070
1apxA-1auyA	0.17600	0.21470	0.22850	0.22850
1apxA-1auz_	0.25200	0.29960	0.28660	0.29960
1apxA-1avaA	0.17300	0.17870	0.18170	0.18170
1apxA-1avaC	0.20300	0.18780	0.19060	0.19060
1apxA-1avgI	0.18300	0.22540	0.23940	0.23940
1apxA-1avpA	0.21900	0.21570	0.22550	0.22550
1apxA-1avqA	0.18400	0.17540	0.15460	0.17540
1apxA-1aw0_	0.34700	0.39240	0.39930	0.39930
1apxA-1aw9_	0.19700	0.20250	0.18170	0.20250
1apxA-1awcB	0.20400	0.25490	0.26630	0.26630
1apxA-1awj_	0.25600	0.32140	0.33440	0.33440
1apxA-1ax4A	0.17800	0.17470	0.16970	0.17470
1apxA-1ax8_	0.29800	0.34040	0.34040	0.34040
1apxA-1axcA	0.16800	0.17170	0.17470	0.17470
1apxA-1axiB	0.17400	0.17410	0.18190	0.18190
1apxA-1axn_	0.21200	0.18370	0.21390	0.21390
1aq0A-1aqb_	0.22700	0.24140	0.24140	0.24140
1aq0A-1aqcA	0.25600	0.28510	0.28100	0.28510
1aq0A-1aqe_	0.24300	0.32270	0.27500	0.32270
1aq0A-1aqt_	0.23900	0.25190	0.25370	0.25370
1aq0A-1aquA	0.17300	0.18860	0.16640	0.18860
1aq0A-1aqzA	0.24300	0.26940	0.22890	0.26940
1aq0A-1arb_	0.17600	0.16060	0.16160	0.16160
1aq0A-1aru_	0.17600	0.17320	0.15930	0.17320
1aq0A-1ash_	0.27600	0.28910	0.30270	0.30270
1aq0A-1ast_	0.18100	0.18120	0.18250	0.18250
1aq0A-1at0_	0.20600	0.21650	0.20770	0.21650
1aq0A-1at3A	0.19700	0.20280	0.18200	0.20280
1aq0A-1atb_	0.29800	0.32260	0.36290	0.36290
1aq0A-1atg_	0.19400	0.19260	0.18610	0.19260
1aq0A-1atiA	0.16300	0.16990	0.16010	0.16990
1aq0A-1atx_	0.35900	0.42930	0.42930	0.42930
1aq0A-1atzA	0.30800	0.31660	0.30160	0.31660
1aq0A-1au1A	0.23200	0.24550	0.23640	0.24550
1aq0A-1aua_	0.18400	0.19090	0.18330	0.19090
1aq0A-1auiA	0.22400	0.20340	0.21410	0.21410
1aq0A-1auiB	0.21500	0.25150	0.20910	0.25150
1aq0A-1auk_	0.23000	0.22880	0.21570	0.22880
1aq0A-1auoA	0.26100	0.25800	0.27750	0.27750
1aq0A-1autC	0.14900	0.16530	0.15900	0.16530
1aq0A-1autL	0.28900	0.29690	0.27860	0.29690
1aq0A-1auvA	0.19900	0.19590	0.18880	0.19590
1aq0A-1auyA	0.23000	0.22700	0.21470	0.22700
1aq0A-1auz_	0.44800	0.46340	0.43750	0.46340
1aq0A-1avaA	0.37300	0.38150	0.37420	0.38150
1aq0A-1avaC	0.16400	0.21410	0.17400	0.21410
1aq0A-1avgI	0.20200	0.24120	0.23060	0.24120
1aq0A-1avpA	0.21300	0.22670	0.22180	0.22670
1aq0A-1avqA	0.21700	0.20830	0.19190	0.20830
1aq0A-1aw0_	0.37800	0.40970	0.41670	0.41670
1aq0A-1aw9_	0.22900	0.22570	0.22690	0.22690
1aq0A-1awcB	0.26800	0.33330	0.33660	0.33660
1aq0A-1awj_	0.26000	0.34740	0.32470	0.34740
1aq0A-1ax4A	0.20900	0.21490	0.20920	0.21490
1aq0A-1ax8_	0.27300	0.28080	0.27880	0.28080
1aq0A-1axcA	0.15400	0.15960	0.15760	0.15960
1aq0A-1axiB	0.21500	0.20420	0.18460	0.20420
1aq0A-1axn_	0.14500	0.17570	0.17970	0.17970
1aqb_-1aqcA	0.31400	0.32440	0.32850	0.32850
1aqb_-1aqe_	0.27500	0.29090	0.26140	0.29090
1aqb_-1aqt_	0.23000	0.23890	0.25740	0.25740
1aqb_-1aquA	0.22300	0.23570	0.22140	0.23570
1aqb_-1aqzA	0.22200	0.24470	0.24820	0.24820
1aqb_-1arb_	0.23600	0.24290	0.24000	0.24290
1aqb_-1aru_	0.21700	0.21860	0.22570	0.22570
1aqb_-1ash_	0.27700	0.29930	0.29420	0.29930
1aqb_-1ast_	0.19100	0.20710	0.20710	0.20710
1aqb_-1at0_	0.22900	0.22710	0.22360	0.22710
1aqb_-1at3A	0.21300	0.23710	0.24430	0.24430
1aqb_-1atb_	0.30200	0.42340	0.33060	0.42340
1aqb_-1atg_	0.22400	0.21710	0.21290	0.21710
1aqb_-1atiA	0.23000	0.26140	0.26570	0.26570
1aqb_-1atx_	0.35300	0.41300	0.43480	0.43480
1aqb_-1atzA	0.23100	0.21570	0.23430	0.23430
1aqb_-1au1A	0.20500	0.20930	0.20780	0.20930
1aqb_-1aua_	0.21600	0.24000	0.23290	0.24000
1aqb_-1auiA	0.22700	0.22860	0.22570	0.22860
1aqb_-1auiB	0.20900	0.20910	0.21210	0.21210
1aqb_-1auk_	0.26600	0.29000	0.25710	0.29000
1aqb_-1auoA	0.25400	0.25430	0.24860	0.25430
1aqb_-1autC	0.22400	0.23570	0.23140	0.23570
1aqb_-1autL	0.23400	0.29170	0.25520	0.29170
1aqb_-1auvA	0.21300	0.22430	0.20000	0.22430
1aqb_-1auyA	0.16400	0.20550	0.20860	0.20860
1aqb_-1auz_	0.27400	0.28660	0.28880	0.28880
1aqb_-1avaA	0.25000	0.28290	0.25140	0.28290
1aqb_-1avaC	0.24700	0.26290	0.25290	0.26290
1aqb_-1avgI	0.49600	0.50530	0.50700	0.50700
1aqb_-1avpA	0.21700	0.24290	0.24430	0.24430
1aqb_-1avqA	0.21100	0.24710	0.23000	0.24710
1aqb_-1aw0_	0.44100	0.45490	0.41670	0.45490
1aqb_-1aw9_	0.20400	0.23430	0.22290	0.23430
1aqb_-1awcB	0.21100	0.22060	0.21900	0.22060
1aqb_-1awj_	0.36000	0.37010	0.37990	0.37990
1aqb_-1ax4A	0.21700	0.24140	0.21430	0.24140
1aqb_-1ax8_	0.21300	0.25580	0.25580	0.25580
1aqb_-1axcA	0.23900	0.24710	0.24860	0.24860
1aqb_-1axiB	0.19000	0.19710	0.17710	0.19710
1aqb_-1axn_	0.21700	0.22710	0.21570	0.22710
1aqcA-1aqe_	0.24100	0.23860	0.26360	0.26360
1aqcA-1aqt_	0.28500	0.29550	0.29130	0.29550
1aqcA-1aquA	0.24000	0.27890	0.27690	0.27890
1aqcA-1aqzA	0.19600	0.26860	0.26450	0.26860
1aqcA-1arb_	0.27100	0.26030	0.25410	0.26030
1aqcA-1aru_	0.27500	0.28930	0.28720	0.28930
1aqcA-1ash_	0.30000	0.30990	0.31400	0.31400
1aqcA-1ast_	0.22500	0.23760	0.22730	0.23760
1aqcA-1at0_	0.22900	0.23760	0.22310	0.23760
1aqcA-1at3A	0.26400	0.28720	0.28510	0.28720
1aqcA-1atb_	0.31500	0.36690	0.38310	0.38310
1aqcA-1atg_	0.25200	0.26450	0.26240	0.26450
1aqcA-1atiA	0.27700	0.27690	0.27070	0.27690
1aqcA-1atx_	0.39700	0.42930	0.42930	0.42930
1aqcA-1atzA	0.21900	0.26450	0.26240	0.26450
1aqcA-1au1A	0.30400	0.31200	0.31200	0.31200
1aqcA-1aua_	0.26200	0.28310	0.27890	0.28310
1aqcA-1auiA	0.23600	0.28310	0.26240	0.28310
1aqcA-1auiB	0.20000	0.23140	0.23140	0.23140
1aqcA-1auk_	0.24800	0.33470	0.29960	0.33470
1aqcA-1auoA	0.27500	0.30370	0.29750	0.30370
1aqcA-1autC	0.20700	0.26650	0.26240	0.26650
1aqcA-1autL	0.18200	0.21090	0.21350	0.21350
1aqcA-1auvA	0.33300	0.34090	0.28310	0.34090
1aqcA-1auyA	0.21500	0.24170	0.23760	0.24170
1aqcA-1auz_	0.25600	0.28230	0.27590	0.28230
1aqcA-1avaA	0.24000	0.29340	0.29550	0.29550
1aqcA-1avaC	0.22700	0.24790	0.28510	0.28510
1aqcA-1avgI	0.24800	0.25830	0.25000	0.25830
1aqcA-1avpA	0.26400	0.26650	0.27270	0.27270
1aqcA-1avqA	0.29500	0.30170	0.30370	0.30370
1aqcA-1aw0_	0.35400	0.37500	0.35760	0.37500
1aqcA-1aw9_	0.26200	0.27070	0.27480	0.27480
1aqcA-1awcB	0.23300	0.20660	0.23970	0.23970
1aqcA-1awj_	0.28200	0.36690	0.35390	0.36690
1aqcA-1ax4A	0.31800	0.32020	0.30580	0.32020
1aqcA-1ax8_	0.27500	0.31610	0.30990	0.31610
1aqcA-1axcA	0.26700	0.29130	0.29340	0.29340
1aqcA-1axiB	0.20200	0.25000	0.21690	0.25000
1aqcA-1axn_	0.23300	0.27690	0.27270	0.27690
1aqe_-1aqt_	0.19300	0.23860	0.24550	0.24550
1aqe_-1aquA	0.26800	0.29320	0.26140	0.29320
1aqe_-1aqzA	0.20700	0.25000	0.24770	0.25000
1aqe_-1arb_	0.25900	0.28860	0.28180	0.28860
1aqe_-1aru_	0.32000	0.26820	0.31360	0.31360
1aqe_-1ash_	0.25500	0.25680	0.31140	0.31140
1aqe_-1ast_	0.24500	0.26140	0.28860	0.28860
1aqe_-1at0_	0.20200	0.23860	0.24770	0.24770
1aqe_-1at3A	0.26600	0.27950	0.27730	0.27950
1aqe_-1atb_	0.27000	0.29440	0.32660	0.32660
1aqe_-1atg_	0.25700	0.27500	0.26820	0.27500
1aqe_-1atiA	0.25900	0.31590	0.28860	0.31590
1aqe_-1atx_	0.32100	0.36410	0.34780	0.36410
1aqe_-1atzA	0.28600	0.28640	0.25680	0.28640
1aqe_-1au1A	0.29800	0.28860	0.32950	0.32950
1aqe_-1aua_	0.23000	0.29770	0.30450	0.30450
1aqe_-1auiA	0.35500	0.33860	0.32270	0.33860
1aqe_-1auiB	0.27500	0.27050	0.27050	0.27050
1aqe_-1auk_	0.32000	0.35230	0.34090	0.35230
1aqe_-1auoA	0.29800	0.30230	0.32270	0.32270
1aqe_-1autC	0.26600	0.30450	0.28180	0.30450
1aqe_-1autL	0.19300	0.22400	0.19530	0.22400
1aqe_-1auvA	0.24100	0.27270	0.27270	0.27270
1aqe_-1auyA	0.20700	0.26360	0.24090	0.26360
1aqe_-1auz_	0.23000	0.23860	0.24550	0.24550
1aqe_-1avaA	0.29800	0.31140	0.27500	0.31140
1aqe_-1avaC	0.24300	0.26590	0.24550	0.26590
1aqe_-1avgI	0.26600	0.26820	0.28410	0.28410
1aqe_-1avpA	0.32700	0.30450	0.35230	0.35230
1aqe_-1avqA	0.27000	0.28410	0.27270	0.28410
1aqe_-1aw0_	0.36500	0.37850	0.38540	0.38540
1aqe_-1aw9_	0.27000	0.29550	0.30450	0.30450
1aqe_-1awcB	0.20500	0.22730	0.23860	0.23860
1aqe_-1awj_	0.23400	0.27600	0.25650	0.27600
1aqe_-1ax4A	0.20500	0.28860	0.30230	0.30230
1aqe_-1ax8_	0.29800	0.27500	0.29090	0.29090
1aqe_-1axcA	0.28600	0.31360	0.26820	0.31360
1aqe_-1axiB	0.23400	0.23410	0.23410	0.23410
1aqe_-1axn_	0.33000	0.31590	0.31590	0.31590
1aqt_-1aquA	0.23300	0.25190	0.24630	0.25190
1aqt_-1aqzA	0.24300	0.24810	0.24630	0.24810
1aqt_-1arb_	0.27000	0.26300	0.26670	0.26670
1aqt_-1aru_	0.25400	0.29070	0.29630	0.29630
1aqt_-1ash_	0.21900	0.26110	0.25930	0.26110
1aqt_-1ast_	0.21500	0.23150	0.22590	0.23150
1aqt_-1at0_	0.22000	0.23520	0.23150	0.23520
1aqt_-1at3A	0.19800	0.29260	0.27590	0.29260
1aqt_-1atb_	0.37100	0.36690	0.39520	0.39520
1aqt_-1atg_	0.22600	0.22220	0.24070	0.24070
1aqt_-1atiA	0.26700	0.25930	0.23700	0.25930
1aqt_-1atx_	0.34200	0.42390	0.41300	0.42390
1aqt_-1atzA	0.22400	0.26480	0.27220	0.27220
1aqt_-1au1A	0.28000	0.30190	0.29810	0.30190
1aqt_-1aua_	0.27400	0.31480	0.29260	0.31480
1aqt_-1auiA	0.23300	0.25190	0.24630	0.25190
1aqt_-1auiB	0.27200	0.24440	0.25370	0.25370
1aqt_-1auk_	0.30200	0.31300	0.30560	0.31300
1aqt_-1auoA	0.25200	0.26300	0.25560	0.26300
1aqt_-1autC	0.26300	0.26850	0.25370	0.26850
1aqt_-1autL	0.24200	0.21880	0.22400	0.22400
1aqt_-1auvA	0.23500	0.24260	0.25370	0.25370
1aqt_-1auyA	0.16100	0.21300	0.24260	0.24260
1aqt_-1auz_	0.21300	0.25650	0.24780	0.25650
1aqt_-1avaA	0.24100	0.25740	0.26110	0.26110
1aqt_-1avaC	0.19400	0.23150	0.19810	0.23150
1aqt_-1avgI	0.23300	0.24070	0.24630	0.24630
1aqt_-1avpA	0.27400	0.28330	0.27960	0.28330
1aqt_-1avqA	0.28500	0.26480	0.28330	0.28330
1aqt_-1aw0_	0.32600	0.35760	0.35070	0.35760
1aqt_-1aw9_	0.25400	0.27220	0.27220	0.27220
1aqt_-1awcB	0.19300	0.22590	0.23150	0.23150
1aqt_-1awj_	0.29900	0.34740	0.35390	0.35390
1aqt_-1ax4A	0.29300	0.29440	0.27590	0.29440
1aqt_-1ax8_	0.27900	0.30580	0.30580	0.30580
1aqt_-1axcA	0.23700	0.30000	0.30370	0.30370
1aqt_-1axiB	0.23000	0.24070	0.23700	0.24070
1aqt_-1axn_	0.29300	0.30560	0.27410	0.30560
1aquA-1aqzA	0.21300	0.20070	0.22180	0.22180
1aquA-1arb_	0.15500	0.16830	0.15970	0.16830
1aquA-1aru_	0.17400	0.18330	0.17790	0.18330
1aquA-1ash_	0.30300	0.28570	0.28230	0.28570
1aquA-1ast_	0.22800	0.23380	0.22630	0.23380
1aquA-1at0_	0.20600	0.19540	0.19370	0.19540
1aquA-1at3A	0.20400	0.21430	0.21430	0.21430
1aquA-1atb_	0.36300	0.36690	0.36690	0.36690
1aquA-1atg_	0.18100	0.20890	0.21750	0.21750
1aquA-1atiA	0.16100	0.16280	0.18590	0.18590
1aquA-1atx_	0.32100	0.39670	0.40220	0.40220
1aquA-1atzA	0.28000	0.28670	0.28670	0.28670
1aquA-1au1A	0.23500	0.25450	0.23190	0.25450
1aquA-1aua_	0.16500	0.16900	0.16810	0.16900
1aquA-1auiA	0.20800	0.20550	0.20110	0.20550
1aquA-1auiB	0.26400	0.23030	0.25150	0.25150
1aquA-1auk_	0.20600	0.21260	0.22060	0.22060
1aquA-1auoA	0.23300	0.24770	0.25920	0.25920
1aquA-1autC	0.16400	0.16950	0.17570	0.17570
1aquA-1autL	0.24200	0.25000	0.23700	0.25000
1aquA-1auvA	0.14900	0.16460	0.16190	0.16460
1aquA-1auyA	0.17000	0.20250	0.22240	0.22240
1aquA-1auz_	0.33800	0.34480	0.33620	0.34480
1aquA-1avaA	0.17900	0.17350	0.16640	0.17350
1aquA-1avaC	0.19500	0.17820	0.19890	0.19890
1aquA-1avgI	0.22200	0.22540	0.20770	0.22540
1aquA-1avpA	0.21800	0.21080	0.21940	0.21940
1aquA-1avqA	0.20000	0.19740	0.19850	0.19850
1aquA-1aw0_	0.41700	0.44440	0.43400	0.44440
1aquA-1aw9_	0.22100	0.21880	0.22450	0.22450
1aquA-1awcB	0.28100	0.27780	0.27450	0.27780
1aquA-1awj_	0.26000	0.31490	0.30520	0.31490
1aquA-1ax4A	0.20400	0.19840	0.20550	0.20550
1aquA-1ax8_	0.28800	0.28460	0.25960	0.28460
1aquA-1axcA	0.13400	0.14260	0.13760	0.14260
1aquA-1axiB	0.17800	0.18460	0.18980	0.18980
1aquA-1axn_	0.16600	0.16550	0.16810	0.16810
1aqzA-1arb_	0.28700	0.25880	0.28170	0.28170
1aqzA-1aru_	0.22000	0.23240	0.22890	0.23240
1aqzA-1ash_	0.20400	0.24300	0.23060	0.24300
1aqzA-1ast_	0.24600	0.23420	0.22010	0.23420
1aqzA-1at0_	0.20400	0.20600	0.22360	0.22360
1aqzA-1at3A	0.23600	0.24470	0.23420	0.24470
1aqzA-1atb_	0.32700	0.37100	0.37900	0.37900
1aqzA-1atg_	0.20100	0.23770	0.23060	0.23770
1aqzA-1atiA	0.25400	0.24470	0.23770	0.24470
1aqzA-1atx_	0.34800	0.44570	0.44570	0.44570
1aqzA-1atzA	0.22000	0.22360	0.22890	0.22890
1aqzA-1au1A	0.22400	0.22890	0.23940	0.23940
1aqzA-1aua_	0.18300	0.26580	0.26410	0.26580
1aqzA-1auiA	0.22200	0.23240	0.23060	0.23240
1aqzA-1auiB	0.18500	0.22890	0.25180	0.25180
1aqzA-1auk_	0.23600	0.24650	0.23060	0.24650
1aqzA-1auoA	0.21300	0.22010	0.22540	0.22540
1aqzA-1autC	0.22500	0.26940	0.25000	0.26940
1aqzA-1autL	0.20600	0.21880	0.23180	0.23180
1aqzA-1auvA	0.22200	0.25350	0.25350	0.25350
1aqzA-1auyA	0.17400	0.20950	0.17960	0.20950
1aqzA-1auz_	0.19800	0.23280	0.22840	0.23280
1aqzA-1avaA	0.23600	0.23240	0.21130	0.23240
1aqzA-1avaC	0.23800	0.25700	0.28170	0.28170
1aqzA-1avgI	0.22000	0.24650	0.27460	0.27460
1aqzA-1avpA	0.20800	0.22890	0.23940	0.23940
1aqzA-1avqA	0.22900	0.22540	0.22890	0.22890
1aqzA-1aw0_	0.28100	0.33330	0.33330	0.33330
1aqzA-1aw9_	0.18500	0.21130	0.20250	0.21130
1aqzA-1awcB	0.17100	0.18840	0.18840	0.18840
1aqzA-1awj_	0.35400	0.37010	0.37340	0.37340
1aqzA-1ax4A	0.21800	0.27640	0.25180	0.27640
1aqzA-1ax8_	0.20800	0.21150	0.23080	0.23080
1aqzA-1axcA	0.23800	0.24650	0.25000	0.25000
1aqzA-1axiB	0.19400	0.22360	0.22180	0.22360
1aqzA-1axn_	0.20800	0.23590	0.23770	0.23770
1arb_-1aru_	0.15400	0.17680	0.17590	0.17680
1arb_-1ash_	0.20700	0.23980	0.24660	0.24660
1arb_-1ast_	0.20700	0.18620	0.18750	0.18750
1arb_-1at0_	0.29600	0.29050	0.24820	0.29050
1arb_-1at3A	0.21300	0.22000	0.19240	0.22000
1arb_-1atb_	0.33900	0.42740	0.39920	0.42740
1arb_-1atg_	0.18700	0.18830	0.15370	0.18830
1arb_-1atiA	0.19200	0.17210	0.19680	0.19680
1arb_-1atx_	0.46200	0.54890	0.54350	0.54890
1arb_-1atzA	0.20900	0.25140	0.22550	0.25140
1arb_-1au1A	0.19300	0.19880	0.19730	0.19880
1arb_-1aua_	0.16000	0.15300	0.15680	0.15680
1arb_-1auiA	0.17900	0.16250	0.17680	0.17680
1arb_-1auiB	0.17300	0.21060	0.19700	0.21060
1arb_-1auk_	0.18300	0.16920	0.17780	0.17780
1arb_-1auoA	0.18800	0.20300	0.19380	0.20300
1arb_-1autC	0.56300	0.56380	0.56490	0.56490
1arb_-1autL	0.26800	0.32290	0.30990	0.32290
1arb_-1auvA	0.14500	0.17110	0.15490	0.17110
1arb_-1auyA	0.19800	0.20710	0.24390	0.24390
1arb_-1auz_	0.26900	0.27800	0.27800	0.27800
1arb_-1avaA	0.15800	0.15680	0.16440	0.16440
1arb_-1avaC	0.19900	0.23340	0.21130	0.23340
1arb_-1avgI	0.28700	0.28170	0.24650	0.28170
1arb_-1avpA	0.19000	0.21320	0.21810	0.21810
1arb_-1avqA	0.16600	0.17430	0.16670	0.17430
1arb_-1aw0_	0.42400	0.44440	0.43400	0.44440
1arb_-1aw9_	0.16600	0.18630	0.18290	0.18630
1arb_-1awcB	0.21700	0.25000	0.26960	0.26960
1arb_-1awj_	0.34400	0.38960	0.33440	0.38960
1arb_-1ax4A	0.16300	0.16060	0.15870	0.16060
1arb_-1ax8_	0.22700	0.28270	0.28850	0.28850
1arb_-1axcA	0.21300	0.20480	0.15260	0.20480
1arb_-1axiB	0.18800	0.20550	0.18850	0.20550
1arb_-1axn_	0.16100	0.16350	0.14640	0.16350
1aru_-1ash_	0.29300	0.30270	0.32480	0.32480
1aru_-1ast_	0.24000	0.21370	0.22630	0.22630
1aru_-1at0_	0.18500	0.25180	0.25880	0.25880
1aru_-1at3A	0.19400	0.19240	0.20390	0.20390
1aru_-1atb_	0.30200	0.33470	0.36290	0.36290
1aru_-1atg_	0.16700	0.17530	0.17210	0.17530
1aru_-1atiA	0.15300	0.16520	0.14430	0.16520
1aru_-1atx_	0.41800	0.47830	0.46740	0.47830
1aru_-1atzA	0.23000	0.22960	0.22830	0.22960
1aru_-1au1A	0.26500	0.26360	0.23800	0.26360
1aru_-1aua_	0.15400	0.16810	0.15880	0.16810
1aru_-1auiA	0.16400	0.14810	0.15030	0.15030
1aru_-1auiB	0.23900	0.22270	0.25760	0.25760
1aru_-1auk_	0.17500	0.14730	0.15700	0.15700
1aru_-1auoA	0.21100	0.22020	0.21900	0.22020
1aru_-1autC	0.17200	0.15900	0.17470	0.17470
1aru_-1autL	0.24200	0.29430	0.28390	0.29430
1aru_-1auvA	0.14700	0.15870	0.14890	0.15870
1aru_-1auyA	0.17500	0.22390	0.22090	0.22390
1aru_-1auz_	0.26900	0.29530	0.28660	0.29530
1aru_-1avaA	0.16100	0.15400	0.15850	0.15850
1aru_-1avaC	0.20200	0.16990	0.18780	0.18780
1aru_-1avgI	0.21500	0.20950	0.21830	0.21830
1aru_-1avpA	0.21900	0.23770	0.24750	0.24750
1aru_-1avqA	0.22100	0.18750	0.18200	0.18750
1aru_-1aw0_	0.37200	0.40620	0.39930	0.40620
1aru_-1aw9_	0.20500	0.20600	0.20950	0.20950
1aru_-1awcB	0.28300	0.28430	0.27940	0.28430
1aru_-1awj_	0.36400	0.38310	0.37990	0.38310
1aru_-1ax4A	0.15800	0.14140	0.14510	0.14510
1aru_-1ax8_	0.30600	0.32500	0.33850	0.33850
1aru_-1axcA	0.17600	0.18370	0.18470	0.18470
1aru_-1axiB	0.20300	0.17800	0.17540	0.17800
1aru_-1axn_	0.15600	0.15630	0.14010	0.15630
1ash_-1ast_	0.23300	0.22960	0.22790	0.22960
1ash_-1at0_	0.18700	0.20250	0.20070	0.20250
1ash_-1at3A	0.25700	0.26360	0.26530	0.26530
1ash_-1atb_	0.29000	0.34270	0.34270	0.34270
1ash_-1atg_	0.28200	0.26700	0.28400	0.28400
1ash_-1atiA	0.32800	0.28740	0.29760	0.29760
1ash_-1atx_	0.39100	0.39670	0.38040	0.39670
1ash_-1atzA	0.28200	0.28060	0.30270	0.30270
1ash_-1au1A	0.26500	0.26700	0.27040	0.27040
1ash_-1aua_	0.25700	0.26700	0.25340	0.26700
1ash_-1auiA	0.25300	0.24830	0.27210	0.27210
1ash_-1auiB	0.22600	0.28060	0.28740	0.28740
1ash_-1auk_	0.30100	0.30950	0.30610	0.30950
1ash_-1auoA	0.31300	0.31970	0.32310	0.32310
1ash_-1autC	0.25000	0.24660	0.26190	0.26190
1ash_-1autL	0.23700	0.24740	0.24220	0.24740
1ash_-1auvA	0.26200	0.26870	0.26360	0.26870
1ash_-1auyA	0.19600	0.24150	0.25340	0.25340
1ash_-1auz_	0.28200	0.29740	0.29530	0.29740
1ash_-1avaA	0.25900	0.27040	0.27040	0.27040
1ash_-1avaC	0.22400	0.23980	0.22450	0.23980
1ash_-1avgI	0.26200	0.21480	0.23420	0.23420
1ash_-1avpA	0.28700	0.29590	0.29590	0.29590
1ash_-1avqA	0.28700	0.34010	0.35880	0.35880
1ash_-1aw0_	0.49700	0.52430	0.51390	0.52430
1ash_-1aw9_	0.30300	0.30270	0.31460	0.31460
1ash_-1awcB	0.21600	0.20920	0.23300	0.23300
1ash_-1awj_	0.22100	0.26950	0.27600	0.27600
1ash_-1ax4A	0.27200	0.27720	0.25680	0.27720
1ash_-1ax8_	0.30200	0.30000	0.30190	0.30190
1ash_-1axcA	0.22400	0.23300	0.22450	0.23300
1ash_-1axiB	0.17500	0.20410	0.18710	0.20410
1ash_-1axn_	0.27000	0.26870	0.27210	0.27210
1ast_-1at0_	0.21300	0.18840	0.21480	0.21480
1ast_-1at3A	0.16600	0.18000	0.18500	0.18500
1ast_-1atb_	0.31500	0.35890	0.33470	0.35890
1ast_-1atg_	0.20600	0.21370	0.21000	0.21370
1ast_-1atiA	0.23100	0.23000	0.21000	0.23000
1ast_-1atx_	0.36400	0.42390	0.39130	0.42390
1ast_-1atzA	0.25800	0.25820	0.25680	0.25820
1ast_-1au1A	0.23000	0.22740	0.22740	0.22740
1ast_-1aua_	0.21000	0.21880	0.20870	0.21880
1ast_-1auiA	0.18400	0.21250	0.19750	0.21250
1ast_-1auiB	0.20500	0.21360	0.18790	0.21360
1ast_-1auk_	0.21700	0.22250	0.23000	0.23000
1ast_-1auoA	0.24900	0.25120	0.25370	0.25370
1ast_-1autC	0.17400	0.19000	0.17130	0.19000
1ast_-1autL	0.34100	0.31250	0.31770	0.31770
1ast_-1auvA	0.21500	0.22000	0.21250	0.22000
1ast_-1auyA	0.16300	0.18100	0.19630	0.19630
1ast_-1auz_	0.24400	0.25220	0.25220	0.25220
1ast_-1avaA	0.19100	0.20870	0.24370	0.24370
1ast_-1avaC	0.18500	0.17540	0.17130	0.17540
1ast_-1avgI	0.19000	0.21130	0.22360	0.22360
1ast_-1avpA	0.21700	0.21880	0.22630	0.22630
1ast_-1avqA	0.18100	0.17750	0.18500	0.18500
1ast_-1aw0_	0.39600	0.41320	0.41320	0.41320
1ast_-1aw9_	0.18600	0.20000	0.19500	0.20000
1ast_-1awcB	0.20400	0.22220	0.22390	0.22390
1ast_-1awj_	0.24700	0.32140	0.33440	0.33440
1ast_-1ax4A	0.21000	0.21370	0.22130	0.22130
1ast_-1ax8_	0.27700	0.28850	0.29040	0.29040
1ast_-1axcA	0.17500	0.18500	0.17870	0.18500
1ast_-1axiB	0.16200	0.16100	0.14530	0.16100
1ast_-1axn_	0.19100	0.20000	0.21750	0.21750
1at0_-1at3A	0.23400	0.25700	0.22710	0.25700
1at0_-1atb_	0.29000	0.35480	0.34680	0.35480
1at0_-1atg_	0.21300	0.21650	0.20770	0.21650
1at0_-1atiA	0.21800	0.25530	0.22010	0.25530
1at0_-1atx_	0.35900	0.46200	0.46740	0.46740
1at0_-1atzA	0.21000	0.22180	0.20770	0.22180
1at0_-1au1A	0.18500	0.20600	0.18840	0.20600
1at0_-1aua_	0.20200	0.20250	0.20420	0.20420
1at0_-1auiA	0.22500	0.23590	0.22540	0.23590
1at0_-1auiB	0.22400	0.19370	0.19540	0.19540
1at0_-1auk_	0.21300	0.22540	0.23240	0.23240
1at0_-1auoA	0.20400	0.21480	0.22890	0.22890
1at0_-1autC	0.27300	0.26230	0.27290	0.27290
1at0_-1autL	0.18500	0.23180	0.21350	0.23180
1at0_-1auvA	0.20100	0.22180	0.20600	0.22180
1at0_-1auyA	0.18800	0.20420	0.19890	0.20420
1at0_-1auz_	0.20300	0.23280	0.21550	0.23280
1at0_-1avaA	0.24100	0.25180	0.20950	0.25180
1at0_-1avaC	0.21000	0.25530	0.27110	0.27110
1at0_-1avgI	0.19700	0.21130	0.22890	0.22890
1at0_-1avpA	0.21700	0.21830	0.23420	0.23420
1at0_-1avqA	0.17800	0.22890	0.22360	0.22890
1at0_-1aw0_	0.31600	0.38190	0.37850	0.38190
1at0_-1aw9_	0.17400	0.18490	0.17780	0.18490
1at0_-1awcB	0.19900	0.19720	0.19010	0.19720
1at0_-1awj_	0.28600	0.31820	0.31490	0.31820
1at0_-1ax4A	0.20200	0.23420	0.22710	0.23420
1at0_-1ax8_	0.19000	0.22690	0.23460	0.23460
1at0_-1axcA	0.23800	0.23770	0.20070	0.23770
1at0_-1axiB	0.22900	0.21480	0.22360	0.22360
1at0_-1axn_	0.20600	0.23940	0.23420	0.23940
1at3A-1atb_	0.31000	0.37100	0.38310	0.38310
1at3A-1atg_	0.19200	0.18090	0.18320	0.18320
1at3A-1atiA	0.22900	0.18200	0.17860	0.18200
1at3A-1atx_	0.41800	0.44570	0.44020	0.44570
1at3A-1atzA	0.20000	0.20240	0.19700	0.20240
1at3A-1au1A	0.21800	0.22140	0.22440	0.22440
1at3A-1aua_	0.19500	0.20280	0.19010	0.20280
1at3A-1auiA	0.21000	0.23270	0.19350	0.23270
1at3A-1auiB	0.19100	0.19390	0.22270	0.22270
1at3A-1auk_	0.18800	0.20510	0.18780	0.20510
1at3A-1auoA	0.18800	0.19010	0.18320	0.19010
1at3A-1autC	0.18000	0.19120	0.19120	0.19120
1at3A-1autL	0.23700	0.28120	0.25780	0.28120
1at3A-1auvA	0.16800	0.16710	0.16470	0.16710
1at3A-1auyA	0.22700	0.23310	0.23310	0.23310
1at3A-1auz_	0.24600	0.28450	0.27590	0.28450
1at3A-1avaA	0.18100	0.18200	0.17860	0.18200
1at3A-1avaC	0.19600	0.20720	0.22100	0.22100
1at3A-1avgI	0.23400	0.25700	0.24300	0.25700
1at3A-1avpA	0.17900	0.21940	0.20830	0.21940
1at3A-1avqA	0.16800	0.18200	0.20620	0.20620
1at3A-1aw0_	0.49700	0.56600	0.54510	0.56600
1at3A-1aw9_	0.16400	0.21060	0.20950	0.21060
1at3A-1awcB	0.20300	0.22880	0.20420	0.22880
1at3A-1awj_	0.25300	0.32140	0.31490	0.32140
1at3A-1ax4A	0.20600	0.19820	0.21540	0.21540
1at3A-1ax8_	0.25800	0.25960	0.25380	0.25960
1at3A-1axcA	0.16800	0.18780	0.17740	0.18780
1at3A-1axiB	0.16100	0.19110	0.19900	0.19900
1at3A-1axn_	0.16200	0.18550	0.18430	0.18550
1atb_-1atg_	0.30200	0.37900	0.38710	0.38710
1atb_-1atiA	0.37500	0.36290	0.35890	0.36290
1atb_-1atx_	0.29300	0.35330	0.35870	0.35870
1atb_-1atzA	0.30600	0.33870	0.33060	0.33870
1atb_-1au1A	0.23800	0.32660	0.35080	0.35080
1atb_-1aua_	0.35900	0.38710	0.33870	0.38710
1atb_-1auiA	0.35100	0.34680	0.33060	0.34680
1atb_-1auiB	0.30600	0.33060	0.31050	0.33060
1atb_-1auk_	0.34700	0.36690	0.39520	0.39520
1atb_-1auoA	0.27400	0.37500	0.34680	0.37500
1atb_-1autC	0.31000	0.43150	0.35480	0.43150
1atb_-1autL	0.29000	0.29440	0.28230	0.29440
1atb_-1auvA	0.30200	0.37100	0.33060	0.37100
1atb_-1auyA	0.27000	0.36290	0.32260	0.36290
1atb_-1auz_	0.30600	0.28230	0.29840	0.29840
1atb_-1avaA	0.30200	0.37100	0.33870	0.37100
1atb_-1avaC	0.33500	0.40320	0.35890	0.40320
1atb_-1avgI	0.27800	0.37500	0.36290	0.37500
1atb_-1avpA	0.31000	0.34680	0.34680	0.34680
1atb_-1avqA	0.38700	0.37100	0.40730	0.40730
1atb_-1aw0_	0.26200	0.28630	0.32660	0.32660
1atb_-1aw9_	0.29800	0.35890	0.37500	0.37500
1atb_-1awcB	0.30200	0.32660	0.32260	0.32660
1atb_-1awj_	0.26600	0.35480	0.35080	0.35480
1atb_-1ax4A	0.30600	0.38310	0.37900	0.38310
1atb_-1ax8_	0.36300	0.36290	0.35480	0.36290
1atb_-1axcA	0.33100	0.39110	0.39520	0.39520
1atb_-1axiB	0.32300	0.36290	0.36290	0.36290
1atb_-1axn_	0.29000	0.31050	0.33870	0.33870
1atg_-1atiA	0.17000	0.19810	0.19160	0.19810
1atg_-1atx_	0.37500	0.46740	0.46200	0.46740
1atg_-1atzA	0.20500	0.26360	0.25950	0.26360
1atg_-1au1A	0.20800	0.20930	0.23340	0.23340
1atg_-1aua_	0.16000	0.15480	0.15260	0.15480
1atg_-1auiA	0.17600	0.19260	0.18720	0.19260
1atg_-1auiB	0.20600	0.21210	0.19850	0.21210
1atg_-1auk_	0.19600	0.20020	0.18510	0.20020
1atg_-1auoA	0.22100	0.21900	0.22480	0.22480
1atg_-1autC	0.13200	0.17860	0.16770	0.17860
1atg_-1autL	0.23400	0.23960	0.26820	0.26820
1atg_-1auvA	0.20700	0.20890	0.18610	0.20890
1atg_-1auyA	0.18300	0.22090	0.21470	0.22090
1atg_-1auz_	0.27600	0.27800	0.26290	0.27800
1atg_-1avaA	0.16900	0.19370	0.19370	0.19370
1atg_-1avaC	0.16600	0.17820	0.19060	0.19060
1atg_-1avgI	0.19400	0.23060	0.23060	0.23060
1atg_-1avpA	0.16500	0.17650	0.20100	0.20100
1atg_-1avqA	0.15600	0.16560	0.16450	0.16560
1atg_-1aw0_	0.41300	0.47920	0.47920	0.47920
1atg_-1aw9_	0.17600	0.20490	0.20830	0.20830
1atg_-1awcB	0.19400	0.23530	0.22550	0.23530
1atg_-1awj_	0.25300	0.29870	0.28250	0.29870
1atg_-1ax4A	0.23300	0.20350	0.23160	0.23160
1atg_-1ax8_	0.24600	0.26920	0.25580	0.26920
1atg_-1axcA	0.16500	0.15040	0.15260	0.15260
1atg_-1axiB	0.17300	0.17540	0.17930	0.17930
1atg_-1axn_	0.18700	0.17320	0.17970	0.17970
1atiA-1atx_	0.38600	0.50540	0.50000	0.50540
1atiA-1atzA	0.29600	0.31110	0.31250	0.31250
1atiA-1au1A	0.25200	0.23340	0.22440	0.23340
1atiA-1aua_	0.15200	0.14100	0.14780	0.14780
1atiA-1auiA	0.12300	0.11770	0.11380	0.11770
1atiA-1auiB	0.22900	0.23790	0.26060	0.26060
1atiA-1auk_	0.12400	0.13440	0.11960	0.13440
1atiA-1auoA	0.23200	0.24770	0.24890	0.24890
1atiA-1autC	0.21200	0.21230	0.17780	0.21230
1atiA-1autL	0.28900	0.29950	0.31770	0.31770
1atiA-1auvA	0.17800	0.15960	0.14100	0.15960
1atiA-1auyA	0.25600	0.25610	0.24230	0.25610
1atiA-1auz_	0.30000	0.31030	0.30170	0.31030
1atiA-1avaA	0.12200	0.12100	0.10790	0.12100
1atiA-1avaC	0.19900	0.20030	0.20440	0.20440
1atiA-1avgI	0.24300	0.27820	0.27110	0.27820
1atiA-1avpA	0.21400	0.21690	0.22550	0.22550
1atiA-1avqA	0.22900	0.19850	0.18200	0.19850
1atiA-1aw0_	0.47600	0.49310	0.47920	0.49310
1atiA-1aw9_	0.20500	0.20250	0.18870	0.20250
1atiA-1awcB	0.21200	0.23200	0.23200	0.23200
1atiA-1awj_	0.27300	0.34740	0.37010	0.37010
1atiA-1ax4A	0.12600	0.11900	0.11160	0.11900
1atiA-1ax8_	0.32900	0.32310	0.33270	0.33270
1atiA-1axcA	0.19500	0.19580	0.14360	0.19580
1atiA-1axiB	0.20200	0.20810	0.20680	0.20810
1atiA-1axn_	0.14200	0.12930	0.13240	0.13240
1atx_-1atzA	0.40200	0.41300	0.41300	0.41300
1atx_-1au1A	0.36400	0.41300	0.39670	0.41300
1atx_-1aua_	0.33700	0.41300	0.41850	0.41850
1atx_-1auiA	0.44600	0.46740	0.48370	0.48370
1atx_-1auiB	0.38000	0.38590	0.36410	0.38590
1atx_-1auk_	0.35900	0.41300	0.39670	0.41300
1atx_-1auoA	0.40800	0.39670	0.40220	0.40220
1atx_-1autC	0.39100	0.46200	0.47280	0.47280
1atx_-1autL	0.31500	0.36960	0.36960	0.36960
1atx_-1auvA	0.33200	0.43480	0.41300	0.43480
1atx_-1auyA	0.41300	0.41850	0.45110	0.45110
1atx_-1auz_	0.39100	0.40220	0.41850	0.41850
1atx_-1avaA	0.45100	0.50000	0.47280	0.50000
1atx_-1avaC	0.42400	0.48370	0.45650	0.48370
1atx_-1avgI	0.31000	0.41300	0.41300	0.41300
1atx_-1avpA	0.38600	0.42390	0.41850	0.42390
1atx_-1avqA	0.38000	0.46200	0.42930	0.46200
1atx_-1aw0_	0.29300	0.34780	0.36960	0.36960
1atx_-1aw9_	0.40200	0.43480	0.41300	0.43480
1atx_-1awcB	0.40800	0.39670	0.39670	0.39670
1atx_-1awj_	0.38600	0.40220	0.41850	0.41850
1atx_-1ax4A	0.38600	0.48370	0.43480	0.48370
1atx_-1ax8_	0.31500	0.39130	0.40760	0.40760
1atx_-1axcA	0.39100	0.41850	0.41850	0.41850
1atx_-1axiB	0.35900	0.44020	0.40760	0.44020
1atx_-1axn_	0.41300	0.42930	0.42930	0.42930
1atzA-1au1A	0.23300	0.22890	0.22590	0.22890
1atzA-1aua_	0.25700	0.27580	0.29350	0.29350
1atzA-1auiA	0.24300	0.24180	0.25000	0.25000
1atzA-1auiB	0.25900	0.26360	0.24850	0.26360
1atzA-1auk_	0.33700	0.31930	0.34240	0.34240
1atzA-1auoA	0.40900	0.40490	0.41440	0.41440
1atzA-1autC	0.20900	0.18480	0.20920	0.20920
1atzA-1autL	0.24700	0.23960	0.23960	0.23960
1atzA-1auvA	0.32600	0.33290	0.33150	0.33290
1atzA-1auyA	0.21600	0.21320	0.22090	0.22090
1atzA-1auz_	0.44200	0.45910	0.45260	0.45910
1atzA-1avaA	0.30600	0.30980	0.30030	0.30980
1atzA-1avaC	0.19600	0.17540	0.17680	0.17680
1atzA-1avgI	0.23600	0.25000	0.25530	0.25530
1atzA-1avpA	0.23800	0.25680	0.26490	0.26490
1atzA-1avqA	0.21500	0.21330	0.18610	0.21330
1atzA-1aw0_	0.35400	0.42360	0.37850	0.42360
1atzA-1aw9_	0.25000	0.24320	0.24730	0.24730
1atzA-1awcB	0.22900	0.25330	0.23370	0.25330
1atzA-1awj_	0.26900	0.28250	0.27270	0.28250
1atzA-1ax4A	0.37400	0.36960	0.37770	0.37770
1atzA-1ax8_	0.30600	0.30770	0.30580	0.30770
1atzA-1axcA	0.19200	0.21060	0.19430	0.21060
1atzA-1axiB	0.18200	0.19700	0.20380	0.20380
1atzA-1axn_	0.20700	0.23100	0.24730	0.24730
1au1A-1aua_	0.24700	0.25750	0.26810	0.26810
1au1A-1auiA	0.22300	0.24700	0.26050	0.26050
1au1A-1auiB	0.19100	0.19390	0.20150	0.20150
1au1A-1auk_	0.26200	0.25300	0.26200	0.26200
1au1A-1auoA	0.24100	0.24550	0.24100	0.24550
1au1A-1autC	0.17600	0.22440	0.19580	0.22440
1au1A-1autL	0.18500	0.24220	0.22660	0.24220
1au1A-1auvA	0.23500	0.23640	0.21230	0.23640
1au1A-1auyA	0.16000	0.23930	0.22550	0.23930
1au1A-1auz_	0.28700	0.30170	0.29960	0.30170
1au1A-1avaA	0.25000	0.25450	0.22440	0.25450
1au1A-1avaC	0.16300	0.17020	0.19880	0.19880
1au1A-1avgI	0.18100	0.19370	0.18840	0.19370
1au1A-1avpA	0.24200	0.24100	0.22590	0.24100
1au1A-1avqA	0.22400	0.22590	0.23640	0.23640
1au1A-1aw0_	0.33000	0.39580	0.36110	0.39580
1au1A-1aw9_	0.28000	0.29520	0.24250	0.29520
1au1A-1awcB	0.21200	0.22220	0.22390	0.22390
1au1A-1awj_	0.30500	0.29550	0.28900	0.29550
1au1A-1ax4A	0.25200	0.25600	0.26960	0.26960
1au1A-1ax8_	0.55400	0.56730	0.56540	0.56730
1au1A-1axcA	0.19300	0.23340	0.21540	0.23340
1au1A-1axiB	0.12800	0.15060	0.18070	0.18070
1au1A-1axn_	0.22100	0.23340	0.23340	0.23340
1aua_-1auiA	0.17700	0.17060	0.16550	0.17060
1aua_-1auiB	0.23000	0.26210	0.26060	0.26210
1aua_-1auk_	0.17300	0.18500	0.17990	0.18500
1aua_-1auoA	0.24400	0.23280	0.25690	0.25690
1aua_-1autC	0.14700	0.16530	0.14960	0.16530
1aua_-1autL	0.30700	0.27340	0.30210	0.30210
1aua_-1auvA	0.15200	0.16130	0.15510	0.16130
1aua_-1auyA	0.23800	0.22240	0.19330	0.22240
1aua_-1auz_	0.41400	0.48060	0.47630	0.48060
1aua_-1avaA	0.20800	0.20440	0.18240	0.20440
1aua_-1avaC	0.17100	0.20860	0.18510	0.20860
1aua_-1avgI	0.21300	0.22710	0.22540	0.22710
1aua_-1avpA	0.22300	0.19980	0.20100	0.20100
1aua_-1avqA	0.18500	0.18200	0.17110	0.18200
1aua_-1aw0_	0.37500	0.39930	0.39580	0.39930
1aua_-1aw9_	0.19700	0.20490	0.22340	0.22340
1aua_-1awcB	0.26600	0.25000	0.24510	0.25000
1aua_-1awj_	0.28200	0.29550	0.28900	0.29550
1aua_-1ax4A	0.20400	0.16550	0.18500	0.18500
1aua_-1ax8_	0.33300	0.34420	0.31920	0.34420
1aua_-1axcA	0.14700	0.15360	0.13960	0.15360
1aua_-1axiB	0.14400	0.17150	0.14790	0.17150
1aua_-1axn_	0.14900	0.15880	0.15710	0.15880
1auiA-1auiB	0.22400	0.24090	0.22120	0.24090
1auiA-1auk_	0.12800	0.14220	0.15010	0.15010
1auiA-1auoA	0.21800	0.21560	0.21440	0.21560
1auiA-1autC	0.17600	0.17470	0.16210	0.17470
1auiA-1autL	0.28900	0.29690	0.30730	0.30730
1auiA-1auvA	0.14900	0.17820	0.17020	0.17820
1auiA-1auyA	0.22900	0.20710	0.21630	0.21630
1auiA-1auz_	0.40500	0.42670	0.43100	0.43100
1auiA-1avaA	0.15300	0.15080	0.18320	0.18320
1auiA-1avaC	0.21500	0.22380	0.21130	0.22380
1auiA-1avgI	0.21300	0.25350	0.24470	0.25350
1auiA-1avpA	0.21800	0.21570	0.22300	0.22300
1auiA-1avqA	0.18900	0.17210	0.18970	0.18970
1auiA-1aw0_	0.38500	0.40620	0.37500	0.40620
1auiA-1aw9_	0.21800	0.21180	0.20370	0.21180
1auiA-1awcB	0.28900	0.27450	0.27940	0.27940
1auiA-1awj_	0.31500	0.32790	0.35710	0.35710
1auiA-1ax4A	0.17800	0.16010	0.15670	0.16010
1auiA-1ax8_	0.26700	0.26540	0.33650	0.33650
1auiA-1axcA	0.17500	0.17070	0.15460	0.17070
1auiA-1axiB	0.17500	0.18980	0.17150	0.18980
1auiA-1axn_	0.18700	0.16870	0.17490	0.17490
1auiB-1auk_	0.22100	0.25150	0.25150	0.25150
1auiB-1auoA	0.23000	0.23180	0.21820	0.23180
1auiB-1autC	0.22300	0.17420	0.18940	0.18940
1auiB-1autL	0.28400	0.26040	0.28390	0.28390
1auiB-1auvA	0.19200	0.20910	0.22120	0.22120
1auiB-1auyA	0.18700	0.18560	0.16870	0.18560
1auiB-1auz_	0.23300	0.24570	0.25430	0.25430
1auiB-1avaA	0.22600	0.23790	0.22880	0.23790
1auiB-1avaC	0.17700	0.18180	0.15760	0.18180
1auiB-1avgI	0.18500	0.20420	0.20770	0.20770
1auiB-1avpA	0.22600	0.23940	0.23480	0.23940
1auiB-1avqA	0.20800	0.20450	0.23180	0.23180
1auiB-1aw0_	0.37800	0.38540	0.38540	0.38540
1auiB-1aw9_	0.22400	0.23180	0.23180	0.23180
1auiB-1awcB	0.21700	0.22220	0.20750	0.22220
1auiB-1awj_	0.23400	0.29220	0.29870	0.29870
1auiB-1ax4A	0.23900	0.25300	0.23480	0.25300
1auiB-1ax8_	0.23500	0.24040	0.24420	0.24420
1auiB-1axcA	0.17100	0.18480	0.19090	0.19090
1auiB-1axiB	0.18200	0.17730	0.18180	0.18180
1auiB-1axn_	0.23300	0.21360	0.22730	0.22730
1auk_-1auoA	0.29900	0.29700	0.29360	0.29700
1auk_-1autC	0.17300	0.17050	0.17570	0.17570
1auk_-1autL	0.27100	0.32810	0.32550	0.32810
1auk_-1auvA	0.16800	0.18970	0.19770	0.19770
1auk_-1auyA	0.22200	0.23930	0.21320	0.23930
1auk_-1auz_	0.42200	0.43320	0.42460	0.43320
1auk_-1avaA	0.18500	0.15760	0.15760	0.15760
1auk_-1avaC	0.20900	0.19890	0.19340	0.19890
1auk_-1avgI	0.20400	0.25350	0.24300	0.25350
1auk_-1avpA	0.26200	0.23280	0.26590	0.26590
1auk_-1avqA	0.20500	0.20940	0.20830	0.20940
1auk_-1aw0_	0.40600	0.42010	0.40620	0.42010
1auk_-1aw9_	0.28400	0.26270	0.27890	0.27890
1auk_-1awcB	0.21100	0.29580	0.27940	0.29580
1auk_-1awj_	0.32100	0.32790	0.33440	0.33440
1auk_-1ax4A	0.19100	0.16270	0.18370	0.18370
1auk_-1ax8_	0.31000	0.30580	0.32500	0.32500
1auk_-1axcA	0.15400	0.17370	0.16060	0.17370
1auk_-1axiB	0.18700	0.18460	0.21470	0.21470
1auk_-1axn_	0.17800	0.16490	0.16330	0.16490
1auoA-1autC	0.18800	0.18690	0.16630	0.18690
1auoA-1autL	0.26800	0.28120	0.28650	0.28650
1auoA-1auvA	0.25600	0.28900	0.28780	0.28900
1auoA-1auyA	0.19200	0.22390	0.21470	0.22390
1auoA-1auz_	0.45000	0.41810	0.45040	0.45040
1auoA-1avaA	0.28000	0.30960	0.27060	0.30960
1auoA-1avaC	0.18800	0.17400	0.16850	0.17400
1auoA-1avgI	0.23800	0.24120	0.23940	0.24120
1auoA-1avpA	0.19700	0.22430	0.24020	0.24020
1auoA-1avqA	0.17700	0.18230	0.19380	0.19380
1auoA-1aw0_	0.36800	0.40620	0.40620	0.40620
1auoA-1aw9_	0.22300	0.21300	0.22920	0.22920
1auoA-1awcB	0.30700	0.28590	0.27120	0.28590
1auoA-1awj_	0.33100	0.32470	0.32470	0.32470
1auoA-1ax4A	0.29600	0.27980	0.29130	0.29130
1auoA-1ax8_	0.29800	0.30000	0.30380	0.30380
1auoA-1axcA	0.16300	0.16280	0.15830	0.16280
1auoA-1axiB	0.16600	0.18320	0.19900	0.19900
1auoA-1axn_	0.20000	0.20760	0.19950	0.20760
1autC-1autL	0.28400	0.28650	0.28390	0.28650
1autC-1auvA	0.18200	0.18310	0.16840	0.18310
1autC-1auyA	0.18900	0.19940	0.21930	0.21930
1autC-1auz_	0.25400	0.23710	0.23490	0.23710
1autC-1avaA	0.17100	0.17890	0.18620	0.18620
1autC-1avaC	0.22000	0.20440	0.21130	0.21130
1autC-1avgI	0.26600	0.27290	0.24820	0.27290
1autC-1avpA	0.16900	0.19490	0.18010	0.19490
1autC-1avqA	0.17000	0.16670	0.15570	0.16670
1autC-1aw0_	0.39900	0.44440	0.38540	0.44440
1autC-1aw9_	0.16100	0.17940	0.15860	0.17940
1autC-1awcB	0.20100	0.22880	0.23040	0.23040
1autC-1awj_	0.31200	0.38310	0.39940	0.39940
1autC-1ax4A	0.17100	0.20080	0.17990	0.20080
1autC-1ax8_	0.24800	0.25380	0.23270	0.25380
1autC-1axcA	0.16100	0.18410	0.15170	0.18410
1autC-1axiB	0.19200	0.17670	0.20420	0.20420
1autC-1axn_	0.15900	0.14230	0.16110	0.16110
1autL-1auvA	0.25300	0.27080	0.34110	0.34110
1autL-1auyA	0.18200	0.22660	0.22920	0.22920
1autL-1auz_	0.23200	0.23440	0.26560	0.26560
1autL-1avaA	0.33900	0.33330	0.32030	0.33330
1autL-1avaC	0.21900	0.23960	0.25520	0.25520
1autL-1avgI	0.24000	0.22140	0.24220	0.24220
1autL-1avpA	0.26600	0.28120	0.25000	0.28120
1autL-1avqA	0.22900	0.25780	0.28120	0.28120
1autL-1aw0_	0.27400	0.29860	0.28820	0.29860
1autL-1aw9_	0.25800	0.25780	0.26300	0.26300
1autL-1awcB	0.23700	0.26040	0.27340	0.27340
1autL-1awj_	0.25000	0.25000	0.25970	0.25970
1autL-1ax4A	0.29400	0.32810	0.32550	0.32810
1autL-1ax8_	0.17400	0.20310	0.21610	0.21610
1autL-1axcA	0.21100	0.25520	0.24480	0.25520
1autL-1axiB	0.30500	0.28650	0.30990	0.30990
1autL-1axn_	0.29700	0.27080	0.27080	0.27080
1auvA-1auyA	0.20200	0.20550	0.18400	0.20550
1auvA-1auz_	0.34100	0.36850	0.36640	0.36850
1auvA-1avaA	0.19500	0.19950	0.19240	0.19950
1auvA-1avaC	0.18800	0.20990	0.19750	0.20990
1auvA-1avgI	0.20600	0.22890	0.20250	0.22890
1auvA-1avpA	0.19000	0.21810	0.22300	0.22300
1auvA-1avqA	0.20400	0.19740	0.18640	0.19740
1auvA-1aw0_	0.31200	0.43750	0.43400	0.43750
1auvA-1aw9_	0.18900	0.18400	0.17250	0.18400
1auvA-1awcB	0.26300	0.29900	0.28100	0.29900
1auvA-1awj_	0.31800	0.36040	0.32470	0.36040
1auvA-1ax4A	0.21100	0.18440	0.16580	0.18440
1auvA-1ax8_	0.26000	0.26730	0.26730	0.26730
1auvA-1axcA	0.16300	0.16160	0.15760	0.16160
1auvA-1axiB	0.20300	0.20810	0.20680	0.20810
1auvA-1axn_	0.19000	0.16310	0.21280	0.21280
1auyA-1auz_	0.22400	0.27160	0.27160	0.27160
1auyA-1avaA	0.22400	0.23160	0.23310	0.23310
1auyA-1avaC	0.19000	0.18870	0.19020	0.19020
1auyA-1avgI	0.16700	0.20950	0.20950	0.20950
1auyA-1avpA	0.17800	0.21170	0.20860	0.21170
1auyA-1avqA	0.19000	0.23930	0.19940	0.23930
1auyA-1aw0_	0.36500	0.42010	0.45490	0.45490
1auyA-1aw9_	0.19500	0.17940	0.20400	0.20400
1auyA-1awcB	0.17300	0.18140	0.17810	0.18140
1auyA-1awj_	0.23400	0.32140	0.32140	0.32140
1auyA-1ax4A	0.18600	0.21630	0.24230	0.24230
1auyA-1ax8_	0.21700	0.22120	0.21150	0.22120
1auyA-1axcA	0.16600	0.19630	0.19940	0.19940
1auyA-1axiB	0.25600	0.25460	0.26070	0.26070
1auyA-1axn_	0.19000	0.20090	0.20860	0.20860
1auz_-1avaA	0.45000	0.46340	0.43100	0.46340
1auz_-1avaC	0.24800	0.23060	0.24780	0.24780
1auz_-1avgI	0.24400	0.25650	0.26290	0.26290
1auz_-1avpA	0.28400	0.32330	0.32330	0.32330
1auz_-1avqA	0.31700	0.33190	0.33410	0.33410
1auz_-1aw0_	0.34000	0.36460	0.36460	0.36460
1auz_-1aw9_	0.30000	0.33620	0.33410	0.33620
1auz_-1awcB	0.33400	0.33840	0.34700	0.34700
1auz_-1awj_	0.25300	0.28570	0.26950	0.28570
1auz_-1ax4A	0.46300	0.46980	0.45260	0.46980
1auz_-1ax8_	0.28200	0.29740	0.29090	0.29740
1auz_-1axcA	0.25200	0.26290	0.25430	0.26290
1auz_-1axiB	0.20700	0.26720	0.26290	0.26720
1auz_-1axn_	0.31900	0.31250	0.33620	0.33620
1avaA-1avaC	0.21500	0.19610	0.19340	0.19610
1avaA-1avgI	0.21500	0.25700	0.26060	0.26060
1avaA-1avpA	0.22400	0.22920	0.21200	0.22920
1avaA-1avqA	0.18100	0.19630	0.19300	0.19630
1avaA-1aw0_	0.37800	0.43750	0.39240	0.43750
1avaA-1aw9_	0.23600	0.21880	0.24420	0.24420
1avaA-1awcB	0.32800	0.31540	0.29580	0.31540
1avaA-1awj_	0.29900	0.37340	0.33120	0.37340
1avaA-1ax4A	0.16600	0.17430	0.17060	0.17430
1avaA-1ax8_	0.26900	0.27120	0.27120	0.27120
1avaA-1axcA	0.16900	0.17670	0.18170	0.18170
1avaA-1axiB	0.25800	0.24740	0.18980	0.24740
1avaA-1axn_	0.15900	0.15630	0.16330	0.16330
1avaC-1avgI	0.25200	0.30110	0.31510	0.31510
1avaC-1avpA	0.21700	0.21690	0.18370	0.21690
1avaC-1avqA	0.22400	0.21550	0.23620	0.23620
1avaC-1aw0_	0.37500	0.38190	0.38890	0.38890
1avaC-1aw9_	0.18200	0.18650	0.17540	0.18650
1avaC-1awcB	0.14500	0.16670	0.16830	0.16830
1avaC-1awj_	0.30200	0.36690	0.37010	0.37010
1avaC-1ax4A	0.19900	0.20030	0.18780	0.20030
1avaC-1ax8_	0.22700	0.21920	0.20580	0.21920
1avaC-1axcA	0.18500	0.20170	0.19340	0.20170
1avaC-1axiB	0.15200	0.17270	0.18090	0.18090
1avaC-1axn_	0.16900	0.21270	0.16440	0.21270
1avgI-1avpA	0.19000	0.26230	0.26760	0.26760
1avgI-1avqA	0.20200	0.25700	0.27640	0.27640
1avgI-1aw0_	0.31200	0.40620	0.40280	0.40620
1avgI-1aw9_	0.15700	0.22710	0.21480	0.22710
1avgI-1awcB	0.19400	0.18490	0.19370	0.19370
1avgI-1awj_	0.33400	0.37340	0.37340	0.37340
1avgI-1ax4A	0.18700	0.25000	0.23590	0.25000
1avgI-1ax8_	0.20800	0.22500	0.23460	0.23460
1avgI-1axcA	0.24300	0.26940	0.26940	0.26940
1avgI-1axiB	0.20600	0.21480	0.21480	0.21480
1avgI-1axn_	0.20400	0.21830	0.22360	0.22360
1avpA-1avqA	0.19200	0.20960	0.20470	0.20960
1avpA-1aw0_	0.41700	0.41670	0.41670	0.41670
1avpA-1aw9_	0.19400	0.20220	0.21080	0.21080
1avpA-1awcB	0.19800	0.21080	0.21410	0.21410
1avpA-1awj_	0.26600	0.28900	0.29870	0.29870
1avpA-1ax4A	0.23300	0.21570	0.22430	0.22430
1avpA-1ax8_	0.30800	0.28080	0.29040	0.29040
1avpA-1axcA	0.20700	0.20470	0.17400	0.20470
1avpA-1axiB	0.15600	0.18460	0.16490	0.18460
1avpA-1axn_	0.23400	0.21940	0.19730	0.21940
1avqA-1aw0_	0.39600	0.40280	0.40620	0.40620
1avqA-1aw9_	0.22200	0.20370	0.19560	0.20370
1avqA-1awcB	0.24300	0.22880	0.24510	0.24510
1avqA-1awj_	0.27600	0.35060	0.33770	0.35060
1avqA-1ax4A	0.22400	0.20940	0.20500	0.20940
1avqA-1ax8_	0.28500	0.28460	0.28850	0.28850
1avqA-1axcA	0.15600	0.17110	0.15130	0.17110
1avqA-1axiB	0.17400	0.16100	0.17150	0.17150
1avqA-1axn_	0.18200	0.17210	0.18090	0.18090
1aw0_-1aw9_	0.39200	0.41670	0.41320	0.41670
1aw0_-1awcB	0.31900	0.36810	0.35420	0.36810
1aw0_-1awj_	0.27400	0.32640	0.33680	0.33680
1aw0_-1ax4A	0.42000	0.50000	0.50350	0.50350
1aw0_-1ax8_	0.33300	0.38540	0.37850	0.38540
1aw0_-1axcA	0.36500	0.39930	0.37850	0.39930
1aw0_-1axiB	0.39600	0.44440	0.44440	0.44440
1aw0_-1axn_	0.36500	0.38190	0.36810	0.38190
1aw9_-1awcB	0.24500	0.28100	0.27940	0.28100
1aw9_-1awj_	0.24700	0.29870	0.30840	0.30840
1aw9_-1ax4A	0.21200	0.23260	0.23500	0.23500
1aw9_-1ax8_	0.28500	0.30000	0.29230	0.30000
1aw9_-1axcA	0.17100	0.16320	0.16200	0.16320
1aw9_-1axiB	0.16400	0.16230	0.16880	0.16880
1aw9_-1axn_	0.22600	0.25000	0.23500	0.25000
1awcB-1awj_	0.25000	0.27270	0.26950	0.27270
1awcB-1ax4A	0.29900	0.30390	0.27450	0.30390
1awcB-1ax8_	0.21200	0.24040	0.23850	0.24040
1awcB-1axcA	0.17000	0.20420	0.18460	0.20420
1awcB-1axiB	0.21200	0.20420	0.21410	0.21410
1awcB-1axn_	0.29900	0.30720	0.30720	0.30720
1awj_-1ax4A	0.32100	0.35390	0.32790	0.35390
1awj_-1ax8_	0.24700	0.28570	0.27270	0.28570
1awj_-1axcA	0.33400	0.37010	0.33120	0.37010
1awj_-1axiB	0.30800	0.33120	0.33770	0.33770
1awj_-1axn_	0.27600	0.30190	0.32470	0.32470
1ax4A-1ax8_	0.34400	0.34420	0.28270	0.34420
1ax4A-1axcA	0.17400	0.15460	0.16470	0.16470
1ax4A-1axiB	0.18700	0.21200	0.18980	0.21200
1ax4A-1axn_	0.16900	0.16640	0.16100	0.16640
1ax8_-1axcA	0.26900	0.29620	0.29810	0.29810
1ax8_-1axiB	0.20200	0.19040	0.19420	0.19420
1ax8_-1axn_	0.34200	0.33270	0.32880	0.33270
1axcA-1axiB	0.22900	0.23170	0.22640	0.23170
1axcA-1axn_	0.15500	0.16160	0.16770	0.16770
1axiB-1axn_	0.18200	0.17540	0.20680	0.20680


==> tmalign/gdt50.dat <==
12asA-1a8o_	0.47000	0.51140	0.52270	0.52270
12asA-1af8_	0.41600	0.51740	0.51450	0.51740
12asA-1akhA	0.42900	0.56630	0.56120	0.56630
153l_-1akhA	0.46400	0.56120	0.58670	0.58670
16pk_-1ail_	0.47100	0.51070	0.50000	0.51070
16pk_-1akhA	0.49000	0.61730	0.59180	0.61730
16vpA-1a8o_	0.53800	0.56440	0.56820	0.56820
16vpA-1akhA	0.49500	0.59690	0.59180	0.59690
19hcA-1a0aA	0.38100	0.51590	0.48410	0.51590
19hcA-1afp_	0.35300	0.50980	0.50000	0.50980
19hcA-1akhA	0.37800	0.52040	0.50510	0.52040
19hcA-1aqe_	0.68000	0.68410	0.68410	0.68410
1a02N-1ac6A	0.47500	0.49550	0.51140	0.51140
1a02N-1akjD	0.47600	0.50000	0.47810	0.50000
1a04A-1akhA	0.66800	0.67860	0.67860	0.67860
1a06_-1a8o_	0.43600	0.48860	0.51890	0.51890
1a06_-1afp_	0.40700	0.50000	0.49510	0.50000
1a06_-1akhA	0.45400	0.62240	0.62760	0.62760
1a06_-1apmE	0.59400	0.60570	0.60220	0.60570
1a0aA-1a8h_	0.47200	0.61110	0.59520	0.61110
1a0aA-1aa6_	0.48800	0.50400	0.41670	0.50400
1a0aA-1adt_	0.49600	0.51590	0.51190	0.51590
1a0aA-1aep_	0.53200	0.51590	0.54370	0.54370
1a0aA-1aisB	0.55200	0.56750	0.56750	0.56750
1a0aA-1ajsA	0.50800	0.53570	0.53170	0.53570
1a0aA-1ak4C	0.45600	0.50790	0.50400	0.50790
1a0aA-1am9A	0.63100	0.64680	0.64680	0.64680
1a0aA-1amp_	0.42900	0.51590	0.53170	0.53170
1a0aA-1aoa_	0.49600	0.51980	0.53170	0.53170
1a0aA-1aorA	0.48000	0.50790	0.51590	0.51590
1a0cA-1ail_	0.50700	0.51790	0.50360	0.51790
1a0cA-1akhA	0.54600	0.59180	0.58160	0.59180
1a0cA-1auz_	0.47400	0.49570	0.50650	0.50650
1a0fA-1ail_	0.50400	0.52860	0.52860	0.52860
1a0fA-1akhA	0.49000	0.53060	0.53570	0.53570
1a0fA-1aw9_	0.62600	0.64930	0.64930	0.64930
1a0i_-1afp_	0.55400	0.59800	0.57840	0.59800
1a0i_-1akhA	0.50000	0.51530	0.53060	0.53060
1a0p_-1ae9A	0.52600	0.53360	0.52920	0.53360
1a0p_-1afp_	0.51000	0.55390	0.54410	0.55390
1a0p_-1aihA	0.48100	0.49710	0.50000	0.50000
1a0p_-1ail_	0.50700	0.47140	0.51790	0.51790
1a0p_-1akhA	0.56600	0.62760	0.62760	0.62760
1a0tP-1apq_	0.47200	0.50470	0.44810	0.50470
1a12A-1afp_	0.46600	0.54410	0.54410	0.54410
1a12A-1apq_	0.46700	0.50000	0.48110	0.50000
1a17_-1akhA	0.46400	0.50510	0.48470	0.50510
1a17_-1am9A	0.50000	0.52190	0.51560	0.52190
1a1vA-1akhA	0.56600	0.58160	0.55610	0.58160
1a1x_-1afp_	0.41200	0.53920	0.51470	0.53920
1a26_-1ail_	0.51800	0.53930	0.53570	0.53930
1a26_-1akhA	0.52000	0.58160	0.57140	0.58160
1a28A-1a32_	0.47400	0.50880	0.50880	0.50880
1a28A-1a8o_	0.47000	0.56060	0.56060	0.56060
1a28A-1ail_	0.50700	0.51790	0.52860	0.52860
1a28A-1akhA	0.49000	0.60710	0.60710	0.60710
1a2oA-1agg_	0.47900	0.56770	0.57290	0.57290
1a2oA-1akhA	0.44900	0.55100	0.54590	0.55100
1a2vA-1atx_	0.40800	0.52170	0.49460	0.52170
1a2zA-1akhA	0.57700	0.60710	0.59690	0.60710
1a31A-1afp_	0.34300	0.52450	0.50980	0.52450
1a31A-1ail_	0.49300	0.52140	0.51430	0.52140
1a31A-1akhA	0.55100	0.61730	0.64290	0.64290
1a32_-1ab4_	0.59100	0.60000	0.60000	0.60000
1a32_-1ad3A	0.48500	0.50000	0.40290	0.50000
1a32_-1afrA	0.58200	0.59710	0.59710	0.59710
1a32_-1ail_	0.56800	0.58210	0.57860	0.58210
1a32_-1alu_	0.56800	0.58530	0.58240	0.58530
1a32_-1au1A	0.55600	0.56470	0.56760	0.56760
1a32_-1aw9_	0.46500	0.50000	0.50000	0.50000
1a32_-1ax8_	0.54700	0.55000	0.54710	0.55000
1a34A-1afp_	0.49000	0.49510	0.50490	0.50490
1a3aA-1a6jA	0.69000	0.70860	0.70860	0.70860
1a3aA-1akhA	0.46900	0.53060	0.53060	0.53060
1a3c_-1akhA	0.49500	0.59180	0.59690	0.59690
1a3k_-1a8d_	0.49600	0.50730	0.50000	0.50730
1a3k_-1afp_	0.37700	0.53430	0.51470	0.53430
1a3qA-1ac6A	0.52300	0.53860	0.53180	0.53860
1a3qA-1akhA	0.44400	0.50510	0.51530	0.51530
1a3qA-1akp_	0.53300	0.55040	0.55260	0.55260
1a3wA-1a53_	0.51100	0.52430	0.52130	0.52430
1a3wA-1ad1A	0.50200	0.50760	0.51040	0.51040
1a3wA-1akhA	0.55600	0.57140	0.57140	0.57140
1a41_-1afp_	0.43100	0.50490	0.50000	0.50490
1a41_-1ail_	0.51400	0.55710	0.55000	0.55710
1a41_-1akhA	0.55100	0.60710	0.64290	0.64290
1a41_-1aoy_	0.51300	0.53850	0.54170	0.54170
1a44_-1ac6A	0.50000	0.51140	0.51140	0.51140
1a48_-1afp_	0.39700	0.51470	0.52450	0.52450
1a48_-1akhA	0.44400	0.58160	0.56120	0.58160
1a4iA-1akhA	0.52000	0.58670	0.57650	0.58670
1a4mA-1akhA	0.52600	0.62240	0.62240	0.62240
1a4pA-1alvA	0.60600	0.64130	0.64130	0.64130
1a4pA-1auiB	0.54300	0.55160	0.55160	0.55160
1a4sA-1ad3A	0.67500	0.68330	0.68390	0.68390
1a4sA-1akhA	0.48000	0.57650	0.56630	0.57650
1a4yA-1a9nA	0.58200	0.58800	0.57720	0.58800
1a53_-1akhA	0.50500	0.54080	0.50510	0.54080
1a59_-1a8o_	0.60200	0.59850	0.61360	0.61360
1a59_-1ail_	0.43600	0.45000	0.51790	0.51790
1a59_-1akhA	0.59200	0.64290	0.64800	0.64800
1a5t_-1akhA	0.61700	0.64800	0.64800	0.64800
1a62_-1afp_	0.53900	0.55880	0.55880	0.55880
1a6cA-1atx_	0.41300	0.45650	0.50000	0.50000
1a6dA-1abv_	0.54000	0.55950	0.56430	0.56430
1a6dA-1ail_	0.47500	0.50000	0.55360	0.55360
1a6dA-1akhA	0.48500	0.69390	0.63270	0.69390
1a6dA-1aoy_	0.39700	0.51280	0.47760	0.51280
1a6f_-1akhA	0.49500	0.51020	0.51530	0.51530
1a6jA-1akhA	0.48500	0.51020	0.51530	0.51530
1a6m_-1adr_	0.41100	0.58880	0.58880	0.58880
1a6m_-1akhA	0.46400	0.59690	0.59180	0.59690
1a6m_-1ash_	0.68900	0.69730	0.69730	0.69730
1a6m_-1aw0_	0.44400	0.51740	0.46880	0.51740
1a6q_-1akhA	0.63300	0.65310	0.64800	0.65310
1a6s_-1akhA	0.52000	0.54590	0.52040	0.54590
1a73A-1akhA	0.35700	0.59690	0.59690	0.59690
1a77_-1akhA	0.56600	0.61220	0.62240	0.62240
1a79A-1akhA	0.48500	0.55100	0.57140	0.57140
1a7j_-1akhA	0.54100	0.54590	0.55100	0.55100
1a7s_-1agjA	0.63000	0.63570	0.63800	0.63800
1a7s_-1akhA	0.41300	0.50510	0.50510	0.50510
1a7s_-1arb_	0.60500	0.61540	0.61540	0.61540
1a7s_-1autC	0.84700	0.85070	0.85070	0.85070
1a7tA-1akhA	0.45400	0.60200	0.59690	0.60200
1a7vA-1ail_	0.52500	0.54290	0.54290	0.54290
1a7vA-1akhA	0.42300	0.52550	0.52550	0.52550
1a81A-1afp_	0.47100	0.50000	0.50000	0.50000
1a8d_-1afp_	0.39200	0.51960	0.51470	0.51960
1a8d_-1akhA	0.40800	0.54590	0.54590	0.54590
1a8d_-1atx_	0.45100	0.50540	0.47280	0.50540
1a8d_-1avaC	0.60400	0.61050	0.61050	0.61050
1a8e_-1agg_	0.36500	0.52080	0.52080	0.52080
1a8e_-1akhA	0.46900	0.52550	0.52550	0.52550
1a8e_-1atx_	0.41800	0.47830	0.50000	0.50000
1a8h_-1ail_	0.49600	0.68210	0.67500	0.68210
1a8h_-1akhA	0.58200	0.60200	0.60200	0.60200
1a8i_-1a8o_	0.48100	0.50380	0.48860	0.50380
1a8i_-1ail_	0.51800	0.48930	0.53210	0.53210
1a8i_-1akhA	0.49500	0.59690	0.61730	0.61730
1a8l_-1akhA	0.45900	0.50510	0.52040	0.52040
1a8o_-1a8rA	0.50400	0.51890	0.51890	0.51890
1a8o_-1adt_	0.44300	0.50000	0.50000	0.50000
1a8o_-1ak4C	0.49600	0.51520	0.53410	0.53410
1a8o_-1akhA	0.45900	0.50510	0.50510	0.50510
1a8o_-1an8_	0.48500	0.50000	0.48860	0.50000
1a8o_-1apmE	0.42000	0.53410	0.46590	0.53410
1a8o_-1atiA	0.44300	0.52270	0.52270	0.52270
1a8p_-1afp_	0.40700	0.59310	0.60290	0.60290
1a8p_-1akhA	0.49000	0.51020	0.51020	0.51020
1a8q_-1ac5_	0.54700	0.55200	0.55470	0.55470
1a8q_-1akhA	0.53100	0.53570	0.50510	0.53570
1a8q_-1auoA	0.61700	0.62160	0.61810	0.62160
1a8rA-1akhA	0.55100	0.56120	0.56120	0.56120
1a99A-1akhA	0.44400	0.53060	0.53570	0.53570
1a99A-1amf_	0.58900	0.59420	0.59420	0.59420
1a99A-1atg_	0.57300	0.57900	0.57580	0.57900
1a99A-1atx_	0.50000	0.45650	0.48370	0.48370
1a9xA-1afp_	0.52000	0.57350	0.55390	0.57350
1a9xA-1agg_	0.43200	0.51040	0.45830	0.51040
1a9xA-1ail_	0.47900	0.50000	0.40360	0.50000
1a9xA-1akhA	0.63800	0.64290	0.55100	0.64290
1a9xB-1akhA	0.42900	0.52550	0.53570	0.53570
1aa6_-1ail_	0.42900	0.46070	0.50000	0.50000
1aa6_-1akhA	0.59200	0.61730	0.63270	0.63270
1aa7A-1akhA	0.54100	0.57140	0.55610	0.57140
1aac_-1aozA	0.49300	0.55000	0.52860	0.55000
1ab4_-1ail_	0.53200	0.54640	0.55000	0.55000
1ab4_-1akhA	0.64800	0.66840	0.66840	0.66840
1ab4_-1am9A	0.52500	0.54370	0.53440	0.54370
1ab4_-1aoy_	0.51900	0.54170	0.54170	0.54170
1ab4_-1aw0_	0.48300	0.51040	0.48960	0.51040
1abrB-1agg_	0.47400	0.52080	0.48440	0.52080
1abv_-1akhA	0.50500	0.64290	0.64290	0.64290
1abv_-1aoy_	0.44900	0.50320	0.48080	0.50320
1abv_-1aru_	0.48600	0.50480	0.40000	0.50480
1ac5_-1akhA	0.54600	0.57140	0.58670	0.58670
1ac5_-1auoA	0.52100	0.53100	0.52640	0.53100
1ac6A-1akjD	0.73400	0.73640	0.73640	0.73640
1ac6A-1aw0_	0.47200	0.51390	0.51390	0.51390
1acc_-1akhA	0.43400	0.53060	0.46940	0.53060
1acc_-1aw0_	0.34400	0.51040	0.37850	0.51040
1acf_-1ail_	0.48900	0.50000	0.49290	0.50000
1acf_-1akhA	0.58700	0.58670	0.58160	0.58670
1aco_-1afp_	0.44600	0.53430	0.45590	0.53430
1aco_-1akhA	0.48500	0.54590	0.55100	0.55100
1aco_-1atx_	0.35300	0.43480	0.51090	0.51090
1acz_-1afj_	0.49000	0.49310	0.50000	0.50000
1ad1A-1akhA	0.46400	0.54080	0.54080	0.54080
1ad2_-1afj_	0.51000	0.55210	0.54860	0.55210
1ad2_-1akhA	0.45900	0.55610	0.55100	0.55610
1ad2_-1aw0_	0.52800	0.55560	0.54860	0.55560
1ad3A-1akhA	0.45400	0.56630	0.56630	0.56630
1adr_-1afwA	0.50000	0.51640	0.39470	0.51640
1adr_-1akhA	0.56100	0.57650	0.56630	0.57650
1adr_-1ash_	0.36500	0.51640	0.51640	0.51640
1adt_-1ail_	0.49300	0.51790	0.52140	0.52140
1adt_-1akhA	0.46400	0.59180	0.62760	0.62760
1ae9A-1afp_	0.47500	0.52940	0.52450	0.52940
1ae9A-1aihA	0.52200	0.53380	0.53380	0.53380
1ae9A-1ail_	0.49600	0.51790	0.52860	0.52860
1ae9A-1akhA	0.56100	0.58670	0.58670	0.58670
1aep_-1ail_	0.52100	0.54290	0.56070	0.56070
1aep_-1akhA	0.52000	0.54080	0.53060	0.54080
1af7_-1akhA	0.50500	0.53570	0.55100	0.55100
1af7_-1atx_	0.37500	0.48910	0.50000	0.50000
1af8_-1atiA	0.48500	0.51450	0.50870	0.51450
1afj_-1ahsA	0.34400	0.50000	0.50000	0.50000
1afj_-1aisA	0.59000	0.60070	0.60070	0.60070
1afj_-1amuA	0.50000	0.50000	0.50350	0.50350
1afj_-1amx_	0.51700	0.53470	0.53120	0.53470
1afj_-1aohA	0.52400	0.53820	0.53820	0.53820
1afj_-1ap8_	0.53500	0.53820	0.53820	0.53820
1afj_-1at3A	0.31200	0.55900	0.53470	0.55900
1afj_-1aw0_	0.75700	0.77780	0.77780	0.77780
1afj_-1ax4A	0.46500	0.51390	0.50000	0.51390
1afp_-1agjA	0.48000	0.51960	0.47550	0.51960
1afp_-1aisA	0.44100	0.51960	0.51470	0.51960
1afp_-1an8_	0.54400	0.58330	0.58820	0.58820
1afp_-1aorA	0.44100	0.58820	0.48530	0.58820
1afp_-1axcA	0.46600	0.54410	0.53920	0.54410
1afrA-1ail_	0.60700	0.62500	0.62860	0.62860
1afrA-1akhA	0.53100	0.57650	0.57650	0.57650
1afwA-1akhA	0.45900	0.51530	0.51020	0.51530
1agg_-1al3_	0.43200	0.52600	0.51040	0.52600
1agg_-1amm_	0.49500	0.50520	0.50000	0.50520
1agg_-1aozA	0.40600	0.51040	0.42710	0.51040
1agg_-1at3A	0.41100	0.53120	0.52600	0.53120
1agi_-1akhA	0.53100	0.57140	0.57140	0.57140
1agjA-1akhA	0.39300	0.50000	0.46940	0.50000
1agjA-1arb_	0.53100	0.54130	0.54130	0.54130
1agjA-1autC	0.57400	0.59310	0.59310	0.59310
1agqA-1aocA	0.44200	0.50000	0.50000	0.50000
1agrE-1akhA	0.49000	0.53060	0.54590	0.54590
1ah7_-1ak0_	0.53600	0.53060	0.52960	0.53060
1ah7_-1akhA	0.50000	0.57140	0.57650	0.57650
1aho_-1arb_	0.50000	0.53520	0.53520	0.53520
1aihA-1akhA	0.52600	0.54080	0.54590	0.54590
1ail_-1ak0_	0.50000	0.53210	0.53570	0.53570
1ail_-1akhA	0.54600	0.60200	0.59690	0.60200
1ail_-1ako_	0.50400	0.49640	0.52140	0.52140
1ail_-1allA	0.48200	0.51430	0.45710	0.51430
1ail_-1alu_	0.56100	0.59290	0.59290	0.59290
1ail_-1amuA	0.39300	0.55710	0.55710	0.55710
1ail_-1aorA	0.50700	0.52140	0.50710	0.52140
1ail_-1apmE	0.44600	0.55360	0.55710	0.55710
1ail_-1apxA	0.50700	0.51430	0.51430	0.51430
1ail_-1aqt_	0.47100	0.50000	0.49290	0.50000
1ail_-1aru_	0.45000	0.55360	0.53210	0.55360
1ail_-1au1A	0.57100	0.62140	0.62140	0.62140
1ail_-1aw9_	0.48900	0.53210	0.53210	0.53210
1ail_-1ax8_	0.54300	0.55000	0.55000	0.55000
1aisA-1akhA	0.45400	0.50000	0.48470	0.50000
1aisA-1aw0_	0.60100	0.61110	0.61810	0.61810
1aisB-1akhA	0.71900	0.72450	0.72450	0.72450
1ajsA-1akhA	0.46400	0.53060	0.50000	0.53060
1ajsA-1atx_	0.39700	0.55430	0.44570	0.55430
1ajsA-1aw0_	0.50300	0.52430	0.52080	0.52430
1ak0_-1akhA	0.53100	0.59180	0.59690	0.59690
1ak4C-1akhA	0.53600	0.55100	0.53060	0.55100
1ak5_-1akhA	0.51000	0.57650	0.53570	0.57650
1ak7_-1akhA	0.45900	0.50000	0.50000	0.50000
1akhA-1ako_	0.49000	0.54080	0.53570	0.54080
1akhA-1aky_	0.54100	0.56120	0.50510	0.56120
1akhA-1al01	0.46400	0.67860	0.67860	0.67860
1akhA-1al3_	0.57100	0.58670	0.58670	0.58670
1akhA-1allA	0.54100	0.68880	0.68880	0.68880
1akhA-1aln_	0.61200	0.64290	0.63780	0.64290
1akhA-1alu_	0.47400	0.53570	0.54080	0.54080
1akhA-1alvA	0.49500	0.52040	0.52040	0.52040
1akhA-1am7A	0.44900	0.52550	0.52550	0.52550
1akhA-1amk_	0.57700	0.60710	0.60200	0.60710
1akhA-1amp_	0.46400	0.55610	0.52040	0.55610
1akhA-1amuA	0.54100	0.59180	0.57140	0.59180
1akhA-1an8_	0.50500	0.52040	0.52040	0.52040
1akhA-1an9A	0.43400	0.50510	0.51530	0.51530
1akhA-1aol_	0.34200	0.51020	0.51530	0.51530
1akhA-1aop_	0.47400	0.61730	0.61730	0.61730
1akhA-1aorA	0.54100	0.60200	0.63780	0.63780
1akhA-1aoy_	0.63300	0.67350	0.66840	0.67350
1akhA-1ap8_	0.45900	0.51020	0.51530	0.51530
1akhA-1apmE	0.48500	0.60710	0.61730	0.61730
1akhA-1apxA	0.64300	0.66840	0.66840	0.66840
1akhA-1aq0A	0.48500	0.53060	0.54080	0.54080
1akhA-1aqb_	0.43900	0.53060	0.52550	0.53060
1akhA-1aqcA	0.45400	0.56120	0.56630	0.56630
1akhA-1aqt_	0.42900	0.51530	0.52040	0.52040
1akhA-1aquA	0.41800	0.51020	0.54080	0.54080
1akhA-1aqzA	0.43400	0.51020	0.51020	0.51020
1akhA-1aru_	0.68900	0.73470	0.73470	0.73470
1akhA-1ash_	0.52000	0.55610	0.55610	0.55610
1akhA-1at3A	0.48500	0.53060	0.54590	0.54590
1akhA-1atg_	0.38800	0.51020	0.47960	0.51020
1akhA-1atiA	0.43400	0.55100	0.53570	0.55100
1akhA-1atzA	0.43400	0.51530	0.47450	0.51530
1akhA-1au1A	0.45400	0.53060	0.54080	0.54080
1akhA-1aua_	0.49000	0.56630	0.54590	0.56630
1akhA-1auiA	0.44900	0.54080	0.54590	0.54590
1akhA-1auiB	0.45900	0.54590	0.54590	0.54590
1akhA-1auk_	0.53100	0.59180	0.57140	0.59180
1akhA-1auoA	0.51500	0.54080	0.54080	0.54080
1akhA-1auvA	0.44900	0.53060	0.53570	0.53570
1akhA-1avaA	0.47400	0.53570	0.51530	0.53570
1akhA-1avpA	0.44900	0.53060	0.53060	0.53060
1akhA-1avqA	0.43900	0.57140	0.63780	0.63780
1akhA-1aw9_	0.46900	0.55100	0.55100	0.55100
1akhA-1ax4A	0.55100	0.54590	0.53060	0.54590
1akhA-1ax8_	0.48000	0.55100	0.54080	0.55100
1akhA-1axcA	0.48000	0.53060	0.50510	0.53060
1akhA-1axn_	0.53100	0.56120	0.50510	0.56120
1al3_-1amf_	0.53500	0.54330	0.54330	0.54330
1al3_-1atg_	0.49900	0.50540	0.50000	0.50540
1al3_-1atx_	0.33700	0.47830	0.50540	0.50540
1allA-1aw0_	0.41700	0.50690	0.51390	0.51390
1alu_-1au1A	0.53500	0.40610	0.55100	0.55100
1alu_-1ax8_	0.69600	0.70000	0.70000	0.70000
1am2_-1at0_	0.75500	0.76410	0.76410	0.76410
1amf_-1atg_	0.77900	0.78140	0.78140	0.78140
1amuA-1atx_	0.51100	0.53260	0.47280	0.53260
1amuA-1aw0_	0.55200	0.56250	0.40620	0.56250
1an9A-1aw0_	0.43800	0.51740	0.50690	0.51740
1aocA-1apq_	0.48100	0.51890	0.51890	0.51890
1aohA-1aw0_	0.57300	0.58680	0.58680	0.58680
1aop_-1atx_	0.35300	0.51090	0.45650	0.51090
1aop_-1aw0_	0.48600	0.51040	0.50000	0.51040
1ap8_-1aw0_	0.58700	0.59380	0.58680	0.59380
1apmE-1atx_	0.35900	0.50540	0.47830	0.50540
1apq_-1autL	0.65600	0.66040	0.66040	0.66040
1apq_-1avaA	0.36300	0.50000	0.46700	0.50000
1apxA-1aru_	0.73600	0.74500	0.74500	0.74500
1aqb_-1avgI	0.49600	0.50530	0.50700	0.50700
1arb_-1atx_	0.46200	0.54890	0.54350	0.54890
1arb_-1autC	0.56300	0.56380	0.56490	0.56490
1ash_-1aw0_	0.49700	0.52430	0.51390	0.52430
1at3A-1aw0_	0.49700	0.56600	0.54510	0.56600
1atiA-1atx_	0.38600	0.50540	0.50000	0.50540
1atx_-1avaA	0.45100	0.50000	0.47280	0.50000
1au1A-1ax8_	0.55400	0.56730	0.56540	0.56730
1aw0_-1ax4A	0.42000	0.50000	0.50350	0.50350


==> tmalign/gdt50a.dat <==
12asA-1a8o_	0.47000	0.51140	0.52270	0.52270
12asA-1af8_	0.41600	0.51740	0.51450	0.51740
12asA-1akhA	0.42900	0.56630	0.56120	0.56630
153l_-1akhA	0.46400	0.56120	0.58670	0.58670
16pk_-1ail_	0.47100	0.51070	0.50000	0.51070
16pk_-1akhA	0.49000	0.61730	0.59180	0.61730
16vpA-1a8o_	0.53800	0.56440	0.56820	0.56820
16vpA-1akhA	0.49500	0.59690	0.59180	0.59690
19hcA-1a0aA	0.38100	0.51590	0.48410	0.51590
19hcA-1akhA	0.37800	0.52040	0.50510	0.52040
1a04A-1akhA	0.66800	0.67860	0.67860	0.67860
1a06_-1a8o_	0.43600	0.48860	0.51890	0.51890
1a06_-1akhA	0.45400	0.62240	0.62760	0.62760
1a0aA-1a8h_	0.47200	0.61110	0.59520	0.61110
1a0aA-1aa6_	0.48800	0.50400	0.41670	0.50400
1a0aA-1adt_	0.49600	0.51590	0.51190	0.51590
1a0aA-1aep_	0.53200	0.51590	0.54370	0.54370
1a0aA-1aisB	0.55200	0.56750	0.56750	0.56750
1a0aA-1ajsA	0.50800	0.53570	0.53170	0.53570
1a0aA-1ak4C	0.45600	0.50790	0.50400	0.50790
1a0aA-1am9A	0.63100	0.64680	0.64680	0.64680
1a0aA-1amp_	0.42900	0.51590	0.53170	0.53170
1a0aA-1aoa_	0.49600	0.51980	0.53170	0.53170
1a0aA-1aorA	0.48000	0.50790	0.51590	0.51590
1a0cA-1ail_	0.50700	0.51790	0.50360	0.51790
1a0cA-1akhA	0.54600	0.59180	0.58160	0.59180
1a0fA-1ail_	0.50400	0.52860	0.52860	0.52860
1a0fA-1akhA	0.49000	0.53060	0.53570	0.53570
1a0i_-1akhA	0.50000	0.51530	0.53060	0.53060
1a0p_-1ail_	0.50700	0.47140	0.51790	0.51790
1a0p_-1akhA	0.56600	0.62760	0.62760	0.62760
1a17_-1akhA	0.46400	0.50510	0.48470	0.50510
1a17_-1am9A	0.50000	0.52190	0.51560	0.52190
1a1vA-1akhA	0.56600	0.58160	0.55610	0.58160
1a26_-1ail_	0.51800	0.53930	0.53570	0.53930
1a26_-1akhA	0.52000	0.58160	0.57140	0.58160
1a28A-1a32_	0.47400	0.50880	0.50880	0.50880
1a28A-1a8o_	0.47000	0.56060	0.56060	0.56060
1a28A-1ail_	0.50700	0.51790	0.52860	0.52860
1a28A-1akhA	0.49000	0.60710	0.60710	0.60710
1a2oA-1akhA	0.44900	0.55100	0.54590	0.55100
1a2zA-1akhA	0.57700	0.60710	0.59690	0.60710
1a31A-1ail_	0.49300	0.52140	0.51430	0.52140
1a31A-1akhA	0.55100	0.61730	0.64290	0.64290
1a32_-1ab4_	0.59100	0.60000	0.60000	0.60000
1a32_-1ad3A	0.48500	0.50000	0.40290	0.50000
1a32_-1afrA	0.58200	0.59710	0.59710	0.59710
1a32_-1ail_	0.56800	0.58210	0.57860	0.58210
1a32_-1alu_	0.56800	0.58530	0.58240	0.58530
1a32_-1au1A	0.55600	0.56470	0.56760	0.56760
1a32_-1aw9_	0.46500	0.50000	0.50000	0.50000
1a32_-1ax8_	0.54700	0.55000	0.54710	0.55000
1a3aA-1akhA	0.46900	0.53060	0.53060	0.53060
1a3c_-1akhA	0.49500	0.59180	0.59690	0.59690
1a3qA-1akhA	0.44400	0.50510	0.51530	0.51530
1a3wA-1akhA	0.55600	0.57140	0.57140	0.57140
1a41_-1ail_	0.51400	0.55710	0.55000	0.55710
1a41_-1akhA	0.55100	0.60710	0.64290	0.64290
1a48_-1akhA	0.44400	0.58160	0.56120	0.58160
1a4iA-1akhA	0.52000	0.58670	0.57650	0.58670
1a4mA-1akhA	0.52600	0.62240	0.62240	0.62240
1a4sA-1akhA	0.48000	0.57650	0.56630	0.57650
1a53_-1akhA	0.50500	0.54080	0.50510	0.54080
1a59_-1a8o_	0.60200	0.59850	0.61360	0.61360
1a59_-1ail_	0.43600	0.45000	0.51790	0.51790
1a59_-1akhA	0.59200	0.64290	0.64800	0.64800
1a5t_-1akhA	0.61700	0.64800	0.64800	0.64800
1a6dA-1abv_	0.54000	0.55950	0.56430	0.56430
1a6dA-1ail_	0.47500	0.50000	0.55360	0.55360
1a6dA-1akhA	0.48500	0.69390	0.63270	0.69390
1a6f_-1akhA	0.49500	0.51020	0.51530	0.51530
1a6jA-1akhA	0.48500	0.51020	0.51530	0.51530
1a6m_-1adr_	0.41100	0.58880	0.58880	0.58880
1a6m_-1akhA	0.46400	0.59690	0.59180	0.59690
1a6m_-1ash_	0.68900	0.69730	0.69730	0.69730
1a6m_-1aw0_	0.44400	0.51740	0.46880	0.51740
1a6q_-1akhA	0.63300	0.65310	0.64800	0.65310
1a6s_-1akhA	0.52000	0.54590	0.52040	0.54590
1a73A-1akhA	0.35700	0.59690	0.59690	0.59690
1a77_-1akhA	0.56600	0.61220	0.62240	0.62240
1a79A-1akhA	0.48500	0.55100	0.57140	0.57140
1a7j_-1akhA	0.54100	0.54590	0.55100	0.55100
1a7s_-1akhA	0.41300	0.50510	0.50510	0.50510
1a7tA-1akhA	0.45400	0.60200	0.59690	0.60200
1a7vA-1ail_	0.52500	0.54290	0.54290	0.54290
1a7vA-1akhA	0.42300	0.52550	0.52550	0.52550
1a8d_-1akhA	0.40800	0.54590	0.54590	0.54590
1a8e_-1akhA	0.46900	0.52550	0.52550	0.52550
1a8h_-1ail_	0.49600	0.68210	0.67500	0.68210
1a8h_-1akhA	0.58200	0.60200	0.60200	0.60200
1a8i_-1a8o_	0.48100	0.50380	0.48860	0.50380
1a8i_-1ail_	0.51800	0.48930	0.53210	0.53210
1a8i_-1akhA	0.49500	0.59690	0.61730	0.61730
1a8l_-1akhA	0.45900	0.50510	0.52040	0.52040
1a8o_-1a8rA	0.50400	0.51890	0.51890	0.51890
1a8o_-1adt_	0.44300	0.50000	0.50000	0.50000
1a8o_-1ak4C	0.49600	0.51520	0.53410	0.53410
1a8o_-1akhA	0.45900	0.50510	0.50510	0.50510
1a8o_-1an8_	0.48500	0.50000	0.48860	0.50000
1a8o_-1apmE	0.42000	0.53410	0.46590	0.53410
1a8o_-1atiA	0.44300	0.52270	0.52270	0.52270
1a8p_-1akhA	0.49000	0.51020	0.51020	0.51020
1a8q_-1akhA	0.53100	0.53570	0.50510	0.53570
1a8rA-1akhA	0.55100	0.56120	0.56120	0.56120
1a99A-1akhA	0.44400	0.53060	0.53570	0.53570
1a9xA-1ail_	0.47900	0.50000	0.40360	0.50000
1a9xA-1akhA	0.63800	0.64290	0.55100	0.64290
1a9xB-1akhA	0.42900	0.52550	0.53570	0.53570
1aa6_-1ail_	0.42900	0.46070	0.50000	0.50000
1aa6_-1akhA	0.59200	0.61730	0.63270	0.63270
1aa7A-1akhA	0.54100	0.57140	0.55610	0.57140
1ab4_-1ail_	0.53200	0.54640	0.55000	0.55000
1ab4_-1akhA	0.64800	0.66840	0.66840	0.66840
1ab4_-1am9A	0.52500	0.54370	0.53440	0.54370
1abv_-1akhA	0.50500	0.64290	0.64290	0.64290
1abv_-1aoy_	0.44900	0.50320	0.48080	0.50320
1abv_-1aru_	0.48600	0.50480	0.40000	0.50480
1ac5_-1akhA	0.54600	0.57140	0.58670	0.58670
1acc_-1akhA	0.43400	0.53060	0.46940	0.53060
1acf_-1ail_	0.48900	0.50000	0.49290	0.50000
1acf_-1akhA	0.58700	0.58670	0.58160	0.58670
1aco_-1akhA	0.48500	0.54590	0.55100	0.55100
1ad1A-1akhA	0.46400	0.54080	0.54080	0.54080
1ad2_-1akhA	0.45900	0.55610	0.55100	0.55610
1ad3A-1akhA	0.45400	0.56630	0.56630	0.56630
1adr_-1afwA	0.50000	0.51640	0.39470	0.51640
1adr_-1akhA	0.56100	0.57650	0.56630	0.57650
1adr_-1ash_	0.36500	0.51640	0.51640	0.51640
1adt_-1ail_	0.49300	0.51790	0.52140	0.52140
1adt_-1akhA	0.46400	0.59180	0.62760	0.62760
1ae9A-1ail_	0.49600	0.51790	0.52860	0.52860
1ae9A-1akhA	0.56100	0.58670	0.58670	0.58670
1aep_-1ail_	0.52100	0.54290	0.56070	0.56070
1aep_-1akhA	0.52000	0.54080	0.53060	0.54080
1af7_-1akhA	0.50500	0.53570	0.55100	0.55100
1af8_-1atiA	0.48500	0.51450	0.50870	0.51450
1afrA-1ail_	0.60700	0.62500	0.62860	0.62860
1afrA-1akhA	0.53100	0.57650	0.57650	0.57650
1afwA-1akhA	0.45900	0.51530	0.51020	0.51530
1agi_-1akhA	0.53100	0.57140	0.57140	0.57140
1agjA-1akhA	0.39300	0.50000	0.46940	0.50000
1agrE-1akhA	0.49000	0.53060	0.54590	0.54590
1ah7_-1ak0_	0.53600	0.53060	0.52960	0.53060
1ah7_-1akhA	0.50000	0.57140	0.57650	0.57650
1aihA-1akhA	0.52600	0.54080	0.54590	0.54590
1ail_-1ak0_	0.50000	0.53210	0.53570	0.53570
1ail_-1akhA	0.54600	0.60200	0.59690	0.60200
1ail_-1ako_	0.50400	0.49640	0.52140	0.52140
1ail_-1allA	0.48200	0.51430	0.45710	0.51430
1ail_-1alu_	0.56100	0.59290	0.59290	0.59290
1ail_-1amuA	0.39300	0.55710	0.55710	0.55710
1ail_-1aorA	0.50700	0.52140	0.50710	0.52140
1ail_-1apmE	0.44600	0.55360	0.55710	0.55710
1ail_-1apxA	0.50700	0.51430	0.51430	0.51430
1ail_-1aqt_	0.47100	0.50000	0.49290	0.50000
1ail_-1aru_	0.45000	0.55360	0.53210	0.55360
1ail_-1au1A	0.57100	0.62140	0.62140	0.62140
1ail_-1aw9_	0.48900	0.53210	0.53210	0.53210
1ail_-1ax8_	0.54300	0.55000	0.55000	0.55000
1aisA-1akhA	0.45400	0.50000	0.48470	0.50000
1aisB-1akhA	0.71900	0.72450	0.72450	0.72450
1ajsA-1akhA	0.46400	0.53060	0.50000	0.53060
1ak0_-1akhA	0.53100	0.59180	0.59690	0.59690
1ak4C-1akhA	0.53600	0.55100	0.53060	0.55100
1ak5_-1akhA	0.51000	0.57650	0.53570	0.57650
1ak7_-1akhA	0.45900	0.50000	0.50000	0.50000
1akhA-1ako_	0.49000	0.54080	0.53570	0.54080
1akhA-1aky_	0.54100	0.56120	0.50510	0.56120
1akhA-1al01	0.46400	0.67860	0.67860	0.67860
1akhA-1al3_	0.57100	0.58670	0.58670	0.58670
1akhA-1allA	0.54100	0.68880	0.68880	0.68880
1akhA-1aln_	0.61200	0.64290	0.63780	0.64290
1akhA-1alu_	0.47400	0.53570	0.54080	0.54080
1akhA-1alvA	0.49500	0.52040	0.52040	0.52040
1akhA-1am7A	0.44900	0.52550	0.52550	0.52550
1akhA-1amk_	0.57700	0.60710	0.60200	0.60710
1akhA-1amp_	0.46400	0.55610	0.52040	0.55610
1akhA-1amuA	0.54100	0.59180	0.57140	0.59180
1akhA-1an8_	0.50500	0.52040	0.52040	0.52040
1akhA-1an9A	0.43400	0.50510	0.51530	0.51530
1akhA-1aol_	0.34200	0.51020	0.51530	0.51530
1akhA-1aop_	0.47400	0.61730	0.61730	0.61730
1akhA-1aorA	0.54100	0.60200	0.63780	0.63780
1akhA-1aoy_	0.63300	0.67350	0.66840	0.67350
1akhA-1ap8_	0.45900	0.51020	0.51530	0.51530
1akhA-1apmE	0.48500	0.60710	0.61730	0.61730
1akhA-1apxA	0.64300	0.66840	0.66840	0.66840
1akhA-1aq0A	0.48500	0.53060	0.54080	0.54080
1akhA-1aqb_	0.43900	0.53060	0.52550	0.53060
1akhA-1aqcA	0.45400	0.56120	0.56630	0.56630
1akhA-1aqt_	0.42900	0.51530	0.52040	0.52040
1akhA-1aquA	0.41800	0.51020	0.54080	0.54080
1akhA-1aqzA	0.43400	0.51020	0.51020	0.51020
1akhA-1aru_	0.68900	0.73470	0.73470	0.73470
1akhA-1ash_	0.52000	0.55610	0.55610	0.55610
1akhA-1at3A	0.48500	0.53060	0.54590	0.54590
1akhA-1atg_	0.38800	0.51020	0.47960	0.51020
1akhA-1atiA	0.43400	0.55100	0.53570	0.55100
1akhA-1atzA	0.43400	0.51530	0.47450	0.51530
1akhA-1au1A	0.45400	0.53060	0.54080	0.54080
1akhA-1aua_	0.49000	0.56630	0.54590	0.56630
1akhA-1auiA	0.44900	0.54080	0.54590	0.54590
1akhA-1auiB	0.45900	0.54590	0.54590	0.54590
1akhA-1auk_	0.53100	0.59180	0.57140	0.59180
1akhA-1auoA	0.51500	0.54080	0.54080	0.54080
1akhA-1auvA	0.44900	0.53060	0.53570	0.53570
1akhA-1avaA	0.47400	0.53570	0.51530	0.53570
1akhA-1avpA	0.44900	0.53060	0.53060	0.53060
1akhA-1avqA	0.43900	0.57140	0.63780	0.63780
1akhA-1aw9_	0.46900	0.55100	0.55100	0.55100
1akhA-1ax4A	0.55100	0.54590	0.53060	0.54590
1akhA-1ax8_	0.48000	0.55100	0.54080	0.55100
1akhA-1axcA	0.48000	0.53060	0.50510	0.53060
1akhA-1axn_	0.53100	0.56120	0.50510	0.56120
1allA-1aw0_	0.41700	0.50690	0.51390	0.51390
1alu_-1au1A	0.53500	0.40610	0.55100	0.55100
1alu_-1ax8_	0.69600	0.70000	0.70000	0.70000
1ash_-1aw0_	0.49700	0.52430	0.51390	0.52430
1au1A-1ax8_	0.55400	0.56730	0.56540	0.56730


==> tmalign/gdt50b.dat <==
1a02N-1ac6A	0.47500	0.49550	0.51140	0.51140
1a02N-1akjD	0.47600	0.50000	0.47810	0.50000
1a0tP-1apq_	0.47200	0.50470	0.44810	0.50470
1a12A-1afp_	0.46600	0.54410	0.54410	0.54410
1a12A-1apq_	0.46700	0.50000	0.48110	0.50000
1a2vA-1atx_	0.40800	0.52170	0.49460	0.52170
1a34A-1afp_	0.49000	0.49510	0.50490	0.50490
1a3k_-1a8d_	0.49600	0.50730	0.50000	0.50730
1a3k_-1afp_	0.37700	0.53430	0.51470	0.53430
1a3qA-1ac6A	0.52300	0.53860	0.53180	0.53860
1a3qA-1akp_	0.53300	0.55040	0.55260	0.55260
1a44_-1ac6A	0.50000	0.51140	0.51140	0.51140
1a6cA-1atx_	0.41300	0.45650	0.50000	0.50000
1a8d_-1atx_	0.45100	0.50540	0.47280	0.50540
1a8d_-1avaC	0.60400	0.61050	0.61050	0.61050
1a8e_-1atx_	0.41800	0.47830	0.50000	0.50000
1a99A-1atx_	0.50000	0.45650	0.48370	0.48370
1aac_-1aozA	0.49300	0.55000	0.52860	0.55000
1abrB-1agg_	0.47400	0.52080	0.48440	0.52080
1ac6A-1akjD	0.73400	0.73640	0.73640	0.73640
1ac6A-1aw0_	0.47200	0.51390	0.51390	0.51390
1aco_-1atx_	0.35300	0.43480	0.51090	0.51090
1acz_-1afj_	0.49000	0.49310	0.50000	0.50000
1af7_-1atx_	0.37500	0.48910	0.50000	0.50000
1ajsA-1atx_	0.39700	0.55430	0.44570	0.55430
1al3_-1atx_	0.33700	0.47830	0.50540	0.50540
1amuA-1atx_	0.51100	0.53260	0.47280	0.53260
1aop_-1atx_	0.35300	0.51090	0.45650	0.51090
1apmE-1atx_	0.35900	0.50540	0.47830	0.50540
1arb_-1atx_	0.46200	0.54890	0.54350	0.54890
1atiA-1atx_	0.38600	0.50540	0.50000	0.50540
1atx_-1avaA	0.45100	0.50000	0.47280	0.50000


==> tmalign/tmscore50.dat <==
12asA-1a4pA	0.44638	0.50800	0.48770	0.50750	0.50750
12asA-1a8o_	0.49381	0.49680	0.49670	0.50270	0.50270
12asA-1af8_	0.37357	0.53660	0.54170	0.54400	0.54400
12asA-1atiA	0.59632	0.59650	0.59650	0.59630	0.59650
12asA-1aw0_	0.36501	0.49740	0.46920	0.50170	0.50170
153l_-1akhA	0.38915	0.50580	0.47580	0.50880	0.50880
153l_-1am7A	0.50272	0.50530	0.50470	0.50510	0.50510
16pk_-1akhA	0.41572	0.52280	0.52230	0.52220	0.52230
16pk_-1auz_	0.53194	0.53280	0.53170	0.53350	0.53350
16vpA-1a8o_	0.49924	0.50950	0.54090	0.54090	0.54090
16vpA-1akhA	0.40971	0.49300	0.51400	0.51010	0.51400
19hcA-1a0aA	0.35789	0.50160	0.49940	0.44300	0.49940
19hcA-1aqe_	0.71662	0.71620	0.71700	0.71700	0.71700
1a02N-1a3qA	0.52947	0.53050	0.53060	0.53050	0.53060
1a02N-1ac6A	0.53320	0.59570	0.59600	0.59720	0.59720
1a02N-1akjD	0.52459	0.58120	0.57900	0.57540	0.57900
1a02N-1akp_	0.52286	0.58280	0.57970	0.57810	0.57970
1a02N-1amx_	0.49908	0.49990	0.50050	0.49960	0.50050
1a02N-1aohA	0.38894	0.50480	0.50500	0.50500	0.50500
1a04A-1a2oA	0.59128	0.59190	0.59190	0.59190	0.59190
1a04A-1a3wA	0.43663	0.52040	0.51690	0.52230	0.52230
1a04A-1akhA	0.61758	0.61760	0.61840	0.61840	0.61840
1a04A-1auz_	0.51796	0.51810	0.51090	0.51700	0.51700
1a06_-1akhA	0.42464	0.48710	0.54270	0.54270	0.54270
1a06_-1apmE	0.73843	0.74260	0.74240	0.74240	0.74240
1a0aA-1a8h_	0.43562	0.55820	0.58420	0.50070	0.58420
1a0aA-1aep_	0.51183	0.51470	0.47440	0.51170	0.51170
1a0aA-1aisB	0.52270	0.52500	0.52960	0.52960	0.52960
1a0aA-1ajsA	0.49451	0.48100	0.50430	0.50120	0.50430
1a0aA-1am9A	0.48161	0.62290	0.62320	0.62320	0.62320
1a0aA-1amp_	0.38869	0.47630	0.47670	0.50020	0.50020
1a0aA-1aoa_	0.46335	0.50680	0.48410	0.51100	0.51100
1a0cA-1a4mA	0.57563	0.57650	0.57620	0.57650	0.57650
1a0cA-1a53_	0.61260	0.61370	0.61320	0.61360	0.61360
1a0cA-1a9nA	0.53277	0.52310	0.53280	0.53390	0.53390
1a0cA-1ad1A	0.65489	0.65690	0.65600	0.64850	0.65600
1a0cA-1ak5_	0.52956	0.53860	0.52970	0.53130	0.53130
1a0cA-1amk_	0.59447	0.60360	0.59570	0.60340	0.60340
1a0cA-1aq0A	0.56613	0.57080	0.57050	0.57030	0.57050
1a0cA-1auz_	0.60219	0.60370	0.59470	0.60600	0.60600
1a0cA-1avaA	0.43931	0.50440	0.50380	0.50410	0.50410
1a0fA-1a32_	0.48001	0.51490	0.51420	0.51390	0.51420
1a0fA-1ail_	0.51998	0.52300	0.52320	0.52350	0.52350
1a0fA-1aw9_	0.80025	0.80150	0.80150	0.80150	0.80150
1a0i_-1afp_	0.51356	0.52240	0.52260	0.49390	0.52260
1a0p_-1a6s_	0.48507	0.52120	0.52160	0.52160	0.52160
1a0p_-1ae9A	0.66837	0.66870	0.66820	0.66820	0.66820
1a0p_-1aihA	0.60229	0.60250	0.60220	0.60220	0.60220
1a0p_-1ail_	0.51423	0.49410	0.44600	0.51910	0.51910
1a0p_-1akhA	0.47186	0.53740	0.53550	0.53630	0.53630
1a0p_-1aoy_	0.35932	0.50610	0.50630	0.50630	0.50630
1a17_-1am9A	0.52447	0.52590	0.52560	0.52540	0.52560
1a1vA-1akhA	0.49998	0.50050	0.50180	0.50180	0.50180
1a1w_-1a4mA	0.46404	0.51150	0.51540	0.51540	0.51540
1a1w_-1aep_	0.49316	0.48560	0.50330	0.50330	0.50330
1a26_-1ail_	0.49507	0.52180	0.52150	0.52570	0.52570
1a26_-1akhA	0.42344	0.50490	0.50390	0.50390	0.50390
1a28A-1a32_	0.47801	0.52130	0.52290	0.51800	0.52290
1a28A-1a8o_	0.50150	0.53410	0.53560	0.53110	0.53560
1a28A-1ail_	0.52092	0.52370	0.52150	0.51360	0.52150
1a28A-1akhA	0.53222	0.51910	0.51840	0.53420	0.53420
1a2oA-1atzA	0.51698	0.51660	0.51740	0.51910	0.51910
1a2oA-1auz_	0.53850	0.54970	0.55100	0.55350	0.55350
1a2vA-1ac6A	0.40786	0.50970	0.50330	0.49420	0.50330
1a2zA-1akhA	0.53686	0.53640	0.53660	0.53660	0.53660
1a2zA-1amp_	0.55872	0.55900	0.55910	0.55910	0.55910
1a31A-1a32_	0.40242	0.50210	0.50170	0.50690	0.50690
1a31A-1a41_	0.65187	0.65700	0.65710	0.65710	0.65710
1a31A-1ae9A	0.56037	0.56230	0.56220	0.56220	0.56220
1a31A-1aihA	0.60499	0.60540	0.60510	0.60510	0.60510
1a31A-1akhA	0.43418	0.55530	0.52780	0.55530	0.55530
1a32_-1a6dA	0.53121	0.53450	0.45080	0.51850	0.51850
1a32_-1a7vA	0.47855	0.51080	0.51160	0.51150	0.51160
1a32_-1a8h_	0.45297	0.50180	0.52950	0.50490	0.52950
1a32_-1a8i_	0.42733	0.48900	0.50320	0.45770	0.50320
1a32_-1ab4_	0.48734	0.60350	0.60420	0.60420	0.60420
1a32_-1ad3A	0.42279	0.49690	0.50120	0.42250	0.50120
1a32_-1afrA	0.49227	0.61610	0.61620	0.61670	0.61670
1a32_-1ail_	0.57906	0.58100	0.58030	0.58030	0.58030
1a32_-1alu_	0.53454	0.57510	0.57490	0.57490	0.57490
1a32_-1au1A	0.56225	0.56000	0.56220	0.56220	0.56220
1a32_-1aw9_	0.51516	0.52720	0.52550	0.52470	0.52550
1a32_-1ax8_	0.55443	0.55440	0.55450	0.55330	0.55450
1a34A-1a6cA	0.55918	0.56070	0.55830	0.54030	0.55830
1a34A-1aly_	0.51818	0.51750	0.51530	0.51350	0.51530
1a34A-1auyA	0.57279	0.57470	0.57940	0.57940	0.57940
1a3aA-1a6jA	0.80833	0.80900	0.80850	0.80850	0.80850
1a3c_-1ajsA	0.55970	0.56480	0.46920	0.56320	0.56320
1a3c_-1akhA	0.43879	0.49540	0.51880	0.52020	0.52020
1a3c_-1ax4A	0.58440	0.59130	0.57400	0.59110	0.59110
1a3k_-1a8d_	0.62321	0.62030	0.62300	0.62280	0.62300
1a3qA-1ac6A	0.60575	0.60960	0.60460	0.60810	0.60810
1a3qA-1acz_	0.51133	0.51390	0.51230	0.48070	0.51230
1a3qA-1akjD	0.57290	0.57260	0.57230	0.56530	0.57230
1a3qA-1akp_	0.51468	0.64730	0.64650	0.64630	0.64650
1a3qA-1axiB	0.55160	0.55540	0.55610	0.55520	0.55610
1a3wA-1a4mA	0.45977	0.51830	0.51780	0.51850	0.51850
1a3wA-1a53_	0.66278	0.66850	0.66800	0.66800	0.66800
1a3wA-1ad1A	0.66500	0.66060	0.66560	0.66570	0.66570
1a3wA-1ak5_	0.46448	0.56240	0.56210	0.56260	0.56260
1a3wA-1amk_	0.59078	0.57970	0.59570	0.59620	0.59620
1a3wA-1aq0A	0.48475	0.51790	0.51710	0.51770	0.51770
1a3wA-1auz_	0.53452	0.53630	0.55300	0.55330	0.55330
1a41_-1ae9A	0.52956	0.53100	0.53070	0.53080	0.53080
1a41_-1aihA	0.57252	0.57350	0.57370	0.57370	0.57370
1a41_-1ail_	0.52402	0.54450	0.54470	0.54300	0.54470
1a41_-1akhA	0.40477	0.52530	0.52600	0.54810	0.54810
1a41_-1aoy_	0.55401	0.55350	0.55380	0.55380	0.55380
1a44_-1ac6A	0.56223	0.56370	0.56370	0.56370	0.56370
1a44_-1akjD	0.52078	0.52400	0.52390	0.52190	0.52390
1a44_-1akp_	0.52038	0.52380	0.52100	0.51990	0.52100
1a48_-1af8_	0.40737	0.50690	0.50280	0.50330	0.50330
1a48_-1akhA	0.43222	0.46280	0.50920	0.49220	0.50920
1a4iA-1akhA	0.47182	0.47500	0.51820	0.51700	0.51820
1a4mA-1a53_	0.51148	0.56520	0.56600	0.56210	0.56600
1a4mA-1ad1A	0.56487	0.56670	0.56650	0.56760	0.56760
1a4mA-1ak5_	0.50229	0.50270	0.49980	0.50230	0.50230
1a4mA-1akhA	0.43133	0.54180	0.54460	0.54460	0.54460
1a4mA-1amk_	0.55855	0.56200	0.56310	0.56280	0.56310
1a4mA-1aq0A	0.49093	0.50110	0.49680	0.50080	0.50080
1a4mA-1atzA	0.50631	0.51430	0.50370	0.51300	0.51300
1a4mA-1auz_	0.55919	0.56990	0.56900	0.56900	0.56900
1a4mA-1avaA	0.49629	0.50100	0.50080	0.50070	0.50080
1a4pA-1a59_	0.50828	0.50250	0.45400	0.48020	0.48020
1a4pA-1a7j_	0.50025	0.50240	0.50330	0.49670	0.50330
1a4pA-1aa7A	0.49450	0.50060	0.50130	0.50040	0.50130
1a4pA-1alvA	0.67269	0.67350	0.67420	0.67420	0.67420
1a4pA-1amp_	0.50625	0.50470	0.50610	0.50700	0.50700
1a4pA-1aoa_	0.49536	0.50090	0.50140	0.49980	0.50140
1a4pA-1atiA	0.51528	0.50950	0.51580	0.51910	0.51910
1a4pA-1auiB	0.54190	0.57330	0.57370	0.57370	0.57370
1a4sA-1ad3A	0.87470	0.87490	0.87480	0.87480	0.87480
1a4sA-1akhA	0.46143	0.50930	0.51010	0.47830	0.51010
1a4yA-1a9nA	0.69744	0.69790	0.70290	0.70310	0.70310
1a4yA-1auz_	0.52569	0.54160	0.54120	0.52260	0.54120
1a53_-1ad1A	0.63598	0.63590	0.63610	0.63600	0.63610
1a53_-1ak5_	0.64549	0.64590	0.64540	0.64530	0.64540
1a53_-1amk_	0.60513	0.60860	0.60800	0.60830	0.60830
1a53_-1aq0A	0.51189	0.58180	0.58150	0.58180	0.58180
1a53_-1auz_	0.47787	0.51180	0.52470	0.52460	0.52470
1a53_-1avaA	0.55720	0.61740	0.61710	0.61700	0.61710
1a59_-1a8o_	0.57682	0.45130	0.57510	0.57800	0.57800
1a59_-1ail_	0.41879	0.50940	0.43820	0.50470	0.50470
1a59_-1akhA	0.51829	0.53250	0.54530	0.55510	0.55510
1a5t_-1akhA	0.56848	0.56950	0.56880	0.56930	0.56930
1a5t_-1auz_	0.53130	0.53010	0.52710	0.53110	0.53110
1a6cA-1ahsA	0.53085	0.53800	0.54800	0.54170	0.54800
1a6cA-1aly_	0.54532	0.50230	0.54690	0.54450	0.54690
1a6cA-1aohA	0.54480	0.52080	0.54600	0.54600	0.54600
1a6cA-1auyA	0.63289	0.63390	0.63330	0.63320	0.63330
1a6dA-1abv_	0.63994	0.64090	0.64290	0.64250	0.64290
1a6dA-1ail_	0.48567	0.54150	0.49050	0.54060	0.54060
1a6dA-1akhA	0.49771	0.60300	0.60240	0.54940	0.60240
1a6dA-1aoy_	0.50921	0.47850	0.51230	0.47910	0.51230
1a6m_-1adr_	0.46259	0.57510	0.57550	0.57550	0.57550
1a6m_-1akhA	0.43172	0.51960	0.52340	0.52340	0.52340
1a6m_-1allA	0.57981	0.58170	0.56480	0.58100	0.58100
1a6m_-1ash_	0.81875	0.81880	0.81810	0.81810	0.81810
1a6q_-1akhA	0.52396	0.55520	0.55580	0.55580	0.55580
1a73A-1akhA	0.51203	0.49980	0.51210	0.50040	0.51210
1a77_-1akhA	0.49454	0.53680	0.53600	0.53610	0.53610
1a7j_-1aky_	0.55362	0.55610	0.55560	0.55570	0.55570
1a7s_-1agjA	0.75032	0.75140	0.75120	0.75120	0.75120
1a7s_-1arb_	0.74246	0.74250	0.74220	0.74220	0.74220
1a7s_-1autC	0.90063	0.89960	0.90100	0.90100	0.90100
1a7tA-1akhA	0.44297	0.46690	0.50700	0.50840	0.50840
1a7tA-1auz_	0.51515	0.51520	0.51620	0.51620	0.51620
1a7vA-1aep_	0.49588	0.51860	0.49900	0.49960	0.49960
1a7vA-1afrA	0.50935	0.51060	0.49550	0.49500	0.49550
1a7vA-1ail_	0.53866	0.53850	0.53630	0.53980	0.53980
1a8d_-1aly_	0.49921	0.50030	0.50000	0.50000	0.50000
1a8d_-1avaC	0.74423	0.74370	0.74350	0.74350	0.74350
1a8e_-1a99A	0.50758	0.50890	0.50930	0.50840	0.50930
1a8e_-1al3_	0.62596	0.62880	0.62900	0.62880	0.62900
1a8e_-1amf_	0.59895	0.60040	0.60230	0.60200	0.60230
1a8e_-1atg_	0.57903	0.58130	0.58060	0.58050	0.58060
1a8h_-1ail_	0.45202	0.66490	0.66600	0.66490	0.66600
1a8h_-1akhA	0.41844	0.54130	0.54180	0.54130	0.54180
1a8i_-1ail_	0.45901	0.46800	0.47320	0.51270	0.51270
1a8i_-1akhA	0.42448	0.46380	0.51560	0.54020	0.54020
1a8i_-1atzA	0.60617	0.61060	0.61090	0.60930	0.61090
1a8i_-1auoA	0.61298	0.61690	0.61690	0.61580	0.61690
1a8i_-1auz_	0.45646	0.51740	0.53430	0.53320	0.53430
1a8o_-1ak4C	0.48962	0.48280	0.49420	0.50200	0.50200
1a8o_-1apmE	0.39377	0.51150	0.51560	0.44530	0.51560
1a8p_-1afp_	0.32739	0.52390	0.52450	0.52450	0.52450
1a8q_-1ac5_	0.74095	0.74280	0.74270	0.74270	0.74270
1a8q_-1aky_	0.51419	0.51750	0.51940	0.52090	0.52090
1a8q_-1atzA	0.53665	0.53790	0.53740	0.52450	0.53740
1a8q_-1auoA	0.70965	0.71110	0.71120	0.71120	0.71120
1a8q_-1auz_	0.50479	0.50870	0.50740	0.53200	0.53200
1a99A-1al3_	0.66233	0.66480	0.66490	0.66490	0.66490
1a99A-1amf_	0.78649	0.78740	0.78770	0.78770	0.78770
1a99A-1atg_	0.76927	0.76930	0.76910	0.76910	0.76910
1a9nA-1ac5_	0.50431	0.50480	0.50440	0.50220	0.50440
1a9nA-1air_	0.55237	0.54630	0.55860	0.55890	0.55890
1a9xA-1akhA	0.57880	0.52550	0.58050	0.48490	0.58050
1a9xA-1atzA	0.46704	0.50280	0.49210	0.50190	0.50190
1a9xA-1auvA	0.70918	0.70980	0.70990	0.70950	0.70990
1a9xB-1auz_	0.47976	0.56620	0.56670	0.56670	0.56670
1aa6_-1akhA	0.52239	0.52340	0.52480	0.54560	0.54560
1aa6_-1atzA	0.40170	0.52890	0.52660	0.51620	0.52660
1aac_-1aozA	0.59246	0.60220	0.60440	0.60380	0.60440
1ab4_-1ail_	0.44264	0.55020	0.54060	0.55530	0.55530
1ab4_-1akhA	0.52819	0.57370	0.57680	0.57680	0.57680
1ab4_-1am9A	0.48091	0.57020	0.56920	0.56530	0.56920
1ab4_-1aoy_	0.54960	0.44200	0.55190	0.55150	0.55190
1ab4_-1aw0_	0.51483	0.50180	0.50850	0.49450	0.50850
1abrB-1avaC	0.53148	0.53430	0.53410	0.53410	0.53410
1abv_-1akhA	0.48843	0.51140	0.55080	0.55080	0.55080
1abv_-1apxA	0.48563	0.49750	0.50240	0.51170	0.51170
1abv_-1aru_	0.55401	0.55400	0.53560	0.46630	0.53560
1ac5_-1akhA	0.48304	0.50130	0.50000	0.50070	0.50070
1ac5_-1aky_	0.57896	0.57880	0.58120	0.58160	0.58160
1ac5_-1atzA	0.54927	0.54880	0.54860	0.54790	0.54860
1ac5_-1auoA	0.67881	0.68360	0.68410	0.68410	0.68410
1ac5_-1auz_	0.57724	0.57730	0.54080	0.57490	0.57490
1ac6A-1acc_	0.52045	0.52070	0.52370	0.47250	0.52370
1ac6A-1akjD	0.79264	0.79260	0.79260	0.79260	0.79260
1ac6A-1akp_	0.54687	0.54570	0.54480	0.54480	0.54480
1ac6A-1amx_	0.49805	0.50230	0.50390	0.50400	0.50400
1ac6A-1aohA	0.52808	0.53020	0.52900	0.52840	0.52900
1ac6A-1aol_	0.56489	0.56260	0.56340	0.56340	0.56340
1ac6A-1aw0_	0.49510	0.50190	0.50170	0.50200	0.50200
1ac6A-1axiB	0.54172	0.54960	0.54940	0.54820	0.54940
1acc_-1akjD	0.47478	0.45300	0.50790	0.44710	0.50790
1acc_-1aw0_	0.51305	0.45560	0.51000	0.40400	0.51000
1acf_-1akhA	0.50254	0.50260	0.50280	0.50280	0.50280
1aco_-1auz_	0.55716	0.55720	0.55630	0.55420	0.55630
1ad1A-1ak5_	0.53821	0.58840	0.58900	0.57650	0.58900
1ad1A-1amk_	0.62729	0.62830	0.62850	0.62790	0.62850
1ad1A-1aq0A	0.58440	0.58560	0.58490	0.58320	0.58490
1ad1A-1auz_	0.55005	0.55120	0.55150	0.55150	0.55150
1ad1A-1avaA	0.66377	0.66550	0.66520	0.66540	0.66540
1ad2_-1afj_	0.55522	0.55380	0.55410	0.55420	0.55420
1ad2_-1aw0_	0.54987	0.55020	0.55010	0.54870	0.55010
1adr_-1afwA	0.51294	0.51640	0.51850	0.41050	0.51850
1adr_-1ash_	0.39316	0.51010	0.52560	0.52570	0.52570
1adt_-1ail_	0.45396	0.50370	0.50470	0.50470	0.50470
1adt_-1akhA	0.40771	0.54360	0.54310	0.54320	0.54320
1ae9A-1aihA	0.64972	0.64970	0.64940	0.64940	0.64940
1ae9A-1ail_	0.48884	0.50160	0.51010	0.50390	0.51010
1ae9A-1akhA	0.40784	0.50650	0.50750	0.50750	0.50750
1aep_-1afrA	0.46760	0.47950	0.50130	0.50120	0.50130
1aep_-1ail_	0.45875	0.53930	0.53710	0.54360	0.54360
1af7_-1auz_	0.49274	0.50350	0.50270	0.50270	0.50270
1af8_-1alvA	0.39283	0.51530	0.51660	0.51660	0.51660
1af8_-1atiA	0.39101	0.55700	0.57350	0.55880	0.57350
1afj_-1aisA	0.58612	0.59970	0.59860	0.59970	0.59970
1afj_-1amx_	0.51257	0.51990	0.52050	0.52050	0.52050
1afj_-1aohA	0.52487	0.52640	0.52730	0.52730	0.52730
1afj_-1ap8_	0.52881	0.54770	0.54750	0.53310	0.54750
1afj_-1at3A	0.53466	0.53380	0.53500	0.53410	0.53500
1afj_-1aw0_	0.77623	0.77620	0.77620	0.77620	0.77620
1afj_-1ax4A	0.51597	0.51130	0.51600	0.48260	0.51600
1afp_-1an8_	0.50422	0.46100	0.50350	0.50770	0.50770
1afrA-1ail_	0.57779	0.61130	0.61400	0.61400	0.61400
1afrA-1alu_	0.53299	0.53450	0.53590	0.53730	0.53730
1afrA-1au1A	0.57697	0.58430	0.58290	0.58570	0.58570
1afrA-1ax8_	0.54518	0.54930	0.52050	0.55000	0.55000
1agjA-1arb_	0.67873	0.67960	0.67930	0.67930	0.67930
1agjA-1autC	0.70750	0.70910	0.70890	0.70890	0.70890
1agqA-1aocA	0.49731	0.52930	0.53050	0.53090	0.53090
1ah7_-1ak0_	0.71441	0.71500	0.71450	0.71450	0.71450
1aho_-1arb_	0.47764	0.41920	0.50510	0.50510	0.50510
1ahsA-1auyA	0.50646	0.53050	0.53020	0.52110	0.53020
1ail_-1ak0_	0.49193	0.52450	0.52650	0.52650	0.52650
1ail_-1akhA	0.50695	0.50700	0.50760	0.50760	0.50760
1ail_-1ako_	0.50093	0.50260	0.50140	0.51000	0.51000
1ail_-1alu_	0.56442	0.58560	0.58600	0.58600	0.58600
1ail_-1amuA	0.38797	0.43580	0.54780	0.54870	0.54870
1ail_-1aorA	0.46860	0.47780	0.50500	0.50500	0.50500
1ail_-1apmE	0.51500	0.51980	0.53060	0.52700	0.53060
1ail_-1apxA	0.49422	0.50500	0.49580	0.49410	0.49580
1ail_-1aru_	0.46752	0.53630	0.54150	0.54140	0.54150
1ail_-1au1A	0.58793	0.58680	0.60850	0.60870	0.60870
1ail_-1auiA	0.43866	0.52320	0.46840	0.49990	0.49990
1ail_-1aw9_	0.49299	0.52720	0.52900	0.53000	0.53000
1ail_-1ax8_	0.54016	0.54200	0.54190	0.54090	0.54190
1aisA-1aw0_	0.62502	0.62660	0.62600	0.62350	0.62600
1aisB-1akhA	0.63797	0.64120	0.64040	0.64040	0.64040
1ajsA-1auz_	0.52616	0.52480	0.52470	0.52380	0.52470
1ajsA-1aw0_	0.51806	0.52060	0.52240	0.52240	0.52240
1ajsA-1ax4A	0.69835	0.69870	0.69860	0.69860	0.69860
1ak0_-1akhA	0.42066	0.51550	0.51800	0.51770	0.51800
1ak5_-1akhA	0.50136	0.46350	0.49780	0.46540	0.49780
1ak5_-1amk_	0.60943	0.61250	0.61220	0.61000	0.61220
1ak5_-1aq0A	0.50860	0.50860	0.50840	0.50840	0.50840
1ak5_-1auz_	0.56179	0.56450	0.56870	0.56820	0.56870
1ak5_-1avaA	0.51542	0.51510	0.51510	0.51500	0.51510
1akhA-1al01	0.58072	0.58000	0.58430	0.58430	0.58430
1akhA-1allA	0.59690	0.58820	0.59680	0.59440	0.59680
1akhA-1aln_	0.53350	0.53260	0.55300	0.55300	0.55300
1akhA-1amk_	0.48909	0.51670	0.52400	0.52390	0.52400
1akhA-1amuA	0.43026	0.45580	0.46710	0.51170	0.51170
1akhA-1aop_	0.44490	0.54990	0.55050	0.55050	0.55050
1akhA-1aorA	0.49714	0.53590	0.55130	0.55120	0.55130
1akhA-1aoy_	0.55721	0.56160	0.57000	0.57000	0.57000
1akhA-1apmE	0.46436	0.48550	0.53300	0.53300	0.53300
1akhA-1apxA	0.58252	0.57820	0.58200	0.58040	0.58200
1akhA-1aru_	0.61182	0.61390	0.64070	0.64360	0.64360
1akhA-1auk_	0.43933	0.52230	0.52300	0.52300	0.52300
1akhA-1avqA	0.40210	0.46580	0.55250	0.55160	0.55250
1akjD-1akp_	0.56774	0.55860	0.56790	0.56790	0.56790
1akjD-1aohA	0.49935	0.50520	0.50420	0.50210	0.50420
1akjD-1aol_	0.55500	0.55560	0.55610	0.51380	0.55610
1akjD-1axiB	0.55028	0.55310	0.55340	0.55230	0.55340
1ako_-1auz_	0.52413	0.52870	0.52780	0.53230	0.53230
1akp_-1aozA	0.47978	0.49270	0.50090	0.50220	0.50220
1akp_-1axiB	0.47692	0.50830	0.50890	0.47230	0.50890
1aky_-1aquA	0.50635	0.50630	0.50610	0.50610	0.50610
1al3_-1amf_	0.71134	0.71360	0.71320	0.71320	0.71320
1al3_-1atg_	0.67989	0.68270	0.68270	0.68270	0.68270
1allA-1ash_	0.58160	0.58130	0.58100	0.58100	0.58100
1allA-1aw0_	0.47521	0.51190	0.51400	0.51400	0.51400
1alu_-1au1A	0.65580	0.66630	0.47470	0.66540	0.66540
1alu_-1ax8_	0.74873	0.70460	0.74890	0.74850	0.74890
1am2_-1at0_	0.84146	0.84150	0.84100	0.84100	0.84100
1amf_-1atg_	0.89364	0.89360	0.89350	0.89350	0.89350
1amk_-1aq0A	0.62314	0.62400	0.62240	0.62370	0.62370
1amk_-1auz_	0.49169	0.52070	0.50300	0.49630	0.50300
1amk_-1avaA	0.64101	0.64130	0.62240	0.64080	0.64080
1amuA-1aw0_	0.55831	0.56140	0.56160	0.39470	0.56160
1amx_-1aohA	0.62049	0.62200	0.62190	0.62190	0.62190
1amx_-1auyA	0.50286	0.50530	0.50500	0.50450	0.50500
1an9A-1aw0_	0.44091	0.51270	0.51460	0.49900	0.51460
1aoeA-1auk_	0.46867	0.50400	0.50520	0.50520	0.50520
1aohA-1auyA	0.50308	0.50460	0.50420	0.50320	0.50420
1aohA-1aw0_	0.56092	0.56450	0.56390	0.56390	0.56390
1aop_-1aw0_	0.49246	0.49700	0.50640	0.50610	0.50640
1ap8_-1aw0_	0.56211	0.59820	0.59740	0.59740	0.59740
1apq_-1autL	0.61436	0.61420	0.61490	0.61490	0.61490
1apxA-1aru_	0.87269	0.87280	0.87260	0.87260	0.87260
1aq0A-1auz_	0.55173	0.55240	0.55510	0.52950	0.55510
1aq0A-1avaA	0.58577	0.58620	0.58590	0.58580	0.58590
1aqb_-1avgI	0.61772	0.61810	0.61900	0.61900	0.61900
1arb_-1autC	0.70639	0.70660	0.70650	0.70650	0.70650
1ash_-1aw0_	0.42839	0.50170	0.50200	0.50260	0.50260
1at3A-1aw0_	0.55290	0.54130	0.55820	0.53670	0.55820
1atzA-1auk_	0.48761	0.50170	0.48230	0.50270	0.50270
1atzA-1auoA	0.53962	0.54000	0.53540	0.53960	0.53960
1atzA-1auz_	0.51804	0.52250	0.53240	0.53240	0.53240
1au1A-1ax8_	0.66943	0.66910	0.66800	0.66950	0.66950
1aua_-1auz_	0.54652	0.54810	0.54730	0.54560	0.54730
1auiA-1auz_	0.50697	0.50840	0.50850	0.51090	0.51090
1auk_-1auz_	0.51799	0.52380	0.52380	0.52340	0.52380
1auoA-1auz_	0.55877	0.56450	0.56300	0.55560	0.56300
1auz_-1avaA	0.48506	0.52480	0.54490	0.52580	0.54490
1auz_-1ax4A	0.55289	0.55350	0.55420	0.55420	0.55420
1aw0_-1ax4A	0.50516	0.50180	0.50640	0.50790	0.50790


==> tmalign/tmscore50a.dat <==
12asA-1a8o_	0.49381	0.49680	0.49670	0.50270	0.50270
12asA-1af8_	0.37357	0.53660	0.54170	0.54400	0.54400
153l_-1akhA	0.38915	0.50580	0.47580	0.50880	0.50880
16pk_-1akhA	0.41572	0.52280	0.52230	0.52220	0.52230
16vpA-1a8o_	0.49924	0.50950	0.54090	0.54090	0.54090
16vpA-1akhA	0.40971	0.49300	0.51400	0.51010	0.51400
19hcA-1a0aA	0.35789	0.50160	0.49940	0.44300	0.49940
1a04A-1akhA	0.61758	0.61760	0.61840	0.61840	0.61840
1a06_-1akhA	0.42464	0.48710	0.54270	0.54270	0.54270
1a0aA-1a8h_	0.43562	0.55820	0.58420	0.50070	0.58420
1a0aA-1aep_	0.51183	0.51470	0.47440	0.51170	0.51170
1a0aA-1aisB	0.52270	0.52500	0.52960	0.52960	0.52960
1a0aA-1ajsA	0.49451	0.48100	0.50430	0.50120	0.50430
1a0aA-1am9A	0.48161	0.62290	0.62320	0.62320	0.62320
1a0aA-1amp_	0.38869	0.47630	0.47670	0.50020	0.50020
1a0aA-1aoa_	0.46335	0.50680	0.48410	0.51100	0.51100
1a0fA-1a32_	0.48001	0.51490	0.51420	0.51390	0.51420
1a0fA-1ail_	0.51998	0.52300	0.52320	0.52350	0.52350
1a0p_-1a6s_	0.48507	0.52120	0.52160	0.52160	0.52160
1a0p_-1ail_	0.51423	0.49410	0.44600	0.51910	0.51910
1a0p_-1akhA	0.47186	0.53740	0.53550	0.53630	0.53630
1a17_-1am9A	0.52447	0.52590	0.52560	0.52540	0.52560
1a1vA-1akhA	0.49998	0.50050	0.50180	0.50180	0.50180
1a1w_-1aep_	0.49316	0.48560	0.50330	0.50330	0.50330
1a26_-1ail_	0.49507	0.52180	0.52150	0.52570	0.52570
1a26_-1akhA	0.42344	0.50490	0.50390	0.50390	0.50390
1a28A-1a32_	0.47801	0.52130	0.52290	0.51800	0.52290
1a28A-1a8o_	0.50150	0.53410	0.53560	0.53110	0.53560
1a28A-1ail_	0.52092	0.52370	0.52150	0.51360	0.52150
1a28A-1akhA	0.53222	0.51910	0.51840	0.53420	0.53420
1a2zA-1akhA	0.53686	0.53640	0.53660	0.53660	0.53660
1a31A-1a32_	0.40242	0.50210	0.50170	0.50690	0.50690
1a31A-1akhA	0.43418	0.55530	0.52780	0.55530	0.55530
1a32_-1a6dA	0.53121	0.53450	0.45080	0.51850	0.51850
1a32_-1a7vA	0.47855	0.51080	0.51160	0.51150	0.51160
1a32_-1a8h_	0.45297	0.50180	0.52950	0.50490	0.52950
1a32_-1a8i_	0.42733	0.48900	0.50320	0.45770	0.50320
1a32_-1ab4_	0.48734	0.60350	0.60420	0.60420	0.60420
1a32_-1ad3A	0.42279	0.49690	0.50120	0.42250	0.50120
1a32_-1afrA	0.49227	0.61610	0.61620	0.61670	0.61670
1a32_-1ail_	0.57906	0.58100	0.58030	0.58030	0.58030
1a32_-1alu_	0.53454	0.57510	0.57490	0.57490	0.57490
1a32_-1au1A	0.56225	0.56000	0.56220	0.56220	0.56220
1a32_-1aw9_	0.51516	0.52720	0.52550	0.52470	0.52550
1a32_-1ax8_	0.55443	0.55440	0.55450	0.55330	0.55450
1a3c_-1akhA	0.43879	0.49540	0.51880	0.52020	0.52020
1a41_-1ail_	0.52402	0.54450	0.54470	0.54300	0.54470
1a41_-1akhA	0.40477	0.52530	0.52600	0.54810	0.54810
1a48_-1af8_	0.40737	0.50690	0.50280	0.50330	0.50330
1a48_-1akhA	0.43222	0.46280	0.50920	0.49220	0.50920
1a4iA-1akhA	0.47182	0.47500	0.51820	0.51700	0.51820
1a4mA-1akhA	0.43133	0.54180	0.54460	0.54460	0.54460
1a4pA-1aa7A	0.49450	0.50060	0.50130	0.50040	0.50130
1a4pA-1aoa_	0.49536	0.50090	0.50140	0.49980	0.50140
1a4sA-1akhA	0.46143	0.50930	0.51010	0.47830	0.51010
1a59_-1a8o_	0.57682	0.45130	0.57510	0.57800	0.57800
1a59_-1ail_	0.41879	0.50940	0.43820	0.50470	0.50470
1a59_-1akhA	0.51829	0.53250	0.54530	0.55510	0.55510
1a5t_-1akhA	0.56848	0.56950	0.56880	0.56930	0.56930
1a6dA-1abv_	0.63994	0.64090	0.64290	0.64250	0.64290
1a6dA-1ail_	0.48567	0.54150	0.49050	0.54060	0.54060
1a6dA-1akhA	0.49771	0.60300	0.60240	0.54940	0.60240
1a6m_-1adr_	0.46259	0.57510	0.57550	0.57550	0.57550
1a6m_-1akhA	0.43172	0.51960	0.52340	0.52340	0.52340
1a6m_-1allA	0.57981	0.58170	0.56480	0.58100	0.58100
1a6m_-1ash_	0.81875	0.81880	0.81810	0.81810	0.81810
1a6q_-1akhA	0.52396	0.55520	0.55580	0.55580	0.55580
1a73A-1akhA	0.51203	0.49980	0.51210	0.50040	0.51210
1a77_-1akhA	0.49454	0.53680	0.53600	0.53610	0.53610
1a7tA-1akhA	0.44297	0.46690	0.50700	0.50840	0.50840
1a7vA-1aep_	0.49588	0.51860	0.49900	0.49960	0.49960
1a7vA-1afrA	0.50935	0.51060	0.49550	0.49500	0.49550
1a7vA-1ail_	0.53866	0.53850	0.53630	0.53980	0.53980
1a8h_-1ail_	0.45202	0.66490	0.66600	0.66490	0.66600
1a8h_-1akhA	0.41844	0.54130	0.54180	0.54130	0.54180
1a8i_-1ail_	0.45901	0.46800	0.47320	0.51270	0.51270
1a8i_-1akhA	0.42448	0.46380	0.51560	0.54020	0.54020
1a8o_-1ak4C	0.48962	0.48280	0.49420	0.50200	0.50200
1a8o_-1apmE	0.39377	0.51150	0.51560	0.44530	0.51560
1a9xA-1akhA	0.57880	0.52550	0.58050	0.48490	0.58050
1aa6_-1akhA	0.52239	0.52340	0.52480	0.54560	0.54560
1ab4_-1ail_	0.44264	0.55020	0.54060	0.55530	0.55530
1ab4_-1akhA	0.52819	0.57370	0.57680	0.57680	0.57680
1ab4_-1am9A	0.48091	0.57020	0.56920	0.56530	0.56920
1abv_-1akhA	0.48843	0.51140	0.55080	0.55080	0.55080
1abv_-1apxA	0.48563	0.49750	0.50240	0.51170	0.51170
1abv_-1aru_	0.55401	0.55400	0.53560	0.46630	0.53560
1ac5_-1akhA	0.48304	0.50130	0.50000	0.50070	0.50070
1acf_-1akhA	0.50254	0.50260	0.50280	0.50280	0.50280
1adr_-1afwA	0.51294	0.51640	0.51850	0.41050	0.51850
1adr_-1ash_	0.39316	0.51010	0.52560	0.52570	0.52570
1adt_-1ail_	0.45396	0.50370	0.50470	0.50470	0.50470
1adt_-1akhA	0.40771	0.54360	0.54310	0.54320	0.54320
1ae9A-1ail_	0.48884	0.50160	0.51010	0.50390	0.51010
1ae9A-1akhA	0.40784	0.50650	0.50750	0.50750	0.50750
1aep_-1afrA	0.46760	0.47950	0.50130	0.50120	0.50130
1aep_-1ail_	0.45875	0.53930	0.53710	0.54360	0.54360
1af8_-1alvA	0.39283	0.51530	0.51660	0.51660	0.51660
1af8_-1atiA	0.39101	0.55700	0.57350	0.55880	0.57350
1afrA-1ail_	0.57779	0.61130	0.61400	0.61400	0.61400
1afrA-1alu_	0.53299	0.53450	0.53590	0.53730	0.53730
1afrA-1au1A	0.57697	0.58430	0.58290	0.58570	0.58570
1afrA-1ax8_	0.54518	0.54930	0.52050	0.55000	0.55000
1ah7_-1ak0_	0.71441	0.71500	0.71450	0.71450	0.71450
1ail_-1ak0_	0.49193	0.52450	0.52650	0.52650	0.52650
1ail_-1akhA	0.50695	0.50700	0.50760	0.50760	0.50760
1ail_-1ako_	0.50093	0.50260	0.50140	0.51000	0.51000
1ail_-1alu_	0.56442	0.58560	0.58600	0.58600	0.58600
1ail_-1amuA	0.38797	0.43580	0.54780	0.54870	0.54870
1ail_-1aorA	0.46860	0.47780	0.50500	0.50500	0.50500
1ail_-1apmE	0.51500	0.51980	0.53060	0.52700	0.53060
1ail_-1apxA	0.49422	0.50500	0.49580	0.49410	0.49580
1ail_-1aru_	0.46752	0.53630	0.54150	0.54140	0.54150
1ail_-1au1A	0.58793	0.58680	0.60850	0.60870	0.60870
1ail_-1auiA	0.43866	0.52320	0.46840	0.49990	0.49990
1ail_-1aw9_	0.49299	0.52720	0.52900	0.53000	0.53000
1ail_-1ax8_	0.54016	0.54200	0.54190	0.54090	0.54190
1aisB-1akhA	0.63797	0.64120	0.64040	0.64040	0.64040
1ak0_-1akhA	0.42066	0.51550	0.51800	0.51770	0.51800
1ak5_-1akhA	0.50136	0.46350	0.49780	0.46540	0.49780
1akhA-1al01	0.58072	0.58000	0.58430	0.58430	0.58430
1akhA-1allA	0.59690	0.58820	0.59680	0.59440	0.59680
1akhA-1aln_	0.53350	0.53260	0.55300	0.55300	0.55300
1akhA-1amk_	0.48909	0.51670	0.52400	0.52390	0.52400
1akhA-1amuA	0.43026	0.45580	0.46710	0.51170	0.51170
1akhA-1aop_	0.44490	0.54990	0.55050	0.55050	0.55050
1akhA-1aorA	0.49714	0.53590	0.55130	0.55120	0.55130
1akhA-1aoy_	0.55721	0.56160	0.57000	0.57000	0.57000
1akhA-1apmE	0.46436	0.48550	0.53300	0.53300	0.53300
1akhA-1apxA	0.58252	0.57820	0.58200	0.58040	0.58200
1akhA-1aru_	0.61182	0.61390	0.64070	0.64360	0.64360
1akhA-1auk_	0.43933	0.52230	0.52300	0.52300	0.52300
1akhA-1avqA	0.40210	0.46580	0.55250	0.55160	0.55250
1allA-1ash_	0.58160	0.58130	0.58100	0.58100	0.58100
1allA-1aw0_	0.47521	0.51190	0.51400	0.51400	0.51400
1alu_-1au1A	0.65580	0.66630	0.47470	0.66540	0.66540
1alu_-1ax8_	0.74873	0.70460	0.74890	0.74850	0.74890
1ash_-1aw0_	0.42839	0.50170	0.50200	0.50260	0.50260
1au1A-1ax8_	0.66943	0.66910	0.66800	0.66950	0.66950


==> tmalign/tmscore50b.dat <==
1a02N-1ac6A	0.53320	0.59570	0.59600	0.59720	0.59720
1a02N-1akjD	0.52459	0.58120	0.57900	0.57540	0.57900
1a02N-1akp_	0.52286	0.58280	0.57970	0.57810	0.57970
1a2vA-1ac6A	0.40786	0.50970	0.50330	0.49420	0.50330
1a34A-1a6cA	0.55918	0.56070	0.55830	0.54030	0.55830
1a34A-1aly_	0.51818	0.51750	0.51530	0.51350	0.51530
1a34A-1auyA	0.57279	0.57470	0.57940	0.57940	0.57940
1a3k_-1a8d_	0.62321	0.62030	0.62300	0.62280	0.62300
1a3qA-1ac6A	0.60575	0.60960	0.60460	0.60810	0.60810
1a3qA-1acz_	0.51133	0.51390	0.51230	0.48070	0.51230
1a3qA-1akjD	0.57290	0.57260	0.57230	0.56530	0.57230
1a3qA-1akp_	0.51468	0.64730	0.64650	0.64630	0.64650
1a3qA-1axiB	0.55160	0.55540	0.55610	0.55520	0.55610
1a44_-1ac6A	0.56223	0.56370	0.56370	0.56370	0.56370
1a44_-1akjD	0.52078	0.52400	0.52390	0.52190	0.52390
1a44_-1akp_	0.52038	0.52380	0.52100	0.51990	0.52100
1a6cA-1aly_	0.54532	0.50230	0.54690	0.54450	0.54690
1a8d_-1aly_	0.49921	0.50030	0.50000	0.50000	0.50000
1a8d_-1avaC	0.74423	0.74370	0.74350	0.74350	0.74350
1aac_-1aozA	0.59246	0.60220	0.60440	0.60380	0.60440
1abrB-1avaC	0.53148	0.53430	0.53410	0.53410	0.53410
1ac6A-1acc_	0.52045	0.52070	0.52370	0.47250	0.52370
1ac6A-1akjD	0.79264	0.79260	0.79260	0.79260	0.79260
1ac6A-1akp_	0.54687	0.54570	0.54480	0.54480	0.54480
1ac6A-1amx_	0.49805	0.50230	0.50390	0.50400	0.50400
1ac6A-1aohA	0.52808	0.53020	0.52900	0.52840	0.52900
1ac6A-1aol_	0.56489	0.56260	0.56340	0.56340	0.56340
1ac6A-1aw0_	0.49510	0.50190	0.50170	0.50200	0.50200
1ac6A-1axiB	0.54172	0.54960	0.54940	0.54820	0.54940
1acc_-1akjD	0.47478	0.45300	0.50790	0.44710	0.50790
1akjD-1akp_	0.56774	0.55860	0.56790	0.56790	0.56790
1akjD-1aohA	0.49935	0.50520	0.50420	0.50210	0.50420
1akjD-1aol_	0.55500	0.55560	0.55610	0.51380	0.55610
1akjD-1axiB	0.55028	0.55310	0.55340	0.55230	0.55340
1akp_-1aozA	0.47978	0.49270	0.50090	0.50220	0.50220
1akp_-1axiB	0.47692	0.50830	0.50890	0.47230	0.50890

